Fundamental limits on taming infectious disease epidemics

Epidemic control frequently relies on adjusting interventions based on prevalence. But designing such policies is a highly non-trivial problem due to uncertain intervention effects, costs and the difficulty of quantifying key transmission mechanisms and parameters. Here, using exact mathematical and computational methods, we reveal a fundamental limit in epidemic control in that prevalence feedback policies are outperformed by a single optimally chosen constant control level. Specifically, we find no incentive to use prevalence based control under a wide class of cost functions that depend arbitrarily on interventions and scale with infections. We also identify regimes where prevalence feedback is beneficial. Our results challenge the current understanding that prevalence based interventions are required for epidemic control and suggest that, for many classes of epidemics, interventions should not be varied unless the epidemic is near the herd immunity threshold.

==> Policies_Addtive_compar_ibar.dat <==
1.00000 1.00000 0.69388
2.00000 1.00000 0.81633
3.00000 1.00000 0.87755
4.00000 1.00000 0.89796
5.00000 1.00000 0.91837
6.00000 1.00000 0.93878
7.00000 1.00000 0.93878
8.00000 1.00000 0.93878
9.00000 1.00000 0.95918
10.00000 1.00000 0.95918
11.00000 1.00000 0.95918
12.00000 1.00000 0.95918
13.00000 1.00000 0.95918
14.00000 1.00000 0.95918
15.00000 1.00000 0.97959
16.00000 1.00000 0.97959
17.00000 1.00000 0.97959
18.00000 1.00000 0.97959
19.00000 1.00000 0.97959
20.00000 1.00000 0.97959
21.00000 1.00000 0.97959
22.00000 1.00000 0.97959
23.00000 1.00000 0.97959
24.00000 1.00000 0.97959
25.00000 1.00000 0.97959
26.00000 1.00000 0.97959
27.00000 1.00000 0.97959
28.00000 1.00000 0.97959
29.00000 1.00000 0.97959
30.00000 1.00000 0.97959
31.00000 1.00000 0.97959
32.00000 1.00000 0.97959
33.00000 1.00000 0.97959
34.00000 1.00000 0.97959
35.00000 1.00000 0.97959
36.00000 1.00000 0.97959
37.00000 1.00000 0.97959
38.00000 1.00000 0.97959
39.00000 1.00000 0.97959
40.00000 1.00000 0.97959
41.00000 1.00000 0.97959
42.00000 1.00000 0.97959
43.00000 1.00000 0.97959
44.00000 1.00000 0.97959
45.00000 1.00000 0.97959
46.00000 1.00000 0.97959
47.00000 1.00000 0.97959
48.00000 1.00000 0.97959
49.00000 1.00000 0.97959
50.00000 1.00000 0.97959
51.00000 1.00000 0.97959
52.00000 1.00000 0.97959
53.00000 1.00000 0.97959
54.00000 1.00000 1.00000
55.00000 1.00000 1.00000
56.00000 1.00000 1.00000
57.00000 1.00000 1.00000
58.00000 1.00000 1.00000
59.00000 1.00000 1.00000
60.00000 1.00000 1.00000
61.00000 1.00000 1.00000
62.00000 1.00000 1.00000
63.00000 1.00000 1.00000
64.00000 1.00000 1.00000
65.00000 1.00000 1.00000
66.00000 1.00000 1.00000
67.00000 1.00000 1.00000
68.00000 1.00000 1.00000
69.00000 1.00000 1.00000
70.00000 1.00000 1.00000
71.00000 1.00000 1.00000
72.00000 1.00000 1.00000
73.00000 1.00000 1.00000
74.00000 1.00000 1.00000
75.00000 1.00000 1.00000
76.00000 1.00000 1.00000
77.00000 1.00000 1.00000
78.00000 1.00000 1.00000
79.00000 1.00000 1.00000
80.00000 1.00000 1.00000
81.00000 1.00000 1.00000
82.00000 1.00000 1.00000
83.00000 1.00000 1.00000
84.00000 1.00000 1.00000
85.00000 1.00000 1.00000
86.00000 1.00000 1.00000
87.00000 1.00000 1.00000
88.00000 1.00000 1.00000
89.00000 1.00000 1.00000
90.00000 1.00000 1.00000
91.00000 1.00000 1.00000
92.00000 1.00000 1.00000
93.00000 1.00000 1.00000
94.00000 1.00000 1.00000
95.00000 1.00000 1.00000
96.00000 1.00000 1.00000
97.00000 1.00000 1.00000
98.00000 1.00000 1.00000
99.00000 1.00000 1.00000
100.00000 1.00000 1.00000
101.00000 1.00000 1.00000
102.00000 1.00000 1.00000
103.00000 1.00000 1.00000
104.00000 1.00000 1.00000
105.00000 1.00000 1.00000
106.00000 1.00000 1.00000
107.00000 1.00000 1.00000
108.00000 1.00000 1.00000
109.00000 1.00000 1.00000
110.00000 1.00000 1.00000
111.00000 1.00000 1.00000
112.00000 1.00000 1.00000
113.00000 1.00000 1.00000
114.00000 1.00000 1.00000
115.00000 1.00000 1.00000
116.00000 1.00000 1.00000
117.00000 1.00000 1.00000
118.00000 1.00000 1.00000
119.00000 1.00000 1.00000
120.00000 1.00000 1.00000
121.00000 1.00000 1.00000
122.00000 1.00000 1.00000
123.00000 1.00000 1.00000
124.00000 1.00000 1.00000
125.00000 1.00000 1.00000
126.00000 1.00000 1.00000
127.00000 1.00000 1.00000
128.00000 1.00000 1.00000
129.00000 1.00000 1.00000
130.00000 1.00000 1.00000
131.00000 1.00000 1.00000
132.00000 1.00000 1.00000
133.00000 1.00000 1.00000
134.00000 1.00000 1.00000
135.00000 1.00000 1.00000
136.00000 1.00000 1.00000
137.00000 1.00000 1.00000
138.00000 1.00000 1.00000
139.00000 1.00000 1.00000
140.00000 1.00000 1.00000
141.00000 1.00000 1.00000
142.00000 1.00000 1.00000
143.00000 1.00000 1.00000
144.00000 1.00000 1.00000
145.00000 1.00000 1.00000
146.00000 1.00000 1.00000
147.00000 1.00000 1.00000
148.00000 1.00000 1.00000
149.00000 1.00000 1.00000
150.00000 1.00000 1.00000
151.00000 1.00000 1.00000
152.00000 1.00000 1.00000
153.00000 1.00000 1.00000
154.00000 1.00000 1.00000
155.00000 1.00000 1.00000
156.00000 1.00000 1.00000
157.00000 1.00000 1.00000
158.00000 1.00000 1.00000
159.00000 1.00000 1.00000
160.00000 1.00000 1.00000
161.00000 1.00000 1.00000
162.00000 1.00000 1.00000
163.00000 1.00000 1.00000
164.00000 1.00000 1.00000
165.00000 1.00000 1.00000
166.00000 1.00000 1.00000
167.00000 1.00000 1.00000
168.00000 1.00000 1.00000
169.00000 1.00000 1.00000
170.00000 1.00000 1.00000
171.00000 1.00000 1.00000
172.00000 1.00000 1.00000
173.00000 1.00000 1.00000
174.00000 1.00000 1.00000
175.00000 1.00000 1.00000
176.00000 1.00000 1.00000
177.00000 1.00000 1.00000
178.00000 1.00000 1.00000
179.00000 1.00000 1.00000
180.00000 1.00000 1.00000
181.00000 1.00000 1.00000
182.00000 1.00000 1.00000
183.00000 1.00000 1.00000
184.00000 1.00000 1.00000
185.00000 1.00000 1.00000
186.00000 1.00000 1.00000
187.00000 1.00000 1.00000
188.00000 1.00000 1.00000
189.00000 1.00000 1.00000
190.00000 1.00000 1.00000
191.00000 1.00000 1.00000
192.00000 1.00000 1.00000
193.00000 1.00000 1.00000
194.00000 1.00000 1.00000
195.00000 1.00000 1.00000
196.00000 1.00000 1.00000
197.00000 1.00000 1.00000
198.00000 1.00000 1.00000
199.00000 1.00000 1.00000
200.00000 1.00000 1.00000
201.00000 1.00000 1.00000
202.00000 1.00000 1.00000
203.00000 1.00000 1.00000
204.00000 1.00000 1.00000
205.00000 1.00000 1.00000
206.00000 1.00000 1.00000
207.00000 1.00000 1.00000
208.00000 1.00000 1.00000
209.00000 1.00000 1.00000
210.00000 1.00000 1.00000
211.00000 1.00000 1.00000
212.00000 1.00000 1.00000
213.00000 1.00000 1.00000
214.00000 1.00000 1.00000
215.00000 1.00000 1.00000
216.00000 1.00000 1.00000
217.00000 1.00000 1.00000
218.00000 1.00000 1.00000
219.00000 1.00000 1.00000
220.00000 1.00000 1.00000
221.00000 1.00000 1.00000
222.00000 1.00000 1.00000
223.00000 1.00000 1.00000
224.00000 1.00000 1.00000
225.00000 1.00000 1.00000
226.00000 1.00000 1.00000
227.00000 1.00000 1.00000
228.00000 1.00000 1.00000
229.00000 1.00000 1.00000
230.00000 1.00000 1.00000
231.00000 1.00000 1.00000
232.00000 1.00000 1.00000
233.00000 1.00000 1.00000
234.00000 1.00000 1.00000
235.00000 1.00000 1.00000
236.00000 1.00000 1.00000
237.00000 1.00000 1.00000
238.00000 1.00000 1.00000
239.00000 1.00000 1.00000
240.00000 1.00000 1.00000
241.00000 1.00000 1.00000
242.00000 1.00000 1.00000
243.00000 1.00000 1.00000
244.00000 1.00000 1.00000
245.00000 1.00000 1.00000
246.00000 1.00000 0.97959
247.00000 1.00000 0.97959
248.00000 1.00000 0.97959
249.00000 1.00000 0.97959
250.00000 1.00000 0.97959
251.00000 1.00000 0.97959
252.00000 1.00000 0.97959
253.00000 1.00000 0.97959
254.00000 1.00000 0.97959
255.00000 1.00000 0.97959
256.00000 1.00000 0.97959
257.00000 1.00000 0.97959
258.00000 1.00000 0.97959
259.00000 1.00000 0.97959
260.00000 1.00000 0.97959
261.00000 1.00000 0.97959
262.00000 1.00000 0.97959
263.00000 1.00000 0.97959
264.00000 1.00000 0.97959
265.00000 1.00000 0.97959
266.00000 1.00000 0.97959
267.00000 1.00000 0.97959
268.00000 1.00000 0.97959
269.00000 1.00000 0.97959
270.00000 1.00000 0.97959
271.00000 1.00000 0.97959
272.00000 1.00000 0.97959
273.00000 1.00000 0.97959
274.00000 1.00000 0.97959
275.00000 1.00000 0.97959
276.00000 1.00000 0.97959
277.00000 1.00000 0.97959
278.00000 1.00000 0.97959
279.00000 1.00000 0.97959
280.00000 1.00000 0.97959
281.00000 1.00000 0.97959
282.00000 1.00000 0.97959
283.00000 1.00000 0.97959
284.00000 1.00000 0.97959
285.00000 1.00000 0.95918
286.00000 1.00000 0.95918
287.00000 1.00000 0.95918
288.00000 1.00000 0.95918
289.00000 1.00000 0.95918
290.00000 1.00000 0.95918
291.00000 1.00000 0.93878
292.00000 1.00000 0.93878
293.00000 1.00000 0.93878
294.00000 1.00000 0.91837
295.00000 1.00000 0.89796
296.00000 1.00000 0.87755
297.00000 1.00000 0.85714
298.00000 1.00000 0.77551
299.00000 1.00000 0.00000
300.00000 1.00000 0.00000

1.00000 11.18367 0.00000
2.00000 11.18367 0.30612
3.00000 11.18367 0.44898
4.00000 11.18367 0.53061
5.00000 11.18367 0.59184
6.00000 11.18367 0.63265
7.00000 11.18367 0.65306
8.00000 11.18367 0.67347
9.00000 11.18367 0.69388
10.00000 11.18367 0.71429
11.00000 11.18367 0.73469
12.00000 11.18367 0.75510
13.00000 11.18367 0.75510
14.00000 11.18367 0.77551
15.00000 11.18367 0.77551
16.00000 11.18367 0.79592
17.00000 11.18367 0.79592
18.00000 11.18367 0.79592
19.00000 11.18367 0.81633
20.00000 11.18367 0.81633
21.00000 11.18367 0.81633
22.00000 11.18367 0.83674
23.00000 11.18367 0.83674
24.00000 11.18367 0.83674
25.00000 11.18367 0.83674
26.00000 11.18367 0.83674
27.00000 11.18367 0.85714
28.00000 11.18367 0.85714
29.00000 11.18367 0.85714
30.00000 11.18367 0.85714
31.00000 11.18367 0.85714
32.00000 11.18367 0.85714
33.00000 11.18367 0.87755
34.00000 11.18367 0.87755
35.00000 11.18367 0.87755
36.00000 11.18367 0.87755
37.00000 11.18367 0.87755
38.00000 11.18367 0.87755
39.00000 11.18367 0.87755
40.00000 11.18367 0.87755
41.00000 11.18367 0.87755
42.00000 11.18367 0.87755
43.00000 11.18367 0.89796
44.00000 11.18367 0.89796
45.00000 11.18367 0.89796
46.00000 11.18367 0.89796
47.00000 11.18367 0.89796
48.00000 11.18367 0.89796
49.00000 11.18367 0.89796
50.00000 11.18367 0.89796
51.00000 11.18367 0.89796
52.00000 11.18367 0.89796
53.00000 11.18367 0.89796
54.00000 11.18367 0.89796
55.00000 11.18367 0.89796
56.00000 11.18367 0.89796
57.00000 11.18367 0.89796
58.00000 11.18367 0.89796
59.00000 11.18367 0.91837
60.00000 11.18367 0.91837
61.00000 11.18367 0.91837
62.00000 11.18367 0.91837
63.00000 11.18367 0.91837
64.00000 11.18367 0.91837
65.00000 11.18367 0.91837
66.00000 11.18367 0.91837
67.00000 11.18367 0.91837
68.00000 11.18367 0.91837
69.00000 11.18367 0.91837
70.00000 11.18367 0.91837
71.00000 11.18367 0.91837
72.00000 11.18367 0.91837
73.00000 11.18367 0.91837
74.00000 11.18367 0.91837
75.00000 11.18367 0.91837
76.00000 11.18367 0.91837
77.00000 11.18367 0.91837
78.00000 11.18367 0.91837
79.00000 11.18367 0.91837
80.00000 11.18367 0.91837
81.00000 11.18367 0.91837
82.00000 11.18367 0.91837
83.00000 11.18367 0.91837
84.00000 11.18367 0.91837
85.00000 11.18367 0.91837
86.00000 11.18367 0.91837
87.00000 11.18367 0.91837
88.00000 11.18367 0.91837
89.00000 11.18367 0.91837
90.00000 11.18367 0.91837
91.00000 11.18367 0.91837
92.00000 11.18367 0.93878
93.00000 11.18367 0.93878
94.00000 11.18367 0.93878
95.00000 11.18367 0.93878
96.00000 11.18367 0.93878
97.00000 11.18367 0.93878
98.00000 11.18367 0.93878
99.00000 11.18367 0.93878
100.00000 11.18367 0.93878
101.00000 11.18367 0.93878
102.00000 11.18367 0.93878
103.00000 11.18367 0.93878
104.00000 11.18367 0.93878
105.00000 11.18367 0.93878
106.00000 11.18367 0.93878
107.00000 11.18367 0.93878
108.00000 11.18367 0.93878
109.00000 11.18367 0.93878
110.00000 11.18367 0.93878
111.00000 11.18367 0.93878
112.00000 11.18367 0.93878
113.00000 11.18367 0.93878
114.00000 11.18367 0.93878
115.00000 11.18367 0.93878
116.00000 11.18367 0.93878
117.00000 11.18367 0.93878
118.00000 11.18367 0.93878
119.00000 11.18367 0.93878
120.00000 11.18367 0.93878
121.00000 11.18367 0.93878
122.00000 11.18367 0.93878
123.00000 11.18367 0.93878
124.00000 11.18367 0.93878
125.00000 11.18367 0.93878
126.00000 11.18367 0.93878
127.00000 11.18367 0.93878
128.00000 11.18367 0.93878
129.00000 11.18367 0.93878
130.00000 11.18367 0.93878
131.00000 11.18367 0.93878
132.00000 11.18367 0.93878
133.00000 11.18367 0.93878
134.00000 11.18367 0.93878
135.00000 11.18367 0.93878
136.00000 11.18367 0.93878
137.00000 11.18367 0.93878
138.00000 11.18367 0.93878
139.00000 11.18367 0.93878
140.00000 11.18367 0.93878
141.00000 11.18367 0.93878
142.00000 11.18367 0.93878
143.00000 11.18367 0.93878
144.00000 11.18367 0.93878
145.00000 11.18367 0.93878
146.00000 11.18367 0.93878
147.00000 11.18367 0.93878
148.00000 11.18367 0.93878
149.00000 11.18367 0.93878
150.00000 11.18367 0.93878
151.00000 11.18367 0.93878
152.00000 11.18367 0.93878
153.00000 11.18367 0.93878
154.00000 11.18367 0.93878
155.00000 11.18367 0.93878
156.00000 11.18367 0.93878
157.00000 11.18367 0.93878
158.00000 11.18367 0.93878
159.00000 11.18367 0.93878
160.00000 11.18367 0.93878
161.00000 11.18367 0.93878
162.00000 11.18367 0.93878
163.00000 11.18367 0.93878
164.00000 11.18367 0.93878
165.00000 11.18367 0.93878
166.00000 11.18367 0.93878
167.00000 11.18367 0.93878
168.00000 11.18367 0.93878
169.00000 11.18367 0.93878
170.00000 11.18367 0.93878
171.00000 11.18367 0.93878
172.00000 11.18367 0.93878
173.00000 11.18367 0.93878
174.00000 11.18367 0.93878
175.00000 11.18367 0.93878
176.00000 11.18367 0.93878
177.00000 11.18367 0.93878
178.00000 11.18367 0.93878
179.00000 11.18367 0.93878
180.00000 11.18367 0.93878
181.00000 11.18367 0.93878
182.00000 11.18367 0.93878
183.00000 11.18367 0.93878
184.00000 11.18367 0.93878
185.00000 11.18367 0.93878
186.00000 11.18367 0.93878
187.00000 11.18367 0.93878
188.00000 11.18367 0.93878
189.00000 11.18367 0.93878
190.00000 11.18367 0.93878
191.00000 11.18367 0.93878
192.00000 11.18367 0.93878
193.00000 11.18367 0.93878
194.00000 11.18367 0.93878
195.00000 11.18367 0.93878
196.00000 11.18367 0.93878
197.00000 11.18367 0.93878
198.00000 11.18367 0.91837
199.00000 11.18367 0.91837
200.00000 11.18367 0.91837
201.00000 11.18367 0.91837
202.00000 11.18367 0.91837
203.00000 11.18367 0.91837
204.00000 11.18367 0.91837
205.00000 11.18367 0.91837
206.00000 11.18367 0.91837
207.00000 11.18367 0.91837
208.00000 11.18367 0.91837
209.00000 11.18367 0.91837
210.00000 11.18367 0.91837
211.00000 11.18367 0.91837
212.00000 11.18367 0.91837
213.00000 11.18367 0.91837
214.00000 11.18367 0.91837
215.00000 11.18367 0.91837
216.00000 11.18367 0.91837
217.00000 11.18367 0.91837
218.00000 11.18367 0.91837
219.00000 11.18367 0.91837
220.00000 11.18367 0.91837
221.00000 11.18367 0.91837
222.00000 11.18367 0.91837
223.00000 11.18367 0.91837
224.00000 11.18367 0.91837
225.00000 11.18367 0.91837
226.00000 11.18367 0.91837
227.00000 11.18367 0.91837
228.00000 11.18367 0.91837
229.00000 11.18367 0.91837
230.00000 11.18367 0.91837
231.00000 11.18367 0.91837
232.00000 11.18367 0.89796
233.00000 11.18367 0.89796
234.00000 11.18367 0.89796
235.00000 11.18367 0.89796
236.00000 11.18367 0.89796
237.00000 11.18367 0.89796
238.00000 11.18367 0.89796
239.00000 11.18367 0.89796
240.00000 11.18367 0.89796
241.00000 11.18367 0.89796
242.00000 11.18367 0.89796
243.00000 11.18367 0.89796
244.00000 11.18367 0.89796
245.00000 11.18367 0.89796
246.00000 11.18367 0.89796
247.00000 11.18367 0.89796
248.00000 11.18367 0.87755
249.00000 11.18367 0.87755
250.00000 11.18367 0.87755
251.00000 11.18367 0.87755
252.00000 11.18367 0.87755
253.00000 11.18367 0.87755
254.00000 11.18367 0.87755
255.00000 11.18367 0.87755
256.00000 11.18367 0.87755
257.00000 11.18367 0.87755
258.00000 11.18367 0.85714
259.00000 11.18367 0.85714
260.00000 11.18367 0.85714
261.00000 11.18367 0.85714
262.00000 11.18367 0.85714
263.00000 11.18367 0.85714
264.00000 11.18367 0.83674
265.00000 11.18367 0.83674
266.00000 11.18367 0.83674
267.00000 11.18367 0.83674
268.00000 11.18367 0.83674
269.00000 11.18367 0.81633
270.00000 11.18367 0.81633
271.00000 11.18367 0.81633
272.00000 11.18367 0.81633
273.00000 11.18367 0.79592
274.00000 11.18367 0.79592
275.00000 11.18367 0.79592
276.00000 11.18367 0.77551
277.00000 11.18367 0.77551
278.00000 11.18367 0.75510
279.00000 11.18367 0.75510
280.00000 11.18367 0.73469
281.00000 11.18367 0.71429
282.00000 11.18367 0.71429
283.00000 11.18367 0.69388
284.00000 11.18367 0.67347
285.00000 11.18367 0.65306
286.00000 11.18367 0.63265
287.00000 11.18367 0.61225
288.00000 11.18367 0.57143
289.00000 11.18367 0.53061
290.00000 11.18367 0.48980
291.00000 11.18367 0.42857
292.00000 11.18367 0.36735
293.00000 11.18367 0.26531
294.00000 11.18367 0.14286
295.00000 11.18367 0.00000
296.00000 11.18367 0.00000
297.00000 11.18367 0.00000
298.00000 11.18367 0.00000
299.00000 11.18367 0.00000
300.00000 11.18367 0.00000

1.00000 21.36735 0.00000
2.00000 21.36735 0.14286
3.00000 21.36735 0.30612
4.00000 21.36735 0.40816
5.00000 21.36735 0.46939
6.00000 21.36735 0.51020
7.00000 21.36735 0.55102
8.00000 21.36735 0.57143
9.00000 21.36735 0.59184
10.00000 21.36735 0.61225
11.00000 21.36735 0.63265
12.00000 21.36735 0.65306
13.00000 21.36735 0.65306
14.00000 21.36735 0.67347
15.00000 21.36735 0.67347
16.00000 21.36735 0.69388
17.00000 21.36735 0.69388
18.00000 21.36735 0.71429
19.00000 21.36735 0.71429
20.00000 21.36735 0.71429
21.00000 21.36735 0.73469
22.00000 21.36735 0.73469
23.00000 21.36735 0.73469
24.00000 21.36735 0.75510
25.00000 21.36735 0.75510
26.00000 21.36735 0.75510
27.00000 21.36735 0.75510
28.00000 21.36735 0.77551
29.00000 21.36735 0.77551
30.00000 21.36735 0.77551
31.00000 21.36735 0.77551
32.00000 21.36735 0.77551
33.00000 21.36735 0.79592
34.00000 21.36735 0.79592
35.00000 21.36735 0.79592
36.00000 21.36735 0.79592
37.00000 21.36735 0.79592
38.00000 21.36735 0.79592
39.00000 21.36735 0.81633
40.00000 21.36735 0.81633
41.00000 21.36735 0.81633
42.00000 21.36735 0.81633
43.00000 21.36735 0.81633
44.00000 21.36735 0.81633
45.00000 21.36735 0.81633
46.00000 21.36735 0.81633
47.00000 21.36735 0.81633
48.00000 21.36735 0.83674
49.00000 21.36735 0.83674
50.00000 21.36735 0.83674
51.00000 21.36735 0.83674
52.00000 21.36735 0.83674
53.00000 21.36735 0.83674
54.00000 21.36735 0.83674
55.00000 21.36735 0.83674
56.00000 21.36735 0.83674
57.00000 21.36735 0.83674
58.00000 21.36735 0.83674
59.00000 21.36735 0.83674
60.00000 21.36735 0.85714
61.00000 21.36735 0.85714
62.00000 21.36735 0.85714
63.00000 21.36735 0.85714
64.00000 21.36735 0.85714
65.00000 21.36735 0.85714
66.00000 21.36735 0.85714
67.00000 21.36735 0.85714
68.00000 21.36735 0.85714
69.00000 21.36735 0.85714
70.00000 21.36735 0.85714
71.00000 21.36735 0.85714
72.00000 21.36735 0.85714
73.00000 21.36735 0.85714
74.00000 21.36735 0.85714
75.00000 21.36735 0.85714
76.00000 21.36735 0.85714
77.00000 21.36735 0.85714
78.00000 21.36735 0.85714
79.00000 21.36735 0.85714
80.00000 21.36735 0.85714
81.00000 21.36735 0.87755
82.00000 21.36735 0.87755
83.00000 21.36735 0.87755
84.00000 21.36735 0.87755
85.00000 21.36735 0.87755
86.00000 21.36735 0.87755
87.00000 21.36735 0.87755
88.00000 21.36735 0.87755
89.00000 21.36735 0.87755
90.00000 21.36735 0.87755
91.00000 21.36735 0.87755
92.00000 21.36735 0.87755
93.00000 21.36735 0.87755
94.00000 21.36735 0.87755
95.00000 21.36735 0.87755
96.00000 21.36735 0.87755
97.00000 21.36735 0.87755
98.00000 21.36735 0.87755
99.00000 21.36735 0.87755
100.00000 21.36735 0.87755
101.00000 21.36735 0.87755
102.00000 21.36735 0.87755
103.00000 21.36735 0.87755
104.00000 21.36735 0.87755
105.00000 21.36735 0.87755
106.00000 21.36735 0.87755
107.00000 21.36735 0.87755
108.00000 21.36735 0.87755
109.00000 21.36735 0.87755
110.00000 21.36735 0.87755
111.00000 21.36735 0.87755
112.00000 21.36735 0.87755
113.00000 21.36735 0.87755
114.00000 21.36735 0.87755
115.00000 21.36735 0.87755
116.00000 21.36735 0.87755
117.00000 21.36735 0.87755
118.00000 21.36735 0.87755
119.00000 21.36735 0.87755
120.00000 21.36735 0.87755
121.00000 21.36735 0.87755
122.00000 21.36735 0.87755
123.00000 21.36735 0.87755
124.00000 21.36735 0.87755
125.00000 21.36735 0.87755
126.00000 21.36735 0.87755
127.00000 21.36735 0.87755
128.00000 21.36735 0.87755
129.00000 21.36735 0.87755
130.00000 21.36735 0.87755
131.00000 21.36735 0.87755
132.00000 21.36735 0.87755
133.00000 21.36735 0.87755
134.00000 21.36735 0.87755
135.00000 21.36735 0.87755
136.00000 21.36735 0.87755
137.00000 21.36735 0.87755
138.00000 21.36735 0.87755
139.00000 21.36735 0.87755
140.00000 21.36735 0.87755
141.00000 21.36735 0.87755
142.00000 21.36735 0.87755
143.00000 21.36735 0.87755
144.00000 21.36735 0.87755
145.00000 21.36735 0.87755
146.00000 21.36735 0.87755
147.00000 21.36735 0.87755
148.00000 21.36735 0.87755
149.00000 21.36735 0.87755
150.00000 21.36735 0.87755
151.00000 21.36735 0.87755
152.00000 21.36735 0.87755
153.00000 21.36735 0.87755
154.00000 21.36735 0.87755
155.00000 21.36735 0.87755
156.00000 21.36735 0.87755
157.00000 21.36735 0.87755
158.00000 21.36735 0.87755
159.00000 21.36735 0.87755
160.00000 21.36735 0.87755
161.00000 21.36735 0.87755
162.00000 21.36735 0.87755
163.00000 21.36735 0.87755
164.00000 21.36735 0.87755
165.00000 21.36735 0.87755
166.00000 21.36735 0.87755
167.00000 21.36735 0.87755
168.00000 21.36735 0.87755
169.00000 21.36735 0.87755
170.00000 21.36735 0.87755
171.00000 21.36735 0.87755
172.00000 21.36735 0.87755
173.00000 21.36735 0.87755
174.00000 21.36735 0.87755
175.00000 21.36735 0.87755
176.00000 21.36735 0.87755
177.00000 21.36735 0.87755
178.00000 21.36735 0.87755
179.00000 21.36735 0.87755
180.00000 21.36735 0.87755
181.00000 21.36735 0.87755
182.00000 21.36735 0.87755
183.00000 21.36735 0.87755
184.00000 21.36735 0.87755
185.00000 21.36735 0.87755
186.00000 21.36735 0.87755
187.00000 21.36735 0.87755
188.00000 21.36735 0.87755
189.00000 21.36735 0.87755
190.00000 21.36735 0.87755
191.00000 21.36735 0.87755
192.00000 21.36735 0.87755
193.00000 21.36735 0.87755
194.00000 21.36735 0.87755
195.00000 21.36735 0.87755
196.00000 21.36735 0.87755
197.00000 21.36735 0.87755
198.00000 21.36735 0.87755
199.00000 21.36735 0.87755
200.00000 21.36735 0.87755
201.00000 21.36735 0.85714
202.00000 21.36735 0.85714
203.00000 21.36735 0.85714
204.00000 21.36735 0.85714
205.00000 21.36735 0.85714
206.00000 21.36735 0.85714
207.00000 21.36735 0.85714
208.00000 21.36735 0.85714
209.00000 21.36735 0.85714
210.00000 21.36735 0.85714
211.00000 21.36735 0.85714
212.00000 21.36735 0.85714
213.00000 21.36735 0.85714
214.00000 21.36735 0.85714
215.00000 21.36735 0.85714
216.00000 21.36735 0.85714
217.00000 21.36735 0.85714
218.00000 21.36735 0.85714
219.00000 21.36735 0.85714
220.00000 21.36735 0.85714
221.00000 21.36735 0.83674
222.00000 21.36735 0.83674
223.00000 21.36735 0.83674
224.00000 21.36735 0.83674
225.00000 21.36735 0.83674
226.00000 21.36735 0.83674
227.00000 21.36735 0.83674
228.00000 21.36735 0.83674
229.00000 21.36735 0.83674
230.00000 21.36735 0.83674
231.00000 21.36735 0.83674
232.00000 21.36735 0.83674
233.00000 21.36735 0.83674
234.00000 21.36735 0.81633
235.00000 21.36735 0.81633
236.00000 21.36735 0.81633
237.00000 21.36735 0.81633
238.00000 21.36735 0.81633
239.00000 21.36735 0.81633
240.00000 21.36735 0.81633
241.00000 21.36735 0.81633
242.00000 21.36735 0.81633
243.00000 21.36735 0.79592
244.00000 21.36735 0.79592
245.00000 21.36735 0.79592
246.00000 21.36735 0.79592
247.00000 21.36735 0.79592
248.00000 21.36735 0.79592
249.00000 21.36735 0.79592
250.00000 21.36735 0.77551
251.00000 21.36735 0.77551
252.00000 21.36735 0.77551
253.00000 21.36735 0.77551
254.00000 21.36735 0.77551
255.00000 21.36735 0.75510
256.00000 21.36735 0.75510
257.00000 21.36735 0.75510
258.00000 21.36735 0.75510
259.00000 21.36735 0.73469
260.00000 21.36735 0.73469
261.00000 21.36735 0.73469
262.00000 21.36735 0.73469
263.00000 21.36735 0.71429
264.00000 21.36735 0.71429
265.00000 21.36735 0.71429
266.00000 21.36735 0.69388
267.00000 21.36735 0.69388
268.00000 21.36735 0.67347
269.00000 21.36735 0.67347
270.00000 21.36735 0.65306
271.00000 21.36735 0.65306
272.00000 21.36735 0.63265
273.00000 21.36735 0.63265
274.00000 21.36735 0.61225
275.00000 21.36735 0.59184
276.00000 21.36735 0.59184
277.00000 21.36735 0.57143
278.00000 21.36735 0.55102
279.00000 21.36735 0.53061
280.00000 21.36735 0.51020
281.00000 21.36735 0.48980
282.00000 21.36735 0.44898
283.00000 21.36735 0.42857
284.00000 21.36735 0.38776
285.00000 21.36735 0.34694
286.00000 21.36735 0.30612
287.00000 21.36735 0.24490
288.00000 21.36735 0.18367
289.00000 21.36735 0.12245
290.00000 21.36735 0.02041
291.00000 21.36735 0.00000
292.00000 21.36735 0.00000
293.00000 21.36735 0.00000
294.00000 21.36735 0.00000
295.00000 21.36735 0.00000
296.00000 21.36735 0.00000
297.00000 21.36735 0.00000
298.00000 21.36735 0.00000
299.00000 21.36735 0.00000
300.00000 21.36735 0.00000

1.00000 31.55102 0.00000
2.00000 31.55102 0.02041
3.00000 31.55102 0.22449
4.00000 31.55102 0.32653
5.00000 31.55102 0.38776
6.00000 31.55102 0.42857
7.00000 31.55102 0.46939
8.00000 31.55102 0.48980
9.00000 31.55102 0.53061
10.00000 31.55102 0.55102
11.00000 31.55102 0.55102
12.00000 31.55102 0.57143
13.00000 31.55102 0.59184
14.00000 31.55102 0.59184
15.00000 31.55102 0.61225
16.00000 31.55102 0.63265
17.00000 31.55102 0.63265
18.00000 31.55102 0.63265
19.00000 31.55102 0.65306
20.00000 31.55102 0.65306
21.00000 31.55102 0.67347
22.00000 31.55102 0.67347
23.00000 31.55102 0.67347
24.00000 31.55102 0.69388
25.00000 31.55102 0.69388
26.00000 31.55102 0.69388
27.00000 31.55102 0.69388
28.00000 31.55102 0.71429
29.00000 31.55102 0.71429
30.00000 31.55102 0.71429
31.00000 31.55102 0.71429
32.00000 31.55102 0.73469
33.00000 31.55102 0.73469
34.00000 31.55102 0.73469
35.00000 31.55102 0.73469
36.00000 31.55102 0.73469
37.00000 31.55102 0.73469
38.00000 31.55102 0.75510
39.00000 31.55102 0.75510
40.00000 31.55102 0.75510
41.00000 31.55102 0.75510
42.00000 31.55102 0.75510
43.00000 31.55102 0.75510
44.00000 31.55102 0.75510
45.00000 31.55102 0.77551
46.00000 31.55102 0.77551
47.00000 31.55102 0.77551
48.00000 31.55102 0.77551
49.00000 31.55102 0.77551
50.00000 31.55102 0.77551
51.00000 31.55102 0.77551
52.00000 31.55102 0.77551
53.00000 31.55102 0.77551
54.00000 31.55102 0.79592
55.00000 31.55102 0.79592
56.00000 31.55102 0.79592
57.00000 31.55102 0.79592
58.00000 31.55102 0.79592
59.00000 31.55102 0.79592
60.00000 31.55102 0.79592
61.00000 31.55102 0.79592
62.00000 31.55102 0.79592
63.00000 31.55102 0.79592
64.00000 31.55102 0.79592
65.00000 31.55102 0.79592
66.00000 31.55102 0.79592
67.00000 31.55102 0.79592
68.00000 31.55102 0.81633
69.00000 31.55102 0.81633
70.00000 31.55102 0.81633
71.00000 31.55102 0.81633
72.00000 31.55102 0.81633
73.00000 31.55102 0.81633
74.00000 31.55102 0.81633
75.00000 31.55102 0.81633
76.00000 31.55102 0.81633
77.00000 31.55102 0.81633
78.00000 31.55102 0.81633
79.00000 31.55102 0.81633
80.00000 31.55102 0.81633
81.00000 31.55102 0.81633
82.00000 31.55102 0.81633
83.00000 31.55102 0.81633
84.00000 31.55102 0.81633
85.00000 31.55102 0.81633
86.00000 31.55102 0.81633
87.00000 31.55102 0.81633
88.00000 31.55102 0.81633
89.00000 31.55102 0.81633
90.00000 31.55102 0.83674
91.00000 31.55102 0.83674
92.00000 31.55102 0.83674
93.00000 31.55102 0.83674
94.00000 31.55102 0.83674
95.00000 31.55102 0.83674
96.00000 31.55102 0.83674
97.00000 31.55102 0.83674
98.00000 31.55102 0.83674
99.00000 31.55102 0.83674
100.00000 31.55102 0.83674
101.00000 31.55102 0.83674
102.00000 31.55102 0.83674
103.00000 31.55102 0.83674
104.00000 31.55102 0.83674
105.00000 31.55102 0.83674
106.00000 31.55102 0.83674
107.00000 31.55102 0.83674
108.00000 31.55102 0.83674
109.00000 31.55102 0.83674
110.00000 31.55102 0.83674
111.00000 31.55102 0.83674
112.00000 31.55102 0.83674
113.00000 31.55102 0.83674
114.00000 31.55102 0.83674
115.00000 31.55102 0.83674
116.00000 31.55102 0.83674
117.00000 31.55102 0.83674
118.00000 31.55102 0.83674
119.00000 31.55102 0.83674
120.00000 31.55102 0.83674
121.00000 31.55102 0.83674
122.00000 31.55102 0.83674
123.00000 31.55102 0.83674
124.00000 31.55102 0.83674
125.00000 31.55102 0.83674
126.00000 31.55102 0.83674
127.00000 31.55102 0.83674
128.00000 31.55102 0.83674
129.00000 31.55102 0.83674
130.00000 31.55102 0.83674
131.00000 31.55102 0.83674
132.00000 31.55102 0.83674
133.00000 31.55102 0.83674
134.00000 31.55102 0.83674
135.00000 31.55102 0.83674
136.00000 31.55102 0.83674
137.00000 31.55102 0.83674
138.00000 31.55102 0.83674
139.00000 31.55102 0.83674
140.00000 31.55102 0.83674
141.00000 31.55102 0.83674
142.00000 31.55102 0.83674
143.00000 31.55102 0.83674
144.00000 31.55102 0.83674
145.00000 31.55102 0.83674
146.00000 31.55102 0.83674
147.00000 31.55102 0.83674
148.00000 31.55102 0.83674
149.00000 31.55102 0.83674
150.00000 31.55102 0.83674
151.00000 31.55102 0.83674
152.00000 31.55102 0.83674
153.00000 31.55102 0.83674
154.00000 31.55102 0.83674
155.00000 31.55102 0.83674
156.00000 31.55102 0.83674
157.00000 31.55102 0.83674
158.00000 31.55102 0.83674
159.00000 31.55102 0.83674
160.00000 31.55102 0.83674
161.00000 31.55102 0.83674
162.00000 31.55102 0.83674
163.00000 31.55102 0.83674
164.00000 31.55102 0.83674
165.00000 31.55102 0.83674
166.00000 31.55102 0.83674
167.00000 31.55102 0.83674
168.00000 31.55102 0.83674
169.00000 31.55102 0.83674
170.00000 31.55102 0.83674
171.00000 31.55102 0.83674
172.00000 31.55102 0.83674
173.00000 31.55102 0.83674
174.00000 31.55102 0.83674
175.00000 31.55102 0.83674
176.00000 31.55102 0.83674
177.00000 31.55102 0.83674
178.00000 31.55102 0.83674
179.00000 31.55102 0.83674
180.00000 31.55102 0.83674
181.00000 31.55102 0.83674
182.00000 31.55102 0.83674
183.00000 31.55102 0.81633
184.00000 31.55102 0.81633
185.00000 31.55102 0.81633
186.00000 31.55102 0.81633
187.00000 31.55102 0.81633
188.00000 31.55102 0.81633
189.00000 31.55102 0.81633
190.00000 31.55102 0.81633
191.00000 31.55102 0.81633
192.00000 31.55102 0.81633
193.00000 31.55102 0.81633
194.00000 31.55102 0.81633
195.00000 31.55102 0.81633
196.00000 31.55102 0.81633
197.00000 31.55102 0.81633
198.00000 31.55102 0.81633
199.00000 31.55102 0.81633
200.00000 31.55102 0.81633
201.00000 31.55102 0.81633
202.00000 31.55102 0.81633
203.00000 31.55102 0.81633
204.00000 31.55102 0.81633
205.00000 31.55102 0.79592
206.00000 31.55102 0.79592
207.00000 31.55102 0.79592
208.00000 31.55102 0.79592
209.00000 31.55102 0.79592
210.00000 31.55102 0.79592
211.00000 31.55102 0.79592
212.00000 31.55102 0.79592
213.00000 31.55102 0.79592
214.00000 31.55102 0.79592
215.00000 31.55102 0.79592
216.00000 31.55102 0.79592
217.00000 31.55102 0.79592
218.00000 31.55102 0.79592
219.00000 31.55102 0.77551
220.00000 31.55102 0.77551
221.00000 31.55102 0.77551
222.00000 31.55102 0.77551
223.00000 31.55102 0.77551
224.00000 31.55102 0.77551
225.00000 31.55102 0.77551
226.00000 31.55102 0.77551
227.00000 31.55102 0.77551
228.00000 31.55102 0.77551
229.00000 31.55102 0.75510
230.00000 31.55102 0.75510
231.00000 31.55102 0.75510
232.00000 31.55102 0.75510
233.00000 31.55102 0.75510
234.00000 31.55102 0.75510
235.00000 31.55102 0.75510
236.00000 31.55102 0.73469
237.00000 31.55102 0.73469
238.00000 31.55102 0.73469
239.00000 31.55102 0.73469
240.00000 31.55102 0.73469
241.00000 31.55102 0.73469
242.00000 31.55102 0.71429
243.00000 31.55102 0.71429
244.00000 31.55102 0.71429
245.00000 31.55102 0.71429
246.00000 31.55102 0.71429
247.00000 31.55102 0.69388
248.00000 31.55102 0.69388
249.00000 31.55102 0.69388
250.00000 31.55102 0.69388
251.00000 31.55102 0.67347
252.00000 31.55102 0.67347
253.00000 31.55102 0.67347
254.00000 31.55102 0.67347
255.00000 31.55102 0.65306
256.00000 31.55102 0.65306
257.00000 31.55102 0.65306
258.00000 31.55102 0.63265
259.00000 31.55102 0.63265
260.00000 31.55102 0.63265
261.00000 31.55102 0.61225
262.00000 31.55102 0.61225
263.00000 31.55102 0.59184
264.00000 31.55102 0.59184
265.00000 31.55102 0.57143
266.00000 31.55102 0.57143
267.00000 31.55102 0.55102
268.00000 31.55102 0.53061
269.00000 31.55102 0.53061
270.00000 31.55102 0.51020
271.00000 31.55102 0.48980
272.00000 31.55102 0.46939
273.00000 31.55102 0.46939
274.00000 31.55102 0.44898
275.00000 31.55102 0.42857
276.00000 31.55102 0.38776
277.00000 31.55102 0.36735
278.00000 31.55102 0.34694
279.00000 31.55102 0.30612
280.00000 31.55102 0.28571
281.00000 31.55102 0.24490
282.00000 31.55102 0.20408
283.00000 31.55102 0.16326
284.00000 31.55102 0.10204
285.00000 31.55102 0.04082
286.00000 31.55102 0.00000
287.00000 31.55102 0.00000
288.00000 31.55102 0.00000
289.00000 31.55102 0.00000
290.00000 31.55102 0.00000
291.00000 31.55102 0.00000
292.00000 31.55102 0.00000
293.00000 31.55102 0.00000
294.00000 31.55102 0.00000
295.00000 31.55102 0.00000
296.00000 31.55102 0.00000
297.00000 31.55102 0.00000
298.00000 31.55102 0.00000
299.00000 31.55102 0.00000
300.00000 31.55102 0.00000

1.00000 41.73469 0.00000
2.00000 41.73469 0.00000
3.00000 41.73469 0.16326
4.00000 41.73469 0.26531
5.00000 41.73469 0.32653
6.00000 41.73469 0.38776
7.00000 41.73469 0.42857
8.00000 41.73469 0.44898
9.00000 41.73469 0.46939
10.00000 41.73469 0.48980
11.00000 41.73469 0.51020
12.00000 41.73469 0.53061
13.00000 41.73469 0.53061
14.00000 41.73469 0.55102
15.00000 41.73469 0.57143
16.00000 41.73469 0.57143
17.00000 41.73469 0.59184
18.00000 41.73469 0.59184
19.00000 41.73469 0.61225
20.00000 41.73469 0.61225
21.00000 41.73469 0.61225
22.00000 41.73469 0.63265
23.00000 41.73469 0.63265
24.00000 41.73469 0.63265
25.00000 41.73469 0.65306
26.00000 41.73469 0.65306
27.00000 41.73469 0.65306
28.00000 41.73469 0.65306
29.00000 41.73469 0.67347
30.00000 41.73469 0.67347
31.00000 41.73469 0.67347
32.00000 41.73469 0.67347
33.00000 41.73469 0.67347
34.00000 41.73469 0.69388
35.00000 41.73469 0.69388
36.00000 41.73469 0.69388
37.00000 41.73469 0.69388
38.00000 41.73469 0.69388
39.00000 41.73469 0.71429
40.00000 41.73469 0.71429
41.00000 41.73469 0.71429
42.00000 41.73469 0.71429
43.00000 41.73469 0.71429
44.00000 41.73469 0.71429
45.00000 41.73469 0.71429
46.00000 41.73469 0.71429
47.00000 41.73469 0.73469
48.00000 41.73469 0.73469
49.00000 41.73469 0.73469
50.00000 41.73469 0.73469
51.00000 41.73469 0.73469
52.00000 41.73469 0.73469
53.00000 41.73469 0.73469
54.00000 41.73469 0.73469
55.00000 41.73469 0.73469
56.00000 41.73469 0.75510
57.00000 41.73469 0.75510
58.00000 41.73469 0.75510
59.00000 41.73469 0.75510
60.00000 41.73469 0.75510
61.00000 41.73469 0.75510
62.00000 41.73469 0.75510
63.00000 41.73469 0.75510
64.00000 41.73469 0.75510
65.00000 41.73469 0.75510
66.00000 41.73469 0.75510
67.00000 41.73469 0.75510
68.00000 41.73469 0.75510
69.00000 41.73469 0.77551
70.00000 41.73469 0.77551
71.00000 41.73469 0.77551
72.00000 41.73469 0.77551
73.00000 41.73469 0.77551
74.00000 41.73469 0.77551
75.00000 41.73469 0.77551
76.00000 41.73469 0.77551
77.00000 41.73469 0.77551
78.00000 41.73469 0.77551
79.00000 41.73469 0.77551
80.00000 41.73469 0.77551
81.00000 41.73469 0.77551
82.00000 41.73469 0.77551
83.00000 41.73469 0.77551
84.00000 41.73469 0.77551
85.00000 41.73469 0.77551
86.00000 41.73469 0.77551
87.00000 41.73469 0.77551
88.00000 41.73469 0.77551
89.00000 41.73469 0.79592
90.00000 41.73469 0.79592
91.00000 41.73469 0.79592
92.00000 41.73469 0.79592
93.00000 41.73469 0.79592
94.00000 41.73469 0.79592
95.00000 41.73469 0.79592
96.00000 41.73469 0.79592
97.00000 41.73469 0.79592
98.00000 41.73469 0.79592
99.00000 41.73469 0.79592
100.00000 41.73469 0.79592
101.00000 41.73469 0.79592
102.00000 41.73469 0.79592
103.00000 41.73469 0.79592
104.00000 41.73469 0.79592
105.00000 41.73469 0.79592
106.00000 41.73469 0.79592
107.00000 41.73469 0.79592
108.00000 41.73469 0.79592
109.00000 41.73469 0.79592
110.00000 41.73469 0.79592
111.00000 41.73469 0.79592
112.00000 41.73469 0.79592
113.00000 41.73469 0.79592
114.00000 41.73469 0.79592
115.00000 41.73469 0.79592
116.00000 41.73469 0.79592
117.00000 41.73469 0.79592
118.00000 41.73469 0.79592
119.00000 41.73469 0.79592
120.00000 41.73469 0.79592
121.00000 41.73469 0.79592
122.00000 41.73469 0.79592
123.00000 41.73469 0.79592
124.00000 41.73469 0.79592
125.00000 41.73469 0.79592
126.00000 41.73469 0.79592
127.00000 41.73469 0.79592
128.00000 41.73469 0.79592
129.00000 41.73469 0.79592
130.00000 41.73469 0.79592
131.00000 41.73469 0.79592
132.00000 41.73469 0.79592
133.00000 41.73469 0.79592
134.00000 41.73469 0.79592
135.00000 41.73469 0.79592
136.00000 41.73469 0.79592
137.00000 41.73469 0.79592
138.00000 41.73469 0.79592
139.00000 41.73469 0.79592
140.00000 41.73469 0.79592
141.00000 41.73469 0.79592
142.00000 41.73469 0.79592
143.00000 41.73469 0.79592
144.00000 41.73469 0.79592
145.00000 41.73469 0.79592
146.00000 41.73469 0.79592
147.00000 41.73469 0.79592
148.00000 41.73469 0.79592
149.00000 41.73469 0.79592
150.00000 41.73469 0.79592
151.00000 41.73469 0.79592
152.00000 41.73469 0.79592
153.00000 41.73469 0.79592
154.00000 41.73469 0.79592
155.00000 41.73469 0.79592
156.00000 41.73469 0.79592
157.00000 41.73469 0.79592
158.00000 41.73469 0.79592
159.00000 41.73469 0.79592
160.00000 41.73469 0.79592
161.00000 41.73469 0.79592
162.00000 41.73469 0.79592
163.00000 41.73469 0.79592
164.00000 41.73469 0.79592
165.00000 41.73469 0.79592
166.00000 41.73469 0.79592
167.00000 41.73469 0.79592
168.00000 41.73469 0.79592
169.00000 41.73469 0.79592
170.00000 41.73469 0.79592
171.00000 41.73469 0.79592
172.00000 41.73469 0.79592
173.00000 41.73469 0.79592
174.00000 41.73469 0.79592
175.00000 41.73469 0.77551
176.00000 41.73469 0.77551
177.00000 41.73469 0.77551
178.00000 41.73469 0.77551
179.00000 41.73469 0.77551
180.00000 41.73469 0.77551
181.00000 41.73469 0.77551
182.00000 41.73469 0.77551
183.00000 41.73469 0.77551
184.00000 41.73469 0.77551
185.00000 41.73469 0.77551
186.00000 41.73469 0.77551
187.00000 41.73469 0.77551
188.00000 41.73469 0.77551
189.00000 41.73469 0.77551
190.00000 41.73469 0.77551
191.00000 41.73469 0.77551
192.00000 41.73469 0.77551
193.00000 41.73469 0.77551
194.00000 41.73469 0.77551
195.00000 41.73469 0.77551
196.00000 41.73469 0.75510
197.00000 41.73469 0.75510
198.00000 41.73469 0.75510
199.00000 41.73469 0.75510
200.00000 41.73469 0.75510
201.00000 41.73469 0.75510
202.00000 41.73469 0.75510
203.00000 41.73469 0.75510
204.00000 41.73469 0.75510
205.00000 41.73469 0.75510
206.00000 41.73469 0.75510
207.00000 41.73469 0.75510
208.00000 41.73469 0.75510
209.00000 41.73469 0.75510
210.00000 41.73469 0.73469
211.00000 41.73469 0.73469
212.00000 41.73469 0.73469
213.00000 41.73469 0.73469
214.00000 41.73469 0.73469
215.00000 41.73469 0.73469
216.00000 41.73469 0.73469
217.00000 41.73469 0.73469
218.00000 41.73469 0.73469
219.00000 41.73469 0.71429
220.00000 41.73469 0.71429
221.00000 41.73469 0.71429
222.00000 41.73469 0.71429
223.00000 41.73469 0.71429
224.00000 41.73469 0.71429
225.00000 41.73469 0.71429
226.00000 41.73469 0.71429
227.00000 41.73469 0.69388
228.00000 41.73469 0.69388
229.00000 41.73469 0.69388
230.00000 41.73469 0.69388
231.00000 41.73469 0.69388
232.00000 41.73469 0.69388
233.00000 41.73469 0.67347
234.00000 41.73469 0.67347
235.00000 41.73469 0.67347
236.00000 41.73469 0.67347
237.00000 41.73469 0.67347
238.00000 41.73469 0.65306
239.00000 41.73469 0.65306
240.00000 41.73469 0.65306
241.00000 41.73469 0.65306
242.00000 41.73469 0.65306
243.00000 41.73469 0.63265
244.00000 41.73469 0.63265
245.00000 41.73469 0.63265
246.00000 41.73469 0.63265
247.00000 41.73469 0.61225
248.00000 41.73469 0.61225
249.00000 41.73469 0.61225
250.00000 41.73469 0.59184
251.00000 41.73469 0.59184
252.00000 41.73469 0.59184
253.00000 41.73469 0.57143
254.00000 41.73469 0.57143
255.00000 41.73469 0.55102
256.00000 41.73469 0.55102
257.00000 41.73469 0.55102
258.00000 41.73469 0.53061
259.00000 41.73469 0.53061
260.00000 41.73469 0.51020
261.00000 41.73469 0.51020
262.00000 41.73469 0.48980
263.00000 41.73469 0.46939
264.00000 41.73469 0.46939
265.00000 41.73469 0.44898
266.00000 41.73469 0.42857
267.00000 41.73469 0.40816
268.00000 41.73469 0.40816
269.00000 41.73469 0.38776
270.00000 41.73469 0.36735
271.00000 41.73469 0.34694
272.00000 41.73469 0.32653
273.00000 41.73469 0.30612
274.00000 41.73469 0.26531
275.00000 41.73469 0.24490
276.00000 41.73469 0.20408
277.00000 41.73469 0.18367
278.00000 41.73469 0.14286
279.00000 41.73469 0.10204
280.00000 41.73469 0.06122
281.00000 41.73469 0.00000
282.00000 41.73469 0.00000
283.00000 41.73469 0.00000
284.00000 41.73469 0.00000
285.00000 41.73469 0.00000
286.00000 41.73469 0.00000
287.00000 41.73469 0.00000
288.00000 41.73469 0.00000
289.00000 41.73469 0.00000
290.00000 41.73469 0.00000
291.00000 41.73469 0.00000
292.00000 41.73469 0.00000
293.00000 41.73469 0.00000
294.00000 41.73469 0.00000
295.00000 41.73469 0.00000
296.00000 41.73469 0.00000
297.00000 41.73469 0.00000
298.00000 41.73469 0.00000
299.00000 41.73469 0.00000
300.00000 41.73469 0.00000

1.00000 51.91837 0.00000
2.00000 51.91837 0.00000
3.00000 51.91837 0.12245
4.00000 51.91837 0.22449
5.00000 51.91837 0.28571
6.00000 51.91837 0.34694
7.00000 51.91837 0.38776
8.00000 51.91837 0.40816
9.00000 51.91837 0.42857
10.00000 51.91837 0.44898
11.00000 51.91837 0.46939
12.00000 51.91837 0.48980
13.00000 51.91837 0.51020
14.00000 51.91837 0.51020
15.00000 51.91837 0.53061
16.00000 51.91837 0.53061
17.00000 51.91837 0.55102
18.00000 51.91837 0.55102
19.00000 51.91837 0.57143
20.00000 51.91837 0.57143
21.00000 51.91837 0.57143
22.00000 51.91837 0.59184
23.00000 51.91837 0.59184
24.00000 51.91837 0.59184
25.00000 51.91837 0.61225
26.00000 51.91837 0.61225
27.00000 51.91837 0.61225
28.00000 51.91837 0.61225
29.00000 51.91837 0.63265
30.00000 51.91837 0.63265
31.00000 51.91837 0.63265
32.00000 51.91837 0.63265
33.00000 51.91837 0.65306
34.00000 51.91837 0.65306
35.00000 51.91837 0.65306
36.00000 51.91837 0.65306
37.00000 51.91837 0.65306
38.00000 51.91837 0.65306
39.00000 51.91837 0.67347
40.00000 51.91837 0.67347
41.00000 51.91837 0.67347
42.00000 51.91837 0.67347
43.00000 51.91837 0.67347
44.00000 51.91837 0.67347
45.00000 51.91837 0.69388
46.00000 51.91837 0.69388
47.00000 51.91837 0.69388
48.00000 51.91837 0.69388
49.00000 51.91837 0.69388
50.00000 51.91837 0.69388
51.00000 51.91837 0.69388
52.00000 51.91837 0.69388
53.00000 51.91837 0.69388
54.00000 51.91837 0.71429
55.00000 51.91837 0.71429
56.00000 51.91837 0.71429
57.00000 51.91837 0.71429
58.00000 51.91837 0.71429
59.00000 51.91837 0.71429
60.00000 51.91837 0.71429
61.00000 51.91837 0.71429
62.00000 51.91837 0.71429
63.00000 51.91837 0.71429
64.00000 51.91837 0.71429
65.00000 51.91837 0.71429
66.00000 51.91837 0.73469
67.00000 51.91837 0.73469
68.00000 51.91837 0.73469
69.00000 51.91837 0.73469
70.00000 51.91837 0.73469
71.00000 51.91837 0.73469
72.00000 51.91837 0.73469
73.00000 51.91837 0.73469
74.00000 51.91837 0.73469
75.00000 51.91837 0.73469
76.00000 51.91837 0.73469
77.00000 51.91837 0.73469
78.00000 51.91837 0.73469
79.00000 51.91837 0.73469
80.00000 51.91837 0.73469
81.00000 51.91837 0.73469
82.00000 51.91837 0.73469
83.00000 51.91837 0.73469
84.00000 51.91837 0.75510
85.00000 51.91837 0.75510
86.00000 51.91837 0.75510
87.00000 51.91837 0.75510
88.00000 51.91837 0.75510
89.00000 51.91837 0.75510
90.00000 51.91837 0.75510
91.00000 51.91837 0.75510
92.00000 51.91837 0.75510
93.00000 51.91837 0.75510
94.00000 51.91837 0.75510
95.00000 51.91837 0.75510
96.00000 51.91837 0.75510
97.00000 51.91837 0.75510
98.00000 51.91837 0.75510
99.00000 51.91837 0.75510
100.00000 51.91837 0.75510
101.00000 51.91837 0.75510
102.00000 51.91837 0.75510
103.00000 51.91837 0.75510
104.00000 51.91837 0.75510
105.00000 51.91837 0.75510
106.00000 51.91837 0.75510
107.00000 51.91837 0.75510
108.00000 51.91837 0.75510
109.00000 51.91837 0.75510
110.00000 51.91837 0.75510
111.00000 51.91837 0.75510
112.00000 51.91837 0.75510
113.00000 51.91837 0.75510
114.00000 51.91837 0.75510
115.00000 51.91837 0.75510
116.00000 51.91837 0.75510
117.00000 51.91837 0.75510
118.00000 51.91837 0.75510
119.00000 51.91837 0.75510
120.00000 51.91837 0.75510
121.00000 51.91837 0.75510
122.00000 51.91837 0.75510
123.00000 51.91837 0.75510
124.00000 51.91837 0.75510
125.00000 51.91837 0.75510
126.00000 51.91837 0.75510
127.00000 51.91837 0.75510
128.00000 51.91837 0.75510
129.00000 51.91837 0.75510
130.00000 51.91837 0.75510
131.00000 51.91837 0.75510
132.00000 51.91837 0.75510
133.00000 51.91837 0.75510
134.00000 51.91837 0.75510
135.00000 51.91837 0.75510
136.00000 51.91837 0.75510
137.00000 51.91837 0.75510
138.00000 51.91837 0.75510
139.00000 51.91837 0.75510
140.00000 51.91837 0.75510
141.00000 51.91837 0.75510
142.00000 51.91837 0.75510
143.00000 51.91837 0.75510
144.00000 51.91837 0.75510
145.00000 51.91837 0.75510
146.00000 51.91837 0.75510
147.00000 51.91837 0.75510
148.00000 51.91837 0.75510
149.00000 51.91837 0.75510
150.00000 51.91837 0.75510
151.00000 51.91837 0.75510
152.00000 51.91837 0.75510
153.00000 51.91837 0.75510
154.00000 51.91837 0.75510
155.00000 51.91837 0.75510
156.00000 51.91837 0.75510
157.00000 51.91837 0.75510
158.00000 51.91837 0.75510
159.00000 51.91837 0.75510
160.00000 51.91837 0.75510
161.00000 51.91837 0.75510
162.00000 51.91837 0.75510
163.00000 51.91837 0.75510
164.00000 51.91837 0.75510
165.00000 51.91837 0.75510
166.00000 51.91837 0.75510
167.00000 51.91837 0.75510
168.00000 51.91837 0.75510
169.00000 51.91837 0.75510
170.00000 51.91837 0.75510
171.00000 51.91837 0.75510
172.00000 51.91837 0.75510
173.00000 51.91837 0.73469
174.00000 51.91837 0.73469
175.00000 51.91837 0.73469
176.00000 51.91837 0.73469
177.00000 51.91837 0.73469
178.00000 51.91837 0.73469
179.00000 51.91837 0.73469
180.00000 51.91837 0.73469
181.00000 51.91837 0.73469
182.00000 51.91837 0.73469
183.00000 51.91837 0.73469
184.00000 51.91837 0.73469
185.00000 51.91837 0.73469
186.00000 51.91837 0.73469
187.00000 51.91837 0.73469
188.00000 51.91837 0.73469
189.00000 51.91837 0.73469
190.00000 51.91837 0.73469
191.00000 51.91837 0.71429
192.00000 51.91837 0.71429
193.00000 51.91837 0.71429
194.00000 51.91837 0.71429
195.00000 51.91837 0.71429
196.00000 51.91837 0.71429
197.00000 51.91837 0.71429
198.00000 51.91837 0.71429
199.00000 51.91837 0.71429
200.00000 51.91837 0.71429
201.00000 51.91837 0.71429
202.00000 51.91837 0.71429
203.00000 51.91837 0.71429
204.00000 51.91837 0.69388
205.00000 51.91837 0.69388
206.00000 51.91837 0.69388
207.00000 51.91837 0.69388
208.00000 51.91837 0.69388
209.00000 51.91837 0.69388
210.00000 51.91837 0.69388
211.00000 51.91837 0.69388
212.00000 51.91837 0.69388
213.00000 51.91837 0.67347
214.00000 51.91837 0.67347
215.00000 51.91837 0.67347
216.00000 51.91837 0.67347
217.00000 51.91837 0.67347
218.00000 51.91837 0.67347
219.00000 51.91837 0.67347
220.00000 51.91837 0.67347
221.00000 51.91837 0.65306
222.00000 51.91837 0.65306
223.00000 51.91837 0.65306
224.00000 51.91837 0.65306
225.00000 51.91837 0.65306
226.00000 51.91837 0.65306
227.00000 51.91837 0.63265
228.00000 51.91837 0.63265
229.00000 51.91837 0.63265
230.00000 51.91837 0.63265
231.00000 51.91837 0.63265
232.00000 51.91837 0.61225
233.00000 51.91837 0.61225
234.00000 51.91837 0.61225
235.00000 51.91837 0.61225
236.00000 51.91837 0.59184
237.00000 51.91837 0.59184
238.00000 51.91837 0.59184
239.00000 51.91837 0.59184
240.00000 51.91837 0.57143
241.00000 51.91837 0.57143
242.00000 51.91837 0.57143
243.00000 51.91837 0.57143
244.00000 51.91837 0.55102
245.00000 51.91837 0.55102
246.00000 51.91837 0.55102
247.00000 51.91837 0.53061
248.00000 51.91837 0.53061
249.00000 51.91837 0.51020
250.00000 51.91837 0.51020
251.00000 51.91837 0.51020
252.00000 51.91837 0.48980
253.00000 51.91837 0.48980
254.00000 51.91837 0.46939
255.00000 51.91837 0.46939
256.00000 51.91837 0.44898
257.00000 51.91837 0.44898
258.00000 51.91837 0.42857
259.00000 51.91837 0.40816
260.00000 51.91837 0.40816
261.00000 51.91837 0.38776
262.00000 51.91837 0.36735
263.00000 51.91837 0.36735
264.00000 51.91837 0.34694
265.00000 51.91837 0.32653
266.00000 51.91837 0.30612
267.00000 51.91837 0.28571
268.00000 51.91837 0.26531
269.00000 51.91837 0.24490
270.00000 51.91837 0.22449
271.00000 51.91837 0.18367
272.00000 51.91837 0.16326
273.00000 51.91837 0.12245
274.00000 51.91837 0.10204
275.00000 51.91837 0.06122
276.00000 51.91837 0.02041
277.00000 51.91837 0.00000
278.00000 51.91837 0.00000
279.00000 51.91837 0.00000
280.00000 51.91837 0.00000
281.00000 51.91837 0.00000
282.00000 51.91837 0.00000
283.00000 51.91837 0.00000
284.00000 51.91837 0.00000
285.00000 51.91837 0.00000
286.00000 51.91837 0.00000
287.00000 51.91837 0.00000
288.00000 51.91837 0.00000
289.00000 51.91837 0.00000
290.00000 51.91837 0.00000
291.00000 51.91837 0.00000
292.00000 51.91837 0.00000
293.00000 51.91837 0.00000
294.00000 51.91837 0.00000
295.00000 51.91837 0.00000
296.00000 51.91837 0.00000
297.00000 51.91837 0.00000
298.00000 51.91837 0.00000
299.00000 51.91837 0.00000
300.00000 51.91837 0.00000

1.00000 62.10204 0.00000
2.00000 62.10204 0.00000
3.00000 62.10204 0.08163
4.00000 62.10204 0.18367
5.00000 62.10204 0.26531
6.00000 62.10204 0.30612
7.00000 62.10204 0.34694
8.00000 62.10204 0.38776
9.00000 62.10204 0.40816
10.00000 62.10204 0.42857
11.00000 62.10204 0.44898
12.00000 62.10204 0.44898
13.00000 62.10204 0.46939
14.00000 62.10204 0.48980
15.00000 62.10204 0.48980
16.00000 62.10204 0.51020
17.00000 62.10204 0.51020
18.00000 62.10204 0.53061
19.00000 62.10204 0.53061
20.00000 62.10204 0.53061
21.00000 62.10204 0.55102
22.00000 62.10204 0.55102
23.00000 62.10204 0.55102
24.00000 62.10204 0.57143
25.00000 62.10204 0.57143
26.00000 62.10204 0.57143
27.00000 62.10204 0.59184
28.00000 62.10204 0.59184
29.00000 62.10204 0.59184
30.00000 62.10204 0.59184
31.00000 62.10204 0.61225
32.00000 62.10204 0.61225
33.00000 62.10204 0.61225
34.00000 62.10204 0.61225
35.00000 62.10204 0.61225
36.00000 62.10204 0.63265
37.00000 62.10204 0.63265
38.00000 62.10204 0.63265
39.00000 62.10204 0.63265
40.00000 62.10204 0.63265
41.00000 62.10204 0.63265
42.00000 62.10204 0.65306
43.00000 62.10204 0.65306
44.00000 62.10204 0.65306
45.00000 62.10204 0.65306
46.00000 62.10204 0.65306
47.00000 62.10204 0.65306
48.00000 62.10204 0.65306
49.00000 62.10204 0.65306
50.00000 62.10204 0.67347
51.00000 62.10204 0.67347
52.00000 62.10204 0.67347
53.00000 62.10204 0.67347
54.00000 62.10204 0.67347
55.00000 62.10204 0.67347
56.00000 62.10204 0.67347
57.00000 62.10204 0.67347
58.00000 62.10204 0.67347
59.00000 62.10204 0.67347
60.00000 62.10204 0.67347
61.00000 62.10204 0.69388
62.00000 62.10204 0.69388
63.00000 62.10204 0.69388
64.00000 62.10204 0.69388
65.00000 62.10204 0.69388
66.00000 62.10204 0.69388
67.00000 62.10204 0.69388
68.00000 62.10204 0.69388
69.00000 62.10204 0.69388
70.00000 62.10204 0.69388
71.00000 62.10204 0.69388
72.00000 62.10204 0.69388
73.00000 62.10204 0.69388
74.00000 62.10204 0.69388
75.00000 62.10204 0.71429
76.00000 62.10204 0.71429
77.00000 62.10204 0.71429
78.00000 62.10204 0.71429
79.00000 62.10204 0.71429
80.00000 62.10204 0.71429
81.00000 62.10204 0.71429
82.00000 62.10204 0.71429
83.00000 62.10204 0.71429
84.00000 62.10204 0.71429
85.00000 62.10204 0.71429
86.00000 62.10204 0.71429
87.00000 62.10204 0.71429
88.00000 62.10204 0.71429
89.00000 62.10204 0.71429
90.00000 62.10204 0.71429
91.00000 62.10204 0.71429
92.00000 62.10204 0.71429
93.00000 62.10204 0.71429
94.00000 62.10204 0.71429
95.00000 62.10204 0.71429
96.00000 62.10204 0.71429
97.00000 62.10204 0.71429
98.00000 62.10204 0.71429
99.00000 62.10204 0.71429
100.00000 62.10204 0.71429
101.00000 62.10204 0.71429
102.00000 62.10204 0.71429
103.00000 62.10204 0.73469
104.00000 62.10204 0.73469
105.00000 62.10204 0.73469
106.00000 62.10204 0.73469
107.00000 62.10204 0.73469
108.00000 62.10204 0.73469
109.00000 62.10204 0.73469
110.00000 62.10204 0.73469
111.00000 62.10204 0.73469
112.00000 62.10204 0.73469
113.00000 62.10204 0.73469
114.00000 62.10204 0.73469
115.00000 62.10204 0.73469
116.00000 62.10204 0.73469
117.00000 62.10204 0.73469
118.00000 62.10204 0.73469
119.00000 62.10204 0.73469
120.00000 62.10204 0.73469
121.00000 62.10204 0.73469
122.00000 62.10204 0.73469
123.00000 62.10204 0.73469
124.00000 62.10204 0.73469
125.00000 62.10204 0.73469
126.00000 62.10204 0.73469
127.00000 62.10204 0.73469
128.00000 62.10204 0.73469
129.00000 62.10204 0.73469
130.00000 62.10204 0.73469
131.00000 62.10204 0.73469
132.00000 62.10204 0.73469
133.00000 62.10204 0.73469
134.00000 62.10204 0.73469
135.00000 62.10204 0.73469
136.00000 62.10204 0.73469
137.00000 62.10204 0.73469
138.00000 62.10204 0.73469
139.00000 62.10204 0.73469
140.00000 62.10204 0.73469
141.00000 62.10204 0.73469
142.00000 62.10204 0.73469
143.00000 62.10204 0.73469
144.00000 62.10204 0.73469
145.00000 62.10204 0.71429
146.00000 62.10204 0.71429
147.00000 62.10204 0.71429
148.00000 62.10204 0.71429
149.00000 62.10204 0.71429
150.00000 62.10204 0.71429
151.00000 62.10204 0.71429
152.00000 62.10204 0.71429
153.00000 62.10204 0.71429
154.00000 62.10204 0.71429
155.00000 62.10204 0.71429
156.00000 62.10204 0.71429
157.00000 62.10204 0.71429
158.00000 62.10204 0.71429
159.00000 62.10204 0.71429
160.00000 62.10204 0.71429
161.00000 62.10204 0.71429
162.00000 62.10204 0.71429
163.00000 62.10204 0.71429
164.00000 62.10204 0.71429
165.00000 62.10204 0.71429
166.00000 62.10204 0.71429
167.00000 62.10204 0.71429
168.00000 62.10204 0.71429
169.00000 62.10204 0.71429
170.00000 62.10204 0.71429
171.00000 62.10204 0.71429
172.00000 62.10204 0.71429
173.00000 62.10204 0.71429
174.00000 62.10204 0.69388
175.00000 62.10204 0.69388
176.00000 62.10204 0.69388
177.00000 62.10204 0.69388
178.00000 62.10204 0.69388
179.00000 62.10204 0.69388
180.00000 62.10204 0.69388
181.00000 62.10204 0.69388
182.00000 62.10204 0.69388
183.00000 62.10204 0.69388
184.00000 62.10204 0.69388
185.00000 62.10204 0.69388
186.00000 62.10204 0.69388
187.00000 62.10204 0.69388
188.00000 62.10204 0.69388
189.00000 62.10204 0.67347
190.00000 62.10204 0.67347
191.00000 62.10204 0.67347
192.00000 62.10204 0.67347
193.00000 62.10204 0.67347
194.00000 62.10204 0.67347
195.00000 62.10204 0.67347
196.00000 62.10204 0.67347
197.00000 62.10204 0.67347
198.00000 62.10204 0.67347
199.00000 62.10204 0.67347
200.00000 62.10204 0.65306
201.00000 62.10204 0.65306
202.00000 62.10204 0.65306
203.00000 62.10204 0.65306
204.00000 62.10204 0.65306
205.00000 62.10204 0.65306
206.00000 62.10204 0.65306
207.00000 62.10204 0.65306
208.00000 62.10204 0.65306
209.00000 62.10204 0.63265
210.00000 62.10204 0.63265
211.00000 62.10204 0.63265
212.00000 62.10204 0.63265
213.00000 62.10204 0.63265
214.00000 62.10204 0.63265
215.00000 62.10204 0.63265
216.00000 62.10204 0.61225
217.00000 62.10204 0.61225
218.00000 62.10204 0.61225
219.00000 62.10204 0.61225
220.00000 62.10204 0.61225
221.00000 62.10204 0.61225
222.00000 62.10204 0.59184
223.00000 62.10204 0.59184
224.00000 62.10204 0.59184
225.00000 62.10204 0.59184
226.00000 62.10204 0.59184
227.00000 62.10204 0.57143
228.00000 62.10204 0.57143
229.00000 62.10204 0.57143
230.00000 62.10204 0.57143
231.00000 62.10204 0.55102
232.00000 62.10204 0.55102
233.00000 62.10204 0.55102
234.00000 62.10204 0.55102
235.00000 62.10204 0.53061
236.00000 62.10204 0.53061
237.00000 62.10204 0.53061
238.00000 62.10204 0.53061
239.00000 62.10204 0.51020
240.00000 62.10204 0.51020
241.00000 62.10204 0.51020
242.00000 62.10204 0.48980
243.00000 62.10204 0.48980
244.00000 62.10204 0.46939
245.00000 62.10204 0.46939
246.00000 62.10204 0.46939
247.00000 62.10204 0.44898
248.00000 62.10204 0.44898
249.00000 62.10204 0.42857
250.00000 62.10204 0.42857
251.00000 62.10204 0.40816
252.00000 62.10204 0.40816
253.00000 62.10204 0.38776
254.00000 62.10204 0.38776
255.00000 62.10204 0.36735
256.00000 62.10204 0.34694
257.00000 62.10204 0.34694
258.00000 62.10204 0.32653
259.00000 62.10204 0.30612
260.00000 62.10204 0.28571
261.00000 62.10204 0.28571
262.00000 62.10204 0.26531
263.00000 62.10204 0.24490
264.00000 62.10204 0.22449
265.00000 62.10204 0.20408
266.00000 62.10204 0.18367
267.00000 62.10204 0.14286
268.00000 62.10204 0.12245
269.00000 62.10204 0.10204
270.00000 62.10204 0.06122
271.00000 62.10204 0.04082
272.00000 62.10204 0.00000
273.00000 62.10204 0.00000
274.00000 62.10204 0.00000
275.00000 62.10204 0.00000
276.00000 62.10204 0.00000
277.00000 62.10204 0.00000
278.00000 62.10204 0.00000
279.00000 62.10204 0.00000
280.00000 62.10204 0.00000
281.00000 62.10204 0.00000
282.00000 62.10204 0.00000
283.00000 62.10204 0.00000
284.00000 62.10204 0.00000
285.00000 62.10204 0.00000
286.00000 62.10204 0.00000
287.00000 62.10204 0.00000
288.00000 62.10204 0.00000
289.00000 62.10204 0.00000
290.00000 62.10204 0.00000
291.00000 62.10204 0.00000
292.00000 62.10204 0.00000
293.00000 62.10204 0.00000
294.00000 62.10204 0.00000
295.00000 62.10204 0.00000
296.00000 62.10204 0.00000
297.00000 62.10204 0.00000
298.00000 62.10204 0.00000
299.00000 62.10204 0.00000
300.00000 62.10204 0.00000

1.00000 72.28571 0.00000
2.00000 72.28571 0.00000
3.00000 72.28571 0.04082
4.00000 72.28571 0.16326
5.00000 72.28571 0.24490
6.00000 72.28571 0.28571
7.00000 72.28571 0.32653
8.00000 72.28571 0.34694
9.00000 72.28571 0.38776
10.00000 72.28571 0.40816
11.00000 72.28571 0.40816
12.00000 72.28571 0.42857
13.00000 72.28571 0.44898
14.00000 72.28571 0.44898
15.00000 72.28571 0.46939
16.00000 72.28571 0.46939
17.00000 72.28571 0.48980
18.00000 72.28571 0.48980
19.00000 72.28571 0.51020
20.00000 72.28571 0.51020
21.00000 72.28571 0.53061
22.00000 72.28571 0.53061
23.00000 72.28571 0.53061
24.00000 72.28571 0.53061
25.00000 72.28571 0.55102
26.00000 72.28571 0.55102
27.00000 72.28571 0.55102
28.00000 72.28571 0.57143
29.00000 72.28571 0.57143
30.00000 72.28571 0.57143
31.00000 72.28571 0.57143
32.00000 72.28571 0.57143
33.00000 72.28571 0.59184
34.00000 72.28571 0.59184
35.00000 72.28571 0.59184
36.00000 72.28571 0.59184
37.00000 72.28571 0.59184
38.00000 72.28571 0.59184
39.00000 72.28571 0.61225
40.00000 72.28571 0.61225
41.00000 72.28571 0.61225
42.00000 72.28571 0.61225
43.00000 72.28571 0.61225
44.00000 72.28571 0.61225
45.00000 72.28571 0.63265
46.00000 72.28571 0.63265
47.00000 72.28571 0.63265
48.00000 72.28571 0.63265
49.00000 72.28571 0.63265
50.00000 72.28571 0.63265
51.00000 72.28571 0.63265
52.00000 72.28571 0.63265
53.00000 72.28571 0.63265
54.00000 72.28571 0.65306
55.00000 72.28571 0.65306
56.00000 72.28571 0.65306
57.00000 72.28571 0.65306
58.00000 72.28571 0.65306
59.00000 72.28571 0.65306
60.00000 72.28571 0.65306
61.00000 72.28571 0.65306
62.00000 72.28571 0.65306
63.00000 72.28571 0.65306
64.00000 72.28571 0.65306
65.00000 72.28571 0.65306
66.00000 72.28571 0.67347
67.00000 72.28571 0.67347
68.00000 72.28571 0.67347
69.00000 72.28571 0.67347
70.00000 72.28571 0.67347
71.00000 72.28571 0.67347
72.00000 72.28571 0.67347
73.00000 72.28571 0.67347
74.00000 72.28571 0.67347
75.00000 72.28571 0.67347
76.00000 72.28571 0.67347
77.00000 72.28571 0.67347
78.00000 72.28571 0.67347
79.00000 72.28571 0.67347
80.00000 72.28571 0.67347
81.00000 72.28571 0.67347
82.00000 72.28571 0.67347
83.00000 72.28571 0.67347
84.00000 72.28571 0.67347
85.00000 72.28571 0.69388
86.00000 72.28571 0.69388
87.00000 72.28571 0.69388
88.00000 72.28571 0.69388
89.00000 72.28571 0.69388
90.00000 72.28571 0.69388
91.00000 72.28571 0.69388
92.00000 72.28571 0.69388
93.00000 72.28571 0.69388
94.00000 72.28571 0.69388
95.00000 72.28571 0.69388
96.00000 72.28571 0.69388
97.00000 72.28571 0.69388
98.00000 72.28571 0.69388
99.00000 72.28571 0.69388
100.00000 72.28571 0.69388
101.00000 72.28571 0.69388
102.00000 72.28571 0.69388
103.00000 72.28571 0.69388
104.00000 72.28571 0.69388
105.00000 72.28571 0.69388
106.00000 72.28571 0.69388
107.00000 72.28571 0.69388
108.00000 72.28571 0.69388
109.00000 72.28571 0.69388
110.00000 72.28571 0.69388
111.00000 72.28571 0.69388
112.00000 72.28571 0.69388
113.00000 72.28571 0.69388
114.00000 72.28571 0.69388
115.00000 72.28571 0.69388
116.00000 72.28571 0.69388
117.00000 72.28571 0.69388
118.00000 72.28571 0.69388
119.00000 72.28571 0.69388
120.00000 72.28571 0.69388
121.00000 72.28571 0.69388
122.00000 72.28571 0.69388
123.00000 72.28571 0.69388
124.00000 72.28571 0.69388
125.00000 72.28571 0.69388
126.00000 72.28571 0.69388
127.00000 72.28571 0.69388
128.00000 72.28571 0.69388
129.00000 72.28571 0.69388
130.00000 72.28571 0.69388
131.00000 72.28571 0.69388
132.00000 72.28571 0.69388
133.00000 72.28571 0.69388
134.00000 72.28571 0.69388
135.00000 72.28571 0.69388
136.00000 72.28571 0.69388
137.00000 72.28571 0.69388
138.00000 72.28571 0.69388
139.00000 72.28571 0.69388
140.00000 72.28571 0.69388
141.00000 72.28571 0.69388
142.00000 72.28571 0.69388
143.00000 72.28571 0.69388
144.00000 72.28571 0.69388
145.00000 72.28571 0.69388
146.00000 72.28571 0.69388
147.00000 72.28571 0.69388
148.00000 72.28571 0.69388
149.00000 72.28571 0.69388
150.00000 72.28571 0.69388
151.00000 72.28571 0.69388
152.00000 72.28571 0.69388
153.00000 72.28571 0.69388
154.00000 72.28571 0.69388
155.00000 72.28571 0.69388
156.00000 72.28571 0.69388
157.00000 72.28571 0.67347
158.00000 72.28571 0.67347
159.00000 72.28571 0.67347
160.00000 72.28571 0.67347
161.00000 72.28571 0.67347
162.00000 72.28571 0.67347
163.00000 72.28571 0.67347
164.00000 72.28571 0.67347
165.00000 72.28571 0.67347
166.00000 72.28571 0.67347
167.00000 72.28571 0.67347
168.00000 72.28571 0.67347
169.00000 72.28571 0.67347
170.00000 72.28571 0.67347
171.00000 72.28571 0.67347
172.00000 72.28571 0.67347
173.00000 72.28571 0.67347
174.00000 72.28571 0.67347
175.00000 72.28571 0.67347
176.00000 72.28571 0.65306
177.00000 72.28571 0.65306
178.00000 72.28571 0.65306
179.00000 72.28571 0.65306
180.00000 72.28571 0.65306
181.00000 72.28571 0.65306
182.00000 72.28571 0.65306
183.00000 72.28571 0.65306
184.00000 72.28571 0.65306
185.00000 72.28571 0.65306
186.00000 72.28571 0.65306
187.00000 72.28571 0.65306
188.00000 72.28571 0.65306
189.00000 72.28571 0.63265
190.00000 72.28571 0.63265
191.00000 72.28571 0.63265
192.00000 72.28571 0.63265
193.00000 72.28571 0.63265
194.00000 72.28571 0.63265
195.00000 72.28571 0.63265
196.00000 72.28571 0.63265
197.00000 72.28571 0.63265
198.00000 72.28571 0.63265
199.00000 72.28571 0.61225
200.00000 72.28571 0.61225
201.00000 72.28571 0.61225
202.00000 72.28571 0.61225
203.00000 72.28571 0.61225
204.00000 72.28571 0.61225
205.00000 72.28571 0.61225
206.00000 72.28571 0.61225
207.00000 72.28571 0.59184
208.00000 72.28571 0.59184
209.00000 72.28571 0.59184
210.00000 72.28571 0.59184
211.00000 72.28571 0.59184
212.00000 72.28571 0.59184
213.00000 72.28571 0.57143
214.00000 72.28571 0.57143
215.00000 72.28571 0.57143
216.00000 72.28571 0.57143
217.00000 72.28571 0.57143
218.00000 72.28571 0.57143
219.00000 72.28571 0.55102
220.00000 72.28571 0.55102
221.00000 72.28571 0.55102
222.00000 72.28571 0.55102
223.00000 72.28571 0.53061
224.00000 72.28571 0.53061
225.00000 72.28571 0.53061
226.00000 72.28571 0.53061
227.00000 72.28571 0.51020
228.00000 72.28571 0.51020
229.00000 72.28571 0.51020
230.00000 72.28571 0.51020
231.00000 72.28571 0.48980
232.00000 72.28571 0.48980
233.00000 72.28571 0.48980
234.00000 72.28571 0.48980
235.00000 72.28571 0.46939
236.00000 72.28571 0.46939
237.00000 72.28571 0.44898
238.00000 72.28571 0.44898
239.00000 72.28571 0.44898
240.00000 72.28571 0.42857
241.00000 72.28571 0.42857
242.00000 72.28571 0.42857
243.00000 72.28571 0.40816
244.00000 72.28571 0.40816
245.00000 72.28571 0.38776
246.00000 72.28571 0.38776
247.00000 72.28571 0.36735
248.00000 72.28571 0.36735
249.00000 72.28571 0.34694
250.00000 72.28571 0.34694
251.00000 72.28571 0.32653
252.00000 72.28571 0.30612
253.00000 72.28571 0.30612
254.00000 72.28571 0.28571
255.00000 72.28571 0.26531
256.00000 72.28571 0.24490
257.00000 72.28571 0.24490
258.00000 72.28571 0.22449
259.00000 72.28571 0.20408
260.00000 72.28571 0.18367
261.00000 72.28571 0.16326
262.00000 72.28571 0.14286
263.00000 72.28571 0.12245
264.00000 72.28571 0.10204
265.00000 72.28571 0.06122
266.00000 72.28571 0.04082
267.00000 72.28571 0.02041
268.00000 72.28571 0.00000
269.00000 72.28571 0.00000
270.00000 72.28571 0.00000
271.00000 72.28571 0.00000
272.00000 72.28571 0.00000
273.00000 72.28571 0.00000
274.00000 72.28571 0.00000
275.00000 72.28571 0.00000
276.00000 72.28571 0.00000
277.00000 72.28571 0.00000
278.00000 72.28571 0.00000
279.00000 72.28571 0.00000
280.00000 72.28571 0.00000
281.00000 72.28571 0.00000
282.00000 72.28571 0.00000
283.00000 72.28571 0.00000
284.00000 72.28571 0.00000
285.00000 72.28571 0.00000
286.00000 72.28571 0.00000
287.00000 72.28571 0.00000
288.00000 72.28571 0.00000
289.00000 72.28571 0.00000
290.00000 72.28571 0.00000
291.00000 72.28571 0.00000
292.00000 72.28571 0.00000
293.00000 72.28571 0.00000
294.00000 72.28571 0.00000
295.00000 72.28571 0.00000
296.00000 72.28571 0.00000
297.00000 72.28571 0.00000
298.00000 72.28571 0.00000
299.00000 72.28571 0.00000
300.00000 72.28571 0.00000

1.00000 82.46939 0.00000
2.00000 82.46939 0.00000
3.00000 82.46939 0.00000
4.00000 82.46939 0.14286
5.00000 82.46939 0.20408
6.00000 82.46939 0.26531
7.00000 82.46939 0.30612
8.00000 82.46939 0.32653
9.00000 82.46939 0.36735
10.00000 82.46939 0.36735
11.00000 82.46939 0.38776
12.00000 82.46939 0.40816
13.00000 82.46939 0.42857
14.00000 82.46939 0.42857
15.00000 82.46939 0.44898
16.00000 82.46939 0.44898
17.00000 82.46939 0.46939
18.00000 82.46939 0.46939
19.00000 82.46939 0.48980
20.00000 82.46939 0.48980
21.00000 82.46939 0.48980
22.00000 82.46939 0.51020
23.00000 82.46939 0.51020
24.00000 82.46939 0.51020
25.00000 82.46939 0.53061
26.00000 82.46939 0.53061
27.00000 82.46939 0.53061
28.00000 82.46939 0.53061
29.00000 82.46939 0.55102
30.00000 82.46939 0.55102
31.00000 82.46939 0.55102
32.00000 82.46939 0.55102
33.00000 82.46939 0.55102
34.00000 82.46939 0.57143
35.00000 82.46939 0.57143
36.00000 82.46939 0.57143
37.00000 82.46939 0.57143
38.00000 82.46939 0.57143
39.00000 82.46939 0.57143
40.00000 82.46939 0.59184
41.00000 82.46939 0.59184
42.00000 82.46939 0.59184
43.00000 82.46939 0.59184
44.00000 82.46939 0.59184
45.00000 82.46939 0.59184
46.00000 82.46939 0.59184
47.00000 82.46939 0.61225
48.00000 82.46939 0.61225
49.00000 82.46939 0.61225
50.00000 82.46939 0.61225
51.00000 82.46939 0.61225
52.00000 82.46939 0.61225
53.00000 82.46939 0.61225
54.00000 82.46939 0.61225
55.00000 82.46939 0.61225
56.00000 82.46939 0.61225
57.00000 82.46939 0.63265
58.00000 82.46939 0.63265
59.00000 82.46939 0.63265
60.00000 82.46939 0.63265
61.00000 82.46939 0.63265
62.00000 82.46939 0.63265
63.00000 82.46939 0.63265
64.00000 82.46939 0.63265
65.00000 82.46939 0.63265
66.00000 82.46939 0.63265
67.00000 82.46939 0.63265
68.00000 82.46939 0.63265
69.00000 82.46939 0.63265
70.00000 82.46939 0.63265
71.00000 82.46939 0.65306
72.00000 82.46939 0.65306
73.00000 82.46939 0.65306
74.00000 82.46939 0.65306
75.00000 82.46939 0.65306
76.00000 82.46939 0.65306
77.00000 82.46939 0.65306
78.00000 82.46939 0.65306
79.00000 82.46939 0.65306
80.00000 82.46939 0.65306
81.00000 82.46939 0.65306
82.00000 82.46939 0.65306
83.00000 82.46939 0.65306
84.00000 82.46939 0.65306
85.00000 82.46939 0.65306
86.00000 82.46939 0.65306
87.00000 82.46939 0.65306
88.00000 82.46939 0.65306
89.00000 82.46939 0.65306
90.00000 82.46939 0.65306
91.00000 82.46939 0.65306
92.00000 82.46939 0.65306
93.00000 82.46939 0.65306
94.00000 82.46939 0.65306
95.00000 82.46939 0.65306
96.00000 82.46939 0.67347
97.00000 82.46939 0.67347
98.00000 82.46939 0.67347
99.00000 82.46939 0.67347
100.00000 82.46939 0.67347
101.00000 82.46939 0.67347
102.00000 82.46939 0.67347
103.00000 82.46939 0.67347
104.00000 82.46939 0.67347
105.00000 82.46939 0.67347
106.00000 82.46939 0.67347
107.00000 82.46939 0.67347
108.00000 82.46939 0.67347
109.00000 82.46939 0.67347
110.00000 82.46939 0.67347
111.00000 82.46939 0.67347
112.00000 82.46939 0.67347
113.00000 82.46939 0.67347
114.00000 82.46939 0.67347
115.00000 82.46939 0.67347
116.00000 82.46939 0.67347
117.00000 82.46939 0.67347
118.00000 82.46939 0.67347
119.00000 82.46939 0.67347
120.00000 82.46939 0.67347
121.00000 82.46939 0.67347
122.00000 82.46939 0.67347
123.00000 82.46939 0.67347
124.00000 82.46939 0.67347
125.00000 82.46939 0.67347
126.00000 82.46939 0.67347
127.00000 82.46939 0.67347
128.00000 82.46939 0.67347
129.00000 82.46939 0.67347
130.00000 82.46939 0.67347
131.00000 82.46939 0.67347
132.00000 82.46939 0.67347
133.00000 82.46939 0.67347
134.00000 82.46939 0.67347
135.00000 82.46939 0.67347
136.00000 82.46939 0.67347
137.00000 82.46939 0.67347
138.00000 82.46939 0.65306
139.00000 82.46939 0.65306
140.00000 82.46939 0.65306
141.00000 82.46939 0.65306
142.00000 82.46939 0.65306
143.00000 82.46939 0.65306
144.00000 82.46939 0.65306
145.00000 82.46939 0.65306
146.00000 82.46939 0.65306
147.00000 82.46939 0.65306
148.00000 82.46939 0.65306
149.00000 82.46939 0.65306
150.00000 82.46939 0.65306
151.00000 82.46939 0.65306
152.00000 82.46939 0.65306
153.00000 82.46939 0.65306
154.00000 82.46939 0.65306
155.00000 82.46939 0.65306
156.00000 82.46939 0.65306
157.00000 82.46939 0.65306
158.00000 82.46939 0.65306
159.00000 82.46939 0.65306
160.00000 82.46939 0.65306
161.00000 82.46939 0.65306
162.00000 82.46939 0.65306
163.00000 82.46939 0.65306
164.00000 82.46939 0.63265
165.00000 82.46939 0.63265
166.00000 82.46939 0.63265
167.00000 82.46939 0.63265
168.00000 82.46939 0.63265
169.00000 82.46939 0.63265
170.00000 82.46939 0.63265
171.00000 82.46939 0.63265
172.00000 82.46939 0.63265
173.00000 82.46939 0.63265
174.00000 82.46939 0.63265
175.00000 82.46939 0.63265
176.00000 82.46939 0.63265
177.00000 82.46939 0.63265
178.00000 82.46939 0.63265
179.00000 82.46939 0.61225
180.00000 82.46939 0.61225
181.00000 82.46939 0.61225
182.00000 82.46939 0.61225
183.00000 82.46939 0.61225
184.00000 82.46939 0.61225
185.00000 82.46939 0.61225
186.00000 82.46939 0.61225
187.00000 82.46939 0.61225
188.00000 82.46939 0.61225
189.00000 82.46939 0.61225
190.00000 82.46939 0.59184
191.00000 82.46939 0.59184
192.00000 82.46939 0.59184
193.00000 82.46939 0.59184
194.00000 82.46939 0.59184
195.00000 82.46939 0.59184
196.00000 82.46939 0.59184
197.00000 82.46939 0.59184
198.00000 82.46939 0.57143
199.00000 82.46939 0.57143
200.00000 82.46939 0.57143
201.00000 82.46939 0.57143
202.00000 82.46939 0.57143
203.00000 82.46939 0.57143
204.00000 82.46939 0.57143
205.00000 82.46939 0.55102
206.00000 82.46939 0.55102
207.00000 82.46939 0.55102
208.00000 82.46939 0.55102
209.00000 82.46939 0.55102
210.00000 82.46939 0.55102
211.00000 82.46939 0.53061
212.00000 82.46939 0.53061
213.00000 82.46939 0.53061
214.00000 82.46939 0.53061
215.00000 82.46939 0.53061
216.00000 82.46939 0.51020
217.00000 82.46939 0.51020
218.00000 82.46939 0.51020
219.00000 82.46939 0.51020
220.00000 82.46939 0.51020
221.00000 82.46939 0.48980
222.00000 82.46939 0.48980
223.00000 82.46939 0.48980
224.00000 82.46939 0.48980
225.00000 82.46939 0.46939
226.00000 82.46939 0.46939
227.00000 82.46939 0.46939
228.00000 82.46939 0.44898
229.00000 82.46939 0.44898
230.00000 82.46939 0.44898
231.00000 82.46939 0.42857
232.00000 82.46939 0.42857
233.00000 82.46939 0.42857
234.00000 82.46939 0.40816
235.00000 82.46939 0.40816
236.00000 82.46939 0.40816
237.00000 82.46939 0.38776
238.00000 82.46939 0.38776
239.00000 82.46939 0.36735
240.00000 82.46939 0.36735
241.00000 82.46939 0.34694
242.00000 82.46939 0.34694
243.00000 82.46939 0.32653
244.00000 82.46939 0.32653
245.00000 82.46939 0.30612
246.00000 82.46939 0.30612
247.00000 82.46939 0.28571
248.00000 82.46939 0.28571
249.00000 82.46939 0.26531
250.00000 82.46939 0.24490
251.00000 82.46939 0.24490
252.00000 82.46939 0.22449
253.00000 82.46939 0.20408
254.00000 82.46939 0.18367
255.00000 82.46939 0.18367
256.00000 82.46939 0.16326
257.00000 82.46939 0.14286
258.00000 82.46939 0.12245
259.00000 82.46939 0.10204
260.00000 82.46939 0.08163
261.00000 82.46939 0.04082
262.00000 82.46939 0.02041
263.00000 82.46939 0.00000
264.00000 82.46939 0.00000
265.00000 82.46939 0.00000
266.00000 82.46939 0.00000
267.00000 82.46939 0.00000
268.00000 82.46939 0.00000
269.00000 82.46939 0.00000
270.00000 82.46939 0.00000
271.00000 82.46939 0.00000
272.00000 82.46939 0.00000
273.00000 82.46939 0.00000
274.00000 82.46939 0.00000
275.00000 82.46939 0.00000
276.00000 82.46939 0.00000
277.00000 82.46939 0.00000
278.00000 82.46939 0.00000
279.00000 82.46939 0.00000
280.00000 82.46939 0.00000
281.00000 82.46939 0.00000
282.00000 82.46939 0.00000
283.00000 82.46939 0.00000
284.00000 82.46939 0.00000
285.00000 82.46939 0.00000
286.00000 82.46939 0.00000
287.00000 82.46939 0.00000
288.00000 82.46939 0.00000
289.00000 82.46939 0.00000
290.00000 82.46939 0.00000
291.00000 82.46939 0.00000
292.00000 82.46939 0.00000
293.00000 82.46939 0.00000
294.00000 82.46939 0.00000
295.00000 82.46939 0.00000
296.00000 82.46939 0.00000
297.00000 82.46939 0.00000
298.00000 82.46939 0.00000
299.00000 82.46939 0.00000
300.00000 82.46939 0.00000

1.00000 92.65306 0.00000
2.00000 92.65306 0.00000
3.00000 92.65306 0.00000
4.00000 92.65306 0.12245
5.00000 92.65306 0.18367
6.00000 92.65306 0.24490
7.00000 92.65306 0.28571
8.00000 92.65306 0.30612
9.00000 92.65306 0.34694
10.00000 92.65306 0.36735
11.00000 92.65306 0.36735
12.00000 92.65306 0.38776
13.00000 92.65306 0.40816
14.00000 92.65306 0.40816
15.00000 92.65306 0.42857
16.00000 92.65306 0.42857
17.00000 92.65306 0.44898
18.00000 92.65306 0.44898
19.00000 92.65306 0.46939
20.00000 92.65306 0.46939
21.00000 92.65306 0.46939
22.00000 92.65306 0.48980
23.00000 92.65306 0.48980
24.00000 92.65306 0.48980
25.00000 92.65306 0.51020
26.00000 92.65306 0.51020
27.00000 92.65306 0.51020
28.00000 92.65306 0.51020
29.00000 92.65306 0.53061
30.00000 92.65306 0.53061
31.00000 92.65306 0.53061
32.00000 92.65306 0.53061
33.00000 92.65306 0.53061
34.00000 92.65306 0.55102
35.00000 92.65306 0.55102
36.00000 92.65306 0.55102
37.00000 92.65306 0.55102
38.00000 92.65306 0.55102
39.00000 92.65306 0.55102
40.00000 92.65306 0.55102
41.00000 92.65306 0.57143
42.00000 92.65306 0.57143
43.00000 92.65306 0.57143
44.00000 92.65306 0.57143
45.00000 92.65306 0.57143
46.00000 92.65306 0.57143
47.00000 92.65306 0.57143
48.00000 92.65306 0.59184
49.00000 92.65306 0.59184
50.00000 92.65306 0.59184
51.00000 92.65306 0.59184
52.00000 92.65306 0.59184
53.00000 92.65306 0.59184
54.00000 92.65306 0.59184
55.00000 92.65306 0.59184
56.00000 92.65306 0.59184
57.00000 92.65306 0.59184
58.00000 92.65306 0.59184
59.00000 92.65306 0.61225
60.00000 92.65306 0.61225
61.00000 92.65306 0.61225
62.00000 92.65306 0.61225
63.00000 92.65306 0.61225
64.00000 92.65306 0.61225
65.00000 92.65306 0.61225
66.00000 92.65306 0.61225
67.00000 92.65306 0.61225
68.00000 92.65306 0.61225
69.00000 92.65306 0.61225
70.00000 92.65306 0.61225
71.00000 92.65306 0.61225
72.00000 92.65306 0.61225
73.00000 92.65306 0.61225
74.00000 92.65306 0.63265
75.00000 92.65306 0.63265
76.00000 92.65306 0.63265
77.00000 92.65306 0.63265
78.00000 92.65306 0.63265
79.00000 92.65306 0.63265
80.00000 92.65306 0.63265
81.00000 92.65306 0.63265
82.00000 92.65306 0.63265
83.00000 92.65306 0.63265
84.00000 92.65306 0.63265
85.00000 92.65306 0.63265
86.00000 92.65306 0.63265
87.00000 92.65306 0.63265
88.00000 92.65306 0.63265
89.00000 92.65306 0.63265
90.00000 92.65306 0.63265
91.00000 92.65306 0.63265
92.00000 92.65306 0.63265
93.00000 92.65306 0.63265
94.00000 92.65306 0.63265
95.00000 92.65306 0.63265
96.00000 92.65306 0.63265
97.00000 92.65306 0.63265
98.00000 92.65306 0.63265
99.00000 92.65306 0.63265
100.00000 92.65306 0.63265
101.00000 92.65306 0.63265
102.00000 92.65306 0.63265
103.00000 92.65306 0.63265
104.00000 92.65306 0.63265
105.00000 92.65306 0.63265
106.00000 92.65306 0.63265
107.00000 92.65306 0.63265
108.00000 92.65306 0.63265
109.00000 92.65306 0.63265
110.00000 92.65306 0.63265
111.00000 92.65306 0.63265
112.00000 92.65306 0.63265
113.00000 92.65306 0.63265
114.00000 92.65306 0.63265
115.00000 92.65306 0.63265
116.00000 92.65306 0.63265
117.00000 92.65306 0.63265
118.00000 92.65306 0.63265
119.00000 92.65306 0.63265
120.00000 92.65306 0.63265
121.00000 92.65306 0.63265
122.00000 92.65306 0.63265
123.00000 92.65306 0.63265
124.00000 92.65306 0.63265
125.00000 92.65306 0.63265
126.00000 92.65306 0.63265
127.00000 92.65306 0.63265
128.00000 92.65306 0.63265
129.00000 92.65306 0.63265
130.00000 92.65306 0.63265
131.00000 92.65306 0.63265
132.00000 92.65306 0.63265
133.00000 92.65306 0.63265
134.00000 92.65306 0.63265
135.00000 92.65306 0.63265
136.00000 92.65306 0.63265
137.00000 92.65306 0.63265
138.00000 92.65306 0.63265
139.00000 92.65306 0.63265
140.00000 92.65306 0.63265
141.00000 92.65306 0.63265
142.00000 92.65306 0.63265
143.00000 92.65306 0.63265
144.00000 92.65306 0.63265
145.00000 92.65306 0.63265
146.00000 92.65306 0.63265
147.00000 92.65306 0.63265
148.00000 92.65306 0.63265
149.00000 92.65306 0.63265
150.00000 92.65306 0.63265
151.00000 92.65306 0.63265
152.00000 92.65306 0.63265
153.00000 92.65306 0.61225
154.00000 92.65306 0.61225
155.00000 92.65306 0.61225
156.00000 92.65306 0.61225
157.00000 92.65306 0.61225
158.00000 92.65306 0.61225
159.00000 92.65306 0.61225
160.00000 92.65306 0.61225
161.00000 92.65306 0.61225
162.00000 92.65306 0.61225
163.00000 92.65306 0.61225
164.00000 92.65306 0.61225
165.00000 92.65306 0.61225
166.00000 92.65306 0.61225
167.00000 92.65306 0.61225
168.00000 92.65306 0.61225
169.00000 92.65306 0.61225
170.00000 92.65306 0.59184
171.00000 92.65306 0.59184
172.00000 92.65306 0.59184
173.00000 92.65306 0.59184
174.00000 92.65306 0.59184
175.00000 92.65306 0.59184
176.00000 92.65306 0.59184
177.00000 92.65306 0.59184
178.00000 92.65306 0.59184
179.00000 92.65306 0.59184
180.00000 92.65306 0.59184
181.00000 92.65306 0.59184
182.00000 92.65306 0.57143
183.00000 92.65306 0.57143
184.00000 92.65306 0.57143
185.00000 92.65306 0.57143
186.00000 92.65306 0.57143
187.00000 92.65306 0.57143
188.00000 92.65306 0.57143
189.00000 92.65306 0.57143
190.00000 92.65306 0.57143
191.00000 92.65306 0.55102
192.00000 92.65306 0.55102
193.00000 92.65306 0.55102
194.00000 92.65306 0.55102
195.00000 92.65306 0.55102
196.00000 92.65306 0.55102
197.00000 92.65306 0.55102
198.00000 92.65306 0.53061
199.00000 92.65306 0.53061
200.00000 92.65306 0.53061
201.00000 92.65306 0.53061
202.00000 92.65306 0.53061
203.00000 92.65306 0.53061
204.00000 92.65306 0.51020
205.00000 92.65306 0.51020
206.00000 92.65306 0.51020
207.00000 92.65306 0.51020
208.00000 92.65306 0.51020
209.00000 92.65306 0.51020
210.00000 92.65306 0.48980
211.00000 92.65306 0.48980
212.00000 92.65306 0.48980
213.00000 92.65306 0.48980
214.00000 92.65306 0.46939
215.00000 92.65306 0.46939
216.00000 92.65306 0.46939
217.00000 92.65306 0.46939
218.00000 92.65306 0.46939
219.00000 92.65306 0.44898
220.00000 92.65306 0.44898
221.00000 92.65306 0.44898
222.00000 92.65306 0.42857
223.00000 92.65306 0.42857
224.00000 92.65306 0.42857
225.00000 92.65306 0.42857
226.00000 92.65306 0.40816
227.00000 92.65306 0.40816
228.00000 92.65306 0.40816
229.00000 92.65306 0.38776
230.00000 92.65306 0.38776
231.00000 92.65306 0.38776
232.00000 92.65306 0.36735
233.00000 92.65306 0.36735
234.00000 92.65306 0.34694
235.00000 92.65306 0.34694
236.00000 92.65306 0.32653
237.00000 92.65306 0.32653
238.00000 92.65306 0.32653
239.00000 92.65306 0.30612
240.00000 92.65306 0.30612
241.00000 92.65306 0.28571
242.00000 92.65306 0.26531
243.00000 92.65306 0.26531
244.00000 92.65306 0.24490
245.00000 92.65306 0.24490
246.00000 92.65306 0.22449
247.00000 92.65306 0.20408
248.00000 92.65306 0.20408
249.00000 92.65306 0.18367
250.00000 92.65306 0.16326
251.00000 92.65306 0.14286
252.00000 92.65306 0.12245
253.00000 92.65306 0.12245
254.00000 92.65306 0.10204
255.00000 92.65306 0.08163
256.00000 92.65306 0.06122
257.00000 92.65306 0.04082
258.00000 92.65306 0.00000
259.00000 92.65306 0.00000
260.00000 92.65306 0.00000
261.00000 92.65306 0.00000
262.00000 92.65306 0.00000
263.00000 92.65306 0.00000
264.00000 92.65306 0.00000
265.00000 92.65306 0.00000
266.00000 92.65306 0.00000
267.00000 92.65306 0.00000
268.00000 92.65306 0.00000
269.00000 92.65306 0.00000
270.00000 92.65306 0.00000
271.00000 92.65306 0.00000
272.00000 92.65306 0.00000
273.00000 92.65306 0.00000
274.00000 92.65306 0.00000
275.00000 92.65306 0.00000
276.00000 92.65306 0.00000
277.00000 92.65306 0.00000
278.00000 92.65306 0.00000
279.00000 92.65306 0.00000
280.00000 92.65306 0.00000
281.00000 92.65306 0.00000
282.00000 92.65306 0.00000
283.00000 92.65306 0.00000
284.00000 92.65306 0.00000
285.00000 92.65306 0.00000
286.00000 92.65306 0.00000
287.00000 92.65306 0.00000
288.00000 92.65306 0.00000
289.00000 92.65306 0.00000
290.00000 92.65306 0.00000
291.00000 92.65306 0.00000
292.00000 92.65306 0.00000
293.00000 92.65306 0.00000
294.00000 92.65306 0.00000
295.00000 92.65306 0.00000
296.00000 92.65306 0.00000
297.00000 92.65306 0.00000
298.00000 92.65306 0.00000
299.00000 92.65306 0.00000
300.00000 92.65306 0.00000

1.00000 102.83673 0.00000
2.00000 102.83673 0.00000
3.00000 102.83673 0.00000
4.00000 102.83673 0.10204
5.00000 102.83673 0.18367
6.00000 102.83673 0.22449
7.00000 102.83673 0.26531
8.00000 102.83673 0.30612
9.00000 102.83673 0.32653
10.00000 102.83673 0.34694
11.00000 102.83673 0.36735
12.00000 102.83673 0.36735
13.00000 102.83673 0.38776
14.00000 102.83673 0.40816
15.00000 102.83673 0.40816
16.00000 102.83673 0.42857
17.00000 102.83673 0.42857
18.00000 102.83673 0.42857
19.00000 102.83673 0.44898
20.00000 102.83673 0.44898
21.00000 102.83673 0.44898
22.00000 102.83673 0.46939
23.00000 102.83673 0.46939
24.00000 102.83673 0.46939
25.00000 102.83673 0.48980
26.00000 102.83673 0.48980
27.00000 102.83673 0.48980
28.00000 102.83673 0.48980
29.00000 102.83673 0.51020
30.00000 102.83673 0.51020
31.00000 102.83673 0.51020
32.00000 102.83673 0.51020
33.00000 102.83673 0.51020
34.00000 102.83673 0.53061
35.00000 102.83673 0.53061
36.00000 102.83673 0.53061
37.00000 102.83673 0.53061
38.00000 102.83673 0.53061
39.00000 102.83673 0.53061
40.00000 102.83673 0.53061
41.00000 102.83673 0.55102
42.00000 102.83673 0.55102
43.00000 102.83673 0.55102
44.00000 102.83673 0.55102
45.00000 102.83673 0.55102
46.00000 102.83673 0.55102
47.00000 102.83673 0.55102
48.00000 102.83673 0.55102
49.00000 102.83673 0.57143
50.00000 102.83673 0.57143
51.00000 102.83673 0.57143
52.00000 102.83673 0.57143
53.00000 102.83673 0.57143
54.00000 102.83673 0.57143
55.00000 102.83673 0.57143
56.00000 102.83673 0.57143
57.00000 102.83673 0.57143
58.00000 102.83673 0.57143
59.00000 102.83673 0.57143
60.00000 102.83673 0.59184
61.00000 102.83673 0.59184
62.00000 102.83673 0.59184
63.00000 102.83673 0.59184
64.00000 102.83673 0.59184
65.00000 102.83673 0.59184
66.00000 102.83673 0.59184
67.00000 102.83673 0.59184
68.00000 102.83673 0.59184
69.00000 102.83673 0.59184
70.00000 102.83673 0.59184
71.00000 102.83673 0.59184
72.00000 102.83673 0.59184
73.00000 102.83673 0.59184
74.00000 102.83673 0.59184
75.00000 102.83673 0.59184
76.00000 102.83673 0.61225
77.00000 102.83673 0.61225
78.00000 102.83673 0.61225
79.00000 102.83673 0.61225
80.00000 102.83673 0.61225
81.00000 102.83673 0.61225
82.00000 102.83673 0.61225
83.00000 102.83673 0.61225
84.00000 102.83673 0.61225
85.00000 102.83673 0.61225
86.00000 102.83673 0.61225
87.00000 102.83673 0.61225
88.00000 102.83673 0.61225
89.00000 102.83673 0.61225
90.00000 102.83673 0.61225
91.00000 102.83673 0.61225
92.00000 102.83673 0.61225
93.00000 102.83673 0.61225
94.00000 102.83673 0.61225
95.00000 102.83673 0.61225
96.00000 102.83673 0.61225
97.00000 102.83673 0.61225
98.00000 102.83673 0.61225
99.00000 102.83673 0.61225
100.00000 102.83673 0.61225
101.00000 102.83673 0.61225
102.00000 102.83673 0.61225
103.00000 102.83673 0.61225
104.00000 102.83673 0.61225
105.00000 102.83673 0.61225
106.00000 102.83673 0.61225
107.00000 102.83673 0.61225
108.00000 102.83673 0.61225
109.00000 102.83673 0.61225
110.00000 102.83673 0.61225
111.00000 102.83673 0.61225
112.00000 102.83673 0.61225
113.00000 102.83673 0.61225
114.00000 102.83673 0.61225
115.00000 102.83673 0.61225
116.00000 102.83673 0.61225
117.00000 102.83673 0.61225
118.00000 102.83673 0.61225
119.00000 102.83673 0.61225
120.00000 102.83673 0.61225
121.00000 102.83673 0.61225
122.00000 102.83673 0.61225
123.00000 102.83673 0.61225
124.00000 102.83673 0.61225
125.00000 102.83673 0.61225
126.00000 102.83673 0.61225
127.00000 102.83673 0.61225
128.00000 102.83673 0.61225
129.00000 102.83673 0.61225
130.00000 102.83673 0.61225
131.00000 102.83673 0.61225
132.00000 102.83673 0.61225
133.00000 102.83673 0.61225
134.00000 102.83673 0.61225
135.00000 102.83673 0.61225
136.00000 102.83673 0.61225
137.00000 102.83673 0.61225
138.00000 102.83673 0.61225
139.00000 102.83673 0.61225
140.00000 102.83673 0.61225
141.00000 102.83673 0.61225
142.00000 102.83673 0.61225
143.00000 102.83673 0.61225
144.00000 102.83673 0.59184
145.00000 102.83673 0.59184
146.00000 102.83673 0.59184
147.00000 102.83673 0.59184
148.00000 102.83673 0.59184
149.00000 102.83673 0.59184
150.00000 102.83673 0.59184
151.00000 102.83673 0.59184
152.00000 102.83673 0.59184
153.00000 102.83673 0.59184
154.00000 102.83673 0.59184
155.00000 102.83673 0.59184
156.00000 102.83673 0.59184
157.00000 102.83673 0.59184
158.00000 102.83673 0.59184
159.00000 102.83673 0.59184
160.00000 102.83673 0.59184
161.00000 102.83673 0.59184
162.00000 102.83673 0.57143
163.00000 102.83673 0.57143
164.00000 102.83673 0.57143
165.00000 102.83673 0.57143
166.00000 102.83673 0.57143
167.00000 102.83673 0.57143
168.00000 102.83673 0.57143
169.00000 102.83673 0.57143
170.00000 102.83673 0.57143
171.00000 102.83673 0.57143
172.00000 102.83673 0.57143
173.00000 102.83673 0.57143
174.00000 102.83673 0.57143
175.00000 102.83673 0.55102
176.00000 102.83673 0.55102
177.00000 102.83673 0.55102
178.00000 102.83673 0.55102
179.00000 102.83673 0.55102
180.00000 102.83673 0.55102
181.00000 102.83673 0.55102
182.00000 102.83673 0.55102
183.00000 102.83673 0.55102
184.00000 102.83673 0.53061
185.00000 102.83673 0.53061
186.00000 102.83673 0.53061
187.00000 102.83673 0.53061
188.00000 102.83673 0.53061
189.00000 102.83673 0.53061
190.00000 102.83673 0.53061
191.00000 102.83673 0.53061
192.00000 102.83673 0.51020
193.00000 102.83673 0.51020
194.00000 102.83673 0.51020
195.00000 102.83673 0.51020
196.00000 102.83673 0.51020
197.00000 102.83673 0.51020
198.00000 102.83673 0.48980
199.00000 102.83673 0.48980
200.00000 102.83673 0.48980
201.00000 102.83673 0.48980
202.00000 102.83673 0.48980
203.00000 102.83673 0.48980
204.00000 102.83673 0.46939
205.00000 102.83673 0.46939
206.00000 102.83673 0.46939
207.00000 102.83673 0.46939
208.00000 102.83673 0.46939
209.00000 102.83673 0.44898
210.00000 102.83673 0.44898
211.00000 102.83673 0.44898
212.00000 102.83673 0.44898
213.00000 102.83673 0.42857
214.00000 102.83673 0.42857
215.00000 102.83673 0.42857
216.00000 102.83673 0.42857
217.00000 102.83673 0.40816
218.00000 102.83673 0.40816
219.00000 102.83673 0.40816
220.00000 102.83673 0.40816
221.00000 102.83673 0.38776
222.00000 102.83673 0.38776
223.00000 102.83673 0.38776
224.00000 102.83673 0.36735
225.00000 102.83673 0.36735
226.00000 102.83673 0.36735
227.00000 102.83673 0.34694
228.00000 102.83673 0.34694
229.00000 102.83673 0.32653
230.00000 102.83673 0.32653
231.00000 102.83673 0.32653
232.00000 102.83673 0.30612
233.00000 102.83673 0.30612
234.00000 102.83673 0.28571
235.00000 102.83673 0.28571
236.00000 102.83673 0.26531
237.00000 102.83673 0.26531
238.00000 102.83673 0.24490
239.00000 102.83673 0.24490
240.00000 102.83673 0.22449
241.00000 102.83673 0.22449
242.00000 102.83673 0.20408
243.00000 102.83673 0.18367
244.00000 102.83673 0.18367
245.00000 102.83673 0.16326
246.00000 102.83673 0.14286
247.00000 102.83673 0.12245
248.00000 102.83673 0.12245
249.00000 102.83673 0.10204
250.00000 102.83673 0.08163
251.00000 102.83673 0.06122
252.00000 102.83673 0.04082
253.00000 102.83673 0.02041
254.00000 102.83673 0.00000
255.00000 102.83673 0.00000
256.00000 102.83673 0.00000
257.00000 102.83673 0.00000
258.00000 102.83673 0.00000
259.00000 102.83673 0.00000
260.00000 102.83673 0.00000
261.00000 102.83673 0.00000
262.00000 102.83673 0.00000
263.00000 102.83673 0.00000
264.00000 102.83673 0.00000
265.00000 102.83673 0.00000
266.00000 102.83673 0.00000
267.00000 102.83673 0.00000
268.00000 102.83673 0.00000
269.00000 102.83673 0.00000
270.00000 102.83673 0.00000
271.00000 102.83673 0.00000
272.00000 102.83673 0.00000
273.00000 102.83673 0.00000
274.00000 102.83673 0.00000
275.00000 102.83673 0.00000
276.00000 102.83673 0.00000
277.00000 102.83673 0.00000
278.00000 102.83673 0.00000
279.00000 102.83673 0.00000
280.00000 102.83673 0.00000
281.00000 102.83673 0.00000
282.00000 102.83673 0.00000
283.00000 102.83673 0.00000
284.00000 102.83673 0.00000
285.00000 102.83673 0.00000
286.00000 102.83673 0.00000
287.00000 102.83673 0.00000
288.00000 102.83673 0.00000
289.00000 102.83673 0.00000
290.00000 102.83673 0.00000
291.00000 102.83673 0.00000
292.00000 102.83673 0.00000
293.00000 102.83673 0.00000
294.00000 102.83673 0.00000
295.00000 102.83673 0.00000
296.00000 102.83673 0.00000
297.00000 102.83673 0.00000
298.00000 102.83673 0.00000
299.00000 102.83673 0.00000
300.00000 102.83673 0.00000

1.00000 113.02041 0.00000
2.00000 113.02041 0.00000
3.00000 113.02041 0.00000
4.00000 113.02041 0.08163
5.00000 113.02041 0.16326
6.00000 113.02041 0.22449
7.00000 113.02041 0.24490
8.00000 113.02041 0.28571
9.00000 113.02041 0.30612
10.00000 113.02041 0.32653
11.00000 113.02041 0.34694
12.00000 113.02041 0.36735
13.00000 113.02041 0.36735
14.00000 113.02041 0.38776
15.00000 113.02041 0.38776
16.00000 113.02041 0.40816
17.00000 113.02041 0.40816
18.00000 113.02041 0.42857
19.00000 113.02041 0.42857
20.00000 113.02041 0.42857
21.00000 113.02041 0.44898
22.00000 113.02041 0.44898
23.00000 113.02041 0.44898
24.00000 113.02041 0.46939
25.00000 113.02041 0.46939
26.00000 113.02041 0.46939
27.00000 113.02041 0.46939
28.00000 113.02041 0.48980
29.00000 113.02041 0.48980
30.00000 113.02041 0.48980
31.00000 113.02041 0.48980
32.00000 113.02041 0.48980
33.00000 113.02041 0.51020
34.00000 113.02041 0.51020
35.00000 113.02041 0.51020
36.00000 113.02041 0.51020
37.00000 113.02041 0.51020
38.00000 113.02041 0.51020
39.00000 113.02041 0.51020
40.00000 113.02041 0.53061
41.00000 113.02041 0.53061
42.00000 113.02041 0.53061
43.00000 113.02041 0.53061
44.00000 113.02041 0.53061
45.00000 113.02041 0.53061
46.00000 113.02041 0.53061
47.00000 113.02041 0.53061
48.00000 113.02041 0.55102
49.00000 113.02041 0.55102
50.00000 113.02041 0.55102
51.00000 113.02041 0.55102
52.00000 113.02041 0.55102
53.00000 113.02041 0.55102
54.00000 113.02041 0.55102
55.00000 113.02041 0.55102
56.00000 113.02041 0.55102
57.00000 113.02041 0.55102
58.00000 113.02041 0.55102
59.00000 113.02041 0.57143
60.00000 113.02041 0.57143
61.00000 113.02041 0.57143
62.00000 113.02041 0.57143
63.00000 113.02041 0.57143
64.00000 113.02041 0.57143
65.00000 113.02041 0.57143
66.00000 113.02041 0.57143
67.00000 113.02041 0.57143
68.00000 113.02041 0.57143
69.00000 113.02041 0.57143
70.00000 113.02041 0.57143
71.00000 113.02041 0.57143
72.00000 113.02041 0.57143
73.00000 113.02041 0.57143
74.00000 113.02041 0.57143
75.00000 113.02041 0.57143
76.00000 113.02041 0.57143
77.00000 113.02041 0.59184
78.00000 113.02041 0.59184
79.00000 113.02041 0.59184
80.00000 113.02041 0.59184
81.00000 113.02041 0.59184
82.00000 113.02041 0.59184
83.00000 113.02041 0.59184
84.00000 113.02041 0.59184
85.00000 113.02041 0.59184
86.00000 113.02041 0.59184
87.00000 113.02041 0.59184
88.00000 113.02041 0.59184
89.00000 113.02041 0.59184
90.00000 113.02041 0.59184
91.00000 113.02041 0.59184
92.00000 113.02041 0.59184
93.00000 113.02041 0.59184
94.00000 113.02041 0.59184
95.00000 113.02041 0.59184
96.00000 113.02041 0.59184
97.00000 113.02041 0.59184
98.00000 113.02041 0.59184
99.00000 113.02041 0.59184
100.00000 113.02041 0.59184
101.00000 113.02041 0.59184
102.00000 113.02041 0.59184
103.00000 113.02041 0.59184
104.00000 113.02041 0.59184
105.00000 113.02041 0.59184
106.00000 113.02041 0.59184
107.00000 113.02041 0.59184
108.00000 113.02041 0.59184
109.00000 113.02041 0.59184
110.00000 113.02041 0.59184
111.00000 113.02041 0.59184
112.00000 113.02041 0.59184
113.00000 113.02041 0.59184
114.00000 113.02041 0.59184
115.00000 113.02041 0.59184
116.00000 113.02041 0.59184
117.00000 113.02041 0.59184
118.00000 113.02041 0.59184
119.00000 113.02041 0.59184
120.00000 113.02041 0.59184
121.00000 113.02041 0.59184
122.00000 113.02041 0.59184
123.00000 113.02041 0.59184
124.00000 113.02041 0.59184
125.00000 113.02041 0.59184
126.00000 113.02041 0.59184
127.00000 113.02041 0.59184
128.00000 113.02041 0.59184
129.00000 113.02041 0.59184
130.00000 113.02041 0.59184
131.00000 113.02041 0.59184
132.00000 113.02041 0.59184
133.00000 113.02041 0.59184
134.00000 113.02041 0.59184
135.00000 113.02041 0.59184
136.00000 113.02041 0.59184
137.00000 113.02041 0.57143
138.00000 113.02041 0.57143
139.00000 113.02041 0.57143
140.00000 113.02041 0.57143
141.00000 113.02041 0.57143
142.00000 113.02041 0.57143
143.00000 113.02041 0.57143
144.00000 113.02041 0.57143
145.00000 113.02041 0.57143
146.00000 113.02041 0.57143
147.00000 113.02041 0.57143
148.00000 113.02041 0.57143
149.00000 113.02041 0.57143
150.00000 113.02041 0.57143
151.00000 113.02041 0.57143
152.00000 113.02041 0.57143
153.00000 113.02041 0.57143
154.00000 113.02041 0.57143
155.00000 113.02041 0.57143
156.00000 113.02041 0.55102
157.00000 113.02041 0.55102
158.00000 113.02041 0.55102
159.00000 113.02041 0.55102
160.00000 113.02041 0.55102
161.00000 113.02041 0.55102
162.00000 113.02041 0.55102
163.00000 113.02041 0.55102
164.00000 113.02041 0.55102
165.00000 113.02041 0.55102
166.00000 113.02041 0.55102
167.00000 113.02041 0.55102
168.00000 113.02041 0.55102
169.00000 113.02041 0.53061
170.00000 113.02041 0.53061
171.00000 113.02041 0.53061
172.00000 113.02041 0.53061
173.00000 113.02041 0.53061
174.00000 113.02041 0.53061
175.00000 113.02041 0.53061
176.00000 113.02041 0.53061
177.00000 113.02041 0.53061
178.00000 113.02041 0.51020
179.00000 113.02041 0.51020
180.00000 113.02041 0.51020
181.00000 113.02041 0.51020
182.00000 113.02041 0.51020
183.00000 113.02041 0.51020
184.00000 113.02041 0.51020
185.00000 113.02041 0.51020
186.00000 113.02041 0.48980
187.00000 113.02041 0.48980
188.00000 113.02041 0.48980
189.00000 113.02041 0.48980
190.00000 113.02041 0.48980
191.00000 113.02041 0.48980
192.00000 113.02041 0.48980
193.00000 113.02041 0.46939
194.00000 113.02041 0.46939
195.00000 113.02041 0.46939
196.00000 113.02041 0.46939
197.00000 113.02041 0.46939
198.00000 113.02041 0.46939
199.00000 113.02041 0.44898
200.00000 113.02041 0.44898
201.00000 113.02041 0.44898
202.00000 113.02041 0.44898
203.00000 113.02041 0.44898
204.00000 113.02041 0.42857
205.00000 113.02041 0.42857
206.00000 113.02041 0.42857
207.00000 113.02041 0.42857
208.00000 113.02041 0.40816
209.00000 113.02041 0.40816
210.00000 113.02041 0.40816
211.00000 113.02041 0.40816
212.00000 113.02041 0.38776
213.00000 113.02041 0.38776
214.00000 113.02041 0.38776
215.00000 113.02041 0.38776
216.00000 113.02041 0.36735
217.00000 113.02041 0.36735
218.00000 113.02041 0.36735
219.00000 113.02041 0.34694
220.00000 113.02041 0.34694
221.00000 113.02041 0.34694
222.00000 113.02041 0.32653
223.00000 113.02041 0.32653
224.00000 113.02041 0.32653
225.00000 113.02041 0.30612
226.00000 113.02041 0.30612
227.00000 113.02041 0.28571
228.00000 113.02041 0.28571
229.00000 113.02041 0.28571
230.00000 113.02041 0.26531
231.00000 113.02041 0.26531
232.00000 113.02041 0.24490
233.00000 113.02041 0.24490
234.00000 113.02041 0.22449
235.00000 113.02041 0.22449
236.00000 113.02041 0.20408
237.00000 113.02041 0.20408
238.00000 113.02041 0.18367
239.00000 113.02041 0.16326
240.00000 113.02041 0.16326
241.00000 113.02041 0.14286
242.00000 113.02041 0.12245
243.00000 113.02041 0.12245
244.00000 113.02041 0.10204
245.00000 113.02041 0.08163
246.00000 113.02041 0.06122
247.00000 113.02041 0.04082
248.00000 113.02041 0.02041
249.00000 113.02041 0.00000
250.00000 113.02041 0.00000
251.00000 113.02041 0.00000
252.00000 113.02041 0.00000
253.00000 113.02041 0.00000
254.00000 113.02041 0.00000
255.00000 113.02041 0.00000
256.00000 113.02041 0.00000
257.00000 113.02041 0.00000
258.00000 113.02041 0.00000
259.00000 113.02041 0.00000
260.00000 113.02041 0.00000
261.00000 113.02041 0.00000
262.00000 113.02041 0.00000
263.00000 113.02041 0.00000
264.00000 113.02041 0.00000
265.00000 113.02041 0.00000
266.00000 113.02041 0.00000
267.00000 113.02041 0.00000
268.00000 113.02041 0.00000
269.00000 113.02041 0.00000
270.00000 113.02041 0.00000
271.00000 113.02041 0.00000
272.00000 113.02041 0.00000
273.00000 113.02041 0.00000
274.00000 113.02041 0.00000
275.00000 113.02041 0.00000
276.00000 113.02041 0.00000
277.00000 113.02041 0.00000
278.00000 113.02041 0.00000
279.00000 113.02041 0.00000
280.00000 113.02041 0.00000
281.00000 113.02041 0.00000
282.00000 113.02041 0.00000
283.00000 113.02041 0.00000
284.00000 113.02041 0.00000
285.00000 113.02041 0.00000
286.00000 113.02041 0.00000
287.00000 113.02041 0.00000
288.00000 113.02041 0.00000
289.00000 113.02041 0.00000
290.00000 113.02041 0.00000
291.00000 113.02041 0.00000
292.00000 113.02041 0.00000
293.00000 113.02041 0.00000
294.00000 113.02041 0.00000
295.00000 113.02041 0.00000
296.00000 113.02041 0.00000
297.00000 113.02041 0.00000
298.00000 113.02041 0.00000
299.00000 113.02041 0.00000
300.00000 113.02041 0.00000

1.00000 123.20408 0.00000
2.00000 123.20408 0.00000
3.00000 123.20408 0.00000
4.00000 123.20408 0.06122
5.00000 123.20408 0.14286
6.00000 123.20408 0.20408
7.00000 123.20408 0.24490
8.00000 123.20408 0.26531
9.00000 123.20408 0.28571
10.00000 123.20408 0.30612
11.00000 123.20408 0.32653
12.00000 123.20408 0.34694
13.00000 123.20408 0.36735
14.00000 123.20408 0.36735
15.00000 123.20408 0.38776
16.00000 123.20408 0.38776
17.00000 123.20408 0.40816
18.00000 123.20408 0.40816
19.00000 123.20408 0.40816
20.00000 123.20408 0.42857
21.00000 123.20408 0.42857
22.00000 123.20408 0.42857
23.00000 123.20408 0.44898
24.00000 123.20408 0.44898
25.00000 123.20408 0.44898
26.00000 123.20408 0.44898
27.00000 123.20408 0.46939
28.00000 123.20408 0.46939
29.00000 123.20408 0.46939
30.00000 123.20408 0.46939
31.00000 123.20408 0.46939
32.00000 123.20408 0.48980
33.00000 123.20408 0.48980
34.00000 123.20408 0.48980
35.00000 123.20408 0.48980
36.00000 123.20408 0.48980
37.00000 123.20408 0.48980
38.00000 123.20408 0.48980
39.00000 123.20408 0.51020
40.00000 123.20408 0.51020
41.00000 123.20408 0.51020
42.00000 123.20408 0.51020
43.00000 123.20408 0.51020
44.00000 123.20408 0.51020
45.00000 123.20408 0.51020
46.00000 123.20408 0.51020
47.00000 123.20408 0.53061
48.00000 123.20408 0.53061
49.00000 123.20408 0.53061
50.00000 123.20408 0.53061
51.00000 123.20408 0.53061
52.00000 123.20408 0.53061
53.00000 123.20408 0.53061
54.00000 123.20408 0.53061
55.00000 123.20408 0.53061
56.00000 123.20408 0.53061
57.00000 123.20408 0.53061
58.00000 123.20408 0.55102
59.00000 123.20408 0.55102
60.00000 123.20408 0.55102
61.00000 123.20408 0.55102
62.00000 123.20408 0.55102
63.00000 123.20408 0.55102
64.00000 123.20408 0.55102
65.00000 123.20408 0.55102
66.00000 123.20408 0.55102
67.00000 123.20408 0.55102
68.00000 123.20408 0.55102
69.00000 123.20408 0.55102
70.00000 123.20408 0.55102
71.00000 123.20408 0.55102
72.00000 123.20408 0.55102
73.00000 123.20408 0.55102
74.00000 123.20408 0.55102
75.00000 123.20408 0.55102
76.00000 123.20408 0.57143
77.00000 123.20408 0.57143
78.00000 123.20408 0.57143
79.00000 123.20408 0.57143
80.00000 123.20408 0.57143
81.00000 123.20408 0.57143
82.00000 123.20408 0.57143
83.00000 123.20408 0.57143
84.00000 123.20408 0.57143
85.00000 123.20408 0.57143
86.00000 123.20408 0.57143
87.00000 123.20408 0.57143
88.00000 123.20408 0.57143
89.00000 123.20408 0.57143
90.00000 123.20408 0.57143
91.00000 123.20408 0.57143
92.00000 123.20408 0.57143
93.00000 123.20408 0.57143
94.00000 123.20408 0.57143
95.00000 123.20408 0.57143
96.00000 123.20408 0.57143
97.00000 123.20408 0.57143
98.00000 123.20408 0.57143
99.00000 123.20408 0.57143
100.00000 123.20408 0.57143
101.00000 123.20408 0.57143
102.00000 123.20408 0.57143
103.00000 123.20408 0.57143
104.00000 123.20408 0.57143
105.00000 123.20408 0.57143
106.00000 123.20408 0.57143
107.00000 123.20408 0.57143
108.00000 123.20408 0.57143
109.00000 123.20408 0.57143
110.00000 123.20408 0.57143
111.00000 123.20408 0.57143
112.00000 123.20408 0.57143
113.00000 123.20408 0.57143
114.00000 123.20408 0.57143
115.00000 123.20408 0.57143
116.00000 123.20408 0.57143
117.00000 123.20408 0.57143
118.00000 123.20408 0.57143
119.00000 123.20408 0.57143
120.00000 123.20408 0.57143
121.00000 123.20408 0.57143
122.00000 123.20408 0.57143
123.00000 123.20408 0.57143
124.00000 123.20408 0.57143
125.00000 123.20408 0.57143
126.00000 123.20408 0.57143
127.00000 123.20408 0.57143
128.00000 123.20408 0.57143
129.00000 123.20408 0.57143
130.00000 123.20408 0.57143
131.00000 123.20408 0.55102
132.00000 123.20408 0.55102
133.00000 123.20408 0.55102
134.00000 123.20408 0.55102
135.00000 123.20408 0.55102
136.00000 123.20408 0.55102
137.00000 123.20408 0.55102
138.00000 123.20408 0.55102
139.00000 123.20408 0.55102
140.00000 123.20408 0.55102
141.00000 123.20408 0.55102
142.00000 123.20408 0.55102
143.00000 123.20408 0.55102
144.00000 123.20408 0.55102
145.00000 123.20408 0.55102
146.00000 123.20408 0.55102
147.00000 123.20408 0.55102
148.00000 123.20408 0.55102
149.00000 123.20408 0.55102
150.00000 123.20408 0.55102
151.00000 123.20408 0.53061
152.00000 123.20408 0.53061
153.00000 123.20408 0.53061
154.00000 123.20408 0.53061
155.00000 123.20408 0.53061
156.00000 123.20408 0.53061
157.00000 123.20408 0.53061
158.00000 123.20408 0.53061
159.00000 123.20408 0.53061
160.00000 123.20408 0.53061
161.00000 123.20408 0.53061
162.00000 123.20408 0.53061
163.00000 123.20408 0.53061
164.00000 123.20408 0.51020
165.00000 123.20408 0.51020
166.00000 123.20408 0.51020
167.00000 123.20408 0.51020
168.00000 123.20408 0.51020
169.00000 123.20408 0.51020
170.00000 123.20408 0.51020
171.00000 123.20408 0.51020
172.00000 123.20408 0.51020
173.00000 123.20408 0.51020
174.00000 123.20408 0.48980
175.00000 123.20408 0.48980
176.00000 123.20408 0.48980
177.00000 123.20408 0.48980
178.00000 123.20408 0.48980
179.00000 123.20408 0.48980
180.00000 123.20408 0.48980
181.00000 123.20408 0.48980
182.00000 123.20408 0.46939
183.00000 123.20408 0.46939
184.00000 123.20408 0.46939
185.00000 123.20408 0.46939
186.00000 123.20408 0.46939
187.00000 123.20408 0.46939
188.00000 123.20408 0.44898
189.00000 123.20408 0.44898
190.00000 123.20408 0.44898
191.00000 123.20408 0.44898
192.00000 123.20408 0.44898
193.00000 123.20408 0.44898
194.00000 123.20408 0.42857
195.00000 123.20408 0.42857
196.00000 123.20408 0.42857
197.00000 123.20408 0.42857
198.00000 123.20408 0.42857
199.00000 123.20408 0.40816
200.00000 123.20408 0.40816
201.00000 123.20408 0.40816
202.00000 123.20408 0.40816
203.00000 123.20408 0.40816
204.00000 123.20408 0.38776
205.00000 123.20408 0.38776
206.00000 123.20408 0.38776
207.00000 123.20408 0.38776
208.00000 123.20408 0.36735
209.00000 123.20408 0.36735
210.00000 123.20408 0.36735
211.00000 123.20408 0.36735
212.00000 123.20408 0.34694
213.00000 123.20408 0.34694
214.00000 123.20408 0.34694
215.00000 123.20408 0.32653
216.00000 123.20408 0.32653
217.00000 123.20408 0.32653
218.00000 123.20408 0.30612
219.00000 123.20408 0.30612
220.00000 123.20408 0.30612
221.00000 123.20408 0.28571
222.00000 123.20408 0.28571
223.00000 123.20408 0.26531
224.00000 123.20408 0.26531
225.00000 123.20408 0.26531
226.00000 123.20408 0.24490
227.00000 123.20408 0.24490
228.00000 123.20408 0.22449
229.00000 123.20408 0.22449
230.00000 123.20408 0.20408
231.00000 123.20408 0.20408
232.00000 123.20408 0.18367
233.00000 123.20408 0.18367
234.00000 123.20408 0.16326
235.00000 123.20408 0.14286
236.00000 123.20408 0.14286
237.00000 123.20408 0.12245
238.00000 123.20408 0.12245
239.00000 123.20408 0.10204
240.00000 123.20408 0.08163
241.00000 123.20408 0.06122
242.00000 123.20408 0.06122
243.00000 123.20408 0.04082
244.00000 123.20408 0.02041
245.00000 123.20408 0.00000
246.00000 123.20408 0.00000
247.00000 123.20408 0.00000
248.00000 123.20408 0.00000
249.00000 123.20408 0.00000
250.00000 123.20408 0.00000
251.00000 123.20408 0.00000
252.00000 123.20408 0.00000
253.00000 123.20408 0.00000
254.00000 123.20408 0.00000
255.00000 123.20408 0.00000
256.00000 123.20408 0.00000
257.00000 123.20408 0.00000
258.00000 123.20408 0.00000
259.00000 123.20408 0.00000
260.00000 123.20408 0.00000
261.00000 123.20408 0.00000
262.00000 123.20408 0.00000
263.00000 123.20408 0.00000
264.00000 123.20408 0.00000
265.00000 123.20408 0.00000
266.00000 123.20408 0.00000
267.00000 123.20408 0.00000
268.00000 123.20408 0.00000
269.00000 123.20408 0.00000
270.00000 123.20408 0.00000
271.00000 123.20408 0.00000
272.00000 123.20408 0.00000
273.00000 123.20408 0.00000
274.00000 123.20408 0.00000
275.00000 123.20408 0.00000
276.00000 123.20408 0.00000
277.00000 123.20408 0.00000
278.00000 123.20408 0.00000
279.00000 123.20408 0.00000
280.00000 123.20408 0.00000
281.00000 123.20408 0.00000
282.00000 123.20408 0.00000
283.00000 123.20408 0.00000
284.00000 123.20408 0.00000
285.00000 123.20408 0.00000
286.00000 123.20408 0.00000
287.00000 123.20408 0.00000
288.00000 123.20408 0.00000
289.00000 123.20408 0.00000
290.00000 123.20408 0.00000
291.00000 123.20408 0.00000
292.00000 123.20408 0.00000
293.00000 123.20408 0.00000
294.00000 123.20408 0.00000
295.00000 123.20408 0.00000
296.00000 123.20408 0.00000
297.00000 123.20408 0.00000
298.00000 123.20408 0.00000
299.00000 123.20408 0.00000
300.00000 123.20408 0.00000

1.00000 133.38776 0.00000
2.00000 133.38776 0.00000
3.00000 133.38776 0.00000
4.00000 133.38776 0.04082
5.00000 133.38776 0.12245
6.00000 133.38776 0.18367
7.00000 133.38776 0.22449
8.00000 133.38776 0.26531
9.00000 133.38776 0.28571
10.00000 133.38776 0.30612
11.00000 133.38776 0.32653
12.00000 133.38776 0.32653
13.00000 133.38776 0.34694
14.00000 133.38776 0.36735
15.00000 133.38776 0.36735
16.00000 133.38776 0.38776
17.00000 133.38776 0.38776
18.00000 133.38776 0.38776
19.00000 133.38776 0.40816
20.00000 133.38776 0.40816
21.00000 133.38776 0.40816
22.00000 133.38776 0.42857
23.00000 133.38776 0.42857
24.00000 133.38776 0.42857
25.00000 133.38776 0.42857
26.00000 133.38776 0.44898
27.00000 133.38776 0.44898
28.00000 133.38776 0.44898
29.00000 133.38776 0.44898
30.00000 133.38776 0.44898
31.00000 133.38776 0.46939
32.00000 133.38776 0.46939
33.00000 133.38776 0.46939
34.00000 133.38776 0.46939
35.00000 133.38776 0.46939
36.00000 133.38776 0.46939
37.00000 133.38776 0.48980
38.00000 133.38776 0.48980
39.00000 133.38776 0.48980
40.00000 133.38776 0.48980
41.00000 133.38776 0.48980
42.00000 133.38776 0.48980
43.00000 133.38776 0.48980
44.00000 133.38776 0.48980
45.00000 133.38776 0.51020
46.00000 133.38776 0.51020
47.00000 133.38776 0.51020
48.00000 133.38776 0.51020
49.00000 133.38776 0.51020
50.00000 133.38776 0.51020
51.00000 133.38776 0.51020
52.00000 133.38776 0.51020
53.00000 133.38776 0.51020
54.00000 133.38776 0.51020
55.00000 133.38776 0.51020
56.00000 133.38776 0.53061
57.00000 133.38776 0.53061
58.00000 133.38776 0.53061
59.00000 133.38776 0.53061
60.00000 133.38776 0.53061
61.00000 133.38776 0.53061
62.00000 133.38776 0.53061
63.00000 133.38776 0.53061
64.00000 133.38776 0.53061
65.00000 133.38776 0.53061
66.00000 133.38776 0.53061
67.00000 133.38776 0.53061
68.00000 133.38776 0.53061
69.00000 133.38776 0.53061
70.00000 133.38776 0.53061
71.00000 133.38776 0.53061
72.00000 133.38776 0.53061
73.00000 133.38776 0.53061
74.00000 133.38776 0.55102
75.00000 133.38776 0.55102
76.00000 133.38776 0.55102
77.00000 133.38776 0.55102
78.00000 133.38776 0.55102
79.00000 133.38776 0.55102
80.00000 133.38776 0.55102
81.00000 133.38776 0.55102
82.00000 133.38776 0.55102
83.00000 133.38776 0.55102
84.00000 133.38776 0.55102
85.00000 133.38776 0.55102
86.00000 133.38776 0.55102
87.00000 133.38776 0.55102
88.00000 133.38776 0.55102
89.00000 133.38776 0.55102
90.00000 133.38776 0.55102
91.00000 133.38776 0.55102
92.00000 133.38776 0.55102
93.00000 133.38776 0.55102
94.00000 133.38776 0.55102
95.00000 133.38776 0.55102
96.00000 133.38776 0.55102
97.00000 133.38776 0.55102
98.00000 133.38776 0.55102
99.00000 133.38776 0.55102
100.00000 133.38776 0.55102
101.00000 133.38776 0.55102
102.00000 133.38776 0.55102
103.00000 133.38776 0.55102
104.00000 133.38776 0.55102
105.00000 133.38776 0.55102
106.00000 133.38776 0.55102
107.00000 133.38776 0.55102
108.00000 133.38776 0.55102
109.00000 133.38776 0.55102
110.00000 133.38776 0.55102
111.00000 133.38776 0.55102
112.00000 133.38776 0.55102
113.00000 133.38776 0.55102
114.00000 133.38776 0.55102
115.00000 133.38776 0.55102
116.00000 133.38776 0.55102
117.00000 133.38776 0.55102
118.00000 133.38776 0.55102
119.00000 133.38776 0.55102
120.00000 133.38776 0.55102
121.00000 133.38776 0.55102
122.00000 133.38776 0.55102
123.00000 133.38776 0.55102
124.00000 133.38776 0.55102
125.00000 133.38776 0.55102
126.00000 133.38776 0.55102
127.00000 133.38776 0.53061
128.00000 133.38776 0.53061
129.00000 133.38776 0.53061
130.00000 133.38776 0.53061
131.00000 133.38776 0.53061
132.00000 133.38776 0.53061
133.00000 133.38776 0.53061
134.00000 133.38776 0.53061
135.00000 133.38776 0.53061
136.00000 133.38776 0.53061
137.00000 133.38776 0.53061
138.00000 133.38776 0.53061
139.00000 133.38776 0.53061
140.00000 133.38776 0.53061
141.00000 133.38776 0.53061
142.00000 133.38776 0.53061
143.00000 133.38776 0.53061
144.00000 133.38776 0.53061
145.00000 133.38776 0.53061
146.00000 133.38776 0.53061
147.00000 133.38776 0.51020
148.00000 133.38776 0.51020
149.00000 133.38776 0.51020
150.00000 133.38776 0.51020
151.00000 133.38776 0.51020
152.00000 133.38776 0.51020
153.00000 133.38776 0.51020
154.00000 133.38776 0.51020
155.00000 133.38776 0.51020
156.00000 133.38776 0.51020
157.00000 133.38776 0.51020
158.00000 133.38776 0.51020
159.00000 133.38776 0.51020
160.00000 133.38776 0.48980
161.00000 133.38776 0.48980
162.00000 133.38776 0.48980
163.00000 133.38776 0.48980
164.00000 133.38776 0.48980
165.00000 133.38776 0.48980
166.00000 133.38776 0.48980
167.00000 133.38776 0.48980
168.00000 133.38776 0.48980
169.00000 133.38776 0.48980
170.00000 133.38776 0.46939
171.00000 133.38776 0.46939
172.00000 133.38776 0.46939
173.00000 133.38776 0.46939
174.00000 133.38776 0.46939
175.00000 133.38776 0.46939
176.00000 133.38776 0.46939
177.00000 133.38776 0.46939
178.00000 133.38776 0.44898
179.00000 133.38776 0.44898
180.00000 133.38776 0.44898
181.00000 133.38776 0.44898
182.00000 133.38776 0.44898
183.00000 133.38776 0.44898
184.00000 133.38776 0.42857
185.00000 133.38776 0.42857
186.00000 133.38776 0.42857
187.00000 133.38776 0.42857
188.00000 133.38776 0.42857
189.00000 133.38776 0.42857
190.00000 133.38776 0.40816
191.00000 133.38776 0.40816
192.00000 133.38776 0.40816
193.00000 133.38776 0.40816
194.00000 133.38776 0.40816
195.00000 133.38776 0.38776
196.00000 133.38776 0.38776
197.00000 133.38776 0.38776
198.00000 133.38776 0.38776
199.00000 133.38776 0.38776
200.00000 133.38776 0.36735
201.00000 133.38776 0.36735
202.00000 133.38776 0.36735
203.00000 133.38776 0.36735
204.00000 133.38776 0.34694
205.00000 133.38776 0.34694
206.00000 133.38776 0.34694
207.00000 133.38776 0.34694
208.00000 133.38776 0.32653
209.00000 133.38776 0.32653
210.00000 133.38776 0.32653
211.00000 133.38776 0.30612
212.00000 133.38776 0.30612
213.00000 133.38776 0.30612
214.00000 133.38776 0.28571
215.00000 133.38776 0.28571
216.00000 133.38776 0.28571
217.00000 133.38776 0.26531
218.00000 133.38776 0.26531
219.00000 133.38776 0.26531
220.00000 133.38776 0.24490
221.00000 133.38776 0.24490
222.00000 133.38776 0.22449
223.00000 133.38776 0.22449
224.00000 133.38776 0.20408
225.00000 133.38776 0.20408
226.00000 133.38776 0.18367
227.00000 133.38776 0.18367
228.00000 133.38776 0.16326
229.00000 133.38776 0.16326
230.00000 133.38776 0.14286
231.00000 133.38776 0.14286
232.00000 133.38776 0.12245
233.00000 133.38776 0.12245
234.00000 133.38776 0.10204
235.00000 133.38776 0.08163
236.00000 133.38776 0.08163
237.00000 133.38776 0.06122
238.00000 133.38776 0.04082
239.00000 133.38776 0.02041
240.00000 133.38776 0.00000
241.00000 133.38776 0.00000
242.00000 133.38776 0.00000
243.00000 133.38776 0.00000
244.00000 133.38776 0.00000
245.00000 133.38776 0.00000
246.00000 133.38776 0.00000
247.00000 133.38776 0.00000
248.00000 133.38776 0.00000
249.00000 133.38776 0.00000
250.00000 133.38776 0.00000
251.00000 133.38776 0.00000
252.00000 133.38776 0.00000
253.00000 133.38776 0.00000
254.00000 133.38776 0.00000
255.00000 133.38776 0.00000
256.00000 133.38776 0.00000
257.00000 133.38776 0.00000
258.00000 133.38776 0.00000
259.00000 133.38776 0.00000
260.00000 133.38776 0.00000
261.00000 133.38776 0.00000
262.00000 133.38776 0.00000
263.00000 133.38776 0.00000
264.00000 133.38776 0.00000
265.00000 133.38776 0.00000
266.00000 133.38776 0.00000
267.00000 133.38776 0.00000
268.00000 133.38776 0.00000
269.00000 133.38776 0.00000
270.00000 133.38776 0.00000
271.00000 133.38776 0.00000
272.00000 133.38776 0.00000
273.00000 133.38776 0.00000
274.00000 133.38776 0.00000
275.00000 133.38776 0.00000
276.00000 133.38776 0.00000
277.00000 133.38776 0.00000
278.00000 133.38776 0.00000
279.00000 133.38776 0.00000
280.00000 133.38776 0.00000
281.00000 133.38776 0.00000
282.00000 133.38776 0.00000
283.00000 133.38776 0.00000
284.00000 133.38776 0.00000
285.00000 133.38776 0.00000
286.00000 133.38776 0.00000
287.00000 133.38776 0.00000
288.00000 133.38776 0.00000
289.00000 133.38776 0.00000
290.00000 133.38776 0.00000
291.00000 133.38776 0.00000
292.00000 133.38776 0.00000
293.00000 133.38776 0.00000
294.00000 133.38776 0.00000
295.00000 133.38776 0.00000
296.00000 133.38776 0.00000
297.00000 133.38776 0.00000
298.00000 133.38776 0.00000
299.00000 133.38776 0.00000
300.00000 133.38776 0.00000

1.00000 143.57143 0.00000
2.00000 143.57143 0.00000
3.00000 143.57143 0.00000
4.00000 143.57143 0.04082
5.00000 143.57143 0.12245
6.00000 143.57143 0.18367
7.00000 143.57143 0.22449
8.00000 143.57143 0.24490
9.00000 143.57143 0.26531
10.00000 143.57143 0.28571
11.00000 143.57143 0.30612
12.00000 143.57143 0.32653
13.00000 143.57143 0.34694
14.00000 143.57143 0.34694
15.00000 143.57143 0.36735
16.00000 143.57143 0.36735
17.00000 143.57143 0.36735
18.00000 143.57143 0.38776
19.00000 143.57143 0.38776
20.00000 143.57143 0.38776
21.00000 143.57143 0.40816
22.00000 143.57143 0.40816
23.00000 143.57143 0.40816
24.00000 143.57143 0.42857
25.00000 143.57143 0.42857
26.00000 143.57143 0.42857
27.00000 143.57143 0.42857
28.00000 143.57143 0.42857
29.00000 143.57143 0.44898
30.00000 143.57143 0.44898
31.00000 143.57143 0.44898
32.00000 143.57143 0.44898
33.00000 143.57143 0.44898
34.00000 143.57143 0.44898
35.00000 143.57143 0.46939
36.00000 143.57143 0.46939
37.00000 143.57143 0.46939
38.00000 143.57143 0.46939
39.00000 143.57143 0.46939
40.00000 143.57143 0.46939
41.00000 143.57143 0.46939
42.00000 143.57143 0.48980
43.00000 143.57143 0.48980
44.00000 143.57143 0.48980
45.00000 143.57143 0.48980
46.00000 143.57143 0.48980
47.00000 143.57143 0.48980
48.00000 143.57143 0.48980
49.00000 143.57143 0.48980
50.00000 143.57143 0.48980
51.00000 143.57143 0.48980
52.00000 143.57143 0.48980
53.00000 143.57143 0.51020
54.00000 143.57143 0.51020
55.00000 143.57143 0.51020
56.00000 143.57143 0.51020
57.00000 143.57143 0.51020
58.00000 143.57143 0.51020
59.00000 143.57143 0.51020
60.00000 143.57143 0.51020
61.00000 143.57143 0.51020
62.00000 143.57143 0.51020
63.00000 143.57143 0.51020
64.00000 143.57143 0.51020
65.00000 143.57143 0.51020
66.00000 143.57143 0.51020
67.00000 143.57143 0.51020
68.00000 143.57143 0.51020
69.00000 143.57143 0.51020
70.00000 143.57143 0.53061
71.00000 143.57143 0.53061
72.00000 143.57143 0.53061
73.00000 143.57143 0.53061
74.00000 143.57143 0.53061
75.00000 143.57143 0.53061
76.00000 143.57143 0.53061
77.00000 143.57143 0.53061
78.00000 143.57143 0.53061
79.00000 143.57143 0.53061
80.00000 143.57143 0.53061
81.00000 143.57143 0.53061
82.00000 143.57143 0.53061
83.00000 143.57143 0.53061
84.00000 143.57143 0.53061
85.00000 143.57143 0.53061
86.00000 143.57143 0.53061
87.00000 143.57143 0.53061
88.00000 143.57143 0.53061
89.00000 143.57143 0.53061
90.00000 143.57143 0.53061
91.00000 143.57143 0.53061
92.00000 143.57143 0.53061
93.00000 143.57143 0.53061
94.00000 143.57143 0.53061
95.00000 143.57143 0.53061
96.00000 143.57143 0.53061
97.00000 143.57143 0.53061
98.00000 143.57143 0.53061
99.00000 143.57143 0.53061
100.00000 143.57143 0.53061
101.00000 143.57143 0.53061
102.00000 143.57143 0.53061
103.00000 143.57143 0.53061
104.00000 143.57143 0.53061
105.00000 143.57143 0.53061
106.00000 143.57143 0.53061
107.00000 143.57143 0.53061
108.00000 143.57143 0.53061
109.00000 143.57143 0.53061
110.00000 143.57143 0.53061
111.00000 143.57143 0.53061
112.00000 143.57143 0.53061
113.00000 143.57143 0.53061
114.00000 143.57143 0.53061
115.00000 143.57143 0.53061
116.00000 143.57143 0.53061
117.00000 143.57143 0.53061
118.00000 143.57143 0.53061
119.00000 143.57143 0.53061
120.00000 143.57143 0.53061
121.00000 143.57143 0.53061
122.00000 143.57143 0.53061
123.00000 143.57143 0.53061
124.00000 143.57143 0.53061
125.00000 143.57143 0.51020
126.00000 143.57143 0.51020
127.00000 143.57143 0.51020
128.00000 143.57143 0.51020
129.00000 143.57143 0.51020
130.00000 143.57143 0.51020
131.00000 143.57143 0.51020
132.00000 143.57143 0.51020
133.00000 143.57143 0.51020
134.00000 143.57143 0.51020
135.00000 143.57143 0.51020
136.00000 143.57143 0.51020
137.00000 143.57143 0.51020
138.00000 143.57143 0.51020
139.00000 143.57143 0.51020
140.00000 143.57143 0.51020
141.00000 143.57143 0.51020
142.00000 143.57143 0.51020
143.00000 143.57143 0.51020
144.00000 143.57143 0.48980
145.00000 143.57143 0.48980
146.00000 143.57143 0.48980
147.00000 143.57143 0.48980
148.00000 143.57143 0.48980
149.00000 143.57143 0.48980
150.00000 143.57143 0.48980
151.00000 143.57143 0.48980
152.00000 143.57143 0.48980
153.00000 143.57143 0.48980
154.00000 143.57143 0.48980
155.00000 143.57143 0.48980
156.00000 143.57143 0.48980
157.00000 143.57143 0.46939
158.00000 143.57143 0.46939
159.00000 143.57143 0.46939
160.00000 143.57143 0.46939
161.00000 143.57143 0.46939
162.00000 143.57143 0.46939
163.00000 143.57143 0.46939
164.00000 143.57143 0.46939
165.00000 143.57143 0.46939
166.00000 143.57143 0.44898
167.00000 143.57143 0.44898
168.00000 143.57143 0.44898
169.00000 143.57143 0.44898
170.00000 143.57143 0.44898
171.00000 143.57143 0.44898
172.00000 143.57143 0.44898
173.00000 143.57143 0.44898
174.00000 143.57143 0.42857
175.00000 143.57143 0.42857
176.00000 143.57143 0.42857
177.00000 143.57143 0.42857
178.00000 143.57143 0.42857
179.00000 143.57143 0.42857
180.00000 143.57143 0.42857
181.00000 143.57143 0.40816
182.00000 143.57143 0.40816
183.00000 143.57143 0.40816
184.00000 143.57143 0.40816
185.00000 143.57143 0.40816
186.00000 143.57143 0.40816
187.00000 143.57143 0.38776
188.00000 143.57143 0.38776
189.00000 143.57143 0.38776
190.00000 143.57143 0.38776
191.00000 143.57143 0.38776
192.00000 143.57143 0.36735
193.00000 143.57143 0.36735
194.00000 143.57143 0.36735
195.00000 143.57143 0.36735
196.00000 143.57143 0.34694
197.00000 143.57143 0.34694
198.00000 143.57143 0.34694
199.00000 143.57143 0.34694
200.00000 143.57143 0.32653
201.00000 143.57143 0.32653
202.00000 143.57143 0.32653
203.00000 143.57143 0.32653
204.00000 143.57143 0.30612
205.00000 143.57143 0.30612
206.00000 143.57143 0.30612
207.00000 143.57143 0.30612
208.00000 143.57143 0.28571
209.00000 143.57143 0.28571
210.00000 143.57143 0.28571
211.00000 143.57143 0.26531
212.00000 143.57143 0.26531
213.00000 143.57143 0.26531
214.00000 143.57143 0.24490
215.00000 143.57143 0.24490
216.00000 143.57143 0.22449
217.00000 143.57143 0.22449
218.00000 143.57143 0.22449
219.00000 143.57143 0.20408
220.00000 143.57143 0.20408
221.00000 143.57143 0.18367
222.00000 143.57143 0.18367
223.00000 143.57143 0.16326
224.00000 143.57143 0.16326
225.00000 143.57143 0.14286
226.00000 143.57143 0.14286
227.00000 143.57143 0.12245
228.00000 143.57143 0.12245
229.00000 143.57143 0.10204
230.00000 143.57143 0.08163
231.00000 143.57143 0.08163
232.00000 143.57143 0.06122
233.00000 143.57143 0.04082
234.00000 143.57143 0.04082
235.00000 143.57143 0.02041
236.00000 143.57143 0.00000
237.00000 143.57143 0.00000
238.00000 143.57143 0.00000
239.00000 143.57143 0.00000
240.00000 143.57143 0.00000
241.00000 143.57143 0.00000
242.00000 143.57143 0.00000
243.00000 143.57143 0.00000
244.00000 143.57143 0.00000
245.00000 143.57143 0.00000
246.00000 143.57143 0.00000
247.00000 143.57143 0.00000
248.00000 143.57143 0.00000
249.00000 143.57143 0.00000
250.00000 143.57143 0.00000
251.00000 143.57143 0.00000
252.00000 143.57143 0.00000
253.00000 143.57143 0.00000
254.00000 143.57143 0.00000
255.00000 143.57143 0.00000
256.00000 143.57143 0.00000
257.00000 143.57143 0.00000
258.00000 143.57143 0.00000
259.00000 143.57143 0.00000
260.00000 143.57143 0.00000
261.00000 143.57143 0.00000
262.00000 143.57143 0.00000
263.00000 143.57143 0.00000
264.00000 143.57143 0.00000
265.00000 143.57143 0.00000
266.00000 143.57143 0.00000
267.00000 143.57143 0.00000
268.00000 143.57143 0.00000
269.00000 143.57143 0.00000
270.00000 143.57143 0.00000
271.00000 143.57143 0.00000
272.00000 143.57143 0.00000
273.00000 143.57143 0.00000
274.00000 143.57143 0.00000
275.00000 143.57143 0.00000
276.00000 143.57143 0.00000
277.00000 143.57143 0.00000
278.00000 143.57143 0.00000
279.00000 143.57143 0.00000
280.00000 143.57143 0.00000
281.00000 143.57143 0.00000
282.00000 143.57143 0.00000
283.00000 143.57143 0.00000
284.00000 143.57143 0.00000
285.00000 143.57143 0.00000
286.00000 143.57143 0.00000
287.00000 143.57143 0.00000
288.00000 143.57143 0.00000
289.00000 143.57143 0.00000
290.00000 143.57143 0.00000
291.00000 143.57143 0.00000
292.00000 143.57143 0.00000
293.00000 143.57143 0.00000
294.00000 143.57143 0.00000
295.00000 143.57143 0.00000
296.00000 143.57143 0.00000
297.00000 143.57143 0.00000
298.00000 143.57143 0.00000
299.00000 143.57143 0.00000
300.00000 143.57143 0.00000

1.00000 153.75510 0.00000
2.00000 153.75510 0.00000
3.00000 153.75510 0.00000
4.00000 153.75510 0.02041
5.00000 153.75510 0.10204
6.00000 153.75510 0.16326
7.00000 153.75510 0.20408
8.00000 153.75510 0.24490
9.00000 153.75510 0.26531
10.00000 153.75510 0.28571
11.00000 153.75510 0.30612
12.00000 153.75510 0.30612
13.00000 153.75510 0.32653
14.00000 153.75510 0.34694
15.00000 153.75510 0.34694
16.00000 153.75510 0.34694
17.00000 153.75510 0.36735
18.00000 153.75510 0.36735
19.00000 153.75510 0.38776
20.00000 153.75510 0.38776
21.00000 153.75510 0.38776
22.00000 153.75510 0.38776
23.00000 153.75510 0.40816
24.00000 153.75510 0.40816
25.00000 153.75510 0.40816
26.00000 153.75510 0.40816
27.00000 153.75510 0.42857
28.00000 153.75510 0.42857
29.00000 153.75510 0.42857
30.00000 153.75510 0.42857
31.00000 153.75510 0.42857
32.00000 153.75510 0.44898
33.00000 153.75510 0.44898
34.00000 153.75510 0.44898
35.00000 153.75510 0.44898
36.00000 153.75510 0.44898
37.00000 153.75510 0.44898
38.00000 153.75510 0.44898
39.00000 153.75510 0.46939
40.00000 153.75510 0.46939
41.00000 153.75510 0.46939
42.00000 153.75510 0.46939
43.00000 153.75510 0.46939
44.00000 153.75510 0.46939
45.00000 153.75510 0.46939
46.00000 153.75510 0.46939
47.00000 153.75510 0.46939
48.00000 153.75510 0.46939
49.00000 153.75510 0.48980
50.00000 153.75510 0.48980
51.00000 153.75510 0.48980
52.00000 153.75510 0.48980
53.00000 153.75510 0.48980
54.00000 153.75510 0.48980
55.00000 153.75510 0.48980
56.00000 153.75510 0.48980
57.00000 153.75510 0.48980
58.00000 153.75510 0.48980
59.00000 153.75510 0.48980
60.00000 153.75510 0.48980
61.00000 153.75510 0.48980
62.00000 153.75510 0.48980
63.00000 153.75510 0.48980
64.00000 153.75510 0.48980
65.00000 153.75510 0.51020
66.00000 153.75510 0.51020
67.00000 153.75510 0.51020
68.00000 153.75510 0.51020
69.00000 153.75510 0.51020
70.00000 153.75510 0.51020
71.00000 153.75510 0.51020
72.00000 153.75510 0.51020
73.00000 153.75510 0.51020
74.00000 153.75510 0.51020
75.00000 153.75510 0.51020
76.00000 153.75510 0.51020
77.00000 153.75510 0.51020
78.00000 153.75510 0.51020
79.00000 153.75510 0.51020
80.00000 153.75510 0.51020
81.00000 153.75510 0.51020
82.00000 153.75510 0.51020
83.00000 153.75510 0.51020
84.00000 153.75510 0.51020
85.00000 153.75510 0.51020
86.00000 153.75510 0.51020
87.00000 153.75510 0.51020
88.00000 153.75510 0.51020
89.00000 153.75510 0.51020
90.00000 153.75510 0.51020
91.00000 153.75510 0.51020
92.00000 153.75510 0.51020
93.00000 153.75510 0.51020
94.00000 153.75510 0.51020
95.00000 153.75510 0.51020
96.00000 153.75510 0.51020
97.00000 153.75510 0.51020
98.00000 153.75510 0.51020
99.00000 153.75510 0.51020
100.00000 153.75510 0.51020
101.00000 153.75510 0.51020
102.00000 153.75510 0.51020
103.00000 153.75510 0.51020
104.00000 153.75510 0.51020
105.00000 153.75510 0.51020
106.00000 153.75510 0.51020
107.00000 153.75510 0.51020
108.00000 153.75510 0.51020
109.00000 153.75510 0.51020
110.00000 153.75510 0.51020
111.00000 153.75510 0.51020
112.00000 153.75510 0.51020
113.00000 153.75510 0.51020
114.00000 153.75510 0.51020
115.00000 153.75510 0.51020
116.00000 153.75510 0.51020
117.00000 153.75510 0.51020
118.00000 153.75510 0.51020
119.00000 153.75510 0.51020
120.00000 153.75510 0.51020
121.00000 153.75510 0.51020
122.00000 153.75510 0.51020
123.00000 153.75510 0.51020
124.00000 153.75510 0.51020
125.00000 153.75510 0.48980
126.00000 153.75510 0.48980
127.00000 153.75510 0.48980
128.00000 153.75510 0.48980
129.00000 153.75510 0.48980
130.00000 153.75510 0.48980
131.00000 153.75510 0.48980
132.00000 153.75510 0.48980
133.00000 153.75510 0.48980
134.00000 153.75510 0.48980
135.00000 153.75510 0.48980
136.00000 153.75510 0.48980
137.00000 153.75510 0.48980
138.00000 153.75510 0.48980
139.00000 153.75510 0.48980
140.00000 153.75510 0.48980
141.00000 153.75510 0.48980
142.00000 153.75510 0.46939
143.00000 153.75510 0.46939
144.00000 153.75510 0.46939
145.00000 153.75510 0.46939
146.00000 153.75510 0.46939
147.00000 153.75510 0.46939
148.00000 153.75510 0.46939
149.00000 153.75510 0.46939
150.00000 153.75510 0.46939
151.00000 153.75510 0.46939
152.00000 153.75510 0.46939
153.00000 153.75510 0.46939
154.00000 153.75510 0.44898
155.00000 153.75510 0.44898
156.00000 153.75510 0.44898
157.00000 153.75510 0.44898
158.00000 153.75510 0.44898
159.00000 153.75510 0.44898
160.00000 153.75510 0.44898
161.00000 153.75510 0.44898
162.00000 153.75510 0.44898
163.00000 153.75510 0.44898
164.00000 153.75510 0.42857
165.00000 153.75510 0.42857
166.00000 153.75510 0.42857
167.00000 153.75510 0.42857
168.00000 153.75510 0.42857
169.00000 153.75510 0.42857
170.00000 153.75510 0.42857
171.00000 153.75510 0.40816
172.00000 153.75510 0.40816
173.00000 153.75510 0.40816
174.00000 153.75510 0.40816
175.00000 153.75510 0.40816
176.00000 153.75510 0.40816
177.00000 153.75510 0.40816
178.00000 153.75510 0.38776
179.00000 153.75510 0.38776
180.00000 153.75510 0.38776
181.00000 153.75510 0.38776
182.00000 153.75510 0.38776
183.00000 153.75510 0.38776
184.00000 153.75510 0.36735
185.00000 153.75510 0.36735
186.00000 153.75510 0.36735
187.00000 153.75510 0.36735
188.00000 153.75510 0.36735
189.00000 153.75510 0.34694
190.00000 153.75510 0.34694
191.00000 153.75510 0.34694
192.00000 153.75510 0.34694
193.00000 153.75510 0.32653
194.00000 153.75510 0.32653
195.00000 153.75510 0.32653
196.00000 153.75510 0.32653
197.00000 153.75510 0.30612
198.00000 153.75510 0.30612
199.00000 153.75510 0.30612
200.00000 153.75510 0.30612
201.00000 153.75510 0.28571
202.00000 153.75510 0.28571
203.00000 153.75510 0.28571
204.00000 153.75510 0.26531
205.00000 153.75510 0.26531
206.00000 153.75510 0.26531
207.00000 153.75510 0.24490
208.00000 153.75510 0.24490
209.00000 153.75510 0.24490
210.00000 153.75510 0.22449
211.00000 153.75510 0.22449
212.00000 153.75510 0.22449
213.00000 153.75510 0.20408
214.00000 153.75510 0.20408
215.00000 153.75510 0.18367
216.00000 153.75510 0.18367
217.00000 153.75510 0.18367
218.00000 153.75510 0.16326
219.00000 153.75510 0.16326
220.00000 153.75510 0.14286
221.00000 153.75510 0.14286
222.00000 153.75510 0.12245
223.00000 153.75510 0.12245
224.00000 153.75510 0.10204
225.00000 153.75510 0.08163
226.00000 153.75510 0.08163
227.00000 153.75510 0.06122
228.00000 153.75510 0.06122
229.00000 153.75510 0.04082
230.00000 153.75510 0.02041
231.00000 153.75510 0.02041
232.00000 153.75510 0.00000
233.00000 153.75510 0.00000
234.00000 153.75510 0.00000
235.00000 153.75510 0.00000
236.00000 153.75510 0.00000
237.00000 153.75510 0.00000
238.00000 153.75510 0.00000
239.00000 153.75510 0.00000
240.00000 153.75510 0.00000
241.00000 153.75510 0.00000
242.00000 153.75510 0.00000
243.00000 153.75510 0.00000
244.00000 153.75510 0.00000
245.00000 153.75510 0.00000
246.00000 153.75510 0.00000
247.00000 153.75510 0.00000
248.00000 153.75510 0.00000
249.00000 153.75510 0.00000
250.00000 153.75510 0.00000
251.00000 153.75510 0.00000
252.00000 153.75510 0.00000
253.00000 153.75510 0.00000
254.00000 153.75510 0.00000
255.00000 153.75510 0.00000
256.00000 153.75510 0.00000
257.00000 153.75510 0.00000
258.00000 153.75510 0.00000
259.00000 153.75510 0.00000
260.00000 153.75510 0.00000
261.00000 153.75510 0.00000
262.00000 153.75510 0.00000
263.00000 153.75510 0.00000
264.00000 153.75510 0.00000
265.00000 153.75510 0.00000
266.00000 153.75510 0.00000
267.00000 153.75510 0.00000
268.00000 153.75510 0.00000
269.00000 153.75510 0.00000
270.00000 153.75510 0.00000
271.00000 153.75510 0.00000
272.00000 153.75510 0.00000
273.00000 153.75510 0.00000
274.00000 153.75510 0.00000
275.00000 153.75510 0.00000
276.00000 153.75510 0.00000
277.00000 153.75510 0.00000
278.00000 153.75510 0.00000
279.00000 153.75510 0.00000
280.00000 153.75510 0.00000
281.00000 153.75510 0.00000
282.00000 153.75510 0.00000
283.00000 153.75510 0.00000
284.00000 153.75510 0.00000
285.00000 153.75510 0.00000
286.00000 153.75510 0.00000
287.00000 153.75510 0.00000
288.00000 153.75510 0.00000
289.00000 153.75510 0.00000
290.00000 153.75510 0.00000
291.00000 153.75510 0.00000
292.00000 153.75510 0.00000
293.00000 153.75510 0.00000
294.00000 153.75510 0.00000
295.00000 153.75510 0.00000
296.00000 153.75510 0.00000
297.00000 153.75510 0.00000
298.00000 153.75510 0.00000
299.00000 153.75510 0.00000
300.00000 153.75510 0.00000

1.00000 163.93878 0.00000
2.00000 163.93878 0.00000
3.00000 163.93878 0.00000
4.00000 163.93878 0.00000
5.00000 163.93878 0.10204
6.00000 163.93878 0.16326
7.00000 163.93878 0.20408
8.00000 163.93878 0.22449
9.00000 163.93878 0.24490
10.00000 163.93878 0.26531
11.00000 163.93878 0.28571
12.00000 163.93878 0.30612
13.00000 163.93878 0.32653
14.00000 163.93878 0.32653
15.00000 163.93878 0.34694
16.00000 163.93878 0.34694
17.00000 163.93878 0.34694
18.00000 163.93878 0.36735
19.00000 163.93878 0.36735
20.00000 163.93878 0.36735
21.00000 163.93878 0.38776
22.00000 163.93878 0.38776
23.00000 163.93878 0.38776
24.00000 163.93878 0.38776
25.00000 163.93878 0.40816
26.00000 163.93878 0.40816
27.00000 163.93878 0.40816
28.00000 163.93878 0.40816
29.00000 163.93878 0.40816
30.00000 163.93878 0.42857
31.00000 163.93878 0.42857
32.00000 163.93878 0.42857
33.00000 163.93878 0.42857
34.00000 163.93878 0.42857
35.00000 163.93878 0.42857
36.00000 163.93878 0.44898
37.00000 163.93878 0.44898
38.00000 163.93878 0.44898
39.00000 163.93878 0.44898
40.00000 163.93878 0.44898
41.00000 163.93878 0.44898
42.00000 163.93878 0.44898
43.00000 163.93878 0.44898
44.00000 163.93878 0.44898
45.00000 163.93878 0.46939
46.00000 163.93878 0.46939
47.00000 163.93878 0.46939
48.00000 163.93878 0.46939
49.00000 163.93878 0.46939
50.00000 163.93878 0.46939
51.00000 163.93878 0.46939
52.00000 163.93878 0.46939
53.00000 163.93878 0.46939
54.00000 163.93878 0.46939
55.00000 163.93878 0.46939
56.00000 163.93878 0.46939
57.00000 163.93878 0.46939
58.00000 163.93878 0.46939
59.00000 163.93878 0.48980
60.00000 163.93878 0.48980
61.00000 163.93878 0.48980
62.00000 163.93878 0.48980
63.00000 163.93878 0.48980
64.00000 163.93878 0.48980
65.00000 163.93878 0.48980
66.00000 163.93878 0.48980
67.00000 163.93878 0.48980
68.00000 163.93878 0.48980
69.00000 163.93878 0.48980
70.00000 163.93878 0.48980
71.00000 163.93878 0.48980
72.00000 163.93878 0.48980
73.00000 163.93878 0.48980
74.00000 163.93878 0.48980
75.00000 163.93878 0.48980
76.00000 163.93878 0.48980
77.00000 163.93878 0.48980
78.00000 163.93878 0.48980
79.00000 163.93878 0.48980
80.00000 163.93878 0.48980
81.00000 163.93878 0.48980
82.00000 163.93878 0.48980
83.00000 163.93878 0.48980
84.00000 163.93878 0.48980
85.00000 163.93878 0.48980
86.00000 163.93878 0.48980
87.00000 163.93878 0.48980
88.00000 163.93878 0.48980
89.00000 163.93878 0.48980
90.00000 163.93878 0.48980
91.00000 163.93878 0.48980
92.00000 163.93878 0.48980
93.00000 163.93878 0.48980
94.00000 163.93878 0.48980
95.00000 163.93878 0.48980
96.00000 163.93878 0.48980
97.00000 163.93878 0.48980
98.00000 163.93878 0.48980
99.00000 163.93878 0.48980
100.00000 163.93878 0.48980
101.00000 163.93878 0.48980
102.00000 163.93878 0.48980
103.00000 163.93878 0.48980
104.00000 163.93878 0.48980
105.00000 163.93878 0.48980
106.00000 163.93878 0.48980
107.00000 163.93878 0.48980
108.00000 163.93878 0.48980
109.00000 163.93878 0.48980
110.00000 163.93878 0.48980
111.00000 163.93878 0.48980
112.00000 163.93878 0.48980
113.00000 163.93878 0.48980
114.00000 163.93878 0.48980
115.00000 163.93878 0.48980
116.00000 163.93878 0.48980
117.00000 163.93878 0.48980
118.00000 163.93878 0.48980
119.00000 163.93878 0.48980
120.00000 163.93878 0.48980
121.00000 163.93878 0.48980
122.00000 163.93878 0.48980
123.00000 163.93878 0.48980
124.00000 163.93878 0.48980
125.00000 163.93878 0.46939
126.00000 163.93878 0.46939
127.00000 163.93878 0.46939
128.00000 163.93878 0.46939
129.00000 163.93878 0.46939
130.00000 163.93878 0.46939
131.00000 163.93878 0.46939
132.00000 163.93878 0.46939
133.00000 163.93878 0.46939
134.00000 163.93878 0.46939
135.00000 163.93878 0.46939
136.00000 163.93878 0.46939
137.00000 163.93878 0.46939
138.00000 163.93878 0.46939
139.00000 163.93878 0.46939
140.00000 163.93878 0.46939
141.00000 163.93878 0.44898
142.00000 163.93878 0.44898
143.00000 163.93878 0.44898
144.00000 163.93878 0.44898
145.00000 163.93878 0.44898
146.00000 163.93878 0.44898
147.00000 163.93878 0.44898
148.00000 163.93878 0.44898
149.00000 163.93878 0.44898
150.00000 163.93878 0.44898
151.00000 163.93878 0.44898
152.00000 163.93878 0.42857
153.00000 163.93878 0.42857
154.00000 163.93878 0.42857
155.00000 163.93878 0.42857
156.00000 163.93878 0.42857
157.00000 163.93878 0.42857
158.00000 163.93878 0.42857
159.00000 163.93878 0.42857
160.00000 163.93878 0.42857
161.00000 163.93878 0.40816
162.00000 163.93878 0.40816
163.00000 163.93878 0.40816
164.00000 163.93878 0.40816
165.00000 163.93878 0.40816
166.00000 163.93878 0.40816
167.00000 163.93878 0.40816
168.00000 163.93878 0.40816
169.00000 163.93878 0.38776
170.00000 163.93878 0.38776
171.00000 163.93878 0.38776
172.00000 163.93878 0.38776
173.00000 163.93878 0.38776
174.00000 163.93878 0.38776
175.00000 163.93878 0.36735
176.00000 163.93878 0.36735
177.00000 163.93878 0.36735
178.00000 163.93878 0.36735
179.00000 163.93878 0.36735
180.00000 163.93878 0.36735
181.00000 163.93878 0.34694
182.00000 163.93878 0.34694
183.00000 163.93878 0.34694
184.00000 163.93878 0.34694
185.00000 163.93878 0.34694
186.00000 163.93878 0.32653
187.00000 163.93878 0.32653
188.00000 163.93878 0.32653
189.00000 163.93878 0.32653
190.00000 163.93878 0.30612
191.00000 163.93878 0.30612
192.00000 163.93878 0.30612
193.00000 163.93878 0.30612
194.00000 163.93878 0.28571
195.00000 163.93878 0.28571
196.00000 163.93878 0.28571
197.00000 163.93878 0.28571
198.00000 163.93878 0.26531
199.00000 163.93878 0.26531
200.00000 163.93878 0.26531
201.00000 163.93878 0.24490
202.00000 163.93878 0.24490
203.00000 163.93878 0.24490
204.00000 163.93878 0.22449
205.00000 163.93878 0.22449
206.00000 163.93878 0.22449
207.00000 163.93878 0.20408
208.00000 163.93878 0.20408
209.00000 163.93878 0.20408
210.00000 163.93878 0.18367
211.00000 163.93878 0.18367
212.00000 163.93878 0.16326
213.00000 163.93878 0.16326
214.00000 163.93878 0.16326
215.00000 163.93878 0.14286
216.00000 163.93878 0.14286
217.00000 163.93878 0.12245
218.00000 163.93878 0.12245
219.00000 163.93878 0.10204
220.00000 163.93878 0.10204
221.00000 163.93878 0.08163
222.00000 163.93878 0.06122
223.00000 163.93878 0.06122
224.00000 163.93878 0.04082
225.00000 163.93878 0.04082
226.00000 163.93878 0.02041
227.00000 163.93878 0.00000
228.00000 163.93878 0.00000
229.00000 163.93878 0.00000
230.00000 163.93878 0.00000
231.00000 163.93878 0.00000
232.00000 163.93878 0.00000
233.00000 163.93878 0.00000
234.00000 163.93878 0.00000
235.00000 163.93878 0.00000
236.00000 163.93878 0.00000
237.00000 163.93878 0.00000
238.00000 163.93878 0.00000
239.00000 163.93878 0.00000
240.00000 163.93878 0.00000
241.00000 163.93878 0.00000
242.00000 163.93878 0.00000
243.00000 163.93878 0.00000
244.00000 163.93878 0.00000
245.00000 163.93878 0.00000
246.00000 163.93878 0.00000
247.00000 163.93878 0.00000
248.00000 163.93878 0.00000
249.00000 163.93878 0.00000
250.00000 163.93878 0.00000
251.00000 163.93878 0.00000
252.00000 163.93878 0.00000
253.00000 163.93878 0.00000
254.00000 163.93878 0.00000
255.00000 163.93878 0.00000
256.00000 163.93878 0.00000
257.00000 163.93878 0.00000
258.00000 163.93878 0.00000
259.00000 163.93878 0.00000
260.00000 163.93878 0.00000
261.00000 163.93878 0.00000
262.00000 163.93878 0.00000
263.00000 163.93878 0.00000
264.00000 163.93878 0.00000
265.00000 163.93878 0.00000
266.00000 163.93878 0.00000
267.00000 163.93878 0.00000
268.00000 163.93878 0.00000
269.00000 163.93878 0.00000
270.00000 163.93878 0.00000
271.00000 163.93878 0.00000
272.00000 163.93878 0.00000
273.00000 163.93878 0.00000
274.00000 163.93878 0.00000
275.00000 163.93878 0.00000
276.00000 163.93878 0.00000
277.00000 163.93878 0.00000
278.00000 163.93878 0.00000
279.00000 163.93878 0.00000
280.00000 163.93878 0.00000
281.00000 163.93878 0.00000
282.00000 163.93878 0.00000
283.00000 163.93878 0.00000
284.00000 163.93878 0.00000
285.00000 163.93878 0.00000
286.00000 163.93878 0.00000
287.00000 163.93878 0.00000
288.00000 163.93878 0.00000
289.00000 163.93878 0.00000
290.00000 163.93878 0.00000
291.00000 163.93878 0.00000
292.00000 163.93878 0.00000
293.00000 163.93878 0.00000
294.00000 163.93878 0.00000
295.00000 163.93878 0.00000
296.00000 163.93878 0.00000
297.00000 163.93878 0.00000
298.00000 163.93878 0.00000
299.00000 163.93878 0.00000
300.00000 163.93878 0.00000

1.00000 174.12245 0.00000
2.00000 174.12245 0.00000
3.00000 174.12245 0.00000
4.00000 174.12245 0.00000
5.00000 174.12245 0.08163
6.00000 174.12245 0.14286
7.00000 174.12245 0.18367
8.00000 174.12245 0.22449
9.00000 174.12245 0.24490
10.00000 174.12245 0.26531
11.00000 174.12245 0.28571
12.00000 174.12245 0.30612
13.00000 174.12245 0.30612
14.00000 174.12245 0.32653
15.00000 174.12245 0.32653
16.00000 174.12245 0.34694
17.00000 174.12245 0.34694
18.00000 174.12245 0.34694
19.00000 174.12245 0.36735
20.00000 174.12245 0.36735
21.00000 174.12245 0.36735
22.00000 174.12245 0.36735
23.00000 174.12245 0.38776
24.00000 174.12245 0.38776
25.00000 174.12245 0.38776
26.00000 174.12245 0.38776
27.00000 174.12245 0.40816
28.00000 174.12245 0.40816
29.00000 174.12245 0.40816
30.00000 174.12245 0.40816
31.00000 174.12245 0.40816
32.00000 174.12245 0.40816
33.00000 174.12245 0.42857
34.00000 174.12245 0.42857
35.00000 174.12245 0.42857
36.00000 174.12245 0.42857
37.00000 174.12245 0.42857
38.00000 174.12245 0.42857
39.00000 174.12245 0.42857
40.00000 174.12245 0.42857
41.00000 174.12245 0.44898
42.00000 174.12245 0.44898
43.00000 174.12245 0.44898
44.00000 174.12245 0.44898
45.00000 174.12245 0.44898
46.00000 174.12245 0.44898
47.00000 174.12245 0.44898
48.00000 174.12245 0.44898
49.00000 174.12245 0.44898
50.00000 174.12245 0.44898
51.00000 174.12245 0.44898
52.00000 174.12245 0.44898
53.00000 174.12245 0.46939
54.00000 174.12245 0.46939
55.00000 174.12245 0.46939
56.00000 174.12245 0.46939
57.00000 174.12245 0.46939
58.00000 174.12245 0.46939
59.00000 174.12245 0.46939
60.00000 174.12245 0.46939
61.00000 174.12245 0.46939
62.00000 174.12245 0.46939
63.00000 174.12245 0.46939
64.00000 174.12245 0.46939
65.00000 174.12245 0.46939
66.00000 174.12245 0.46939
67.00000 174.12245 0.46939
68.00000 174.12245 0.46939
69.00000 174.12245 0.46939
70.00000 174.12245 0.46939
71.00000 174.12245 0.46939
72.00000 174.12245 0.46939
73.00000 174.12245 0.46939
74.00000 174.12245 0.46939
75.00000 174.12245 0.46939
76.00000 174.12245 0.46939
77.00000 174.12245 0.46939
78.00000 174.12245 0.46939
79.00000 174.12245 0.46939
80.00000 174.12245 0.46939
81.00000 174.12245 0.46939
82.00000 174.12245 0.48980
83.00000 174.12245 0.48980
84.00000 174.12245 0.48980
85.00000 174.12245 0.48980
86.00000 174.12245 0.48980
87.00000 174.12245 0.48980
88.00000 174.12245 0.48980
89.00000 174.12245 0.48980
90.00000 174.12245 0.48980
91.00000 174.12245 0.48980
92.00000 174.12245 0.48980
93.00000 174.12245 0.48980
94.00000 174.12245 0.46939
95.00000 174.12245 0.46939
96.00000 174.12245 0.46939
97.00000 174.12245 0.46939
98.00000 174.12245 0.46939
99.00000 174.12245 0.46939
100.00000 174.12245 0.46939
101.00000 174.12245 0.46939
102.00000 174.12245 0.46939
103.00000 174.12245 0.46939
104.00000 174.12245 0.46939
105.00000 174.12245 0.46939
106.00000 174.12245 0.46939
107.00000 174.12245 0.46939
108.00000 174.12245 0.46939
109.00000 174.12245 0.46939
110.00000 174.12245 0.46939
111.00000 174.12245 0.46939
112.00000 174.12245 0.46939
113.00000 174.12245 0.46939
114.00000 174.12245 0.46939
115.00000 174.12245 0.46939
116.00000 174.12245 0.46939
117.00000 174.12245 0.46939
118.00000 174.12245 0.46939
119.00000 174.12245 0.46939
120.00000 174.12245 0.46939
121.00000 174.12245 0.46939
122.00000 174.12245 0.46939
123.00000 174.12245 0.46939
124.00000 174.12245 0.46939
125.00000 174.12245 0.46939
126.00000 174.12245 0.44898
127.00000 174.12245 0.44898
128.00000 174.12245 0.44898
129.00000 174.12245 0.44898
130.00000 174.12245 0.44898
131.00000 174.12245 0.44898
132.00000 174.12245 0.44898
133.00000 174.12245 0.44898
134.00000 174.12245 0.44898
135.00000 174.12245 0.44898
136.00000 174.12245 0.44898
137.00000 174.12245 0.44898
138.00000 174.12245 0.44898
139.00000 174.12245 0.44898
140.00000 174.12245 0.42857
141.00000 174.12245 0.42857
142.00000 174.12245 0.42857
143.00000 174.12245 0.42857
144.00000 174.12245 0.42857
145.00000 174.12245 0.42857
146.00000 174.12245 0.42857
147.00000 174.12245 0.42857
148.00000 174.12245 0.42857
149.00000 174.12245 0.42857
150.00000 174.12245 0.42857
151.00000 174.12245 0.40816
152.00000 174.12245 0.40816
153.00000 174.12245 0.40816
154.00000 174.12245 0.40816
155.00000 174.12245 0.40816
156.00000 174.12245 0.40816
157.00000 174.12245 0.40816
158.00000 174.12245 0.40816
159.00000 174.12245 0.40816
160.00000 174.12245 0.38776
161.00000 174.12245 0.38776
162.00000 174.12245 0.38776
163.00000 174.12245 0.38776
164.00000 174.12245 0.38776
165.00000 174.12245 0.38776
166.00000 174.12245 0.38776
167.00000 174.12245 0.36735
168.00000 174.12245 0.36735
169.00000 174.12245 0.36735
170.00000 174.12245 0.36735
171.00000 174.12245 0.36735
172.00000 174.12245 0.36735
173.00000 174.12245 0.34694
174.00000 174.12245 0.34694
175.00000 174.12245 0.34694
176.00000 174.12245 0.34694
177.00000 174.12245 0.34694
178.00000 174.12245 0.32653
179.00000 174.12245 0.32653
180.00000 174.12245 0.32653
181.00000 174.12245 0.32653
182.00000 174.12245 0.32653
183.00000 174.12245 0.30612
184.00000 174.12245 0.30612
185.00000 174.12245 0.30612
186.00000 174.12245 0.30612
187.00000 174.12245 0.30612
188.00000 174.12245 0.28571
189.00000 174.12245 0.28571
190.00000 174.12245 0.28571
191.00000 174.12245 0.28571
192.00000 174.12245 0.26531
193.00000 174.12245 0.26531
194.00000 174.12245 0.26531
195.00000 174.12245 0.24490
196.00000 174.12245 0.24490
197.00000 174.12245 0.24490
198.00000 174.12245 0.24490
199.00000 174.12245 0.22449
200.00000 174.12245 0.22449
201.00000 174.12245 0.22449
202.00000 174.12245 0.20408
203.00000 174.12245 0.20408
204.00000 174.12245 0.18367
205.00000 174.12245 0.18367
206.00000 174.12245 0.18367
207.00000 174.12245 0.16326
208.00000 174.12245 0.16326
209.00000 174.12245 0.16326
210.00000 174.12245 0.14286
211.00000 174.12245 0.14286
212.00000 174.12245 0.12245
213.00000 174.12245 0.12245
214.00000 174.12245 0.10204
215.00000 174.12245 0.10204
216.00000 174.12245 0.08163
217.00000 174.12245 0.08163
218.00000 174.12245 0.06122
219.00000 174.12245 0.06122
220.00000 174.12245 0.04082
221.00000 174.12245 0.02041
222.00000 174.12245 0.02041
223.00000 174.12245 0.00000
224.00000 174.12245 0.00000
225.00000 174.12245 0.00000
226.00000 174.12245 0.00000
227.00000 174.12245 0.00000
228.00000 174.12245 0.00000
229.00000 174.12245 0.00000
230.00000 174.12245 0.00000
231.00000 174.12245 0.00000
232.00000 174.12245 0.00000
233.00000 174.12245 0.00000
234.00000 174.12245 0.00000
235.00000 174.12245 0.00000
236.00000 174.12245 0.00000
237.00000 174.12245 0.00000
238.00000 174.12245 0.00000
239.00000 174.12245 0.00000
240.00000 174.12245 0.00000
241.00000 174.12245 0.00000
242.00000 174.12245 0.00000
243.00000 174.12245 0.00000
244.00000 174.12245 0.00000
245.00000 174.12245 0.00000
246.00000 174.12245 0.00000
247.00000 174.12245 0.00000
248.00000 174.12245 0.00000
249.00000 174.12245 0.00000
250.00000 174.12245 0.00000
251.00000 174.12245 0.00000
252.00000 174.12245 0.00000
253.00000 174.12245 0.00000
254.00000 174.12245 0.00000
255.00000 174.12245 0.00000
256.00000 174.12245 0.00000
257.00000 174.12245 0.00000
258.00000 174.12245 0.00000
259.00000 174.12245 0.00000
260.00000 174.12245 0.00000
261.00000 174.12245 0.00000
262.00000 174.12245 0.00000
263.00000 174.12245 0.00000
264.00000 174.12245 0.00000
265.00000 174.12245 0.00000
266.00000 174.12245 0.00000
267.00000 174.12245 0.00000
268.00000 174.12245 0.00000
269.00000 174.12245 0.00000
270.00000 174.12245 0.00000
271.00000 174.12245 0.00000
272.00000 174.12245 0.00000
273.00000 174.12245 0.00000
274.00000 174.12245 0.00000
275.00000 174.12245 0.00000
276.00000 174.12245 0.00000
277.00000 174.12245 0.00000
278.00000 174.12245 0.00000
279.00000 174.12245 0.00000
280.00000 174.12245 0.00000
281.00000 174.12245 0.00000
282.00000 174.12245 0.00000
283.00000 174.12245 0.00000
284.00000 174.12245 0.00000
285.00000 174.12245 0.00000
286.00000 174.12245 0.00000
287.00000 174.12245 0.00000
288.00000 174.12245 0.00000
289.00000 174.12245 0.00000
290.00000 174.12245 0.00000
291.00000 174.12245 0.00000
292.00000 174.12245 0.00000
293.00000 174.12245 0.00000
294.00000 174.12245 0.00000
295.00000 174.12245 0.00000
296.00000 174.12245 0.00000
297.00000 174.12245 0.00000
298.00000 174.12245 0.00000
299.00000 174.12245 0.00000
300.00000 174.12245 0.00000

1.00000 184.30612 0.00000
2.00000 184.30612 0.00000
3.00000 184.30612 0.00000
4.00000 184.30612 0.00000
5.00000 184.30612 0.08163
6.00000 184.30612 0.14286
7.00000 184.30612 0.18367
8.00000 184.30612 0.20408
9.00000 184.30612 0.24490
10.00000 184.30612 0.26531
11.00000 184.30612 0.26531
12.00000 184.30612 0.28571
13.00000 184.30612 0.30612
14.00000 184.30612 0.30612
15.00000 184.30612 0.32653
16.00000 184.30612 0.32653
17.00000 184.30612 0.34694
18.00000 184.30612 0.34694
19.00000 184.30612 0.34694
20.00000 184.30612 0.34694
21.00000 184.30612 0.36735
22.00000 184.30612 0.36735
23.00000 184.30612 0.36735
24.00000 184.30612 0.36735
25.00000 184.30612 0.38776
26.00000 184.30612 0.38776
27.00000 184.30612 0.38776
28.00000 184.30612 0.38776
29.00000 184.30612 0.38776
30.00000 184.30612 0.40816
31.00000 184.30612 0.40816
32.00000 184.30612 0.40816
33.00000 184.30612 0.40816
34.00000 184.30612 0.40816
35.00000 184.30612 0.40816
36.00000 184.30612 0.40816
37.00000 184.30612 0.42857
38.00000 184.30612 0.42857
39.00000 184.30612 0.42857
40.00000 184.30612 0.42857
41.00000 184.30612 0.42857
42.00000 184.30612 0.42857
43.00000 184.30612 0.42857
44.00000 184.30612 0.42857
45.00000 184.30612 0.42857
46.00000 184.30612 0.42857
47.00000 184.30612 0.42857
48.00000 184.30612 0.44898
49.00000 184.30612 0.44898
50.00000 184.30612 0.44898
51.00000 184.30612 0.44898
52.00000 184.30612 0.44898
53.00000 184.30612 0.44898
54.00000 184.30612 0.44898
55.00000 184.30612 0.44898
56.00000 184.30612 0.44898
57.00000 184.30612 0.44898
58.00000 184.30612 0.44898
59.00000 184.30612 0.44898
60.00000 184.30612 0.44898
61.00000 184.30612 0.44898
62.00000 184.30612 0.44898
63.00000 184.30612 0.44898
64.00000 184.30612 0.44898
65.00000 184.30612 0.44898
66.00000 184.30612 0.44898
67.00000 184.30612 0.46939
68.00000 184.30612 0.46939
69.00000 184.30612 0.46939
70.00000 184.30612 0.46939
71.00000 184.30612 0.46939
72.00000 184.30612 0.46939
73.00000 184.30612 0.46939
74.00000 184.30612 0.46939
75.00000 184.30612 0.46939
76.00000 184.30612 0.46939
77.00000 184.30612 0.46939
78.00000 184.30612 0.46939
79.00000 184.30612 0.46939
80.00000 184.30612 0.46939
81.00000 184.30612 0.46939
82.00000 184.30612 0.46939
83.00000 184.30612 0.46939
84.00000 184.30612 0.46939
85.00000 184.30612 0.46939
86.00000 184.30612 0.46939
87.00000 184.30612 0.46939
88.00000 184.30612 0.46939
89.00000 184.30612 0.46939
90.00000 184.30612 0.46939
91.00000 184.30612 0.46939
92.00000 184.30612 0.46939
93.00000 184.30612 0.46939
94.00000 184.30612 0.46939
95.00000 184.30612 0.46939
96.00000 184.30612 0.46939
97.00000 184.30612 0.46939
98.00000 184.30612 0.46939
99.00000 184.30612 0.46939
100.00000 184.30612 0.46939
101.00000 184.30612 0.46939
102.00000 184.30612 0.46939
103.00000 184.30612 0.46939
104.00000 184.30612 0.46939
105.00000 184.30612 0.44898
106.00000 184.30612 0.44898
107.00000 184.30612 0.44898
108.00000 184.30612 0.44898
109.00000 184.30612 0.44898
110.00000 184.30612 0.44898
111.00000 184.30612 0.44898
112.00000 184.30612 0.44898
113.00000 184.30612 0.44898
114.00000 184.30612 0.44898
115.00000 184.30612 0.44898
116.00000 184.30612 0.44898
117.00000 184.30612 0.44898
118.00000 184.30612 0.44898
119.00000 184.30612 0.44898
120.00000 184.30612 0.44898
121.00000 184.30612 0.44898
122.00000 184.30612 0.44898
123.00000 184.30612 0.44898
124.00000 184.30612 0.44898
125.00000 184.30612 0.44898
126.00000 184.30612 0.44898
127.00000 184.30612 0.42857
128.00000 184.30612 0.42857
129.00000 184.30612 0.42857
130.00000 184.30612 0.42857
131.00000 184.30612 0.42857
132.00000 184.30612 0.42857
133.00000 184.30612 0.42857
134.00000 184.30612 0.42857
135.00000 184.30612 0.42857
136.00000 184.30612 0.42857
137.00000 184.30612 0.42857
138.00000 184.30612 0.42857
139.00000 184.30612 0.42857
140.00000 184.30612 0.40816
141.00000 184.30612 0.40816
142.00000 184.30612 0.40816
143.00000 184.30612 0.40816
144.00000 184.30612 0.40816
145.00000 184.30612 0.40816
146.00000 184.30612 0.40816
147.00000 184.30612 0.40816
148.00000 184.30612 0.40816
149.00000 184.30612 0.40816
150.00000 184.30612 0.38776
151.00000 184.30612 0.38776
152.00000 184.30612 0.38776
153.00000 184.30612 0.38776
154.00000 184.30612 0.38776
155.00000 184.30612 0.38776
156.00000 184.30612 0.38776
157.00000 184.30612 0.38776
158.00000 184.30612 0.36735
159.00000 184.30612 0.36735
160.00000 184.30612 0.36735
161.00000 184.30612 0.36735
162.00000 184.30612 0.36735
163.00000 184.30612 0.36735
164.00000 184.30612 0.36735
165.00000 184.30612 0.34694
166.00000 184.30612 0.34694
167.00000 184.30612 0.34694
168.00000 184.30612 0.34694
169.00000 184.30612 0.34694
170.00000 184.30612 0.34694
171.00000 184.30612 0.32653
172.00000 184.30612 0.32653
173.00000 184.30612 0.32653
174.00000 184.30612 0.32653
175.00000 184.30612 0.32653
176.00000 184.30612 0.30612
177.00000 184.30612 0.30612
178.00000 184.30612 0.30612
179.00000 184.30612 0.30612
180.00000 184.30612 0.30612
181.00000 184.30612 0.28571
182.00000 184.30612 0.28571
183.00000 184.30612 0.28571
184.00000 184.30612 0.28571
185.00000 184.30612 0.26531
186.00000 184.30612 0.26531
187.00000 184.30612 0.26531
188.00000 184.30612 0.26531
189.00000 184.30612 0.24490
190.00000 184.30612 0.24490
191.00000 184.30612 0.24490
192.00000 184.30612 0.24490
193.00000 184.30612 0.22449
194.00000 184.30612 0.22449
195.00000 184.30612 0.22449
196.00000 184.30612 0.20408
197.00000 184.30612 0.20408
198.00000 184.30612 0.20408
199.00000 184.30612 0.18367
200.00000 184.30612 0.18367
201.00000 184.30612 0.18367
202.00000 184.30612 0.16326
203.00000 184.30612 0.16326
204.00000 184.30612 0.14286
205.00000 184.30612 0.14286
206.00000 184.30612 0.14286
207.00000 184.30612 0.12245
208.00000 184.30612 0.12245
209.00000 184.30612 0.10204
210.00000 184.30612 0.10204
211.00000 184.30612 0.08163
212.00000 184.30612 0.08163
213.00000 184.30612 0.06122
214.00000 184.30612 0.06122
215.00000 184.30612 0.04082
216.00000 184.30612 0.04082
217.00000 184.30612 0.02041
218.00000 184.30612 0.00000
219.00000 184.30612 0.00000
220.00000 184.30612 0.00000
221.00000 184.30612 0.00000
222.00000 184.30612 0.00000
223.00000 184.30612 0.00000
224.00000 184.30612 0.00000
225.00000 184.30612 0.00000
226.00000 184.30612 0.00000
227.00000 184.30612 0.00000
228.00000 184.30612 0.00000
229.00000 184.30612 0.00000
230.00000 184.30612 0.00000
231.00000 184.30612 0.00000
232.00000 184.30612 0.00000
233.00000 184.30612 0.00000
234.00000 184.30612 0.00000
235.00000 184.30612 0.00000
236.00000 184.30612 0.00000
237.00000 184.30612 0.00000
238.00000 184.30612 0.00000
239.00000 184.30612 0.00000
240.00000 184.30612 0.00000
241.00000 184.30612 0.00000
242.00000 184.30612 0.00000
243.00000 184.30612 0.00000
244.00000 184.30612 0.00000
245.00000 184.30612 0.00000
246.00000 184.30612 0.00000
247.00000 184.30612 0.00000
248.00000 184.30612 0.00000
249.00000 184.30612 0.00000
250.00000 184.30612 0.00000
251.00000 184.30612 0.00000
252.00000 184.30612 0.00000
253.00000 184.30612 0.00000
254.00000 184.30612 0.00000
255.00000 184.30612 0.00000
256.00000 184.30612 0.00000
257.00000 184.30612 0.00000
258.00000 184.30612 0.00000
259.00000 184.30612 0.00000
260.00000 184.30612 0.00000
261.00000 184.30612 0.00000
262.00000 184.30612 0.00000
263.00000 184.30612 0.00000
264.00000 184.30612 0.00000
265.00000 184.30612 0.00000
266.00000 184.30612 0.00000
267.00000 184.30612 0.00000
268.00000 184.30612 0.00000
269.00000 184.30612 0.00000
270.00000 184.30612 0.00000
271.00000 184.30612 0.00000
272.00000 184.30612 0.00000
273.00000 184.30612 0.00000
274.00000 184.30612 0.00000
275.00000 184.30612 0.00000
276.00000 184.30612 0.00000
277.00000 184.30612 0.00000
278.00000 184.30612 0.00000
279.00000 184.30612 0.00000
280.00000 184.30612 0.00000
281.00000 184.30612 0.00000
282.00000 184.30612 0.00000
283.00000 184.30612 0.00000
284.00000 184.30612 0.00000
285.00000 184.30612 0.00000
286.00000 184.30612 0.00000
287.00000 184.30612 0.00000
288.00000 184.30612 0.00000
289.00000 184.30612 0.00000
290.00000 184.30612 0.00000
291.00000 184.30612 0.00000
292.00000 184.30612 0.00000
293.00000 184.30612 0.00000
294.00000 184.30612 0.00000
295.00000 184.30612 0.00000
296.00000 184.30612 0.00000
297.00000 184.30612 0.00000
298.00000 184.30612 0.00000
299.00000 184.30612 0.00000
300.00000 184.30612 0.00000

1.00000 194.48980 0.00000
2.00000 194.48980 0.00000
3.00000 194.48980 0.00000
4.00000 194.48980 0.00000
5.00000 194.48980 0.06122
6.00000 194.48980 0.12245
7.00000 194.48980 0.18367
8.00000 194.48980 0.20408
9.00000 194.48980 0.22449
10.00000 194.48980 0.24490
11.00000 194.48980 0.26531
12.00000 194.48980 0.28571
13.00000 194.48980 0.28571
14.00000 194.48980 0.30612
15.00000 194.48980 0.30612
16.00000 194.48980 0.32653
17.00000 194.48980 0.32653
18.00000 194.48980 0.32653
19.00000 194.48980 0.34694
20.00000 194.48980 0.34694
21.00000 194.48980 0.34694
22.00000 194.48980 0.36735
23.00000 194.48980 0.36735
24.00000 194.48980 0.36735
25.00000 194.48980 0.36735
26.00000 194.48980 0.36735
27.00000 194.48980 0.38776
28.00000 194.48980 0.38776
29.00000 194.48980 0.38776
30.00000 194.48980 0.38776
31.00000 194.48980 0.38776
32.00000 194.48980 0.38776
33.00000 194.48980 0.40816
34.00000 194.48980 0.40816
35.00000 194.48980 0.40816
36.00000 194.48980 0.40816
37.00000 194.48980 0.40816
38.00000 194.48980 0.40816
39.00000 194.48980 0.40816
40.00000 194.48980 0.40816
41.00000 194.48980 0.40816
42.00000 194.48980 0.42857
43.00000 194.48980 0.42857
44.00000 194.48980 0.42857
45.00000 194.48980 0.42857
46.00000 194.48980 0.42857
47.00000 194.48980 0.42857
48.00000 194.48980 0.42857
49.00000 194.48980 0.42857
50.00000 194.48980 0.42857
51.00000 194.48980 0.42857
52.00000 194.48980 0.42857
53.00000 194.48980 0.42857
54.00000 194.48980 0.42857
55.00000 194.48980 0.42857
56.00000 194.48980 0.42857
57.00000 194.48980 0.44898
58.00000 194.48980 0.44898
59.00000 194.48980 0.44898
60.00000 194.48980 0.44898
61.00000 194.48980 0.44898
62.00000 194.48980 0.44898
63.00000 194.48980 0.44898
64.00000 194.48980 0.44898
65.00000 194.48980 0.44898
66.00000 194.48980 0.44898
67.00000 194.48980 0.44898
68.00000 194.48980 0.44898
69.00000 194.48980 0.44898
70.00000 194.48980 0.44898
71.00000 194.48980 0.44898
72.00000 194.48980 0.44898
73.00000 194.48980 0.44898
74.00000 194.48980 0.44898
75.00000 194.48980 0.44898
76.00000 194.48980 0.44898
77.00000 194.48980 0.44898
78.00000 194.48980 0.44898
79.00000 194.48980 0.44898
80.00000 194.48980 0.44898
81.00000 194.48980 0.44898
82.00000 194.48980 0.44898
83.00000 194.48980 0.44898
84.00000 194.48980 0.44898
85.00000 194.48980 0.44898
86.00000 194.48980 0.44898
87.00000 194.48980 0.44898
88.00000 194.48980 0.44898
89.00000 194.48980 0.44898
90.00000 194.48980 0.44898
91.00000 194.48980 0.44898
92.00000 194.48980 0.44898
93.00000 194.48980 0.44898
94.00000 194.48980 0.44898
95.00000 194.48980 0.44898
96.00000 194.48980 0.44898
97.00000 194.48980 0.44898
98.00000 194.48980 0.44898
99.00000 194.48980 0.44898
100.00000 194.48980 0.44898
101.00000 194.48980 0.44898
102.00000 194.48980 0.44898
103.00000 194.48980 0.44898
104.00000 194.48980 0.44898
105.00000 194.48980 0.44898
106.00000 194.48980 0.44898
107.00000 194.48980 0.44898
108.00000 194.48980 0.44898
109.00000 194.48980 0.44898
110.00000 194.48980 0.42857
111.00000 194.48980 0.42857
112.00000 194.48980 0.42857
113.00000 194.48980 0.42857
114.00000 194.48980 0.42857
115.00000 194.48980 0.42857
116.00000 194.48980 0.42857
117.00000 194.48980 0.42857
118.00000 194.48980 0.42857
119.00000 194.48980 0.42857
120.00000 194.48980 0.42857
121.00000 194.48980 0.42857
122.00000 194.48980 0.42857
123.00000 194.48980 0.42857
124.00000 194.48980 0.42857
125.00000 194.48980 0.42857
126.00000 194.48980 0.42857
127.00000 194.48980 0.42857
128.00000 194.48980 0.40816
129.00000 194.48980 0.40816
130.00000 194.48980 0.40816
131.00000 194.48980 0.40816
132.00000 194.48980 0.40816
133.00000 194.48980 0.40816
134.00000 194.48980 0.40816
135.00000 194.48980 0.40816
136.00000 194.48980 0.40816
137.00000 194.48980 0.40816
138.00000 194.48980 0.40816
139.00000 194.48980 0.40816
140.00000 194.48980 0.38776
141.00000 194.48980 0.38776
142.00000 194.48980 0.38776
143.00000 194.48980 0.38776
144.00000 194.48980 0.38776
145.00000 194.48980 0.38776
146.00000 194.48980 0.38776
147.00000 194.48980 0.38776
148.00000 194.48980 0.38776
149.00000 194.48980 0.36735
150.00000 194.48980 0.36735
151.00000 194.48980 0.36735
152.00000 194.48980 0.36735
153.00000 194.48980 0.36735
154.00000 194.48980 0.36735
155.00000 194.48980 0.36735
156.00000 194.48980 0.36735
157.00000 194.48980 0.34694
158.00000 194.48980 0.34694
159.00000 194.48980 0.34694
160.00000 194.48980 0.34694
161.00000 194.48980 0.34694
162.00000 194.48980 0.34694
163.00000 194.48980 0.34694
164.00000 194.48980 0.32653
165.00000 194.48980 0.32653
166.00000 194.48980 0.32653
167.00000 194.48980 0.32653
168.00000 194.48980 0.32653
169.00000 194.48980 0.30612
170.00000 194.48980 0.30612
171.00000 194.48980 0.30612
172.00000 194.48980 0.30612
173.00000 194.48980 0.30612
174.00000 194.48980 0.28571
175.00000 194.48980 0.28571
176.00000 194.48980 0.28571
177.00000 194.48980 0.28571
178.00000 194.48980 0.28571
179.00000 194.48980 0.26531
180.00000 194.48980 0.26531
181.00000 194.48980 0.26531
182.00000 194.48980 0.26531
183.00000 194.48980 0.24490
184.00000 194.48980 0.24490
185.00000 194.48980 0.24490
186.00000 194.48980 0.24490
187.00000 194.48980 0.22449
188.00000 194.48980 0.22449
189.00000 194.48980 0.22449
190.00000 194.48980 0.22449
191.00000 194.48980 0.20408
192.00000 194.48980 0.20408
193.00000 194.48980 0.20408
194.00000 194.48980 0.18367
195.00000 194.48980 0.18367
196.00000 194.48980 0.18367
197.00000 194.48980 0.16326
198.00000 194.48980 0.16326
199.00000 194.48980 0.14286
200.00000 194.48980 0.14286
201.00000 194.48980 0.14286
202.00000 194.48980 0.12245
203.00000 194.48980 0.12245
204.00000 194.48980 0.10204
205.00000 194.48980 0.10204
206.00000 194.48980 0.10204
207.00000 194.48980 0.08163
208.00000 194.48980 0.08163
209.00000 194.48980 0.06122
210.00000 194.48980 0.06122
211.00000 194.48980 0.04082
212.00000 194.48980 0.02041
213.00000 194.48980 0.02041
214.00000 194.48980 0.00000
215.00000 194.48980 0.00000
216.00000 194.48980 0.00000
217.00000 194.48980 0.00000
218.00000 194.48980 0.00000
219.00000 194.48980 0.00000
220.00000 194.48980 0.00000
221.00000 194.48980 0.00000
222.00000 194.48980 0.00000
223.00000 194.48980 0.00000
224.00000 194.48980 0.00000
225.00000 194.48980 0.00000
226.00000 194.48980 0.00000
227.00000 194.48980 0.00000
228.00000 194.48980 0.00000
229.00000 194.48980 0.00000
230.00000 194.48980 0.00000
231.00000 194.48980 0.00000
232.00000 194.48980 0.00000
233.00000 194.48980 0.00000
234.00000 194.48980 0.00000
235.00000 194.48980 0.00000
236.00000 194.48980 0.00000
237.00000 194.48980 0.00000
238.00000 194.48980 0.00000
239.00000 194.48980 0.00000
240.00000 194.48980 0.00000
241.00000 194.48980 0.00000
242.00000 194.48980 0.00000
243.00000 194.48980 0.00000
244.00000 194.48980 0.00000
245.00000 194.48980 0.00000
246.00000 194.48980 0.00000
247.00000 194.48980 0.00000
248.00000 194.48980 0.00000
249.00000 194.48980 0.00000
250.00000 194.48980 0.00000
251.00000 194.48980 0.00000
252.00000 194.48980 0.00000
253.00000 194.48980 0.00000
254.00000 194.48980 0.00000
255.00000 194.48980 0.00000
256.00000 194.48980 0.00000
257.00000 194.48980 0.00000
258.00000 194.48980 0.00000
259.00000 194.48980 0.00000
260.00000 194.48980 0.00000
261.00000 194.48980 0.00000
262.00000 194.48980 0.00000
263.00000 194.48980 0.00000
264.00000 194.48980 0.00000
265.00000 194.48980 0.00000
266.00000 194.48980 0.00000
267.00000 194.48980 0.00000
268.00000 194.48980 0.00000
269.00000 194.48980 0.00000
270.00000 194.48980 0.00000
271.00000 194.48980 0.00000
272.00000 194.48980 0.00000
273.00000 194.48980 0.00000
274.00000 194.48980 0.00000
275.00000 194.48980 0.00000
276.00000 194.48980 0.00000
277.00000 194.48980 0.00000
278.00000 194.48980 0.00000
279.00000 194.48980 0.00000
280.00000 194.48980 0.00000
281.00000 194.48980 0.00000
282.00000 194.48980 0.00000
283.00000 194.48980 0.00000
284.00000 194.48980 0.00000
285.00000 194.48980 0.00000
286.00000 194.48980 0.00000
287.00000 194.48980 0.00000
288.00000 194.48980 0.00000
289.00000 194.48980 0.00000
290.00000 194.48980 0.00000
291.00000 194.48980 0.00000
292.00000 194.48980 0.00000
293.00000 194.48980 0.00000
294.00000 194.48980 0.00000
295.00000 194.48980 0.00000
296.00000 194.48980 0.00000
297.00000 194.48980 0.00000
298.00000 194.48980 0.00000
299.00000 194.48980 0.00000
300.00000 194.48980 0.00000

1.00000 204.67347 0.00000
2.00000 204.67347 0.00000
3.00000 204.67347 0.00000
4.00000 204.67347 0.00000
5.00000 204.67347 0.06122
6.00000 204.67347 0.12245
7.00000 204.67347 0.16326
8.00000 204.67347 0.20408
9.00000 204.67347 0.22449
10.00000 204.67347 0.24490
11.00000 204.67347 0.26531
12.00000 204.67347 0.26531
13.00000 204.67347 0.28571
14.00000 204.67347 0.30612
15.00000 204.67347 0.30612
16.00000 204.67347 0.30612
17.00000 204.67347 0.32653
18.00000 204.67347 0.32653
19.00000 204.67347 0.32653
20.00000 204.67347 0.34694
21.00000 204.67347 0.34694
22.00000 204.67347 0.34694
23.00000 204.67347 0.34694
24.00000 204.67347 0.36735
25.00000 204.67347 0.36735
26.00000 204.67347 0.36735
27.00000 204.67347 0.36735
28.00000 204.67347 0.36735
29.00000 204.67347 0.38776
30.00000 204.67347 0.38776
31.00000 204.67347 0.38776
32.00000 204.67347 0.38776
33.00000 204.67347 0.38776
34.00000 204.67347 0.38776
35.00000 204.67347 0.38776
36.00000 204.67347 0.38776
37.00000 204.67347 0.40816
38.00000 204.67347 0.40816
39.00000 204.67347 0.40816
40.00000 204.67347 0.40816
41.00000 204.67347 0.40816
42.00000 204.67347 0.40816
43.00000 204.67347 0.40816
44.00000 204.67347 0.40816
45.00000 204.67347 0.40816
46.00000 204.67347 0.40816
47.00000 204.67347 0.40816
48.00000 204.67347 0.40816
49.00000 204.67347 0.42857
50.00000 204.67347 0.42857
51.00000 204.67347 0.42857
52.00000 204.67347 0.42857
53.00000 204.67347 0.42857
54.00000 204.67347 0.42857
55.00000 204.67347 0.42857
56.00000 204.67347 0.42857
57.00000 204.67347 0.42857
58.00000 204.67347 0.42857
59.00000 204.67347 0.42857
60.00000 204.67347 0.42857
61.00000 204.67347 0.42857
62.00000 204.67347 0.42857
63.00000 204.67347 0.42857
64.00000 204.67347 0.42857
65.00000 204.67347 0.42857
66.00000 204.67347 0.42857
67.00000 204.67347 0.42857
68.00000 204.67347 0.42857
69.00000 204.67347 0.42857
70.00000 204.67347 0.42857
71.00000 204.67347 0.42857
72.00000 204.67347 0.42857
73.00000 204.67347 0.42857
74.00000 204.67347 0.42857
75.00000 204.67347 0.42857
76.00000 204.67347 0.42857
77.00000 204.67347 0.42857
78.00000 204.67347 0.42857
79.00000 204.67347 0.42857
80.00000 204.67347 0.42857
81.00000 204.67347 0.42857
82.00000 204.67347 0.42857
83.00000 204.67347 0.42857
84.00000 204.67347 0.42857
85.00000 204.67347 0.42857
86.00000 204.67347 0.42857
87.00000 204.67347 0.42857
88.00000 204.67347 0.42857
89.00000 204.67347 0.42857
90.00000 204.67347 0.42857
91.00000 204.67347 0.42857
92.00000 204.67347 0.42857
93.00000 204.67347 0.42857
94.00000 204.67347 0.42857
95.00000 204.67347 0.42857
96.00000 204.67347 0.42857
97.00000 204.67347 0.42857
98.00000 204.67347 0.42857
99.00000 204.67347 0.42857
100.00000 204.67347 0.42857
101.00000 204.67347 0.42857
102.00000 204.67347 0.42857
103.00000 204.67347 0.42857
104.00000 204.67347 0.42857
105.00000 204.67347 0.42857
106.00000 204.67347 0.42857
107.00000 204.67347 0.42857
108.00000 204.67347 0.42857
109.00000 204.67347 0.42857
110.00000 204.67347 0.42857
111.00000 204.67347 0.42857
112.00000 204.67347 0.42857
113.00000 204.67347 0.42857
114.00000 204.67347 0.40816
115.00000 204.67347 0.40816
116.00000 204.67347 0.40816
117.00000 204.67347 0.40816
118.00000 204.67347 0.40816
119.00000 204.67347 0.40816
120.00000 204.67347 0.40816
121.00000 204.67347 0.40816
122.00000 204.67347 0.40816
123.00000 204.67347 0.40816
124.00000 204.67347 0.40816
125.00000 204.67347 0.40816
126.00000 204.67347 0.40816
127.00000 204.67347 0.40816
128.00000 204.67347 0.40816
129.00000 204.67347 0.38776
130.00000 204.67347 0.38776
131.00000 204.67347 0.38776
132.00000 204.67347 0.38776
133.00000 204.67347 0.38776
134.00000 204.67347 0.38776
135.00000 204.67347 0.38776
136.00000 204.67347 0.38776
137.00000 204.67347 0.38776
138.00000 204.67347 0.38776
139.00000 204.67347 0.38776
140.00000 204.67347 0.36735
141.00000 204.67347 0.36735
142.00000 204.67347 0.36735
143.00000 204.67347 0.36735
144.00000 204.67347 0.36735
145.00000 204.67347 0.36735
146.00000 204.67347 0.36735
147.00000 204.67347 0.36735
148.00000 204.67347 0.36735
149.00000 204.67347 0.34694
150.00000 204.67347 0.34694
151.00000 204.67347 0.34694
152.00000 204.67347 0.34694
153.00000 204.67347 0.34694
154.00000 204.67347 0.34694
155.00000 204.67347 0.34694
156.00000 204.67347 0.32653
157.00000 204.67347 0.32653
158.00000 204.67347 0.32653
159.00000 204.67347 0.32653
160.00000 204.67347 0.32653
161.00000 204.67347 0.32653
162.00000 204.67347 0.30612
163.00000 204.67347 0.30612
164.00000 204.67347 0.30612
165.00000 204.67347 0.30612
166.00000 204.67347 0.30612
167.00000 204.67347 0.30612
168.00000 204.67347 0.28571
169.00000 204.67347 0.28571
170.00000 204.67347 0.28571
171.00000 204.67347 0.28571
172.00000 204.67347 0.28571
173.00000 204.67347 0.26531
174.00000 204.67347 0.26531
175.00000 204.67347 0.26531
176.00000 204.67347 0.26531
177.00000 204.67347 0.24490
178.00000 204.67347 0.24490
179.00000 204.67347 0.24490
180.00000 204.67347 0.24490
181.00000 204.67347 0.22449
182.00000 204.67347 0.22449
183.00000 204.67347 0.22449
184.00000 204.67347 0.22449
185.00000 204.67347 0.20408
186.00000 204.67347 0.20408
187.00000 204.67347 0.20408
188.00000 204.67347 0.18367
189.00000 204.67347 0.18367
190.00000 204.67347 0.18367
191.00000 204.67347 0.16326
192.00000 204.67347 0.16326
193.00000 204.67347 0.16326
194.00000 204.67347 0.14286
195.00000 204.67347 0.14286
196.00000 204.67347 0.14286
197.00000 204.67347 0.12245
198.00000 204.67347 0.12245
199.00000 204.67347 0.12245
200.00000 204.67347 0.10204
201.00000 204.67347 0.10204
202.00000 204.67347 0.08163
203.00000 204.67347 0.08163
204.00000 204.67347 0.06122
205.00000 204.67347 0.06122
206.00000 204.67347 0.04082
207.00000 204.67347 0.04082
208.00000 204.67347 0.02041
209.00000 204.67347 0.02041
210.00000 204.67347 0.00000
211.00000 204.67347 0.00000
212.00000 204.67347 0.00000
213.00000 204.67347 0.00000
214.00000 204.67347 0.00000
215.00000 204.67347 0.00000
216.00000 204.67347 0.00000
217.00000 204.67347 0.00000
218.00000 204.67347 0.00000
219.00000 204.67347 0.00000
220.00000 204.67347 0.00000
221.00000 204.67347 0.00000
222.00000 204.67347 0.00000
223.00000 204.67347 0.00000
224.00000 204.67347 0.00000
225.00000 204.67347 0.00000
226.00000 204.67347 0.00000
227.00000 204.67347 0.00000
228.00000 204.67347 0.00000
229.00000 204.67347 0.00000
230.00000 204.67347 0.00000
231.00000 204.67347 0.00000
232.00000 204.67347 0.00000
233.00000 204.67347 0.00000
234.00000 204.67347 0.00000
235.00000 204.67347 0.00000
236.00000 204.67347 0.00000
237.00000 204.67347 0.00000
238.00000 204.67347 0.00000
239.00000 204.67347 0.00000
240.00000 204.67347 0.00000
241.00000 204.67347 0.00000
242.00000 204.67347 0.00000
243.00000 204.67347 0.00000
244.00000 204.67347 0.00000
245.00000 204.67347 0.00000
246.00000 204.67347 0.00000
247.00000 204.67347 0.00000
248.00000 204.67347 0.00000
249.00000 204.67347 0.00000
250.00000 204.67347 0.00000
251.00000 204.67347 0.00000
252.00000 204.67347 0.00000
253.00000 204.67347 0.00000
254.00000 204.67347 0.00000
255.00000 204.67347 0.00000
256.00000 204.67347 0.00000
257.00000 204.67347 0.00000
258.00000 204.67347 0.00000
259.00000 204.67347 0.00000
260.00000 204.67347 0.00000
261.00000 204.67347 0.00000
262.00000 204.67347 0.00000
263.00000 204.67347 0.00000
264.00000 204.67347 0.00000
265.00000 204.67347 0.00000
266.00000 204.67347 0.00000
267.00000 204.67347 0.00000
268.00000 204.67347 0.00000
269.00000 204.67347 0.00000
270.00000 204.67347 0.00000
271.00000 204.67347 0.00000
272.00000 204.67347 0.00000
273.00000 204.67347 0.00000
274.00000 204.67347 0.00000
275.00000 204.67347 0.00000
276.00000 204.67347 0.00000
277.00000 204.67347 0.00000
278.00000 204.67347 0.00000
279.00000 204.67347 0.00000
280.00000 204.67347 0.00000
281.00000 204.67347 0.00000
282.00000 204.67347 0.00000
283.00000 204.67347 0.00000
284.00000 204.67347 0.00000
285.00000 204.67347 0.00000
286.00000 204.67347 0.00000
287.00000 204.67347 0.00000
288.00000 204.67347 0.00000
289.00000 204.67347 0.00000
290.00000 204.67347 0.00000
291.00000 204.67347 0.00000
292.00000 204.67347 0.00000
293.00000 204.67347 0.00000
294.00000 204.67347 0.00000
295.00000 204.67347 0.00000
296.00000 204.67347 0.00000
297.00000 204.67347 0.00000
298.00000 204.67347 0.00000
299.00000 204.67347 0.00000
300.00000 204.67347 0.00000

1.00000 214.85714 0.00000
2.00000 214.85714 0.00000
3.00000 214.85714 0.00000
4.00000 214.85714 0.00000
5.00000 214.85714 0.06122
6.00000 214.85714 0.12245
7.00000 214.85714 0.16326
8.00000 214.85714 0.18367
9.00000 214.85714 0.22449
10.00000 214.85714 0.24490
11.00000 214.85714 0.24490
12.00000 214.85714 0.26531
13.00000 214.85714 0.28571
14.00000 214.85714 0.28571
15.00000 214.85714 0.30612
16.00000 214.85714 0.30612
17.00000 214.85714 0.30612
18.00000 214.85714 0.32653
19.00000 214.85714 0.32653
20.00000 214.85714 0.32653
21.00000 214.85714 0.34694
22.00000 214.85714 0.34694
23.00000 214.85714 0.34694
24.00000 214.85714 0.34694
25.00000 214.85714 0.34694
26.00000 214.85714 0.36735
27.00000 214.85714 0.36735
28.00000 214.85714 0.36735
29.00000 214.85714 0.36735
30.00000 214.85714 0.36735
31.00000 214.85714 0.36735
32.00000 214.85714 0.38776
33.00000 214.85714 0.38776
34.00000 214.85714 0.38776
35.00000 214.85714 0.38776
36.00000 214.85714 0.38776
37.00000 214.85714 0.38776
38.00000 214.85714 0.38776
39.00000 214.85714 0.38776
40.00000 214.85714 0.38776
41.00000 214.85714 0.38776
42.00000 214.85714 0.40816
43.00000 214.85714 0.40816
44.00000 214.85714 0.40816
45.00000 214.85714 0.40816
46.00000 214.85714 0.40816
47.00000 214.85714 0.40816
48.00000 214.85714 0.40816
49.00000 214.85714 0.40816
50.00000 214.85714 0.40816
51.00000 214.85714 0.40816
52.00000 214.85714 0.40816
53.00000 214.85714 0.40816
54.00000 214.85714 0.40816
55.00000 214.85714 0.40816
56.00000 214.85714 0.40816
57.00000 214.85714 0.40816
58.00000 214.85714 0.40816
59.00000 214.85714 0.40816
60.00000 214.85714 0.42857
61.00000 214.85714 0.42857
62.00000 214.85714 0.42857
63.00000 214.85714 0.42857
64.00000 214.85714 0.42857
65.00000 214.85714 0.42857
66.00000 214.85714 0.42857
67.00000 214.85714 0.42857
68.00000 214.85714 0.42857
69.00000 214.85714 0.42857
70.00000 214.85714 0.42857
71.00000 214.85714 0.42857
72.00000 214.85714 0.42857
73.00000 214.85714 0.42857
74.00000 214.85714 0.42857
75.00000 214.85714 0.42857
76.00000 214.85714 0.42857
77.00000 214.85714 0.42857
78.00000 214.85714 0.42857
79.00000 214.85714 0.42857
80.00000 214.85714 0.42857
81.00000 214.85714 0.42857
82.00000 214.85714 0.42857
83.00000 214.85714 0.42857
84.00000 214.85714 0.42857
85.00000 214.85714 0.42857
86.00000 214.85714 0.42857
87.00000 214.85714 0.42857
88.00000 214.85714 0.42857
89.00000 214.85714 0.42857
90.00000 214.85714 0.42857
91.00000 214.85714 0.42857
92.00000 214.85714 0.42857
93.00000 214.85714 0.42857
94.00000 214.85714 0.42857
95.00000 214.85714 0.42857
96.00000 214.85714 0.40816
97.00000 214.85714 0.40816
98.00000 214.85714 0.40816
99.00000 214.85714 0.40816
100.00000 214.85714 0.40816
101.00000 214.85714 0.40816
102.00000 214.85714 0.40816
103.00000 214.85714 0.40816
104.00000 214.85714 0.40816
105.00000 214.85714 0.40816
106.00000 214.85714 0.40816
107.00000 214.85714 0.40816
108.00000 214.85714 0.40816
109.00000 214.85714 0.40816
110.00000 214.85714 0.40816
111.00000 214.85714 0.40816
112.00000 214.85714 0.40816
113.00000 214.85714 0.40816
114.00000 214.85714 0.40816
115.00000 214.85714 0.40816
116.00000 214.85714 0.40816
117.00000 214.85714 0.38776
118.00000 214.85714 0.38776
119.00000 214.85714 0.38776
120.00000 214.85714 0.38776
121.00000 214.85714 0.38776
122.00000 214.85714 0.38776
123.00000 214.85714 0.38776
124.00000 214.85714 0.38776
125.00000 214.85714 0.38776
126.00000 214.85714 0.38776
127.00000 214.85714 0.38776
128.00000 214.85714 0.38776
129.00000 214.85714 0.38776
130.00000 214.85714 0.36735
131.00000 214.85714 0.36735
132.00000 214.85714 0.36735
133.00000 214.85714 0.36735
134.00000 214.85714 0.36735
135.00000 214.85714 0.36735
136.00000 214.85714 0.36735
137.00000 214.85714 0.36735
138.00000 214.85714 0.36735
139.00000 214.85714 0.36735
140.00000 214.85714 0.34694
141.00000 214.85714 0.34694
142.00000 214.85714 0.34694
143.00000 214.85714 0.34694
144.00000 214.85714 0.34694
145.00000 214.85714 0.34694
146.00000 214.85714 0.34694
147.00000 214.85714 0.34694
148.00000 214.85714 0.32653
149.00000 214.85714 0.32653
150.00000 214.85714 0.32653
151.00000 214.85714 0.32653
152.00000 214.85714 0.32653
153.00000 214.85714 0.32653
154.00000 214.85714 0.32653
155.00000 214.85714 0.30612
156.00000 214.85714 0.30612
157.00000 214.85714 0.30612
158.00000 214.85714 0.30612
159.00000 214.85714 0.30612
160.00000 214.85714 0.30612
161.00000 214.85714 0.28571
162.00000 214.85714 0.28571
163.00000 214.85714 0.28571
164.00000 214.85714 0.28571
165.00000 214.85714 0.28571
166.00000 214.85714 0.26531
167.00000 214.85714 0.26531
168.00000 214.85714 0.26531
169.00000 214.85714 0.26531
170.00000 214.85714 0.26531
171.00000 214.85714 0.24490
172.00000 214.85714 0.24490
173.00000 214.85714 0.24490
174.00000 214.85714 0.24490
175.00000 214.85714 0.24490
176.00000 214.85714 0.22449
177.00000 214.85714 0.22449
178.00000 214.85714 0.22449
179.00000 214.85714 0.20408
180.00000 214.85714 0.20408
181.00000 214.85714 0.20408
182.00000 214.85714 0.20408
183.00000 214.85714 0.18367
184.00000 214.85714 0.18367
185.00000 214.85714 0.18367
186.00000 214.85714 0.16326
187.00000 214.85714 0.16326
188.00000 214.85714 0.16326
189.00000 214.85714 0.14286
190.00000 214.85714 0.14286
191.00000 214.85714 0.14286
192.00000 214.85714 0.12245
193.00000 214.85714 0.12245
194.00000 214.85714 0.12245
195.00000 214.85714 0.10204
196.00000 214.85714 0.10204
197.00000 214.85714 0.08163
198.00000 214.85714 0.08163
199.00000 214.85714 0.08163
200.00000 214.85714 0.06122
201.00000 214.85714 0.06122
202.00000 214.85714 0.04082
203.00000 214.85714 0.04082
204.00000 214.85714 0.02041
205.00000 214.85714 0.02041
206.00000 214.85714 0.00000
207.00000 214.85714 0.00000
208.00000 214.85714 0.00000
209.00000 214.85714 0.00000
210.00000 214.85714 0.00000
211.00000 214.85714 0.00000
212.00000 214.85714 0.00000
213.00000 214.85714 0.00000
214.00000 214.85714 0.00000
215.00000 214.85714 0.00000
216.00000 214.85714 0.00000
217.00000 214.85714 0.00000
218.00000 214.85714 0.00000
219.00000 214.85714 0.00000
220.00000 214.85714 0.00000
221.00000 214.85714 0.00000
222.00000 214.85714 0.00000
223.00000 214.85714 0.00000
224.00000 214.85714 0.00000
225.00000 214.85714 0.00000
226.00000 214.85714 0.00000
227.00000 214.85714 0.00000
228.00000 214.85714 0.00000
229.00000 214.85714 0.00000
230.00000 214.85714 0.00000
231.00000 214.85714 0.00000
232.00000 214.85714 0.00000
233.00000 214.85714 0.00000
234.00000 214.85714 0.00000
235.00000 214.85714 0.00000
236.00000 214.85714 0.00000
237.00000 214.85714 0.00000
238.00000 214.85714 0.00000
239.00000 214.85714 0.00000
240.00000 214.85714 0.00000
241.00000 214.85714 0.00000
242.00000 214.85714 0.00000
243.00000 214.85714 0.00000
244.00000 214.85714 0.00000
245.00000 214.85714 0.00000
246.00000 214.85714 0.00000
247.00000 214.85714 0.00000
248.00000 214.85714 0.00000
249.00000 214.85714 0.00000
250.00000 214.85714 0.00000
251.00000 214.85714 0.00000
252.00000 214.85714 0.00000
253.00000 214.85714 0.00000
254.00000 214.85714 0.00000
255.00000 214.85714 0.00000
256.00000 214.85714 0.00000
257.00000 214.85714 0.00000
258.00000 214.85714 0.00000
259.00000 214.85714 0.00000
260.00000 214.85714 0.00000
261.00000 214.85714 0.00000
262.00000 214.85714 0.00000
263.00000 214.85714 0.00000
264.00000 214.85714 0.00000
265.00000 214.85714 0.00000
266.00000 214.85714 0.00000
267.00000 214.85714 0.00000
268.00000 214.85714 0.00000
269.00000 214.85714 0.00000
270.00000 214.85714 0.00000
271.00000 214.85714 0.00000
272.00000 214.85714 0.00000
273.00000 214.85714 0.00000
274.00000 214.85714 0.00000
275.00000 214.85714 0.00000
276.00000 214.85714 0.00000
277.00000 214.85714 0.00000
278.00000 214.85714 0.00000
279.00000 214.85714 0.00000
280.00000 214.85714 0.00000
281.00000 214.85714 0.00000
282.00000 214.85714 0.00000
283.00000 214.85714 0.00000
284.00000 214.85714 0.00000
285.00000 214.85714 0.00000
286.00000 214.85714 0.00000
287.00000 214.85714 0.00000
288.00000 214.85714 0.00000
289.00000 214.85714 0.00000
290.00000 214.85714 0.00000
291.00000 214.85714 0.00000
292.00000 214.85714 0.00000
293.00000 214.85714 0.00000
294.00000 214.85714 0.00000
295.00000 214.85714 0.00000
296.00000 214.85714 0.00000
297.00000 214.85714 0.00000
298.00000 214.85714 0.00000
299.00000 214.85714 0.00000
300.00000 214.85714 0.00000

1.00000 225.04082 0.00000
2.00000 225.04082 0.00000
3.00000 225.04082 0.00000
4.00000 225.04082 0.00000
5.00000 225.04082 0.04082
6.00000 225.04082 0.10204
7.00000 225.04082 0.16326
8.00000 225.04082 0.18367
9.00000 225.04082 0.20408
10.00000 225.04082 0.22449
11.00000 225.04082 0.24490
12.00000 225.04082 0.26531
13.00000 225.04082 0.26531
14.00000 225.04082 0.28571
15.00000 225.04082 0.28571
16.00000 225.04082 0.30612
17.00000 225.04082 0.30612
18.00000 225.04082 0.30612
19.00000 225.04082 0.32653
20.00000 225.04082 0.32653
21.00000 225.04082 0.32653
22.00000 225.04082 0.32653
23.00000 225.04082 0.34694
24.00000 225.04082 0.34694
25.00000 225.04082 0.34694
26.00000 225.04082 0.34694
27.00000 225.04082 0.34694
28.00000 225.04082 0.36735
29.00000 225.04082 0.36735
30.00000 225.04082 0.36735
31.00000 225.04082 0.36735
32.00000 225.04082 0.36735
33.00000 225.04082 0.36735
34.00000 225.04082 0.36735
35.00000 225.04082 0.36735
36.00000 225.04082 0.38776
37.00000 225.04082 0.38776
38.00000 225.04082 0.38776
39.00000 225.04082 0.38776
40.00000 225.04082 0.38776
41.00000 225.04082 0.38776
42.00000 225.04082 0.38776
43.00000 225.04082 0.38776
44.00000 225.04082 0.38776
45.00000 225.04082 0.38776
46.00000 225.04082 0.38776
47.00000 225.04082 0.38776
48.00000 225.04082 0.38776
49.00000 225.04082 0.40816
50.00000 225.04082 0.40816
51.00000 225.04082 0.40816
52.00000 225.04082 0.40816
53.00000 225.04082 0.40816
54.00000 225.04082 0.40816
55.00000 225.04082 0.40816
56.00000 225.04082 0.40816
57.00000 225.04082 0.40816
58.00000 225.04082 0.40816
59.00000 225.04082 0.40816
60.00000 225.04082 0.40816
61.00000 225.04082 0.40816
62.00000 225.04082 0.40816
63.00000 225.04082 0.40816
64.00000 225.04082 0.40816
65.00000 225.04082 0.40816
66.00000 225.04082 0.40816
67.00000 225.04082 0.40816
68.00000 225.04082 0.40816
69.00000 225.04082 0.40816
70.00000 225.04082 0.40816
71.00000 225.04082 0.40816
72.00000 225.04082 0.40816
73.00000 225.04082 0.40816
74.00000 225.04082 0.40816
75.00000 225.04082 0.40816
76.00000 225.04082 0.40816
77.00000 225.04082 0.40816
78.00000 225.04082 0.40816
79.00000 225.04082 0.40816
80.00000 225.04082 0.40816
81.00000 225.04082 0.40816
82.00000 225.04082 0.40816
83.00000 225.04082 0.40816
84.00000 225.04082 0.40816
85.00000 225.04082 0.40816
86.00000 225.04082 0.40816
87.00000 225.04082 0.40816
88.00000 225.04082 0.40816
89.00000 225.04082 0.40816
90.00000 225.04082 0.40816
91.00000 225.04082 0.40816
92.00000 225.04082 0.40816
93.00000 225.04082 0.40816
94.00000 225.04082 0.40816
95.00000 225.04082 0.40816
96.00000 225.04082 0.40816
97.00000 225.04082 0.40816
98.00000 225.04082 0.40816
99.00000 225.04082 0.40816
100.00000 225.04082 0.40816
101.00000 225.04082 0.40816
102.00000 225.04082 0.40816
103.00000 225.04082 0.38776
104.00000 225.04082 0.38776
105.00000 225.04082 0.38776
106.00000 225.04082 0.38776
107.00000 225.04082 0.38776
108.00000 225.04082 0.38776
109.00000 225.04082 0.38776
110.00000 225.04082 0.38776
111.00000 225.04082 0.38776
112.00000 225.04082 0.38776
113.00000 225.04082 0.38776
114.00000 225.04082 0.38776
115.00000 225.04082 0.38776
116.00000 225.04082 0.38776
117.00000 225.04082 0.38776
118.00000 225.04082 0.38776
119.00000 225.04082 0.38776
120.00000 225.04082 0.36735
121.00000 225.04082 0.36735
122.00000 225.04082 0.36735
123.00000 225.04082 0.36735
124.00000 225.04082 0.36735
125.00000 225.04082 0.36735
126.00000 225.04082 0.36735
127.00000 225.04082 0.36735
128.00000 225.04082 0.36735
129.00000 225.04082 0.36735
130.00000 225.04082 0.36735
131.00000 225.04082 0.34694
132.00000 225.04082 0.34694
133.00000 225.04082 0.34694
134.00000 225.04082 0.34694
135.00000 225.04082 0.34694
136.00000 225.04082 0.34694
137.00000 225.04082 0.34694
138.00000 225.04082 0.34694
139.00000 225.04082 0.34694
140.00000 225.04082 0.32653
141.00000 225.04082 0.32653
142.00000 225.04082 0.32653
143.00000 225.04082 0.32653
144.00000 225.04082 0.32653
145.00000 225.04082 0.32653
146.00000 225.04082 0.32653
147.00000 225.04082 0.32653
148.00000 225.04082 0.30612
149.00000 225.04082 0.30612
150.00000 225.04082 0.30612
151.00000 225.04082 0.30612
152.00000 225.04082 0.30612
153.00000 225.04082 0.30612
154.00000 225.04082 0.28571
155.00000 225.04082 0.28571
156.00000 225.04082 0.28571
157.00000 225.04082 0.28571
158.00000 225.04082 0.28571
159.00000 225.04082 0.28571
160.00000 225.04082 0.26531
161.00000 225.04082 0.26531
162.00000 225.04082 0.26531
163.00000 225.04082 0.26531
164.00000 225.04082 0.26531
165.00000 225.04082 0.24490
166.00000 225.04082 0.24490
167.00000 225.04082 0.24490
168.00000 225.04082 0.24490
169.00000 225.04082 0.24490
170.00000 225.04082 0.22449
171.00000 225.04082 0.22449
172.00000 225.04082 0.22449
173.00000 225.04082 0.22449
174.00000 225.04082 0.20408
175.00000 225.04082 0.20408
176.00000 225.04082 0.20408
177.00000 225.04082 0.20408
178.00000 225.04082 0.18367
179.00000 225.04082 0.18367
180.00000 225.04082 0.18367
181.00000 225.04082 0.16326
182.00000 225.04082 0.16326
183.00000 225.04082 0.16326
184.00000 225.04082 0.14286
185.00000 225.04082 0.14286
186.00000 225.04082 0.14286
187.00000 225.04082 0.12245
188.00000 225.04082 0.12245
189.00000 225.04082 0.12245
190.00000 225.04082 0.10204
191.00000 225.04082 0.10204
192.00000 225.04082 0.10204
193.00000 225.04082 0.08163
194.00000 225.04082 0.08163
195.00000 225.04082 0.06122
196.00000 225.04082 0.06122
197.00000 225.04082 0.04082
198.00000 225.04082 0.04082
199.00000 225.04082 0.02041
200.00000 225.04082 0.02041
201.00000 225.04082 0.00000
202.00000 225.04082 0.00000
203.00000 225.04082 0.00000
204.00000 225.04082 0.00000
205.00000 225.04082 0.00000
206.00000 225.04082 0.00000
207.00000 225.04082 0.00000
208.00000 225.04082 0.00000
209.00000 225.04082 0.00000
210.00000 225.04082 0.00000
211.00000 225.04082 0.00000
212.00000 225.04082 0.00000
213.00000 225.04082 0.00000
214.00000 225.04082 0.00000
215.00000 225.04082 0.00000
216.00000 225.04082 0.00000
217.00000 225.04082 0.00000
218.00000 225.04082 0.00000
219.00000 225.04082 0.00000
220.00000 225.04082 0.00000
221.00000 225.04082 0.00000
222.00000 225.04082 0.00000
223.00000 225.04082 0.00000
224.00000 225.04082 0.00000
225.00000 225.04082 0.00000
226.00000 225.04082 0.00000
227.00000 225.04082 0.00000
228.00000 225.04082 0.00000
229.00000 225.04082 0.00000
230.00000 225.04082 0.00000
231.00000 225.04082 0.00000
232.00000 225.04082 0.00000
233.00000 225.04082 0.00000
234.00000 225.04082 0.00000
235.00000 225.04082 0.00000
236.00000 225.04082 0.00000
237.00000 225.04082 0.00000
238.00000 225.04082 0.00000
239.00000 225.04082 0.00000
240.00000 225.04082 0.00000
241.00000 225.04082 0.00000
242.00000 225.04082 0.00000
243.00000 225.04082 0.00000
244.00000 225.04082 0.00000
245.00000 225.04082 0.00000
246.00000 225.04082 0.00000
247.00000 225.04082 0.00000
248.00000 225.04082 0.00000
249.00000 225.04082 0.00000
250.00000 225.04082 0.00000
251.00000 225.04082 0.00000
252.00000 225.04082 0.00000
253.00000 225.04082 0.00000
254.00000 225.04082 0.00000
255.00000 225.04082 0.00000
256.00000 225.04082 0.00000
257.00000 225.04082 0.00000
258.00000 225.04082 0.00000
259.00000 225.04082 0.00000
260.00000 225.04082 0.00000
261.00000 225.04082 0.00000
262.00000 225.04082 0.00000
263.00000 225.04082 0.00000
264.00000 225.04082 0.00000
265.00000 225.04082 0.00000
266.00000 225.04082 0.00000
267.00000 225.04082 0.00000
268.00000 225.04082 0.00000
269.00000 225.04082 0.00000
270.00000 225.04082 0.00000
271.00000 225.04082 0.00000
272.00000 225.04082 0.00000
273.00000 225.04082 0.00000
274.00000 225.04082 0.00000
275.00000 225.04082 0.00000
276.00000 225.04082 0.00000
277.00000 225.04082 0.00000
278.00000 225.04082 0.00000
279.00000 225.04082 0.00000
280.00000 225.04082 0.00000
281.00000 225.04082 0.00000
282.00000 225.04082 0.00000
283.00000 225.04082 0.00000
284.00000 225.04082 0.00000
285.00000 225.04082 0.00000
286.00000 225.04082 0.00000
287.00000 225.04082 0.00000
288.00000 225.04082 0.00000
289.00000 225.04082 0.00000
290.00000 225.04082 0.00000
291.00000 225.04082 0.00000
292.00000 225.04082 0.00000
293.00000 225.04082 0.00000
294.00000 225.04082 0.00000
295.00000 225.04082 0.00000
296.00000 225.04082 0.00000
297.00000 225.04082 0.00000
298.00000 225.04082 0.00000
299.00000 225.04082 0.00000
300.00000 225.04082 0.00000

1.00000 235.22449 0.00000
2.00000 235.22449 0.00000
3.00000 235.22449 0.00000
4.00000 235.22449 0.00000
5.00000 235.22449 0.04082
6.00000 235.22449 0.10204
7.00000 235.22449 0.14286
8.00000 235.22449 0.18367
9.00000 235.22449 0.20408
10.00000 235.22449 0.22449
11.00000 235.22449 0.24490
12.00000 235.22449 0.26531
13.00000 235.22449 0.26531
14.00000 235.22449 0.28571
15.00000 235.22449 0.28571
16.00000 235.22449 0.28571
17.00000 235.22449 0.30612
18.00000 235.22449 0.30612
19.00000 235.22449 0.30612
20.00000 235.22449 0.32653
21.00000 235.22449 0.32653
22.00000 235.22449 0.32653
23.00000 235.22449 0.32653
24.00000 235.22449 0.34694
25.00000 235.22449 0.34694
26.00000 235.22449 0.34694
27.00000 235.22449 0.34694
28.00000 235.22449 0.34694
29.00000 235.22449 0.34694
30.00000 235.22449 0.34694
31.00000 235.22449 0.36735
32.00000 235.22449 0.36735
33.00000 235.22449 0.36735
34.00000 235.22449 0.36735
35.00000 235.22449 0.36735
36.00000 235.22449 0.36735
37.00000 235.22449 0.36735
38.00000 235.22449 0.36735
39.00000 235.22449 0.36735
40.00000 235.22449 0.38776
41.00000 235.22449 0.38776
42.00000 235.22449 0.38776
43.00000 235.22449 0.38776
44.00000 235.22449 0.38776
45.00000 235.22449 0.38776
46.00000 235.22449 0.38776
47.00000 235.22449 0.38776
48.00000 235.22449 0.38776
49.00000 235.22449 0.38776
50.00000 235.22449 0.38776
51.00000 235.22449 0.38776
52.00000 235.22449 0.38776
53.00000 235.22449 0.38776
54.00000 235.22449 0.38776
55.00000 235.22449 0.38776
56.00000 235.22449 0.38776
57.00000 235.22449 0.38776
58.00000 235.22449 0.38776
59.00000 235.22449 0.38776
60.00000 235.22449 0.38776
61.00000 235.22449 0.38776
62.00000 235.22449 0.40816
63.00000 235.22449 0.40816
64.00000 235.22449 0.40816
65.00000 235.22449 0.40816
66.00000 235.22449 0.40816
67.00000 235.22449 0.40816
68.00000 235.22449 0.40816
69.00000 235.22449 0.40816
70.00000 235.22449 0.40816
71.00000 235.22449 0.40816
72.00000 235.22449 0.40816
73.00000 235.22449 0.40816
74.00000 235.22449 0.40816
75.00000 235.22449 0.40816
76.00000 235.22449 0.40816
77.00000 235.22449 0.40816
78.00000 235.22449 0.40816
79.00000 235.22449 0.40816
80.00000 235.22449 0.40816
81.00000 235.22449 0.40816
82.00000 235.22449 0.40816
83.00000 235.22449 0.38776
84.00000 235.22449 0.38776
85.00000 235.22449 0.38776
86.00000 235.22449 0.38776
87.00000 235.22449 0.38776
88.00000 235.22449 0.38776
89.00000 235.22449 0.38776
90.00000 235.22449 0.38776
91.00000 235.22449 0.38776
92.00000 235.22449 0.38776
93.00000 235.22449 0.38776
94.00000 235.22449 0.38776
95.00000 235.22449 0.38776
96.00000 235.22449 0.38776
97.00000 235.22449 0.38776
98.00000 235.22449 0.38776
99.00000 235.22449 0.38776
100.00000 235.22449 0.38776
101.00000 235.22449 0.38776
102.00000 235.22449 0.38776
103.00000 235.22449 0.38776
104.00000 235.22449 0.38776
105.00000 235.22449 0.38776
106.00000 235.22449 0.38776
107.00000 235.22449 0.38776
108.00000 235.22449 0.38776
109.00000 235.22449 0.36735
110.00000 235.22449 0.36735
111.00000 235.22449 0.36735
112.00000 235.22449 0.36735
113.00000 235.22449 0.36735
114.00000 235.22449 0.36735
115.00000 235.22449 0.36735
116.00000 235.22449 0.36735
117.00000 235.22449 0.36735
118.00000 235.22449 0.36735
119.00000 235.22449 0.36735
120.00000 235.22449 0.36735
121.00000 235.22449 0.36735
122.00000 235.22449 0.34694
123.00000 235.22449 0.34694
124.00000 235.22449 0.34694
125.00000 235.22449 0.34694
126.00000 235.22449 0.34694
127.00000 235.22449 0.34694
128.00000 235.22449 0.34694
129.00000 235.22449 0.34694
130.00000 235.22449 0.34694
131.00000 235.22449 0.34694
132.00000 235.22449 0.32653
133.00000 235.22449 0.32653
134.00000 235.22449 0.32653
135.00000 235.22449 0.32653
136.00000 235.22449 0.32653
137.00000 235.22449 0.32653
138.00000 235.22449 0.32653
139.00000 235.22449 0.32653
140.00000 235.22449 0.32653
141.00000 235.22449 0.30612
142.00000 235.22449 0.30612
143.00000 235.22449 0.30612
144.00000 235.22449 0.30612
145.00000 235.22449 0.30612
146.00000 235.22449 0.30612
147.00000 235.22449 0.30612
148.00000 235.22449 0.28571
149.00000 235.22449 0.28571
150.00000 235.22449 0.28571
151.00000 235.22449 0.28571
152.00000 235.22449 0.28571
153.00000 235.22449 0.28571
154.00000 235.22449 0.26531
155.00000 235.22449 0.26531
156.00000 235.22449 0.26531
157.00000 235.22449 0.26531
158.00000 235.22449 0.26531
159.00000 235.22449 0.24490
160.00000 235.22449 0.24490
161.00000 235.22449 0.24490
162.00000 235.22449 0.24490
163.00000 235.22449 0.24490
164.00000 235.22449 0.22449
165.00000 235.22449 0.22449
166.00000 235.22449 0.22449
167.00000 235.22449 0.22449
168.00000 235.22449 0.22449
169.00000 235.22449 0.20408
170.00000 235.22449 0.20408
171.00000 235.22449 0.20408
172.00000 235.22449 0.20408
173.00000 235.22449 0.18367
174.00000 235.22449 0.18367
175.00000 235.22449 0.18367
176.00000 235.22449 0.16326
177.00000 235.22449 0.16326
178.00000 235.22449 0.16326
179.00000 235.22449 0.16326
180.00000 235.22449 0.14286
181.00000 235.22449 0.14286
182.00000 235.22449 0.14286
183.00000 235.22449 0.12245
184.00000 235.22449 0.12245
185.00000 235.22449 0.12245
186.00000 235.22449 0.10204
187.00000 235.22449 0.10204
188.00000 235.22449 0.08163
189.00000 235.22449 0.08163
190.00000 235.22449 0.08163
191.00000 235.22449 0.06122
192.00000 235.22449 0.06122
193.00000 235.22449 0.04082
194.00000 235.22449 0.04082
195.00000 235.22449 0.02041
196.00000 235.22449 0.02041
197.00000 235.22449 0.00000
198.00000 235.22449 0.00000
199.00000 235.22449 0.00000
200.00000 235.22449 0.00000
201.00000 235.22449 0.00000
202.00000 235.22449 0.00000
203.00000 235.22449 0.00000
204.00000 235.22449 0.00000
205.00000 235.22449 0.00000
206.00000 235.22449 0.00000
207.00000 235.22449 0.00000
208.00000 235.22449 0.00000
209.00000 235.22449 0.00000
210.00000 235.22449 0.00000
211.00000 235.22449 0.00000
212.00000 235.22449 0.00000
213.00000 235.22449 0.00000
214.00000 235.22449 0.00000
215.00000 235.22449 0.00000
216.00000 235.22449 0.00000
217.00000 235.22449 0.00000
218.00000 235.22449 0.00000
219.00000 235.22449 0.00000
220.00000 235.22449 0.00000
221.00000 235.22449 0.00000
222.00000 235.22449 0.00000
223.00000 235.22449 0.00000
224.00000 235.22449 0.00000
225.00000 235.22449 0.00000
226.00000 235.22449 0.00000
227.00000 235.22449 0.00000
228.00000 235.22449 0.00000
229.00000 235.22449 0.00000
230.00000 235.22449 0.00000
231.00000 235.22449 0.00000
232.00000 235.22449 0.00000
233.00000 235.22449 0.00000
234.00000 235.22449 0.00000
235.00000 235.22449 0.00000
236.00000 235.22449 0.00000
237.00000 235.22449 0.00000
238.00000 235.22449 0.00000
239.00000 235.22449 0.00000
240.00000 235.22449 0.00000
241.00000 235.22449 0.00000
242.00000 235.22449 0.00000
243.00000 235.22449 0.00000
244.00000 235.22449 0.00000
245.00000 235.22449 0.00000
246.00000 235.22449 0.00000
247.00000 235.22449 0.00000
248.00000 235.22449 0.00000
249.00000 235.22449 0.00000
250.00000 235.22449 0.00000
251.00000 235.22449 0.00000
252.00000 235.22449 0.00000
253.00000 235.22449 0.00000
254.00000 235.22449 0.00000
255.00000 235.22449 0.00000
256.00000 235.22449 0.00000
257.00000 235.22449 0.00000
258.00000 235.22449 0.00000
259.00000 235.22449 0.00000
260.00000 235.22449 0.00000
261.00000 235.22449 0.00000
262.00000 235.22449 0.00000
263.00000 235.22449 0.00000
264.00000 235.22449 0.00000
265.00000 235.22449 0.00000
266.00000 235.22449 0.00000
267.00000 235.22449 0.00000
268.00000 235.22449 0.00000
269.00000 235.22449 0.00000
270.00000 235.22449 0.00000
271.00000 235.22449 0.00000
272.00000 235.22449 0.00000
273.00000 235.22449 0.00000
274.00000 235.22449 0.00000
275.00000 235.22449 0.00000
276.00000 235.22449 0.00000
277.00000 235.22449 0.00000
278.00000 235.22449 0.00000
279.00000 235.22449 0.00000
280.00000 235.22449 0.00000
281.00000 235.22449 0.00000
282.00000 235.22449 0.00000
283.00000 235.22449 0.00000
284.00000 235.22449 0.00000
285.00000 235.22449 0.00000
286.00000 235.22449 0.00000
287.00000 235.22449 0.00000
288.00000 235.22449 0.00000
289.00000 235.22449 0.00000
290.00000 235.22449 0.00000
291.00000 235.22449 0.00000
292.00000 235.22449 0.00000
293.00000 235.22449 0.00000
294.00000 235.22449 0.00000
295.00000 235.22449 0.00000
296.00000 235.22449 0.00000
297.00000 235.22449 0.00000
298.00000 235.22449 0.00000
299.00000 235.22449 0.00000
300.00000 235.22449 0.00000

1.00000 245.40816 0.00000
2.00000 245.40816 0.00000
3.00000 245.40816 0.00000
4.00000 245.40816 0.00000
5.00000 245.40816 0.04082
6.00000 245.40816 0.10204
7.00000 245.40816 0.14286
8.00000 245.40816 0.18367
9.00000 245.40816 0.20408
10.00000 245.40816 0.22449
11.00000 245.40816 0.24490
12.00000 245.40816 0.24490
13.00000 245.40816 0.26531
14.00000 245.40816 0.26531
15.00000 245.40816 0.28571
16.00000 245.40816 0.28571
17.00000 245.40816 0.28571
18.00000 245.40816 0.30612
19.00000 245.40816 0.30612
20.00000 245.40816 0.30612
21.00000 245.40816 0.32653
22.00000 245.40816 0.32653
23.00000 245.40816 0.32653
24.00000 245.40816 0.32653
25.00000 245.40816 0.32653
26.00000 245.40816 0.34694
27.00000 245.40816 0.34694
28.00000 245.40816 0.34694
29.00000 245.40816 0.34694
30.00000 245.40816 0.34694
31.00000 245.40816 0.34694
32.00000 245.40816 0.34694
33.00000 245.40816 0.34694
34.00000 245.40816 0.36735
35.00000 245.40816 0.36735
36.00000 245.40816 0.36735
37.00000 245.40816 0.36735
38.00000 245.40816 0.36735
39.00000 245.40816 0.36735
40.00000 245.40816 0.36735
41.00000 245.40816 0.36735
42.00000 245.40816 0.36735
43.00000 245.40816 0.36735
44.00000 245.40816 0.36735
45.00000 245.40816 0.36735
46.00000 245.40816 0.36735
47.00000 245.40816 0.38776
48.00000 245.40816 0.38776
49.00000 245.40816 0.38776
50.00000 245.40816 0.38776
51.00000 245.40816 0.38776
52.00000 245.40816 0.38776
53.00000 245.40816 0.38776
54.00000 245.40816 0.38776
55.00000 245.40816 0.38776
56.00000 245.40816 0.38776
57.00000 245.40816 0.38776
58.00000 245.40816 0.38776
59.00000 245.40816 0.38776
60.00000 245.40816 0.38776
61.00000 245.40816 0.38776
62.00000 245.40816 0.38776
63.00000 245.40816 0.38776
64.00000 245.40816 0.38776
65.00000 245.40816 0.38776
66.00000 245.40816 0.38776
67.00000 245.40816 0.38776
68.00000 245.40816 0.38776
69.00000 245.40816 0.38776
70.00000 245.40816 0.38776
71.00000 245.40816 0.38776
72.00000 245.40816 0.38776
73.00000 245.40816 0.38776
74.00000 245.40816 0.38776
75.00000 245.40816 0.38776
76.00000 245.40816 0.38776
77.00000 245.40816 0.38776
78.00000 245.40816 0.38776
79.00000 245.40816 0.38776
80.00000 245.40816 0.38776
81.00000 245.40816 0.38776
82.00000 245.40816 0.38776
83.00000 245.40816 0.38776
84.00000 245.40816 0.38776
85.00000 245.40816 0.38776
86.00000 245.40816 0.38776
87.00000 245.40816 0.38776
88.00000 245.40816 0.38776
89.00000 245.40816 0.38776
90.00000 245.40816 0.38776
91.00000 245.40816 0.38776
92.00000 245.40816 0.38776
93.00000 245.40816 0.38776
94.00000 245.40816 0.38776
95.00000 245.40816 0.36735
96.00000 245.40816 0.36735
97.00000 245.40816 0.36735
98.00000 245.40816 0.36735
99.00000 245.40816 0.36735
100.00000 245.40816 0.36735
101.00000 245.40816 0.36735
102.00000 245.40816 0.36735
103.00000 245.40816 0.36735
104.00000 245.40816 0.36735
105.00000 245.40816 0.36735
106.00000 245.40816 0.36735
107.00000 245.40816 0.36735
108.00000 245.40816 0.36735
109.00000 245.40816 0.36735
110.00000 245.40816 0.36735
111.00000 245.40816 0.36735
112.00000 245.40816 0.34694
113.00000 245.40816 0.34694
114.00000 245.40816 0.34694
115.00000 245.40816 0.34694
116.00000 245.40816 0.34694
117.00000 245.40816 0.34694
118.00000 245.40816 0.34694
119.00000 245.40816 0.34694
120.00000 245.40816 0.34694
121.00000 245.40816 0.34694
122.00000 245.40816 0.34694
123.00000 245.40816 0.34694
124.00000 245.40816 0.32653
125.00000 245.40816 0.32653
126.00000 245.40816 0.32653
127.00000 245.40816 0.32653
128.00000 245.40816 0.32653
129.00000 245.40816 0.32653
130.00000 245.40816 0.32653
131.00000 245.40816 0.32653
132.00000 245.40816 0.32653
133.00000 245.40816 0.30612
134.00000 245.40816 0.30612
135.00000 245.40816 0.30612
136.00000 245.40816 0.30612
137.00000 245.40816 0.30612
138.00000 245.40816 0.30612
139.00000 245.40816 0.30612
140.00000 245.40816 0.30612
141.00000 245.40816 0.28571
142.00000 245.40816 0.28571
143.00000 245.40816 0.28571
144.00000 245.40816 0.28571
145.00000 245.40816 0.28571
146.00000 245.40816 0.28571
147.00000 245.40816 0.28571
148.00000 245.40816 0.26531
149.00000 245.40816 0.26531
150.00000 245.40816 0.26531
151.00000 245.40816 0.26531
152.00000 245.40816 0.26531
153.00000 245.40816 0.24490
154.00000 245.40816 0.24490
155.00000 245.40816 0.24490
156.00000 245.40816 0.24490
157.00000 245.40816 0.24490
158.00000 245.40816 0.24490
159.00000 245.40816 0.22449
160.00000 245.40816 0.22449
161.00000 245.40816 0.22449
162.00000 245.40816 0.22449
163.00000 245.40816 0.20408
164.00000 245.40816 0.20408
165.00000 245.40816 0.20408
166.00000 245.40816 0.20408
167.00000 245.40816 0.18367
168.00000 245.40816 0.18367
169.00000 245.40816 0.18367
170.00000 245.40816 0.18367
171.00000 245.40816 0.16326
172.00000 245.40816 0.16326
173.00000 245.40816 0.16326
174.00000 245.40816 0.16326
175.00000 245.40816 0.14286
176.00000 245.40816 0.14286
177.00000 245.40816 0.14286
178.00000 245.40816 0.12245
179.00000 245.40816 0.12245
180.00000 245.40816 0.12245
181.00000 245.40816 0.10204
182.00000 245.40816 0.10204
183.00000 245.40816 0.10204
184.00000 245.40816 0.08163
185.00000 245.40816 0.08163
186.00000 245.40816 0.06122
187.00000 245.40816 0.06122
188.00000 245.40816 0.06122
189.00000 245.40816 0.04082
190.00000 245.40816 0.04082
191.00000 245.40816 0.02041
192.00000 245.40816 0.02041
193.00000 245.40816 0.00000
194.00000 245.40816 0.00000
195.00000 245.40816 0.00000
196.00000 245.40816 0.00000
197.00000 245.40816 0.00000
198.00000 245.40816 0.00000
199.00000 245.40816 0.00000
200.00000 245.40816 0.00000
201.00000 245.40816 0.00000
202.00000 245.40816 0.00000
203.00000 245.40816 0.00000
204.00000 245.40816 0.00000
205.00000 245.40816 0.00000
206.00000 245.40816 0.00000
207.00000 245.40816 0.00000
208.00000 245.40816 0.00000
209.00000 245.40816 0.00000
210.00000 245.40816 0.00000
211.00000 245.40816 0.00000
212.00000 245.40816 0.00000
213.00000 245.40816 0.00000
214.00000 245.40816 0.00000
215.00000 245.40816 0.00000
216.00000 245.40816 0.00000
217.00000 245.40816 0.00000
218.00000 245.40816 0.00000
219.00000 245.40816 0.00000
220.00000 245.40816 0.00000
221.00000 245.40816 0.00000
222.00000 245.40816 0.00000
223.00000 245.40816 0.00000
224.00000 245.40816 0.00000
225.00000 245.40816 0.00000
226.00000 245.40816 0.00000
227.00000 245.40816 0.00000
228.00000 245.40816 0.00000
229.00000 245.40816 0.00000
230.00000 245.40816 0.00000
231.00000 245.40816 0.00000
232.00000 245.40816 0.00000
233.00000 245.40816 0.00000
234.00000 245.40816 0.00000
235.00000 245.40816 0.00000
236.00000 245.40816 0.00000
237.00000 245.40816 0.00000
238.00000 245.40816 0.00000
239.00000 245.40816 0.00000
240.00000 245.40816 0.00000
241.00000 245.40816 0.00000
242.00000 245.40816 0.00000
243.00000 245.40816 0.00000
244.00000 245.40816 0.00000
245.00000 245.40816 0.00000
246.00000 245.40816 0.00000
247.00000 245.40816 0.00000
248.00000 245.40816 0.00000
249.00000 245.40816 0.00000
250.00000 245.40816 0.00000
251.00000 245.40816 0.00000
252.00000 245.40816 0.00000
253.00000 245.40816 0.00000
254.00000 245.40816 0.00000
255.00000 245.40816 0.00000
256.00000 245.40816 0.00000
257.00000 245.40816 0.00000
258.00000 245.40816 0.00000
259.00000 245.40816 0.00000
260.00000 245.40816 0.00000
261.00000 245.40816 0.00000
262.00000 245.40816 0.00000
263.00000 245.40816 0.00000
264.00000 245.40816 0.00000
265.00000 245.40816 0.00000
266.00000 245.40816 0.00000
267.00000 245.40816 0.00000
268.00000 245.40816 0.00000
269.00000 245.40816 0.00000
270.00000 245.40816 0.00000
271.00000 245.40816 0.00000
272.00000 245.40816 0.00000
273.00000 245.40816 0.00000
274.00000 245.40816 0.00000
275.00000 245.40816 0.00000
276.00000 245.40816 0.00000
277.00000 245.40816 0.00000
278.00000 245.40816 0.00000
279.00000 245.40816 0.00000
280.00000 245.40816 0.00000
281.00000 245.40816 0.00000
282.00000 245.40816 0.00000
283.00000 245.40816 0.00000
284.00000 245.40816 0.00000
285.00000 245.40816 0.00000
286.00000 245.40816 0.00000
287.00000 245.40816 0.00000
288.00000 245.40816 0.00000
289.00000 245.40816 0.00000
290.00000 245.40816 0.00000
291.00000 245.40816 0.00000
292.00000 245.40816 0.00000
293.00000 245.40816 0.00000
294.00000 245.40816 0.00000
295.00000 245.40816 0.00000
296.00000 245.40816 0.00000
297.00000 245.40816 0.00000
298.00000 245.40816 0.00000
299.00000 245.40816 0.00000
300.00000 245.40816 0.00000

1.00000 255.59184 0.00000
2.00000 255.59184 0.00000
3.00000 255.59184 0.00000
4.00000 255.59184 0.00000
5.00000 255.59184 0.02041
6.00000 255.59184 0.08163
7.00000 255.59184 0.14286
8.00000 255.59184 0.16326
9.00000 255.59184 0.20408
10.00000 255.59184 0.22449
11.00000 255.59184 0.22449
12.00000 255.59184 0.24490
13.00000 255.59184 0.26531
14.00000 255.59184 0.26531
15.00000 255.59184 0.26531
16.00000 255.59184 0.28571
17.00000 255.59184 0.28571
18.00000 255.59184 0.30612
19.00000 255.59184 0.30612
20.00000 255.59184 0.30612
21.00000 255.59184 0.30612
22.00000 255.59184 0.32653
23.00000 255.59184 0.32653
24.00000 255.59184 0.32653
25.00000 255.59184 0.32653
26.00000 255.59184 0.32653
27.00000 255.59184 0.32653
28.00000 255.59184 0.34694
29.00000 255.59184 0.34694
30.00000 255.59184 0.34694
31.00000 255.59184 0.34694
32.00000 255.59184 0.34694
33.00000 255.59184 0.34694
34.00000 255.59184 0.34694
35.00000 255.59184 0.34694
36.00000 255.59184 0.34694
37.00000 255.59184 0.34694
38.00000 255.59184 0.36735
39.00000 255.59184 0.36735
40.00000 255.59184 0.36735
41.00000 255.59184 0.36735
42.00000 255.59184 0.36735
43.00000 255.59184 0.36735
44.00000 255.59184 0.36735
45.00000 255.59184 0.36735
46.00000 255.59184 0.36735
47.00000 255.59184 0.36735
48.00000 255.59184 0.36735
49.00000 255.59184 0.36735
50.00000 255.59184 0.36735
51.00000 255.59184 0.36735
52.00000 255.59184 0.36735
53.00000 255.59184 0.36735
54.00000 255.59184 0.36735
55.00000 255.59184 0.36735
56.00000 255.59184 0.36735
57.00000 255.59184 0.36735
58.00000 255.59184 0.36735
59.00000 255.59184 0.36735
60.00000 255.59184 0.36735
61.00000 255.59184 0.36735
62.00000 255.59184 0.38776
63.00000 255.59184 0.38776
64.00000 255.59184 0.38776
65.00000 255.59184 0.38776
66.00000 255.59184 0.38776
67.00000 255.59184 0.38776
68.00000 255.59184 0.38776
69.00000 255.59184 0.38776
70.00000 255.59184 0.38776
71.00000 255.59184 0.38776
72.00000 255.59184 0.38776
73.00000 255.59184 0.36735
74.00000 255.59184 0.36735
75.00000 255.59184 0.36735
76.00000 255.59184 0.36735
77.00000 255.59184 0.36735
78.00000 255.59184 0.36735
79.00000 255.59184 0.36735
80.00000 255.59184 0.36735
81.00000 255.59184 0.36735
82.00000 255.59184 0.36735
83.00000 255.59184 0.36735
84.00000 255.59184 0.36735
85.00000 255.59184 0.36735
86.00000 255.59184 0.36735
87.00000 255.59184 0.36735
88.00000 255.59184 0.36735
89.00000 255.59184 0.36735
90.00000 255.59184 0.36735
91.00000 255.59184 0.36735
92.00000 255.59184 0.36735
93.00000 255.59184 0.36735
94.00000 255.59184 0.36735
95.00000 255.59184 0.36735
96.00000 255.59184 0.36735
97.00000 255.59184 0.36735
98.00000 255.59184 0.36735
99.00000 255.59184 0.36735
100.00000 255.59184 0.36735
101.00000 255.59184 0.36735
102.00000 255.59184 0.34694
103.00000 255.59184 0.34694
104.00000 255.59184 0.34694
105.00000 255.59184 0.34694
106.00000 255.59184 0.34694
107.00000 255.59184 0.34694
108.00000 255.59184 0.34694
109.00000 255.59184 0.34694
110.00000 255.59184 0.34694
111.00000 255.59184 0.34694
112.00000 255.59184 0.34694
113.00000 255.59184 0.34694
114.00000 255.59184 0.34694
115.00000 255.59184 0.34694
116.00000 255.59184 0.32653
117.00000 255.59184 0.32653
118.00000 255.59184 0.32653
119.00000 255.59184 0.32653
120.00000 255.59184 0.32653
121.00000 255.59184 0.32653
122.00000 255.59184 0.32653
123.00000 255.59184 0.32653
124.00000 255.59184 0.32653
125.00000 255.59184 0.32653
126.00000 255.59184 0.30612
127.00000 255.59184 0.30612
128.00000 255.59184 0.30612
129.00000 255.59184 0.30612
130.00000 255.59184 0.30612
131.00000 255.59184 0.30612
132.00000 255.59184 0.30612
133.00000 255.59184 0.30612
134.00000 255.59184 0.28571
135.00000 255.59184 0.28571
136.00000 255.59184 0.28571
137.00000 255.59184 0.28571
138.00000 255.59184 0.28571
139.00000 255.59184 0.28571
140.00000 255.59184 0.28571
141.00000 255.59184 0.26531
142.00000 255.59184 0.26531
143.00000 255.59184 0.26531
144.00000 255.59184 0.26531
145.00000 255.59184 0.26531
146.00000 255.59184 0.26531
147.00000 255.59184 0.26531
148.00000 255.59184 0.24490
149.00000 255.59184 0.24490
150.00000 255.59184 0.24490
151.00000 255.59184 0.24490
152.00000 255.59184 0.24490
153.00000 255.59184 0.22449
154.00000 255.59184 0.22449
155.00000 255.59184 0.22449
156.00000 255.59184 0.22449
157.00000 255.59184 0.22449
158.00000 255.59184 0.20408
159.00000 255.59184 0.20408
160.00000 255.59184 0.20408
161.00000 255.59184 0.20408
162.00000 255.59184 0.18367
163.00000 255.59184 0.18367
164.00000 255.59184 0.18367
165.00000 255.59184 0.18367
166.00000 255.59184 0.16326
167.00000 255.59184 0.16326
168.00000 255.59184 0.16326
169.00000 255.59184 0.16326
170.00000 255.59184 0.14286
171.00000 255.59184 0.14286
172.00000 255.59184 0.14286
173.00000 255.59184 0.12245
174.00000 255.59184 0.12245
175.00000 255.59184 0.12245
176.00000 255.59184 0.10204
177.00000 255.59184 0.10204
178.00000 255.59184 0.10204
179.00000 255.59184 0.08163
180.00000 255.59184 0.08163
181.00000 255.59184 0.08163
182.00000 255.59184 0.06122
183.00000 255.59184 0.06122
184.00000 255.59184 0.04082
185.00000 255.59184 0.04082
186.00000 255.59184 0.04082
187.00000 255.59184 0.02041
188.00000 255.59184 0.02041
189.00000 255.59184 0.00000
190.00000 255.59184 0.00000
191.00000 255.59184 0.00000
192.00000 255.59184 0.00000
193.00000 255.59184 0.00000
194.00000 255.59184 0.00000
195.00000 255.59184 0.00000
196.00000 255.59184 0.00000
197.00000 255.59184 0.00000
198.00000 255.59184 0.00000
199.00000 255.59184 0.00000
200.00000 255.59184 0.00000
201.00000 255.59184 0.00000
202.00000 255.59184 0.00000
203.00000 255.59184 0.00000
204.00000 255.59184 0.00000
205.00000 255.59184 0.00000
206.00000 255.59184 0.00000
207.00000 255.59184 0.00000
208.00000 255.59184 0.00000
209.00000 255.59184 0.00000
210.00000 255.59184 0.00000
211.00000 255.59184 0.00000
212.00000 255.59184 0.00000
213.00000 255.59184 0.00000
214.00000 255.59184 0.00000
215.00000 255.59184 0.00000
216.00000 255.59184 0.00000
217.00000 255.59184 0.00000
218.00000 255.59184 0.00000
219.00000 255.59184 0.00000
220.00000 255.59184 0.00000
221.00000 255.59184 0.00000
222.00000 255.59184 0.00000
223.00000 255.59184 0.00000
224.00000 255.59184 0.00000
225.00000 255.59184 0.00000
226.00000 255.59184 0.00000
227.00000 255.59184 0.00000
228.00000 255.59184 0.00000
229.00000 255.59184 0.00000
230.00000 255.59184 0.00000
231.00000 255.59184 0.00000
232.00000 255.59184 0.00000
233.00000 255.59184 0.00000
234.00000 255.59184 0.00000
235.00000 255.59184 0.00000
236.00000 255.59184 0.00000
237.00000 255.59184 0.00000
238.00000 255.59184 0.00000
239.00000 255.59184 0.00000
240.00000 255.59184 0.00000
241.00000 255.59184 0.00000
242.00000 255.59184 0.00000
243.00000 255.59184 0.00000
244.00000 255.59184 0.00000
245.00000 255.59184 0.00000
246.00000 255.59184 0.00000
247.00000 255.59184 0.00000
248.00000 255.59184 0.00000
249.00000 255.59184 0.00000
250.00000 255.59184 0.00000
251.00000 255.59184 0.00000
252.00000 255.59184 0.00000
253.00000 255.59184 0.00000
254.00000 255.59184 0.00000
255.00000 255.59184 0.00000
256.00000 255.59184 0.00000
257.00000 255.59184 0.00000
258.00000 255.59184 0.00000
259.00000 255.59184 0.00000
260.00000 255.59184 0.00000
261.00000 255.59184 0.00000
262.00000 255.59184 0.00000
263.00000 255.59184 0.00000
264.00000 255.59184 0.00000
265.00000 255.59184 0.00000
266.00000 255.59184 0.00000
267.00000 255.59184 0.00000
268.00000 255.59184 0.00000
269.00000 255.59184 0.00000
270.00000 255.59184 0.00000
271.00000 255.59184 0.00000
272.00000 255.59184 0.00000
273.00000 255.59184 0.00000
274.00000 255.59184 0.00000
275.00000 255.59184 0.00000
276.00000 255.59184 0.00000
277.00000 255.59184 0.00000
278.00000 255.59184 0.00000
279.00000 255.59184 0.00000
280.00000 255.59184 0.00000
281.00000 255.59184 0.00000
282.00000 255.59184 0.00000
283.00000 255.59184 0.00000
284.00000 255.59184 0.00000
285.00000 255.59184 0.00000
286.00000 255.59184 0.00000
287.00000 255.59184 0.00000
288.00000 255.59184 0.00000
289.00000 255.59184 0.00000
290.00000 255.59184 0.00000
291.00000 255.59184 0.00000
292.00000 255.59184 0.00000
293.00000 255.59184 0.00000
294.00000 255.59184 0.00000
295.00000 255.59184 0.00000
296.00000 255.59184 0.00000
297.00000 255.59184 0.00000
298.00000 255.59184 0.00000
299.00000 255.59184 0.00000
300.00000 255.59184 0.00000

1.00000 265.77551 0.00000
2.00000 265.77551 0.00000
3.00000 265.77551 0.00000
4.00000 265.77551 0.00000
5.00000 265.77551 0.02041
6.00000 265.77551 0.08163
7.00000 265.77551 0.12245
8.00000 265.77551 0.16326
9.00000 265.77551 0.18367
10.00000 265.77551 0.20408
11.00000 265.77551 0.22449
12.00000 265.77551 0.24490
13.00000 265.77551 0.24490
14.00000 265.77551 0.26531
15.00000 265.77551 0.26531
16.00000 265.77551 0.28571
17.00000 265.77551 0.28571
18.00000 265.77551 0.28571
19.00000 265.77551 0.30612
20.00000 265.77551 0.30612
21.00000 265.77551 0.30612
22.00000 265.77551 0.30612
23.00000 265.77551 0.30612
24.00000 265.77551 0.32653
25.00000 265.77551 0.32653
26.00000 265.77551 0.32653
27.00000 265.77551 0.32653
28.00000 265.77551 0.32653
29.00000 265.77551 0.32653
30.00000 265.77551 0.32653
31.00000 265.77551 0.34694
32.00000 265.77551 0.34694
33.00000 265.77551 0.34694
34.00000 265.77551 0.34694
35.00000 265.77551 0.34694
36.00000 265.77551 0.34694
37.00000 265.77551 0.34694
38.00000 265.77551 0.34694
39.00000 265.77551 0.34694
40.00000 265.77551 0.34694
41.00000 265.77551 0.34694
42.00000 265.77551 0.34694
43.00000 265.77551 0.36735
44.00000 265.77551 0.36735
45.00000 265.77551 0.36735
46.00000 265.77551 0.36735
47.00000 265.77551 0.36735
48.00000 265.77551 0.36735
49.00000 265.77551 0.36735
50.00000 265.77551 0.36735
51.00000 265.77551 0.36735
52.00000 265.77551 0.36735
53.00000 265.77551 0.36735
54.00000 265.77551 0.36735
55.00000 265.77551 0.36735
56.00000 265.77551 0.36735
57.00000 265.77551 0.36735
58.00000 265.77551 0.36735
59.00000 265.77551 0.36735
60.00000 265.77551 0.36735
61.00000 265.77551 0.36735
62.00000 265.77551 0.36735
63.00000 265.77551 0.36735
64.00000 265.77551 0.36735
65.00000 265.77551 0.36735
66.00000 265.77551 0.36735
67.00000 265.77551 0.36735
68.00000 265.77551 0.36735
69.00000 265.77551 0.36735
70.00000 265.77551 0.36735
71.00000 265.77551 0.36735
72.00000 265.77551 0.36735
73.00000 265.77551 0.36735
74.00000 265.77551 0.36735
75.00000 265.77551 0.36735
76.00000 265.77551 0.36735
77.00000 265.77551 0.36735
78.00000 265.77551 0.36735
79.00000 265.77551 0.36735
80.00000 265.77551 0.36735
81.00000 265.77551 0.36735
82.00000 265.77551 0.36735
83.00000 265.77551 0.36735
84.00000 265.77551 0.36735
85.00000 265.77551 0.36735
86.00000 265.77551 0.36735
87.00000 265.77551 0.36735
88.00000 265.77551 0.36735
89.00000 265.77551 0.36735
90.00000 265.77551 0.34694
91.00000 265.77551 0.34694
92.00000 265.77551 0.34694
93.00000 265.77551 0.34694
94.00000 265.77551 0.34694
95.00000 265.77551 0.34694
96.00000 265.77551 0.34694
97.00000 265.77551 0.34694
98.00000 265.77551 0.34694
99.00000 265.77551 0.34694
100.00000 265.77551 0.34694
101.00000 265.77551 0.34694
102.00000 265.77551 0.34694
103.00000 265.77551 0.34694
104.00000 265.77551 0.34694
105.00000 265.77551 0.34694
106.00000 265.77551 0.34694
107.00000 265.77551 0.32653
108.00000 265.77551 0.32653
109.00000 265.77551 0.32653
110.00000 265.77551 0.32653
111.00000 265.77551 0.32653
112.00000 265.77551 0.32653
113.00000 265.77551 0.32653
114.00000 265.77551 0.32653
115.00000 265.77551 0.32653
116.00000 265.77551 0.32653
117.00000 265.77551 0.32653
118.00000 265.77551 0.30612
119.00000 265.77551 0.30612
120.00000 265.77551 0.30612
121.00000 265.77551 0.30612
122.00000 265.77551 0.30612
123.00000 265.77551 0.30612
124.00000 265.77551 0.30612
125.00000 265.77551 0.30612
126.00000 265.77551 0.30612
127.00000 265.77551 0.30612
128.00000 265.77551 0.28571
129.00000 265.77551 0.28571
130.00000 265.77551 0.28571
131.00000 265.77551 0.28571
132.00000 265.77551 0.28571
133.00000 265.77551 0.28571
134.00000 265.77551 0.28571
135.00000 265.77551 0.26531
136.00000 265.77551 0.26531
137.00000 265.77551 0.26531
138.00000 265.77551 0.26531
139.00000 265.77551 0.26531
140.00000 265.77551 0.26531
141.00000 265.77551 0.26531
142.00000 265.77551 0.24490
143.00000 265.77551 0.24490
144.00000 265.77551 0.24490
145.00000 265.77551 0.24490
146.00000 265.77551 0.24490
147.00000 265.77551 0.22449
148.00000 265.77551 0.22449
149.00000 265.77551 0.22449
150.00000 265.77551 0.22449
151.00000 265.77551 0.22449
152.00000 265.77551 0.22449
153.00000 265.77551 0.20408
154.00000 265.77551 0.20408
155.00000 265.77551 0.20408
156.00000 265.77551 0.20408
157.00000 265.77551 0.18367
158.00000 265.77551 0.18367
159.00000 265.77551 0.18367
160.00000 265.77551 0.18367
161.00000 265.77551 0.16326
162.00000 265.77551 0.16326
163.00000 265.77551 0.16326
164.00000 265.77551 0.16326
165.00000 265.77551 0.14286
166.00000 265.77551 0.14286
167.00000 265.77551 0.14286
168.00000 265.77551 0.14286
169.00000 265.77551 0.12245
170.00000 265.77551 0.12245
171.00000 265.77551 0.12245
172.00000 265.77551 0.10204
173.00000 265.77551 0.10204
174.00000 265.77551 0.10204
175.00000 265.77551 0.08163
176.00000 265.77551 0.08163
177.00000 265.77551 0.08163
178.00000 265.77551 0.06122
179.00000 265.77551 0.06122
180.00000 265.77551 0.04082
181.00000 265.77551 0.04082
182.00000 265.77551 0.04082
183.00000 265.77551 0.02041
184.00000 265.77551 0.02041
185.00000 265.77551 0.00000
186.00000 265.77551 0.00000
187.00000 265.77551 0.00000
188.00000 265.77551 0.00000
189.00000 265.77551 0.00000
190.00000 265.77551 0.00000
191.00000 265.77551 0.00000
192.00000 265.77551 0.00000
193.00000 265.77551 0.00000
194.00000 265.77551 0.00000
195.00000 265.77551 0.00000
196.00000 265.77551 0.00000
197.00000 265.77551 0.00000
198.00000 265.77551 0.00000
199.00000 265.77551 0.00000
200.00000 265.77551 0.00000
201.00000 265.77551 0.00000
202.00000 265.77551 0.00000
203.00000 265.77551 0.00000
204.00000 265.77551 0.00000
205.00000 265.77551 0.00000
206.00000 265.77551 0.00000
207.00000 265.77551 0.00000
208.00000 265.77551 0.00000
209.00000 265.77551 0.00000
210.00000 265.77551 0.00000
211.00000 265.77551 0.00000
212.00000 265.77551 0.00000
213.00000 265.77551 0.00000
214.00000 265.77551 0.00000
215.00000 265.77551 0.00000
216.00000 265.77551 0.00000
217.00000 265.77551 0.00000
218.00000 265.77551 0.00000
219.00000 265.77551 0.00000
220.00000 265.77551 0.00000
221.00000 265.77551 0.00000
222.00000 265.77551 0.00000
223.00000 265.77551 0.00000
224.00000 265.77551 0.00000
225.00000 265.77551 0.00000
226.00000 265.77551 0.00000
227.00000 265.77551 0.00000
228.00000 265.77551 0.00000
229.00000 265.77551 0.00000
230.00000 265.77551 0.00000
231.00000 265.77551 0.00000
232.00000 265.77551 0.00000
233.00000 265.77551 0.00000
234.00000 265.77551 0.00000
235.00000 265.77551 0.00000
236.00000 265.77551 0.00000
237.00000 265.77551 0.00000
238.00000 265.77551 0.00000
239.00000 265.77551 0.00000
240.00000 265.77551 0.00000
241.00000 265.77551 0.00000
242.00000 265.77551 0.00000
243.00000 265.77551 0.00000
244.00000 265.77551 0.00000
245.00000 265.77551 0.00000
246.00000 265.77551 0.00000
247.00000 265.77551 0.00000
248.00000 265.77551 0.00000
249.00000 265.77551 0.00000
250.00000 265.77551 0.00000
251.00000 265.77551 0.00000
252.00000 265.77551 0.00000
253.00000 265.77551 0.00000
254.00000 265.77551 0.00000
255.00000 265.77551 0.00000
256.00000 265.77551 0.00000
257.00000 265.77551 0.00000
258.00000 265.77551 0.00000
259.00000 265.77551 0.00000
260.00000 265.77551 0.00000
261.00000 265.77551 0.00000
262.00000 265.77551 0.00000
263.00000 265.77551 0.00000
264.00000 265.77551 0.00000
265.00000 265.77551 0.00000
266.00000 265.77551 0.00000
267.00000 265.77551 0.00000
268.00000 265.77551 0.00000
269.00000 265.77551 0.00000
270.00000 265.77551 0.00000
271.00000 265.77551 0.00000
272.00000 265.77551 0.00000
273.00000 265.77551 0.00000
274.00000 265.77551 0.00000
275.00000 265.77551 0.00000
276.00000 265.77551 0.00000
277.00000 265.77551 0.00000
278.00000 265.77551 0.00000
279.00000 265.77551 0.00000
280.00000 265.77551 0.00000
281.00000 265.77551 0.00000
282.00000 265.77551 0.00000
283.00000 265.77551 0.00000
284.00000 265.77551 0.00000
285.00000 265.77551 0.00000
286.00000 265.77551 0.00000
287.00000 265.77551 0.00000
288.00000 265.77551 0.00000
289.00000 265.77551 0.00000
290.00000 265.77551 0.00000
291.00000 265.77551 0.00000
292.00000 265.77551 0.00000
293.00000 265.77551 0.00000
294.00000 265.77551 0.00000
295.00000 265.77551 0.00000
296.00000 265.77551 0.00000
297.00000 265.77551 0.00000
298.00000 265.77551 0.00000
299.00000 265.77551 0.00000
300.00000 265.77551 0.00000

1.00000 275.95918 0.00000
2.00000 275.95918 0.00000
3.00000 275.95918 0.00000
4.00000 275.95918 0.00000
5.00000 275.95918 0.02041
6.00000 275.95918 0.08163
7.00000 275.95918 0.12245
8.00000 275.95918 0.16326
9.00000 275.95918 0.18367
10.00000 275.95918 0.20408
11.00000 275.95918 0.22449
12.00000 275.95918 0.24490
13.00000 275.95918 0.24490
14.00000 275.95918 0.26531
15.00000 275.95918 0.26531
16.00000 275.95918 0.26531
17.00000 275.95918 0.28571
18.00000 275.95918 0.28571
19.00000 275.95918 0.28571
20.00000 275.95918 0.30612
21.00000 275.95918 0.30612
22.00000 275.95918 0.30612
23.00000 275.95918 0.30612
24.00000 275.95918 0.30612
25.00000 275.95918 0.30612
26.00000 275.95918 0.32653
27.00000 275.95918 0.32653
28.00000 275.95918 0.32653
29.00000 275.95918 0.32653
30.00000 275.95918 0.32653
31.00000 275.95918 0.32653
32.00000 275.95918 0.32653
33.00000 275.95918 0.32653
34.00000 275.95918 0.34694
35.00000 275.95918 0.34694
36.00000 275.95918 0.34694
37.00000 275.95918 0.34694
38.00000 275.95918 0.34694
39.00000 275.95918 0.34694
40.00000 275.95918 0.34694
41.00000 275.95918 0.34694
42.00000 275.95918 0.34694
43.00000 275.95918 0.34694
44.00000 275.95918 0.34694
45.00000 275.95918 0.34694
46.00000 275.95918 0.34694
47.00000 275.95918 0.34694
48.00000 275.95918 0.34694
49.00000 275.95918 0.34694
50.00000 275.95918 0.34694
51.00000 275.95918 0.34694
52.00000 275.95918 0.34694
53.00000 275.95918 0.34694
54.00000 275.95918 0.34694
55.00000 275.95918 0.36735
56.00000 275.95918 0.36735
57.00000 275.95918 0.36735
58.00000 275.95918 0.36735
59.00000 275.95918 0.36735
60.00000 275.95918 0.36735
61.00000 275.95918 0.36735
62.00000 275.95918 0.36735
63.00000 275.95918 0.36735
64.00000 275.95918 0.36735
65.00000 275.95918 0.36735
66.00000 275.95918 0.36735
67.00000 275.95918 0.36735
68.00000 275.95918 0.36735
69.00000 275.95918 0.36735
70.00000 275.95918 0.36735
71.00000 275.95918 0.36735
72.00000 275.95918 0.34694
73.00000 275.95918 0.34694
74.00000 275.95918 0.34694
75.00000 275.95918 0.34694
76.00000 275.95918 0.34694
77.00000 275.95918 0.34694
78.00000 275.95918 0.34694
79.00000 275.95918 0.34694
80.00000 275.95918 0.34694
81.00000 275.95918 0.34694
82.00000 275.95918 0.34694
83.00000 275.95918 0.34694
84.00000 275.95918 0.34694
85.00000 275.95918 0.34694
86.00000 275.95918 0.34694
87.00000 275.95918 0.34694
88.00000 275.95918 0.34694
89.00000 275.95918 0.34694
90.00000 275.95918 0.34694
91.00000 275.95918 0.34694
92.00000 275.95918 0.34694
93.00000 275.95918 0.34694
94.00000 275.95918 0.34694
95.00000 275.95918 0.34694
96.00000 275.95918 0.34694
97.00000 275.95918 0.32653
98.00000 275.95918 0.32653
99.00000 275.95918 0.32653
100.00000 275.95918 0.32653
101.00000 275.95918 0.32653
102.00000 275.95918 0.32653
103.00000 275.95918 0.32653
104.00000 275.95918 0.32653
105.00000 275.95918 0.32653
106.00000 275.95918 0.32653
107.00000 275.95918 0.32653
108.00000 275.95918 0.32653
109.00000 275.95918 0.32653
110.00000 275.95918 0.32653
111.00000 275.95918 0.30612
112.00000 275.95918 0.30612
113.00000 275.95918 0.30612
114.00000 275.95918 0.30612
115.00000 275.95918 0.30612
116.00000 275.95918 0.30612
117.00000 275.95918 0.30612
118.00000 275.95918 0.30612
119.00000 275.95918 0.30612
120.00000 275.95918 0.30612
121.00000 275.95918 0.28571
122.00000 275.95918 0.28571
123.00000 275.95918 0.28571
124.00000 275.95918 0.28571
125.00000 275.95918 0.28571
126.00000 275.95918 0.28571
127.00000 275.95918 0.28571
128.00000 275.95918 0.28571
129.00000 275.95918 0.26531
130.00000 275.95918 0.26531
131.00000 275.95918 0.26531
132.00000 275.95918 0.26531
133.00000 275.95918 0.26531
134.00000 275.95918 0.26531
135.00000 275.95918 0.26531
136.00000 275.95918 0.24490
137.00000 275.95918 0.24490
138.00000 275.95918 0.24490
139.00000 275.95918 0.24490
140.00000 275.95918 0.24490
141.00000 275.95918 0.24490
142.00000 275.95918 0.22449
143.00000 275.95918 0.22449
144.00000 275.95918 0.22449
145.00000 275.95918 0.22449
146.00000 275.95918 0.22449
147.00000 275.95918 0.20408
148.00000 275.95918 0.20408
149.00000 275.95918 0.20408
150.00000 275.95918 0.20408
151.00000 275.95918 0.20408
152.00000 275.95918 0.18367
153.00000 275.95918 0.18367
154.00000 275.95918 0.18367
155.00000 275.95918 0.18367
156.00000 275.95918 0.18367
157.00000 275.95918 0.16326
158.00000 275.95918 0.16326
159.00000 275.95918 0.16326
160.00000 275.95918 0.14286
161.00000 275.95918 0.14286
162.00000 275.95918 0.14286
163.00000 275.95918 0.14286
164.00000 275.95918 0.12245
165.00000 275.95918 0.12245
166.00000 275.95918 0.12245
167.00000 275.95918 0.10204
168.00000 275.95918 0.10204
169.00000 275.95918 0.10204
170.00000 275.95918 0.10204
171.00000 275.95918 0.08163
172.00000 275.95918 0.08163
173.00000 275.95918 0.06122
174.00000 275.95918 0.06122
175.00000 275.95918 0.06122
176.00000 275.95918 0.04082
177.00000 275.95918 0.04082
178.00000 275.95918 0.04082
179.00000 275.95918 0.02041
180.00000 275.95918 0.02041
181.00000 275.95918 0.00000
182.00000 275.95918 0.00000
183.00000 275.95918 0.00000
184.00000 275.95918 0.00000
185.00000 275.95918 0.00000
186.00000 275.95918 0.00000
187.00000 275.95918 0.00000
188.00000 275.95918 0.00000
189.00000 275.95918 0.00000
190.00000 275.95918 0.00000
191.00000 275.95918 0.00000
192.00000 275.95918 0.00000
193.00000 275.95918 0.00000
194.00000 275.95918 0.00000
195.00000 275.95918 0.00000
196.00000 275.95918 0.00000
197.00000 275.95918 0.00000
198.00000 275.95918 0.00000
199.00000 275.95918 0.00000
200.00000 275.95918 0.00000
201.00000 275.95918 0.00000
202.00000 275.95918 0.00000
203.00000 275.95918 0.00000
204.00000 275.95918 0.00000
205.00000 275.95918 0.00000
206.00000 275.95918 0.00000
207.00000 275.95918 0.00000
208.00000 275.95918 0.00000
209.00000 275.95918 0.00000
210.00000 275.95918 0.00000
211.00000 275.95918 0.00000
212.00000 275.95918 0.00000
213.00000 275.95918 0.00000
214.00000 275.95918 0.00000
215.00000 275.95918 0.00000
216.00000 275.95918 0.00000
217.00000 275.95918 0.00000
218.00000 275.95918 0.00000
219.00000 275.95918 0.00000
220.00000 275.95918 0.00000
221.00000 275.95918 0.00000
222.00000 275.95918 0.00000
223.00000 275.95918 0.00000
224.00000 275.95918 0.00000
225.00000 275.95918 0.00000
226.00000 275.95918 0.00000
227.00000 275.95918 0.00000
228.00000 275.95918 0.00000
229.00000 275.95918 0.00000
230.00000 275.95918 0.00000
231.00000 275.95918 0.00000
232.00000 275.95918 0.00000
233.00000 275.95918 0.00000
234.00000 275.95918 0.00000
235.00000 275.95918 0.00000
236.00000 275.95918 0.00000
237.00000 275.95918 0.00000
238.00000 275.95918 0.00000
239.00000 275.95918 0.00000
240.00000 275.95918 0.00000
241.00000 275.95918 0.00000
242.00000 275.95918 0.00000
243.00000 275.95918 0.00000
244.00000 275.95918 0.00000
245.00000 275.95918 0.00000
246.00000 275.95918 0.00000
247.00000 275.95918 0.00000
248.00000 275.95918 0.00000
249.00000 275.95918 0.00000
250.00000 275.95918 0.00000
251.00000 275.95918 0.00000
252.00000 275.95918 0.00000
253.00000 275.95918 0.00000
254.00000 275.95918 0.00000
255.00000 275.95918 0.00000
256.00000 275.95918 0.00000
257.00000 275.95918 0.00000
258.00000 275.95918 0.00000
259.00000 275.95918 0.00000
260.00000 275.95918 0.00000
261.00000 275.95918 0.00000
262.00000 275.95918 0.00000
263.00000 275.95918 0.00000
264.00000 275.95918 0.00000
265.00000 275.95918 0.00000
266.00000 275.95918 0.00000
267.00000 275.95918 0.00000
268.00000 275.95918 0.00000
269.00000 275.95918 0.00000
270.00000 275.95918 0.00000
271.00000 275.95918 0.00000
272.00000 275.95918 0.00000
273.00000 275.95918 0.00000
274.00000 275.95918 0.00000
275.00000 275.95918 0.00000
276.00000 275.95918 0.00000
277.00000 275.95918 0.00000
278.00000 275.95918 0.00000
279.00000 275.95918 0.00000
280.00000 275.95918 0.00000
281.00000 275.95918 0.00000
282.00000 275.95918 0.00000
283.00000 275.95918 0.00000
284.00000 275.95918 0.00000
285.00000 275.95918 0.00000
286.00000 275.95918 0.00000
287.00000 275.95918 0.00000
288.00000 275.95918 0.00000
289.00000 275.95918 0.00000
290.00000 275.95918 0.00000
291.00000 275.95918 0.00000
292.00000 275.95918 0.00000
293.00000 275.95918 0.00000
294.00000 275.95918 0.00000
295.00000 275.95918 0.00000
296.00000 275.95918 0.00000
297.00000 275.95918 0.00000
298.00000 275.95918 0.00000
299.00000 275.95918 0.00000
300.00000 275.95918 0.00000

1.00000 286.14286 0.00000
2.00000 286.14286 0.00000
3.00000 286.14286 0.00000
4.00000 286.14286 0.00000
5.00000 286.14286 0.00000
6.00000 286.14286 0.08163
7.00000 286.14286 0.12245
8.00000 286.14286 0.16326
9.00000 286.14286 0.18367
10.00000 286.14286 0.20408
11.00000 286.14286 0.22449
12.00000 286.14286 0.22449
13.00000 286.14286 0.24490
14.00000 286.14286 0.24490
15.00000 286.14286 0.26531
16.00000 286.14286 0.26531
17.00000 286.14286 0.26531
18.00000 286.14286 0.28571
19.00000 286.14286 0.28571
20.00000 286.14286 0.28571
21.00000 286.14286 0.28571
22.00000 286.14286 0.30612
23.00000 286.14286 0.30612
24.00000 286.14286 0.30612
25.00000 286.14286 0.30612
26.00000 286.14286 0.30612
27.00000 286.14286 0.30612
28.00000 286.14286 0.32653
29.00000 286.14286 0.32653
30.00000 286.14286 0.32653
31.00000 286.14286 0.32653
32.00000 286.14286 0.32653
33.00000 286.14286 0.32653
34.00000 286.14286 0.32653
35.00000 286.14286 0.32653
36.00000 286.14286 0.32653
37.00000 286.14286 0.32653
38.00000 286.14286 0.32653
39.00000 286.14286 0.34694
40.00000 286.14286 0.34694
41.00000 286.14286 0.34694
42.00000 286.14286 0.34694
43.00000 286.14286 0.34694
44.00000 286.14286 0.34694
45.00000 286.14286 0.34694
46.00000 286.14286 0.34694
47.00000 286.14286 0.34694
48.00000 286.14286 0.34694
49.00000 286.14286 0.34694
50.00000 286.14286 0.34694
51.00000 286.14286 0.34694
52.00000 286.14286 0.34694
53.00000 286.14286 0.34694
54.00000 286.14286 0.34694
55.00000 286.14286 0.34694
56.00000 286.14286 0.34694
57.00000 286.14286 0.34694
58.00000 286.14286 0.34694
59.00000 286.14286 0.34694
60.00000 286.14286 0.34694
61.00000 286.14286 0.34694
62.00000 286.14286 0.34694
63.00000 286.14286 0.34694
64.00000 286.14286 0.34694
65.00000 286.14286 0.34694
66.00000 286.14286 0.34694
67.00000 286.14286 0.34694
68.00000 286.14286 0.34694
69.00000 286.14286 0.34694
70.00000 286.14286 0.34694
71.00000 286.14286 0.34694
72.00000 286.14286 0.34694
73.00000 286.14286 0.34694
74.00000 286.14286 0.34694
75.00000 286.14286 0.34694
76.00000 286.14286 0.34694
77.00000 286.14286 0.34694
78.00000 286.14286 0.34694
79.00000 286.14286 0.34694
80.00000 286.14286 0.34694
81.00000 286.14286 0.34694
82.00000 286.14286 0.34694
83.00000 286.14286 0.34694
84.00000 286.14286 0.34694
85.00000 286.14286 0.34694
86.00000 286.14286 0.34694
87.00000 286.14286 0.32653
88.00000 286.14286 0.32653
89.00000 286.14286 0.32653
90.00000 286.14286 0.32653
91.00000 286.14286 0.32653
92.00000 286.14286 0.32653
93.00000 286.14286 0.32653
94.00000 286.14286 0.32653
95.00000 286.14286 0.32653
96.00000 286.14286 0.32653
97.00000 286.14286 0.32653
98.00000 286.14286 0.32653
99.00000 286.14286 0.32653
100.00000 286.14286 0.32653
101.00000 286.14286 0.32653
102.00000 286.14286 0.32653
103.00000 286.14286 0.30612
104.00000 286.14286 0.30612
105.00000 286.14286 0.30612
106.00000 286.14286 0.30612
107.00000 286.14286 0.30612
108.00000 286.14286 0.30612
109.00000 286.14286 0.30612
110.00000 286.14286 0.30612
111.00000 286.14286 0.30612
112.00000 286.14286 0.30612
113.00000 286.14286 0.30612
114.00000 286.14286 0.28571
115.00000 286.14286 0.28571
116.00000 286.14286 0.28571
117.00000 286.14286 0.28571
118.00000 286.14286 0.28571
119.00000 286.14286 0.28571
120.00000 286.14286 0.28571
121.00000 286.14286 0.28571
122.00000 286.14286 0.28571
123.00000 286.14286 0.26531
124.00000 286.14286 0.26531
125.00000 286.14286 0.26531
126.00000 286.14286 0.26531
127.00000 286.14286 0.26531
128.00000 286.14286 0.26531
129.00000 286.14286 0.26531
130.00000 286.14286 0.24490
131.00000 286.14286 0.24490
132.00000 286.14286 0.24490
133.00000 286.14286 0.24490
134.00000 286.14286 0.24490
135.00000 286.14286 0.24490
136.00000 286.14286 0.22449
137.00000 286.14286 0.22449
138.00000 286.14286 0.22449
139.00000 286.14286 0.22449
140.00000 286.14286 0.22449
141.00000 286.14286 0.22449
142.00000 286.14286 0.20408
143.00000 286.14286 0.20408
144.00000 286.14286 0.20408
145.00000 286.14286 0.20408
146.00000 286.14286 0.20408
147.00000 286.14286 0.18367
148.00000 286.14286 0.18367
149.00000 286.14286 0.18367
150.00000 286.14286 0.18367
151.00000 286.14286 0.18367
152.00000 286.14286 0.16326
153.00000 286.14286 0.16326
154.00000 286.14286 0.16326
155.00000 286.14286 0.16326
156.00000 286.14286 0.14286
157.00000 286.14286 0.14286
158.00000 286.14286 0.14286
159.00000 286.14286 0.14286
160.00000 286.14286 0.12245
161.00000 286.14286 0.12245
162.00000 286.14286 0.12245
163.00000 286.14286 0.10204
164.00000 286.14286 0.10204
165.00000 286.14286 0.10204
166.00000 286.14286 0.08163
167.00000 286.14286 0.08163
168.00000 286.14286 0.08163
169.00000 286.14286 0.06122
170.00000 286.14286 0.06122
171.00000 286.14286 0.06122
172.00000 286.14286 0.04082
173.00000 286.14286 0.04082
174.00000 286.14286 0.02041
175.00000 286.14286 0.02041
176.00000 286.14286 0.02041
177.00000 286.14286 0.00000
178.00000 286.14286 0.00000
179.00000 286.14286 0.00000
180.00000 286.14286 0.00000
181.00000 286.14286 0.00000
182.00000 286.14286 0.00000
183.00000 286.14286 0.00000
184.00000 286.14286 0.00000
185.00000 286.14286 0.00000
186.00000 286.14286 0.00000
187.00000 286.14286 0.00000
188.00000 286.14286 0.00000
189.00000 286.14286 0.00000
190.00000 286.14286 0.00000
191.00000 286.14286 0.00000
192.00000 286.14286 0.00000
193.00000 286.14286 0.00000
194.00000 286.14286 0.00000
195.00000 286.14286 0.00000
196.00000 286.14286 0.00000
197.00000 286.14286 0.00000
198.00000 286.14286 0.00000
199.00000 286.14286 0.00000
200.00000 286.14286 0.00000
201.00000 286.14286 0.00000
202.00000 286.14286 0.00000
203.00000 286.14286 0.00000
204.00000 286.14286 0.00000
205.00000 286.14286 0.00000
206.00000 286.14286 0.00000
207.00000 286.14286 0.00000
208.00000 286.14286 0.00000
209.00000 286.14286 0.00000
210.00000 286.14286 0.00000
211.00000 286.14286 0.00000
212.00000 286.14286 0.00000
213.00000 286.14286 0.00000
214.00000 286.14286 0.00000
215.00000 286.14286 0.00000
216.00000 286.14286 0.00000
217.00000 286.14286 0.00000
218.00000 286.14286 0.00000
219.00000 286.14286 0.00000
220.00000 286.14286 0.00000
221.00000 286.14286 0.00000
222.00000 286.14286 0.00000
223.00000 286.14286 0.00000
224.00000 286.14286 0.00000
225.00000 286.14286 0.00000
226.00000 286.14286 0.00000
227.00000 286.14286 0.00000
228.00000 286.14286 0.00000
229.00000 286.14286 0.00000
230.00000 286.14286 0.00000
231.00000 286.14286 0.00000
232.00000 286.14286 0.00000
233.00000 286.14286 0.00000
234.00000 286.14286 0.00000
235.00000 286.14286 0.00000
236.00000 286.14286 0.00000
237.00000 286.14286 0.00000
238.00000 286.14286 0.00000
239.00000 286.14286 0.00000
240.00000 286.14286 0.00000
241.00000 286.14286 0.00000
242.00000 286.14286 0.00000
243.00000 286.14286 0.00000
244.00000 286.14286 0.00000
245.00000 286.14286 0.00000
246.00000 286.14286 0.00000
247.00000 286.14286 0.00000
248.00000 286.14286 0.00000
249.00000 286.14286 0.00000
250.00000 286.14286 0.00000
251.00000 286.14286 0.00000
252.00000 286.14286 0.00000
253.00000 286.14286 0.00000
254.00000 286.14286 0.00000
255.00000 286.14286 0.00000
256.00000 286.14286 0.00000
257.00000 286.14286 0.00000
258.00000 286.14286 0.00000
259.00000 286.14286 0.00000
260.00000 286.14286 0.00000
261.00000 286.14286 0.00000
262.00000 286.14286 0.00000
263.00000 286.14286 0.00000
264.00000 286.14286 0.00000
265.00000 286.14286 0.00000
266.00000 286.14286 0.00000
267.00000 286.14286 0.00000
268.00000 286.14286 0.00000
269.00000 286.14286 0.00000
270.00000 286.14286 0.00000
271.00000 286.14286 0.00000
272.00000 286.14286 0.00000
273.00000 286.14286 0.00000
274.00000 286.14286 0.00000
275.00000 286.14286 0.00000
276.00000 286.14286 0.00000
277.00000 286.14286 0.00000
278.00000 286.14286 0.00000
279.00000 286.14286 0.00000
280.00000 286.14286 0.00000
281.00000 286.14286 0.00000
282.00000 286.14286 0.00000
283.00000 286.14286 0.00000
284.00000 286.14286 0.00000
285.00000 286.14286 0.00000
286.00000 286.14286 0.00000
287.00000 286.14286 0.00000
288.00000 286.14286 0.00000
289.00000 286.14286 0.00000
290.00000 286.14286 0.00000
291.00000 286.14286 0.00000
292.00000 286.14286 0.00000
293.00000 286.14286 0.00000
294.00000 286.14286 0.00000
295.00000 286.14286 0.00000
296.00000 286.14286 0.00000
297.00000 286.14286 0.00000
298.00000 286.14286 0.00000
299.00000 286.14286 0.00000
300.00000 286.14286 0.00000

1.00000 296.32653 0.00000
2.00000 296.32653 0.00000
3.00000 296.32653 0.00000
4.00000 296.32653 0.00000
5.00000 296.32653 0.00000
6.00000 296.32653 0.06122
7.00000 296.32653 0.12245
8.00000 296.32653 0.14286
9.00000 296.32653 0.18367
10.00000 296.32653 0.20408
11.00000 296.32653 0.20408
12.00000 296.32653 0.22449
13.00000 296.32653 0.24490
14.00000 296.32653 0.24490
15.00000 296.32653 0.26531
16.00000 296.32653 0.26531
17.00000 296.32653 0.26531
18.00000 296.32653 0.28571
19.00000 296.32653 0.28571
20.00000 296.32653 0.28571
21.00000 296.32653 0.28571
22.00000 296.32653 0.28571
23.00000 296.32653 0.30612
24.00000 296.32653 0.30612
25.00000 296.32653 0.30612
26.00000 296.32653 0.30612
27.00000 296.32653 0.30612
28.00000 296.32653 0.30612
29.00000 296.32653 0.30612
30.00000 296.32653 0.32653
31.00000 296.32653 0.32653
32.00000 296.32653 0.32653
33.00000 296.32653 0.32653
34.00000 296.32653 0.32653
35.00000 296.32653 0.32653
36.00000 296.32653 0.32653
37.00000 296.32653 0.32653
38.00000 296.32653 0.32653
39.00000 296.32653 0.32653
40.00000 296.32653 0.32653
41.00000 296.32653 0.32653
42.00000 296.32653 0.32653
43.00000 296.32653 0.32653
44.00000 296.32653 0.32653
45.00000 296.32653 0.32653
46.00000 296.32653 0.34694
47.00000 296.32653 0.34694
48.00000 296.32653 0.34694
49.00000 296.32653 0.34694
50.00000 296.32653 0.34694
51.00000 296.32653 0.34694
52.00000 296.32653 0.34694
53.00000 296.32653 0.34694
54.00000 296.32653 0.34694
55.00000 296.32653 0.34694
56.00000 296.32653 0.34694
57.00000 296.32653 0.34694
58.00000 296.32653 0.34694
59.00000 296.32653 0.34694
60.00000 296.32653 0.34694
61.00000 296.32653 0.34694
62.00000 296.32653 0.34694
63.00000 296.32653 0.34694
64.00000 296.32653 0.34694
65.00000 296.32653 0.34694
66.00000 296.32653 0.34694
67.00000 296.32653 0.34694
68.00000 296.32653 0.34694
69.00000 296.32653 0.34694
70.00000 296.32653 0.34694
71.00000 296.32653 0.34694
72.00000 296.32653 0.34694
73.00000 296.32653 0.32653
74.00000 296.32653 0.32653
75.00000 296.32653 0.32653
76.00000 296.32653 0.32653
77.00000 296.32653 0.32653
78.00000 296.32653 0.32653
79.00000 296.32653 0.32653
80.00000 296.32653 0.32653
81.00000 296.32653 0.32653
82.00000 296.32653 0.32653
83.00000 296.32653 0.32653
84.00000 296.32653 0.32653
85.00000 296.32653 0.32653
86.00000 296.32653 0.32653
87.00000 296.32653 0.32653
88.00000 296.32653 0.32653
89.00000 296.32653 0.32653
90.00000 296.32653 0.32653
91.00000 296.32653 0.32653
92.00000 296.32653 0.32653
93.00000 296.32653 0.32653
94.00000 296.32653 0.30612
95.00000 296.32653 0.30612
96.00000 296.32653 0.30612
97.00000 296.32653 0.30612
98.00000 296.32653 0.30612
99.00000 296.32653 0.30612
100.00000 296.32653 0.30612
101.00000 296.32653 0.30612
102.00000 296.32653 0.30612
103.00000 296.32653 0.30612
104.00000 296.32653 0.30612
105.00000 296.32653 0.30612
106.00000 296.32653 0.30612
107.00000 296.32653 0.28571
108.00000 296.32653 0.28571
109.00000 296.32653 0.28571
110.00000 296.32653 0.28571
111.00000 296.32653 0.28571
112.00000 296.32653 0.28571
113.00000 296.32653 0.28571
114.00000 296.32653 0.28571
115.00000 296.32653 0.28571
116.00000 296.32653 0.26531
117.00000 296.32653 0.26531
118.00000 296.32653 0.26531
119.00000 296.32653 0.26531
120.00000 296.32653 0.26531
121.00000 296.32653 0.26531
122.00000 296.32653 0.26531
123.00000 296.32653 0.26531
124.00000 296.32653 0.24490
125.00000 296.32653 0.24490
126.00000 296.32653 0.24490
127.00000 296.32653 0.24490
128.00000 296.32653 0.24490
129.00000 296.32653 0.24490
130.00000 296.32653 0.24490
131.00000 296.32653 0.22449
132.00000 296.32653 0.22449
133.00000 296.32653 0.22449
134.00000 296.32653 0.22449
135.00000 296.32653 0.22449
136.00000 296.32653 0.22449
137.00000 296.32653 0.20408
138.00000 296.32653 0.20408
139.00000 296.32653 0.20408
140.00000 296.32653 0.20408
141.00000 296.32653 0.20408
142.00000 296.32653 0.18367
143.00000 296.32653 0.18367
144.00000 296.32653 0.18367
145.00000 296.32653 0.18367
146.00000 296.32653 0.18367
147.00000 296.32653 0.16326
148.00000 296.32653 0.16326
149.00000 296.32653 0.16326
150.00000 296.32653 0.16326
151.00000 296.32653 0.14286
152.00000 296.32653 0.14286
153.00000 296.32653 0.14286
154.00000 296.32653 0.14286
155.00000 296.32653 0.12245
156.00000 296.32653 0.12245
157.00000 296.32653 0.12245
158.00000 296.32653 0.12245
159.00000 296.32653 0.10204
160.00000 296.32653 0.10204
161.00000 296.32653 0.10204
162.00000 296.32653 0.08163
163.00000 296.32653 0.08163
164.00000 296.32653 0.08163
165.00000 296.32653 0.06122
166.00000 296.32653 0.06122
167.00000 296.32653 0.06122
168.00000 296.32653 0.04082
169.00000 296.32653 0.04082
170.00000 296.32653 0.02041
171.00000 296.32653 0.02041
172.00000 296.32653 0.02041
173.00000 296.32653 0.00000
174.00000 296.32653 0.00000
175.00000 296.32653 0.00000
176.00000 296.32653 0.00000
177.00000 296.32653 0.00000
178.00000 296.32653 0.00000
179.00000 296.32653 0.00000
180.00000 296.32653 0.00000
181.00000 296.32653 0.00000
182.00000 296.32653 0.00000
183.00000 296.32653 0.00000
184.00000 296.32653 0.00000
185.00000 296.32653 0.00000
186.00000 296.32653 0.00000
187.00000 296.32653 0.00000
188.00000 296.32653 0.00000
189.00000 296.32653 0.00000
190.00000 296.32653 0.00000
191.00000 296.32653 0.00000
192.00000 296.32653 0.00000
193.00000 296.32653 0.00000
194.00000 296.32653 0.00000
195.00000 296.32653 0.00000
196.00000 296.32653 0.00000
197.00000 296.32653 0.00000
198.00000 296.32653 0.00000
199.00000 296.32653 0.00000
200.00000 296.32653 0.00000
201.00000 296.32653 0.00000
202.00000 296.32653 0.00000
203.00000 296.32653 0.00000
204.00000 296.32653 0.00000
205.00000 296.32653 0.00000
206.00000 296.32653 0.00000
207.00000 296.32653 0.00000
208.00000 296.32653 0.00000
209.00000 296.32653 0.00000
210.00000 296.32653 0.00000
211.00000 296.32653 0.00000
212.00000 296.32653 0.00000
213.00000 296.32653 0.00000
214.00000 296.32653 0.00000
215.00000 296.32653 0.00000
216.00000 296.32653 0.00000
217.00000 296.32653 0.00000
218.00000 296.32653 0.00000
219.00000 296.32653 0.00000
220.00000 296.32653 0.00000
221.00000 296.32653 0.00000
222.00000 296.32653 0.00000
223.00000 296.32653 0.00000
224.00000 296.32653 0.00000
225.00000 296.32653 0.00000
226.00000 296.32653 0.00000
227.00000 296.32653 0.00000
228.00000 296.32653 0.00000
229.00000 296.32653 0.00000
230.00000 296.32653 0.00000
231.00000 296.32653 0.00000
232.00000 296.32653 0.00000
233.00000 296.32653 0.00000
234.00000 296.32653 0.00000
235.00000 296.32653 0.00000
236.00000 296.32653 0.00000
237.00000 296.32653 0.00000
238.00000 296.32653 0.00000
239.00000 296.32653 0.00000
240.00000 296.32653 0.00000
241.00000 296.32653 0.00000
242.00000 296.32653 0.00000
243.00000 296.32653 0.00000
244.00000 296.32653 0.00000
245.00000 296.32653 0.00000
246.00000 296.32653 0.00000
247.00000 296.32653 0.00000
248.00000 296.32653 0.00000
249.00000 296.32653 0.00000
250.00000 296.32653 0.00000
251.00000 296.32653 0.00000
252.00000 296.32653 0.00000
253.00000 296.32653 0.00000
254.00000 296.32653 0.00000
255.00000 296.32653 0.00000
256.00000 296.32653 0.00000
257.00000 296.32653 0.00000
258.00000 296.32653 0.00000
259.00000 296.32653 0.00000
260.00000 296.32653 0.00000
261.00000 296.32653 0.00000
262.00000 296.32653 0.00000
263.00000 296.32653 0.00000
264.00000 296.32653 0.00000
265.00000 296.32653 0.00000
266.00000 296.32653 0.00000
267.00000 296.32653 0.00000
268.00000 296.32653 0.00000
269.00000 296.32653 0.00000
270.00000 296.32653 0.00000
271.00000 296.32653 0.00000
272.00000 296.32653 0.00000
273.00000 296.32653 0.00000
274.00000 296.32653 0.00000
275.00000 296.32653 0.00000
276.00000 296.32653 0.00000
277.00000 296.32653 0.00000
278.00000 296.32653 0.00000
279.00000 296.32653 0.00000
280.00000 296.32653 0.00000
281.00000 296.32653 0.00000
282.00000 296.32653 0.00000
283.00000 296.32653 0.00000
284.00000 296.32653 0.00000
285.00000 296.32653 0.00000
286.00000 296.32653 0.00000
287.00000 296.32653 0.00000
288.00000 296.32653 0.00000
289.00000 296.32653 0.00000
290.00000 296.32653 0.00000
291.00000 296.32653 0.00000
292.00000 296.32653 0.00000
293.00000 296.32653 0.00000
294.00000 296.32653 0.00000
295.00000 296.32653 0.00000
296.00000 296.32653 0.00000
297.00000 296.32653 0.00000
298.00000 296.32653 0.00000
299.00000 296.32653 0.00000
300.00000 296.32653 0.00000

1.00000 306.51020 0.00000
2.00000 306.51020 0.00000
3.00000 306.51020 0.00000
4.00000 306.51020 0.00000
5.00000 306.51020 0.00000
6.00000 306.51020 0.06122
7.00000 306.51020 0.10204
8.00000 306.51020 0.14286
9.00000 306.51020 0.16326
10.00000 306.51020 0.18367
11.00000 306.51020 0.20408
12.00000 306.51020 0.22449
13.00000 306.51020 0.22449
14.00000 306.51020 0.24490
15.00000 306.51020 0.24490
16.00000 306.51020 0.26531
17.00000 306.51020 0.26531
18.00000 306.51020 0.26531
19.00000 306.51020 0.28571
20.00000 306.51020 0.28571
21.00000 306.51020 0.28571
22.00000 306.51020 0.28571
23.00000 306.51020 0.28571
24.00000 306.51020 0.30612
25.00000 306.51020 0.30612
26.00000 306.51020 0.30612
27.00000 306.51020 0.30612
28.00000 306.51020 0.30612
29.00000 306.51020 0.30612
30.00000 306.51020 0.30612
31.00000 306.51020 0.30612
32.00000 306.51020 0.30612
33.00000 306.51020 0.32653
34.00000 306.51020 0.32653
35.00000 306.51020 0.32653
36.00000 306.51020 0.32653
37.00000 306.51020 0.32653
38.00000 306.51020 0.32653
39.00000 306.51020 0.32653
40.00000 306.51020 0.32653
41.00000 306.51020 0.32653
42.00000 306.51020 0.32653
43.00000 306.51020 0.32653
44.00000 306.51020 0.32653
45.00000 306.51020 0.32653
46.00000 306.51020 0.32653
47.00000 306.51020 0.32653
48.00000 306.51020 0.32653
49.00000 306.51020 0.32653
50.00000 306.51020 0.32653
51.00000 306.51020 0.32653
52.00000 306.51020 0.32653
53.00000 306.51020 0.32653
54.00000 306.51020 0.32653
55.00000 306.51020 0.32653
56.00000 306.51020 0.32653
57.00000 306.51020 0.32653
58.00000 306.51020 0.32653
59.00000 306.51020 0.32653
60.00000 306.51020 0.32653
61.00000 306.51020 0.32653
62.00000 306.51020 0.32653
63.00000 306.51020 0.32653
64.00000 306.51020 0.32653
65.00000 306.51020 0.32653
66.00000 306.51020 0.32653
67.00000 306.51020 0.32653
68.00000 306.51020 0.32653
69.00000 306.51020 0.32653
70.00000 306.51020 0.32653
71.00000 306.51020 0.32653
72.00000 306.51020 0.32653
73.00000 306.51020 0.32653
74.00000 306.51020 0.32653
75.00000 306.51020 0.32653
76.00000 306.51020 0.32653
77.00000 306.51020 0.32653
78.00000 306.51020 0.32653
79.00000 306.51020 0.32653
80.00000 306.51020 0.32653
81.00000 306.51020 0.32653
82.00000 306.51020 0.32653
83.00000 306.51020 0.32653
84.00000 306.51020 0.32653
85.00000 306.51020 0.30612
86.00000 306.51020 0.30612
87.00000 306.51020 0.30612
88.00000 306.51020 0.30612
89.00000 306.51020 0.30612
90.00000 306.51020 0.30612
91.00000 306.51020 0.30612
92.00000 306.51020 0.30612
93.00000 306.51020 0.30612
94.00000 306.51020 0.30612
95.00000 306.51020 0.30612
96.00000 306.51020 0.30612
97.00000 306.51020 0.30612
98.00000 306.51020 0.30612
99.00000 306.51020 0.30612
100.00000 306.51020 0.28571
101.00000 306.51020 0.28571
102.00000 306.51020 0.28571
103.00000 306.51020 0.28571
104.00000 306.51020 0.28571
105.00000 306.51020 0.28571
106.00000 306.51020 0.28571
107.00000 306.51020 0.28571
108.00000 306.51020 0.28571
109.00000 306.51020 0.28571
110.00000 306.51020 0.26531
111.00000 306.51020 0.26531
112.00000 306.51020 0.26531
113.00000 306.51020 0.26531
114.00000 306.51020 0.26531
115.00000 306.51020 0.26531
116.00000 306.51020 0.26531
117.00000 306.51020 0.26531
118.00000 306.51020 0.26531
119.00000 306.51020 0.24490
120.00000 306.51020 0.24490
121.00000 306.51020 0.24490
122.00000 306.51020 0.24490
123.00000 306.51020 0.24490
124.00000 306.51020 0.24490
125.00000 306.51020 0.24490
126.00000 306.51020 0.22449
127.00000 306.51020 0.22449
128.00000 306.51020 0.22449
129.00000 306.51020 0.22449
130.00000 306.51020 0.22449
131.00000 306.51020 0.22449
132.00000 306.51020 0.20408
133.00000 306.51020 0.20408
134.00000 306.51020 0.20408
135.00000 306.51020 0.20408
136.00000 306.51020 0.20408
137.00000 306.51020 0.18367
138.00000 306.51020 0.18367
139.00000 306.51020 0.18367
140.00000 306.51020 0.18367
141.00000 306.51020 0.18367
142.00000 306.51020 0.16326
143.00000 306.51020 0.16326
144.00000 306.51020 0.16326
145.00000 306.51020 0.16326
146.00000 306.51020 0.16326
147.00000 306.51020 0.14286
148.00000 306.51020 0.14286
149.00000 306.51020 0.14286
150.00000 306.51020 0.14286
151.00000 306.51020 0.12245
152.00000 306.51020 0.12245
153.00000 306.51020 0.12245
154.00000 306.51020 0.10204
155.00000 306.51020 0.10204
156.00000 306.51020 0.10204
157.00000 306.51020 0.10204
158.00000 306.51020 0.08163
159.00000 306.51020 0.08163
160.00000 306.51020 0.08163
161.00000 306.51020 0.06122
162.00000 306.51020 0.06122
163.00000 306.51020 0.06122
164.00000 306.51020 0.04082
165.00000 306.51020 0.04082
166.00000 306.51020 0.04082
167.00000 306.51020 0.02041
168.00000 306.51020 0.02041
169.00000 306.51020 0.00000
170.00000 306.51020 0.00000
171.00000 306.51020 0.00000
172.00000 306.51020 0.00000
173.00000 306.51020 0.00000
174.00000 306.51020 0.00000
175.00000 306.51020 0.00000
176.00000 306.51020 0.00000
177.00000 306.51020 0.00000
178.00000 306.51020 0.00000
179.00000 306.51020 0.00000
180.00000 306.51020 0.00000
181.00000 306.51020 0.00000
182.00000 306.51020 0.00000
183.00000 306.51020 0.00000
184.00000 306.51020 0.00000
185.00000 306.51020 0.00000
186.00000 306.51020 0.00000
187.00000 306.51020 0.00000
188.00000 306.51020 0.00000
189.00000 306.51020 0.00000
190.00000 306.51020 0.00000
191.00000 306.51020 0.00000
192.00000 306.51020 0.00000
193.00000 306.51020 0.00000
194.00000 306.51020 0.00000
195.00000 306.51020 0.00000
196.00000 306.51020 0.00000
197.00000 306.51020 0.00000
198.00000 306.51020 0.00000
199.00000 306.51020 0.00000
200.00000 306.51020 0.00000
201.00000 306.51020 0.00000
202.00000 306.51020 0.00000
203.00000 306.51020 0.00000
204.00000 306.51020 0.00000
205.00000 306.51020 0.00000
206.00000 306.51020 0.00000
207.00000 306.51020 0.00000
208.00000 306.51020 0.00000
209.00000 306.51020 0.00000
210.00000 306.51020 0.00000
211.00000 306.51020 0.00000
212.00000 306.51020 0.00000
213.00000 306.51020 0.00000
214.00000 306.51020 0.00000
215.00000 306.51020 0.00000
216.00000 306.51020 0.00000
217.00000 306.51020 0.00000
218.00000 306.51020 0.00000
219.00000 306.51020 0.00000
220.00000 306.51020 0.00000
221.00000 306.51020 0.00000
222.00000 306.51020 0.00000
223.00000 306.51020 0.00000
224.00000 306.51020 0.00000
225.00000 306.51020 0.00000
226.00000 306.51020 0.00000
227.00000 306.51020 0.00000
228.00000 306.51020 0.00000
229.00000 306.51020 0.00000
230.00000 306.51020 0.00000
231.00000 306.51020 0.00000
232.00000 306.51020 0.00000
233.00000 306.51020 0.00000
234.00000 306.51020 0.00000
235.00000 306.51020 0.00000
236.00000 306.51020 0.00000
237.00000 306.51020 0.00000
238.00000 306.51020 0.00000
239.00000 306.51020 0.00000
240.00000 306.51020 0.00000
241.00000 306.51020 0.00000
242.00000 306.51020 0.00000
243.00000 306.51020 0.00000
244.00000 306.51020 0.00000
245.00000 306.51020 0.00000
246.00000 306.51020 0.00000
247.00000 306.51020 0.00000
248.00000 306.51020 0.00000
249.00000 306.51020 0.00000
250.00000 306.51020 0.00000
251.00000 306.51020 0.00000
252.00000 306.51020 0.00000
253.00000 306.51020 0.00000
254.00000 306.51020 0.00000
255.00000 306.51020 0.00000
256.00000 306.51020 0.00000
257.00000 306.51020 0.00000
258.00000 306.51020 0.00000
259.00000 306.51020 0.00000
260.00000 306.51020 0.00000
261.00000 306.51020 0.00000
262.00000 306.51020 0.00000
263.00000 306.51020 0.00000
264.00000 306.51020 0.00000
265.00000 306.51020 0.00000
266.00000 306.51020 0.00000
267.00000 306.51020 0.00000
268.00000 306.51020 0.00000
269.00000 306.51020 0.00000
270.00000 306.51020 0.00000
271.00000 306.51020 0.00000
272.00000 306.51020 0.00000
273.00000 306.51020 0.00000
274.00000 306.51020 0.00000
275.00000 306.51020 0.00000
276.00000 306.51020 0.00000
277.00000 306.51020 0.00000
278.00000 306.51020 0.00000
279.00000 306.51020 0.00000
280.00000 306.51020 0.00000
281.00000 306.51020 0.00000
282.00000 306.51020 0.00000
283.00000 306.51020 0.00000
284.00000 306.51020 0.00000
285.00000 306.51020 0.00000
286.00000 306.51020 0.00000
287.00000 306.51020 0.00000
288.00000 306.51020 0.00000
289.00000 306.51020 0.00000
290.00000 306.51020 0.00000
291.00000 306.51020 0.00000
292.00000 306.51020 0.00000
293.00000 306.51020 0.00000
294.00000 306.51020 0.00000
295.00000 306.51020 0.00000
296.00000 306.51020 0.00000
297.00000 306.51020 0.00000
298.00000 306.51020 0.00000
299.00000 306.51020 0.00000
300.00000 306.51020 0.00000

1.00000 316.69388 0.00000
2.00000 316.69388 0.00000
3.00000 316.69388 0.00000
4.00000 316.69388 0.00000
5.00000 316.69388 0.00000
6.00000 316.69388 0.06122
7.00000 316.69388 0.10204
8.00000 316.69388 0.14286
9.00000 316.69388 0.16326
10.00000 316.69388 0.18367
11.00000 316.69388 0.20408
12.00000 316.69388 0.22449
13.00000 316.69388 0.22449
14.00000 316.69388 0.24490
15.00000 316.69388 0.24490
16.00000 316.69388 0.24490
17.00000 316.69388 0.26531
18.00000 316.69388 0.26531
19.00000 316.69388 0.26531
20.00000 316.69388 0.28571
21.00000 316.69388 0.28571
22.00000 316.69388 0.28571
23.00000 316.69388 0.28571
24.00000 316.69388 0.28571
25.00000 316.69388 0.28571
26.00000 316.69388 0.30612
27.00000 316.69388 0.30612
28.00000 316.69388 0.30612
29.00000 316.69388 0.30612
30.00000 316.69388 0.30612
31.00000 316.69388 0.30612
32.00000 316.69388 0.30612
33.00000 316.69388 0.30612
34.00000 316.69388 0.30612
35.00000 316.69388 0.30612
36.00000 316.69388 0.30612
37.00000 316.69388 0.30612
38.00000 316.69388 0.32653
39.00000 316.69388 0.32653
40.00000 316.69388 0.32653
41.00000 316.69388 0.32653
42.00000 316.69388 0.32653
43.00000 316.69388 0.32653
44.00000 316.69388 0.32653
45.00000 316.69388 0.32653
46.00000 316.69388 0.32653
47.00000 316.69388 0.32653
48.00000 316.69388 0.32653
49.00000 316.69388 0.32653
50.00000 316.69388 0.32653
51.00000 316.69388 0.32653
52.00000 316.69388 0.32653
53.00000 316.69388 0.32653
54.00000 316.69388 0.32653
55.00000 316.69388 0.32653
56.00000 316.69388 0.32653
57.00000 316.69388 0.32653
58.00000 316.69388 0.32653
59.00000 316.69388 0.32653
60.00000 316.69388 0.32653
61.00000 316.69388 0.32653
62.00000 316.69388 0.32653
63.00000 316.69388 0.32653
64.00000 316.69388 0.32653
65.00000 316.69388 0.32653
66.00000 316.69388 0.32653
67.00000 316.69388 0.32653
68.00000 316.69388 0.32653
69.00000 316.69388 0.32653
70.00000 316.69388 0.32653
71.00000 316.69388 0.32653
72.00000 316.69388 0.32653
73.00000 316.69388 0.32653
74.00000 316.69388 0.32653
75.00000 316.69388 0.30612
76.00000 316.69388 0.30612
77.00000 316.69388 0.30612
78.00000 316.69388 0.30612
79.00000 316.69388 0.30612
80.00000 316.69388 0.30612
81.00000 316.69388 0.30612
82.00000 316.69388 0.30612
83.00000 316.69388 0.30612
84.00000 316.69388 0.30612
85.00000 316.69388 0.30612
86.00000 316.69388 0.30612
87.00000 316.69388 0.30612
88.00000 316.69388 0.30612
89.00000 316.69388 0.30612
90.00000 316.69388 0.30612
91.00000 316.69388 0.30612
92.00000 316.69388 0.28571
93.00000 316.69388 0.28571
94.00000 316.69388 0.28571
95.00000 316.69388 0.28571
96.00000 316.69388 0.28571
97.00000 316.69388 0.28571
98.00000 316.69388 0.28571
99.00000 316.69388 0.28571
100.00000 316.69388 0.28571
101.00000 316.69388 0.28571
102.00000 316.69388 0.28571
103.00000 316.69388 0.28571
104.00000 316.69388 0.26531
105.00000 316.69388 0.26531
106.00000 316.69388 0.26531
107.00000 316.69388 0.26531
108.00000 316.69388 0.26531
109.00000 316.69388 0.26531
110.00000 316.69388 0.26531
111.00000 316.69388 0.26531
112.00000 316.69388 0.26531
113.00000 316.69388 0.24490
114.00000 316.69388 0.24490
115.00000 316.69388 0.24490
116.00000 316.69388 0.24490
117.00000 316.69388 0.24490
118.00000 316.69388 0.24490
119.00000 316.69388 0.24490
120.00000 316.69388 0.22449
121.00000 316.69388 0.22449
122.00000 316.69388 0.22449
123.00000 316.69388 0.22449
124.00000 316.69388 0.22449
125.00000 316.69388 0.22449
126.00000 316.69388 0.22449
127.00000 316.69388 0.20408
128.00000 316.69388 0.20408
129.00000 316.69388 0.20408
130.00000 316.69388 0.20408
131.00000 316.69388 0.20408
132.00000 316.69388 0.20408
133.00000 316.69388 0.18367
134.00000 316.69388 0.18367
135.00000 316.69388 0.18367
136.00000 316.69388 0.18367
137.00000 316.69388 0.18367
138.00000 316.69388 0.16326
139.00000 316.69388 0.16326
140.00000 316.69388 0.16326
141.00000 316.69388 0.16326
142.00000 316.69388 0.14286
143.00000 316.69388 0.14286
144.00000 316.69388 0.14286
145.00000 316.69388 0.14286
146.00000 316.69388 0.14286
147.00000 316.69388 0.12245
148.00000 316.69388 0.12245
149.00000 316.69388 0.12245
150.00000 316.69388 0.10204
151.00000 316.69388 0.10204
152.00000 316.69388 0.10204
153.00000 316.69388 0.10204
154.00000 316.69388 0.08163
155.00000 316.69388 0.08163
156.00000 316.69388 0.08163
157.00000 316.69388 0.06122
158.00000 316.69388 0.06122
159.00000 316.69388 0.06122
160.00000 316.69388 0.04082
161.00000 316.69388 0.04082
162.00000 316.69388 0.04082
163.00000 316.69388 0.02041
164.00000 316.69388 0.02041
165.00000 316.69388 0.00000
166.00000 316.69388 0.00000
167.00000 316.69388 0.00000
168.00000 316.69388 0.00000
169.00000 316.69388 0.00000
170.00000 316.69388 0.00000
171.00000 316.69388 0.00000
172.00000 316.69388 0.00000
173.00000 316.69388 0.00000
174.00000 316.69388 0.00000
175.00000 316.69388 0.00000
176.00000 316.69388 0.00000
177.00000 316.69388 0.00000
178.00000 316.69388 0.00000
179.00000 316.69388 0.00000
180.00000 316.69388 0.00000
181.00000 316.69388 0.00000
182.00000 316.69388 0.00000
183.00000 316.69388 0.00000
184.00000 316.69388 0.00000
185.00000 316.69388 0.00000
186.00000 316.69388 0.00000
187.00000 316.69388 0.00000
188.00000 316.69388 0.00000
189.00000 316.69388 0.00000
190.00000 316.69388 0.00000
191.00000 316.69388 0.00000
192.00000 316.69388 0.00000
193.00000 316.69388 0.00000
194.00000 316.69388 0.00000
195.00000 316.69388 0.00000
196.00000 316.69388 0.00000
197.00000 316.69388 0.00000
198.00000 316.69388 0.00000
199.00000 316.69388 0.00000
200.00000 316.69388 0.00000
201.00000 316.69388 0.00000
202.00000 316.69388 0.00000
203.00000 316.69388 0.00000
204.00000 316.69388 0.00000
205.00000 316.69388 0.00000
206.00000 316.69388 0.00000
207.00000 316.69388 0.00000
208.00000 316.69388 0.00000
209.00000 316.69388 0.00000
210.00000 316.69388 0.00000
211.00000 316.69388 0.00000
212.00000 316.69388 0.00000
213.00000 316.69388 0.00000
214.00000 316.69388 0.00000
215.00000 316.69388 0.00000
216.00000 316.69388 0.00000
217.00000 316.69388 0.00000
218.00000 316.69388 0.00000
219.00000 316.69388 0.00000
220.00000 316.69388 0.00000
221.00000 316.69388 0.00000
222.00000 316.69388 0.00000
223.00000 316.69388 0.00000
224.00000 316.69388 0.00000
225.00000 316.69388 0.00000
226.00000 316.69388 0.00000
227.00000 316.69388 0.00000
228.00000 316.69388 0.00000
229.00000 316.69388 0.00000
230.00000 316.69388 0.00000
231.00000 316.69388 0.00000
232.00000 316.69388 0.00000
233.00000 316.69388 0.00000
234.00000 316.69388 0.00000
235.00000 316.69388 0.00000
236.00000 316.69388 0.00000
237.00000 316.69388 0.00000
238.00000 316.69388 0.00000
239.00000 316.69388 0.00000
240.00000 316.69388 0.00000
241.00000 316.69388 0.00000
242.00000 316.69388 0.00000
243.00000 316.69388 0.00000
244.00000 316.69388 0.00000
245.00000 316.69388 0.00000
246.00000 316.69388 0.00000
247.00000 316.69388 0.00000
248.00000 316.69388 0.00000
249.00000 316.69388 0.00000
250.00000 316.69388 0.00000
251.00000 316.69388 0.00000
252.00000 316.69388 0.00000
253.00000 316.69388 0.00000
254.00000 316.69388 0.00000
255.00000 316.69388 0.00000
256.00000 316.69388 0.00000
257.00000 316.69388 0.00000
258.00000 316.69388 0.00000
259.00000 316.69388 0.00000
260.00000 316.69388 0.00000
261.00000 316.69388 0.00000
262.00000 316.69388 0.00000
263.00000 316.69388 0.00000
264.00000 316.69388 0.00000
265.00000 316.69388 0.00000
266.00000 316.69388 0.00000
267.00000 316.69388 0.00000
268.00000 316.69388 0.00000
269.00000 316.69388 0.00000
270.00000 316.69388 0.00000
271.00000 316.69388 0.00000
272.00000 316.69388 0.00000
273.00000 316.69388 0.00000
274.00000 316.69388 0.00000
275.00000 316.69388 0.00000
276.00000 316.69388 0.00000
277.00000 316.69388 0.00000
278.00000 316.69388 0.00000
279.00000 316.69388 0.00000
280.00000 316.69388 0.00000
281.00000 316.69388 0.00000
282.00000 316.69388 0.00000
283.00000 316.69388 0.00000
284.00000 316.69388 0.00000
285.00000 316.69388 0.00000
286.00000 316.69388 0.00000
287.00000 316.69388 0.00000
288.00000 316.69388 0.00000
289.00000 316.69388 0.00000
290.00000 316.69388 0.00000
291.00000 316.69388 0.00000
292.00000 316.69388 0.00000
293.00000 316.69388 0.00000
294.00000 316.69388 0.00000
295.00000 316.69388 0.00000
296.00000 316.69388 0.00000
297.00000 316.69388 0.00000
298.00000 316.69388 0.00000
299.00000 316.69388 0.00000
300.00000 316.69388 0.00000

1.00000 326.87755 0.00000
2.00000 326.87755 0.00000
3.00000 326.87755 0.00000
4.00000 326.87755 0.00000
5.00000 326.87755 0.00000
6.00000 326.87755 0.06122
7.00000 326.87755 0.10204
8.00000 326.87755 0.14286
9.00000 326.87755 0.16326
10.00000 326.87755 0.18367
11.00000 326.87755 0.20408
12.00000 326.87755 0.20408
13.00000 326.87755 0.22449
14.00000 326.87755 0.22449
15.00000 326.87755 0.24490
16.00000 326.87755 0.24490
17.00000 326.87755 0.26531
18.00000 326.87755 0.26531
19.00000 326.87755 0.26531
20.00000 326.87755 0.26531
21.00000 326.87755 0.28571
22.00000 326.87755 0.28571
23.00000 326.87755 0.28571
24.00000 326.87755 0.28571
25.00000 326.87755 0.28571
26.00000 326.87755 0.28571
27.00000 326.87755 0.28571
28.00000 326.87755 0.30612
29.00000 326.87755 0.30612
30.00000 326.87755 0.30612
31.00000 326.87755 0.30612
32.00000 326.87755 0.30612
33.00000 326.87755 0.30612
34.00000 326.87755 0.30612
35.00000 326.87755 0.30612
36.00000 326.87755 0.30612
37.00000 326.87755 0.30612
38.00000 326.87755 0.30612
39.00000 326.87755 0.30612
40.00000 326.87755 0.30612
41.00000 326.87755 0.30612
42.00000 326.87755 0.30612
43.00000 326.87755 0.30612
44.00000 326.87755 0.30612
45.00000 326.87755 0.30612
46.00000 326.87755 0.30612
47.00000 326.87755 0.32653
48.00000 326.87755 0.32653
49.00000 326.87755 0.32653
50.00000 326.87755 0.32653
51.00000 326.87755 0.32653
52.00000 326.87755 0.32653
53.00000 326.87755 0.32653
54.00000 326.87755 0.32653
55.00000 326.87755 0.32653
56.00000 326.87755 0.32653
57.00000 326.87755 0.32653
58.00000 326.87755 0.32653
59.00000 326.87755 0.30612
60.00000 326.87755 0.30612
61.00000 326.87755 0.30612
62.00000 326.87755 0.30612
63.00000 326.87755 0.30612
64.00000 326.87755 0.30612
65.00000 326.87755 0.30612
66.00000 326.87755 0.30612
67.00000 326.87755 0.30612
68.00000 326.87755 0.30612
69.00000 326.87755 0.30612
70.00000 326.87755 0.30612
71.00000 326.87755 0.30612
72.00000 326.87755 0.30612
73.00000 326.87755 0.30612
74.00000 326.87755 0.30612
75.00000 326.87755 0.30612
76.00000 326.87755 0.30612
77.00000 326.87755 0.30612
78.00000 326.87755 0.30612
79.00000 326.87755 0.30612
80.00000 326.87755 0.30612
81.00000 326.87755 0.30612
82.00000 326.87755 0.30612
83.00000 326.87755 0.30612
84.00000 326.87755 0.30612
85.00000 326.87755 0.28571
86.00000 326.87755 0.28571
87.00000 326.87755 0.28571
88.00000 326.87755 0.28571
89.00000 326.87755 0.28571
90.00000 326.87755 0.28571
91.00000 326.87755 0.28571
92.00000 326.87755 0.28571
93.00000 326.87755 0.28571
94.00000 326.87755 0.28571
95.00000 326.87755 0.28571
96.00000 326.87755 0.28571
97.00000 326.87755 0.26531
98.00000 326.87755 0.26531
99.00000 326.87755 0.26531
100.00000 326.87755 0.26531
101.00000 326.87755 0.26531
102.00000 326.87755 0.26531
103.00000 326.87755 0.26531
104.00000 326.87755 0.26531
105.00000 326.87755 0.26531
106.00000 326.87755 0.26531
107.00000 326.87755 0.24490
108.00000 326.87755 0.24490
109.00000 326.87755 0.24490
110.00000 326.87755 0.24490
111.00000 326.87755 0.24490
112.00000 326.87755 0.24490
113.00000 326.87755 0.24490
114.00000 326.87755 0.24490
115.00000 326.87755 0.22449
116.00000 326.87755 0.22449
117.00000 326.87755 0.22449
118.00000 326.87755 0.22449
119.00000 326.87755 0.22449
120.00000 326.87755 0.22449
121.00000 326.87755 0.22449
122.00000 326.87755 0.20408
123.00000 326.87755 0.20408
124.00000 326.87755 0.20408
125.00000 326.87755 0.20408
126.00000 326.87755 0.20408
127.00000 326.87755 0.20408
128.00000 326.87755 0.18367
129.00000 326.87755 0.18367
130.00000 326.87755 0.18367
131.00000 326.87755 0.18367
132.00000 326.87755 0.18367
133.00000 326.87755 0.16326
134.00000 326.87755 0.16326
135.00000 326.87755 0.16326
136.00000 326.87755 0.16326
137.00000 326.87755 0.16326
138.00000 326.87755 0.14286
139.00000 326.87755 0.14286
140.00000 326.87755 0.14286
141.00000 326.87755 0.14286
142.00000 326.87755 0.12245
143.00000 326.87755 0.12245
144.00000 326.87755 0.12245
145.00000 326.87755 0.12245
146.00000 326.87755 0.10204
147.00000 326.87755 0.10204
148.00000 326.87755 0.10204
149.00000 326.87755 0.10204
150.00000 326.87755 0.08163
151.00000 326.87755 0.08163
152.00000 326.87755 0.08163
153.00000 326.87755 0.06122
154.00000 326.87755 0.06122
155.00000 326.87755 0.06122
156.00000 326.87755 0.04082
157.00000 326.87755 0.04082
158.00000 326.87755 0.04082
159.00000 326.87755 0.02041
160.00000 326.87755 0.02041
161.00000 326.87755 0.00000
162.00000 326.87755 0.00000
163.00000 326.87755 0.00000
164.00000 326.87755 0.00000
165.00000 326.87755 0.00000
166.00000 326.87755 0.00000
167.00000 326.87755 0.00000
168.00000 326.87755 0.00000
169.00000 326.87755 0.00000
170.00000 326.87755 0.00000
171.00000 326.87755 0.00000
172.00000 326.87755 0.00000
173.00000 326.87755 0.00000
174.00000 326.87755 0.00000
175.00000 326.87755 0.00000
176.00000 326.87755 0.00000
177.00000 326.87755 0.00000
178.00000 326.87755 0.00000
179.00000 326.87755 0.00000
180.00000 326.87755 0.00000
181.00000 326.87755 0.00000
182.00000 326.87755 0.00000
183.00000 326.87755 0.00000
184.00000 326.87755 0.00000
185.00000 326.87755 0.00000
186.00000 326.87755 0.00000
187.00000 326.87755 0.00000
188.00000 326.87755 0.00000
189.00000 326.87755 0.00000
190.00000 326.87755 0.00000
191.00000 326.87755 0.00000
192.00000 326.87755 0.00000
193.00000 326.87755 0.00000
194.00000 326.87755 0.00000
195.00000 326.87755 0.00000
196.00000 326.87755 0.00000
197.00000 326.87755 0.00000
198.00000 326.87755 0.00000
199.00000 326.87755 0.00000
200.00000 326.87755 0.00000
201.00000 326.87755 0.00000
202.00000 326.87755 0.00000
203.00000 326.87755 0.00000
204.00000 326.87755 0.00000
205.00000 326.87755 0.00000
206.00000 326.87755 0.00000
207.00000 326.87755 0.00000
208.00000 326.87755 0.00000
209.00000 326.87755 0.00000
210.00000 326.87755 0.00000
211.00000 326.87755 0.00000
212.00000 326.87755 0.00000
213.00000 326.87755 0.00000
214.00000 326.87755 0.00000
215.00000 326.87755 0.00000
216.00000 326.87755 0.00000
217.00000 326.87755 0.00000
218.00000 326.87755 0.00000
219.00000 326.87755 0.00000
220.00000 326.87755 0.00000
221.00000 326.87755 0.00000
222.00000 326.87755 0.00000
223.00000 326.87755 0.00000
224.00000 326.87755 0.00000
225.00000 326.87755 0.00000
226.00000 326.87755 0.00000
227.00000 326.87755 0.00000
228.00000 326.87755 0.00000
229.00000 326.87755 0.00000
230.00000 326.87755 0.00000
231.00000 326.87755 0.00000
232.00000 326.87755 0.00000
233.00000 326.87755 0.00000
234.00000 326.87755 0.00000
235.00000 326.87755 0.00000
236.00000 326.87755 0.00000
237.00000 326.87755 0.00000
238.00000 326.87755 0.00000
239.00000 326.87755 0.00000
240.00000 326.87755 0.00000
241.00000 326.87755 0.00000
242.00000 326.87755 0.00000
243.00000 326.87755 0.00000
244.00000 326.87755 0.00000
245.00000 326.87755 0.00000
246.00000 326.87755 0.00000
247.00000 326.87755 0.00000
248.00000 326.87755 0.00000
249.00000 326.87755 0.00000
250.00000 326.87755 0.00000
251.00000 326.87755 0.00000
252.00000 326.87755 0.00000
253.00000 326.87755 0.00000
254.00000 326.87755 0.00000
255.00000 326.87755 0.00000
256.00000 326.87755 0.00000
257.00000 326.87755 0.00000
258.00000 326.87755 0.00000
259.00000 326.87755 0.00000
260.00000 326.87755 0.00000
261.00000 326.87755 0.00000
262.00000 326.87755 0.00000
263.00000 326.87755 0.00000
264.00000 326.87755 0.00000
265.00000 326.87755 0.00000
266.00000 326.87755 0.00000
267.00000 326.87755 0.00000
268.00000 326.87755 0.00000
269.00000 326.87755 0.00000
270.00000 326.87755 0.00000
271.00000 326.87755 0.00000
272.00000 326.87755 0.00000
273.00000 326.87755 0.00000
274.00000 326.87755 0.00000
275.00000 326.87755 0.00000
276.00000 326.87755 0.00000
277.00000 326.87755 0.00000
278.00000 326.87755 0.00000
279.00000 326.87755 0.00000
280.00000 326.87755 0.00000
281.00000 326.87755 0.00000
282.00000 326.87755 0.00000
283.00000 326.87755 0.00000
284.00000 326.87755 0.00000
285.00000 326.87755 0.00000
286.00000 326.87755 0.00000
287.00000 326.87755 0.00000
288.00000 326.87755 0.00000
289.00000 326.87755 0.00000
290.00000 326.87755 0.00000
291.00000 326.87755 0.00000
292.00000 326.87755 0.00000
293.00000 326.87755 0.00000
294.00000 326.87755 0.00000
295.00000 326.87755 0.00000
296.00000 326.87755 0.00000
297.00000 326.87755 0.00000
298.00000 326.87755 0.00000
299.00000 326.87755 0.00000
300.00000 326.87755 0.00000

1.00000 337.06122 0.00000
2.00000 337.06122 0.00000
3.00000 337.06122 0.00000
4.00000 337.06122 0.00000
5.00000 337.06122 0.00000
6.00000 337.06122 0.06122
7.00000 337.06122 0.10204
8.00000 337.06122 0.14286
9.00000 337.06122 0.16326
10.00000 337.06122 0.18367
11.00000 337.06122 0.20408
12.00000 337.06122 0.20408
13.00000 337.06122 0.22449
14.00000 337.06122 0.22449
15.00000 337.06122 0.24490
16.00000 337.06122 0.24490
17.00000 337.06122 0.24490
18.00000 337.06122 0.26531
19.00000 337.06122 0.26531
20.00000 337.06122 0.26531
21.00000 337.06122 0.26531
22.00000 337.06122 0.26531
23.00000 337.06122 0.28571
24.00000 337.06122 0.28571
25.00000 337.06122 0.28571
26.00000 337.06122 0.28571
27.00000 337.06122 0.28571
28.00000 337.06122 0.28571
29.00000 337.06122 0.28571
30.00000 337.06122 0.28571
31.00000 337.06122 0.30612
32.00000 337.06122 0.30612
33.00000 337.06122 0.30612
34.00000 337.06122 0.30612
35.00000 337.06122 0.30612
36.00000 337.06122 0.30612
37.00000 337.06122 0.30612
38.00000 337.06122 0.30612
39.00000 337.06122 0.30612
40.00000 337.06122 0.30612
41.00000 337.06122 0.30612
42.00000 337.06122 0.30612
43.00000 337.06122 0.30612
44.00000 337.06122 0.30612
45.00000 337.06122 0.30612
46.00000 337.06122 0.30612
47.00000 337.06122 0.30612
48.00000 337.06122 0.30612
49.00000 337.06122 0.30612
50.00000 337.06122 0.30612
51.00000 337.06122 0.30612
52.00000 337.06122 0.30612
53.00000 337.06122 0.30612
54.00000 337.06122 0.30612
55.00000 337.06122 0.30612
56.00000 337.06122 0.30612
57.00000 337.06122 0.30612
58.00000 337.06122 0.30612
59.00000 337.06122 0.30612
60.00000 337.06122 0.30612
61.00000 337.06122 0.30612
62.00000 337.06122 0.30612
63.00000 337.06122 0.30612
64.00000 337.06122 0.30612
65.00000 337.06122 0.30612
66.00000 337.06122 0.30612
67.00000 337.06122 0.30612
68.00000 337.06122 0.30612
69.00000 337.06122 0.30612
70.00000 337.06122 0.30612
71.00000 337.06122 0.30612
72.00000 337.06122 0.30612
73.00000 337.06122 0.30612
74.00000 337.06122 0.30612
75.00000 337.06122 0.30612
76.00000 337.06122 0.28571
77.00000 337.06122 0.28571
78.00000 337.06122 0.28571
79.00000 337.06122 0.28571
80.00000 337.06122 0.28571
81.00000 337.06122 0.28571
82.00000 337.06122 0.28571
83.00000 337.06122 0.28571
84.00000 337.06122 0.28571
85.00000 337.06122 0.28571
86.00000 337.06122 0.28571
87.00000 337.06122 0.28571
88.00000 337.06122 0.28571
89.00000 337.06122 0.28571
90.00000 337.06122 0.28571
91.00000 337.06122 0.26531
92.00000 337.06122 0.26531
93.00000 337.06122 0.26531
94.00000 337.06122 0.26531
95.00000 337.06122 0.26531
96.00000 337.06122 0.26531
97.00000 337.06122 0.26531
98.00000 337.06122 0.26531
99.00000 337.06122 0.26531
100.00000 337.06122 0.26531
101.00000 337.06122 0.26531
102.00000 337.06122 0.24490
103.00000 337.06122 0.24490
104.00000 337.06122 0.24490
105.00000 337.06122 0.24490
106.00000 337.06122 0.24490
107.00000 337.06122 0.24490
108.00000 337.06122 0.24490
109.00000 337.06122 0.24490
110.00000 337.06122 0.22449
111.00000 337.06122 0.22449
112.00000 337.06122 0.22449
113.00000 337.06122 0.22449
114.00000 337.06122 0.22449
115.00000 337.06122 0.22449
116.00000 337.06122 0.22449
117.00000 337.06122 0.20408
118.00000 337.06122 0.20408
119.00000 337.06122 0.20408
120.00000 337.06122 0.20408
121.00000 337.06122 0.20408
122.00000 337.06122 0.20408
123.00000 337.06122 0.18367
124.00000 337.06122 0.18367
125.00000 337.06122 0.18367
126.00000 337.06122 0.18367
127.00000 337.06122 0.18367
128.00000 337.06122 0.18367
129.00000 337.06122 0.16326
130.00000 337.06122 0.16326
131.00000 337.06122 0.16326
132.00000 337.06122 0.16326
133.00000 337.06122 0.16326
134.00000 337.06122 0.14286
135.00000 337.06122 0.14286
136.00000 337.06122 0.14286
137.00000 337.06122 0.14286
138.00000 337.06122 0.12245
139.00000 337.06122 0.12245
140.00000 337.06122 0.12245
141.00000 337.06122 0.12245
142.00000 337.06122 0.10204
143.00000 337.06122 0.10204
144.00000 337.06122 0.10204
145.00000 337.06122 0.10204
146.00000 337.06122 0.08163
147.00000 337.06122 0.08163
148.00000 337.06122 0.08163
149.00000 337.06122 0.06122
150.00000 337.06122 0.06122
151.00000 337.06122 0.06122
152.00000 337.06122 0.04082
153.00000 337.06122 0.04082
154.00000 337.06122 0.04082
155.00000 337.06122 0.02041
156.00000 337.06122 0.02041
157.00000 337.06122 0.02041
158.00000 337.06122 0.00000
159.00000 337.06122 0.00000
160.00000 337.06122 0.00000
161.00000 337.06122 0.00000
162.00000 337.06122 0.00000
163.00000 337.06122 0.00000
164.00000 337.06122 0.00000
165.00000 337.06122 0.00000
166.00000 337.06122 0.00000
167.00000 337.06122 0.00000
168.00000 337.06122 0.00000
169.00000 337.06122 0.00000
170.00000 337.06122 0.00000
171.00000 337.06122 0.00000
172.00000 337.06122 0.00000
173.00000 337.06122 0.00000
174.00000 337.06122 0.00000
175.00000 337.06122 0.00000
176.00000 337.06122 0.00000
177.00000 337.06122 0.00000
178.00000 337.06122 0.00000
179.00000 337.06122 0.00000
180.00000 337.06122 0.00000
181.00000 337.06122 0.00000
182.00000 337.06122 0.00000
183.00000 337.06122 0.00000
184.00000 337.06122 0.00000
185.00000 337.06122 0.00000
186.00000 337.06122 0.00000
187.00000 337.06122 0.00000
188.00000 337.06122 0.00000
189.00000 337.06122 0.00000
190.00000 337.06122 0.00000
191.00000 337.06122 0.00000
192.00000 337.06122 0.00000
193.00000 337.06122 0.00000
194.00000 337.06122 0.00000
195.00000 337.06122 0.00000
196.00000 337.06122 0.00000
197.00000 337.06122 0.00000
198.00000 337.06122 0.00000
199.00000 337.06122 0.00000
200.00000 337.06122 0.00000
201.00000 337.06122 0.00000
202.00000 337.06122 0.00000
203.00000 337.06122 0.00000
204.00000 337.06122 0.00000
205.00000 337.06122 0.00000
206.00000 337.06122 0.00000
207.00000 337.06122 0.00000
208.00000 337.06122 0.00000
209.00000 337.06122 0.00000
210.00000 337.06122 0.00000
211.00000 337.06122 0.00000
212.00000 337.06122 0.00000
213.00000 337.06122 0.00000
214.00000 337.06122 0.00000
215.00000 337.06122 0.00000
216.00000 337.06122 0.00000
217.00000 337.06122 0.00000
218.00000 337.06122 0.00000
219.00000 337.06122 0.00000
220.00000 337.06122 0.00000
221.00000 337.06122 0.00000
222.00000 337.06122 0.00000
223.00000 337.06122 0.00000
224.00000 337.06122 0.00000
225.00000 337.06122 0.00000
226.00000 337.06122 0.00000
227.00000 337.06122 0.00000
228.00000 337.06122 0.00000
229.00000 337.06122 0.00000
230.00000 337.06122 0.00000
231.00000 337.06122 0.00000
232.00000 337.06122 0.00000
233.00000 337.06122 0.00000
234.00000 337.06122 0.00000
235.00000 337.06122 0.00000
236.00000 337.06122 0.00000
237.00000 337.06122 0.00000
238.00000 337.06122 0.00000
239.00000 337.06122 0.00000
240.00000 337.06122 0.00000
241.00000 337.06122 0.00000
242.00000 337.06122 0.00000
243.00000 337.06122 0.00000
244.00000 337.06122 0.00000
245.00000 337.06122 0.00000
246.00000 337.06122 0.00000
247.00000 337.06122 0.00000
248.00000 337.06122 0.00000
249.00000 337.06122 0.00000
250.00000 337.06122 0.00000
251.00000 337.06122 0.00000
252.00000 337.06122 0.00000
253.00000 337.06122 0.00000
254.00000 337.06122 0.00000
255.00000 337.06122 0.00000
256.00000 337.06122 0.00000
257.00000 337.06122 0.00000
258.00000 337.06122 0.00000
259.00000 337.06122 0.00000
260.00000 337.06122 0.00000
261.00000 337.06122 0.00000
262.00000 337.06122 0.00000
263.00000 337.06122 0.00000
264.00000 337.06122 0.00000
265.00000 337.06122 0.00000
266.00000 337.06122 0.00000
267.00000 337.06122 0.00000
268.00000 337.06122 0.00000
269.00000 337.06122 0.00000
270.00000 337.06122 0.00000
271.00000 337.06122 0.00000
272.00000 337.06122 0.00000
273.00000 337.06122 0.00000
274.00000 337.06122 0.00000
275.00000 337.06122 0.00000
276.00000 337.06122 0.00000
277.00000 337.06122 0.00000
278.00000 337.06122 0.00000
279.00000 337.06122 0.00000
280.00000 337.06122 0.00000
281.00000 337.06122 0.00000
282.00000 337.06122 0.00000
283.00000 337.06122 0.00000
284.00000 337.06122 0.00000
285.00000 337.06122 0.00000
286.00000 337.06122 0.00000
287.00000 337.06122 0.00000
288.00000 337.06122 0.00000
289.00000 337.06122 0.00000
290.00000 337.06122 0.00000
291.00000 337.06122 0.00000
292.00000 337.06122 0.00000
293.00000 337.06122 0.00000
294.00000 337.06122 0.00000
295.00000 337.06122 0.00000
296.00000 337.06122 0.00000
297.00000 337.06122 0.00000
298.00000 337.06122 0.00000
299.00000 337.06122 0.00000
300.00000 337.06122 0.00000

1.00000 347.24490 0.00000
2.00000 347.24490 0.00000
3.00000 347.24490 0.00000
4.00000 347.24490 0.00000
5.00000 347.24490 0.00000
6.00000 347.24490 0.04082
7.00000 347.24490 0.10204
8.00000 347.24490 0.12245
9.00000 347.24490 0.16326
10.00000 347.24490 0.18367
11.00000 347.24490 0.18367
12.00000 347.24490 0.20408
13.00000 347.24490 0.22449
14.00000 347.24490 0.22449
15.00000 347.24490 0.24490
16.00000 347.24490 0.24490
17.00000 347.24490 0.24490
18.00000 347.24490 0.24490
19.00000 347.24490 0.26531
20.00000 347.24490 0.26531
21.00000 347.24490 0.26531
22.00000 347.24490 0.26531
23.00000 347.24490 0.26531
24.00000 347.24490 0.28571
25.00000 347.24490 0.28571
26.00000 347.24490 0.28571
27.00000 347.24490 0.28571
28.00000 347.24490 0.28571
29.00000 347.24490 0.28571
30.00000 347.24490 0.28571
31.00000 347.24490 0.28571
32.00000 347.24490 0.28571
33.00000 347.24490 0.28571
34.00000 347.24490 0.28571
35.00000 347.24490 0.30612
36.00000 347.24490 0.30612
37.00000 347.24490 0.30612
38.00000 347.24490 0.30612
39.00000 347.24490 0.30612
40.00000 347.24490 0.30612
41.00000 347.24490 0.30612
42.00000 347.24490 0.30612
43.00000 347.24490 0.30612
44.00000 347.24490 0.30612
45.00000 347.24490 0.30612
46.00000 347.24490 0.30612
47.00000 347.24490 0.30612
48.00000 347.24490 0.30612
49.00000 347.24490 0.30612
50.00000 347.24490 0.30612
51.00000 347.24490 0.30612
52.00000 347.24490 0.30612
53.00000 347.24490 0.30612
54.00000 347.24490 0.30612
55.00000 347.24490 0.30612
56.00000 347.24490 0.30612
57.00000 347.24490 0.30612
58.00000 347.24490 0.30612
59.00000 347.24490 0.30612
60.00000 347.24490 0.30612
61.00000 347.24490 0.30612
62.00000 347.24490 0.30612
63.00000 347.24490 0.30612
64.00000 347.24490 0.30612
65.00000 347.24490 0.30612
66.00000 347.24490 0.30612
67.00000 347.24490 0.28571
68.00000 347.24490 0.28571
69.00000 347.24490 0.28571
70.00000 347.24490 0.28571
71.00000 347.24490 0.28571
72.00000 347.24490 0.28571
73.00000 347.24490 0.28571
74.00000 347.24490 0.28571
75.00000 347.24490 0.28571
76.00000 347.24490 0.28571
77.00000 347.24490 0.28571
78.00000 347.24490 0.28571
79.00000 347.24490 0.28571
80.00000 347.24490 0.28571
81.00000 347.24490 0.28571
82.00000 347.24490 0.28571
83.00000 347.24490 0.28571
84.00000 347.24490 0.28571
85.00000 347.24490 0.26531
86.00000 347.24490 0.26531
87.00000 347.24490 0.26531
88.00000 347.24490 0.26531
89.00000 347.24490 0.26531
90.00000 347.24490 0.26531
91.00000 347.24490 0.26531
92.00000 347.24490 0.26531
93.00000 347.24490 0.26531
94.00000 347.24490 0.26531
95.00000 347.24490 0.26531
96.00000 347.24490 0.24490
97.00000 347.24490 0.24490
98.00000 347.24490 0.24490
99.00000 347.24490 0.24490
100.00000 347.24490 0.24490
101.00000 347.24490 0.24490
102.00000 347.24490 0.24490
103.00000 347.24490 0.24490
104.00000 347.24490 0.24490
105.00000 347.24490 0.22449
106.00000 347.24490 0.22449
107.00000 347.24490 0.22449
108.00000 347.24490 0.22449
109.00000 347.24490 0.22449
110.00000 347.24490 0.22449
111.00000 347.24490 0.22449
112.00000 347.24490 0.20408
113.00000 347.24490 0.20408
114.00000 347.24490 0.20408
115.00000 347.24490 0.20408
116.00000 347.24490 0.20408
117.00000 347.24490 0.20408
118.00000 347.24490 0.20408
119.00000 347.24490 0.18367
120.00000 347.24490 0.18367
121.00000 347.24490 0.18367
122.00000 347.24490 0.18367
123.00000 347.24490 0.18367
124.00000 347.24490 0.16326
125.00000 347.24490 0.16326
126.00000 347.24490 0.16326
127.00000 347.24490 0.16326
128.00000 347.24490 0.16326
129.00000 347.24490 0.14286
130.00000 347.24490 0.14286
131.00000 347.24490 0.14286
132.00000 347.24490 0.14286
133.00000 347.24490 0.14286
134.00000 347.24490 0.12245
135.00000 347.24490 0.12245
136.00000 347.24490 0.12245
137.00000 347.24490 0.12245
138.00000 347.24490 0.10204
139.00000 347.24490 0.10204
140.00000 347.24490 0.10204
141.00000 347.24490 0.10204
142.00000 347.24490 0.08163
143.00000 347.24490 0.08163
144.00000 347.24490 0.08163
145.00000 347.24490 0.06122
146.00000 347.24490 0.06122
147.00000 347.24490 0.06122
148.00000 347.24490 0.04082
149.00000 347.24490 0.04082
150.00000 347.24490 0.04082
151.00000 347.24490 0.02041
152.00000 347.24490 0.02041
153.00000 347.24490 0.02041
154.00000 347.24490 0.00000
155.00000 347.24490 0.00000
156.00000 347.24490 0.00000
157.00000 347.24490 0.00000
158.00000 347.24490 0.00000
159.00000 347.24490 0.00000
160.00000 347.24490 0.00000
161.00000 347.24490 0.00000
162.00000 347.24490 0.00000
163.00000 347.24490 0.00000
164.00000 347.24490 0.00000
165.00000 347.24490 0.00000
166.00000 347.24490 0.00000
167.00000 347.24490 0.00000
168.00000 347.24490 0.00000
169.00000 347.24490 0.00000
170.00000 347.24490 0.00000
171.00000 347.24490 0.00000
172.00000 347.24490 0.00000
173.00000 347.24490 0.00000
174.00000 347.24490 0.00000
175.00000 347.24490 0.00000
176.00000 347.24490 0.00000
177.00000 347.24490 0.00000
178.00000 347.24490 0.00000
179.00000 347.24490 0.00000
180.00000 347.24490 0.00000
181.00000 347.24490 0.00000
182.00000 347.24490 0.00000
183.00000 347.24490 0.00000
184.00000 347.24490 0.00000
185.00000 347.24490 0.00000
186.00000 347.24490 0.00000
187.00000 347.24490 0.00000
188.00000 347.24490 0.00000
189.00000 347.24490 0.00000
190.00000 347.24490 0.00000
191.00000 347.24490 0.00000
192.00000 347.24490 0.00000
193.00000 347.24490 0.00000
194.00000 347.24490 0.00000
195.00000 347.24490 0.00000
196.00000 347.24490 0.00000
197.00000 347.24490 0.00000
198.00000 347.24490 0.00000
199.00000 347.24490 0.00000
200.00000 347.24490 0.00000
201.00000 347.24490 0.00000
202.00000 347.24490 0.00000
203.00000 347.24490 0.00000
204.00000 347.24490 0.00000
205.00000 347.24490 0.00000
206.00000 347.24490 0.00000
207.00000 347.24490 0.00000
208.00000 347.24490 0.00000
209.00000 347.24490 0.00000
210.00000 347.24490 0.00000
211.00000 347.24490 0.00000
212.00000 347.24490 0.00000
213.00000 347.24490 0.00000
214.00000 347.24490 0.00000
215.00000 347.24490 0.00000
216.00000 347.24490 0.00000
217.00000 347.24490 0.00000
218.00000 347.24490 0.00000
219.00000 347.24490 0.00000
220.00000 347.24490 0.00000
221.00000 347.24490 0.00000
222.00000 347.24490 0.00000
223.00000 347.24490 0.00000
224.00000 347.24490 0.00000
225.00000 347.24490 0.00000
226.00000 347.24490 0.00000
227.00000 347.24490 0.00000
228.00000 347.24490 0.00000
229.00000 347.24490 0.00000
230.00000 347.24490 0.00000
231.00000 347.24490 0.00000
232.00000 347.24490 0.00000
233.00000 347.24490 0.00000
234.00000 347.24490 0.00000
235.00000 347.24490 0.00000
236.00000 347.24490 0.00000
237.00000 347.24490 0.00000
238.00000 347.24490 0.00000
239.00000 347.24490 0.00000
240.00000 347.24490 0.00000
241.00000 347.24490 0.00000
242.00000 347.24490 0.00000
243.00000 347.24490 0.00000
244.00000 347.24490 0.00000
245.00000 347.24490 0.00000
246.00000 347.24490 0.00000
247.00000 347.24490 0.00000
248.00000 347.24490 0.00000
249.00000 347.24490 0.00000
250.00000 347.24490 0.00000
251.00000 347.24490 0.00000
252.00000 347.24490 0.00000
253.00000 347.24490 0.00000
254.00000 347.24490 0.00000
255.00000 347.24490 0.00000
256.00000 347.24490 0.00000
257.00000 347.24490 0.00000
258.00000 347.24490 0.00000
259.00000 347.24490 0.00000
260.00000 347.24490 0.00000
261.00000 347.24490 0.00000
262.00000 347.24490 0.00000
263.00000 347.24490 0.00000
264.00000 347.24490 0.00000
265.00000 347.24490 0.00000
266.00000 347.24490 0.00000
267.00000 347.24490 0.00000
268.00000 347.24490 0.00000
269.00000 347.24490 0.00000
270.00000 347.24490 0.00000
271.00000 347.24490 0.00000
272.00000 347.24490 0.00000
273.00000 347.24490 0.00000
274.00000 347.24490 0.00000
275.00000 347.24490 0.00000
276.00000 347.24490 0.00000
277.00000 347.24490 0.00000
278.00000 347.24490 0.00000
279.00000 347.24490 0.00000
280.00000 347.24490 0.00000
281.00000 347.24490 0.00000
282.00000 347.24490 0.00000
283.00000 347.24490 0.00000
284.00000 347.24490 0.00000
285.00000 347.24490 0.00000
286.00000 347.24490 0.00000
287.00000 347.24490 0.00000
288.00000 347.24490 0.00000
289.00000 347.24490 0.00000
290.00000 347.24490 0.00000
291.00000 347.24490 0.00000
292.00000 347.24490 0.00000
293.00000 347.24490 0.00000
294.00000 347.24490 0.00000
295.00000 347.24490 0.00000
296.00000 347.24490 0.00000
297.00000 347.24490 0.00000
298.00000 347.24490 0.00000
299.00000 347.24490 0.00000
300.00000 347.24490 0.00000

1.00000 357.42857 0.00000
2.00000 357.42857 0.00000
3.00000 357.42857 0.00000
4.00000 357.42857 0.00000
5.00000 357.42857 0.00000
6.00000 357.42857 0.04082
7.00000 357.42857 0.10204
8.00000 357.42857 0.12245
9.00000 357.42857 0.14286
10.00000 357.42857 0.16326
11.00000 357.42857 0.18367
12.00000 357.42857 0.20408
13.00000 357.42857 0.20408
14.00000 357.42857 0.22449
15.00000 357.42857 0.22449
16.00000 357.42857 0.24490
17.00000 357.42857 0.24490
18.00000 357.42857 0.24490
19.00000 357.42857 0.24490
20.00000 357.42857 0.26531
21.00000 357.42857 0.26531
22.00000 357.42857 0.26531
23.00000 357.42857 0.26531
24.00000 357.42857 0.26531
25.00000 357.42857 0.26531
26.00000 357.42857 0.28571
27.00000 357.42857 0.28571
28.00000 357.42857 0.28571
29.00000 357.42857 0.28571
30.00000 357.42857 0.28571
31.00000 357.42857 0.28571
32.00000 357.42857 0.28571
33.00000 357.42857 0.28571
34.00000 357.42857 0.28571
35.00000 357.42857 0.28571
36.00000 357.42857 0.28571
37.00000 357.42857 0.28571
38.00000 357.42857 0.28571
39.00000 357.42857 0.28571
40.00000 357.42857 0.28571
41.00000 357.42857 0.28571
42.00000 357.42857 0.28571
43.00000 357.42857 0.30612
44.00000 357.42857 0.30612
45.00000 357.42857 0.30612
46.00000 357.42857 0.30612
47.00000 357.42857 0.30612
48.00000 357.42857 0.30612
49.00000 357.42857 0.30612
50.00000 357.42857 0.30612
51.00000 357.42857 0.30612
52.00000 357.42857 0.30612
53.00000 357.42857 0.30612
54.00000 357.42857 0.28571
55.00000 357.42857 0.28571
56.00000 357.42857 0.28571
57.00000 357.42857 0.28571
58.00000 357.42857 0.28571
59.00000 357.42857 0.28571
60.00000 357.42857 0.28571
61.00000 357.42857 0.28571
62.00000 357.42857 0.28571
63.00000 357.42857 0.28571
64.00000 357.42857 0.28571
65.00000 357.42857 0.28571
66.00000 357.42857 0.28571
67.00000 357.42857 0.28571
68.00000 357.42857 0.28571
69.00000 357.42857 0.28571
70.00000 357.42857 0.28571
71.00000 357.42857 0.28571
72.00000 357.42857 0.28571
73.00000 357.42857 0.28571
74.00000 357.42857 0.28571
75.00000 357.42857 0.28571
76.00000 357.42857 0.28571
77.00000 357.42857 0.28571
78.00000 357.42857 0.26531
79.00000 357.42857 0.26531
80.00000 357.42857 0.26531
81.00000 357.42857 0.26531
82.00000 357.42857 0.26531
83.00000 357.42857 0.26531
84.00000 357.42857 0.26531
85.00000 357.42857 0.26531
86.00000 357.42857 0.26531
87.00000 357.42857 0.26531
88.00000 357.42857 0.26531
89.00000 357.42857 0.26531
90.00000 357.42857 0.24490
91.00000 357.42857 0.24490
92.00000 357.42857 0.24490
93.00000 357.42857 0.24490
94.00000 357.42857 0.24490
95.00000 357.42857 0.24490
96.00000 357.42857 0.24490
97.00000 357.42857 0.24490
98.00000 357.42857 0.24490
99.00000 357.42857 0.24490
100.00000 357.42857 0.22449
101.00000 357.42857 0.22449
102.00000 357.42857 0.22449
103.00000 357.42857 0.22449
104.00000 357.42857 0.22449
105.00000 357.42857 0.22449
106.00000 357.42857 0.22449
107.00000 357.42857 0.22449
108.00000 357.42857 0.20408
109.00000 357.42857 0.20408
110.00000 357.42857 0.20408
111.00000 357.42857 0.20408
112.00000 357.42857 0.20408
113.00000 357.42857 0.20408
114.00000 357.42857 0.18367
115.00000 357.42857 0.18367
116.00000 357.42857 0.18367
117.00000 357.42857 0.18367
118.00000 357.42857 0.18367
119.00000 357.42857 0.18367
120.00000 357.42857 0.16326
121.00000 357.42857 0.16326
122.00000 357.42857 0.16326
123.00000 357.42857 0.16326
124.00000 357.42857 0.16326
125.00000 357.42857 0.14286
126.00000 357.42857 0.14286
127.00000 357.42857 0.14286
128.00000 357.42857 0.14286
129.00000 357.42857 0.14286
130.00000 357.42857 0.12245
131.00000 357.42857 0.12245
132.00000 357.42857 0.12245
133.00000 357.42857 0.12245
134.00000 357.42857 0.10204
135.00000 357.42857 0.10204
136.00000 357.42857 0.10204
137.00000 357.42857 0.10204
138.00000 357.42857 0.08163
139.00000 357.42857 0.08163
140.00000 357.42857 0.08163
141.00000 357.42857 0.06122
142.00000 357.42857 0.06122
143.00000 357.42857 0.06122
144.00000 357.42857 0.06122
145.00000 357.42857 0.04082
146.00000 357.42857 0.04082
147.00000 357.42857 0.04082
148.00000 357.42857 0.02041
149.00000 357.42857 0.02041
150.00000 357.42857 0.00000
151.00000 357.42857 0.00000
152.00000 357.42857 0.00000
153.00000 357.42857 0.00000
154.00000 357.42857 0.00000
155.00000 357.42857 0.00000
156.00000 357.42857 0.00000
157.00000 357.42857 0.00000
158.00000 357.42857 0.00000
159.00000 357.42857 0.00000
160.00000 357.42857 0.00000
161.00000 357.42857 0.00000
162.00000 357.42857 0.00000
163.00000 357.42857 0.00000
164.00000 357.42857 0.00000
165.00000 357.42857 0.00000
166.00000 357.42857 0.00000
167.00000 357.42857 0.00000
168.00000 357.42857 0.00000
169.00000 357.42857 0.00000
170.00000 357.42857 0.00000
171.00000 357.42857 0.00000
172.00000 357.42857 0.00000
173.00000 357.42857 0.00000
174.00000 357.42857 0.00000
175.00000 357.42857 0.00000
176.00000 357.42857 0.00000
177.00000 357.42857 0.00000
178.00000 357.42857 0.00000
179.00000 357.42857 0.00000
180.00000 357.42857 0.00000
181.00000 357.42857 0.00000
182.00000 357.42857 0.00000
183.00000 357.42857 0.00000
184.00000 357.42857 0.00000
185.00000 357.42857 0.00000
186.00000 357.42857 0.00000
187.00000 357.42857 0.00000
188.00000 357.42857 0.00000
189.00000 357.42857 0.00000
190.00000 357.42857 0.00000
191.00000 357.42857 0.00000
192.00000 357.42857 0.00000
193.00000 357.42857 0.00000
194.00000 357.42857 0.00000
195.00000 357.42857 0.00000
196.00000 357.42857 0.00000
197.00000 357.42857 0.00000
198.00000 357.42857 0.00000
199.00000 357.42857 0.00000
200.00000 357.42857 0.00000
201.00000 357.42857 0.00000
202.00000 357.42857 0.00000
203.00000 357.42857 0.00000
204.00000 357.42857 0.00000
205.00000 357.42857 0.00000
206.00000 357.42857 0.00000
207.00000 357.42857 0.00000
208.00000 357.42857 0.00000
209.00000 357.42857 0.00000
210.00000 357.42857 0.00000
211.00000 357.42857 0.00000
212.00000 357.42857 0.00000
213.00000 357.42857 0.00000
214.00000 357.42857 0.00000
215.00000 357.42857 0.00000
216.00000 357.42857 0.00000
217.00000 357.42857 0.00000
218.00000 357.42857 0.00000
219.00000 357.42857 0.00000
220.00000 357.42857 0.00000
221.00000 357.42857 0.00000
222.00000 357.42857 0.00000
223.00000 357.42857 0.00000
224.00000 357.42857 0.00000
225.00000 357.42857 0.00000
226.00000 357.42857 0.00000
227.00000 357.42857 0.00000
228.00000 357.42857 0.00000
229.00000 357.42857 0.00000
230.00000 357.42857 0.00000
231.00000 357.42857 0.00000
232.00000 357.42857 0.00000
233.00000 357.42857 0.00000
234.00000 357.42857 0.00000
235.00000 357.42857 0.00000
236.00000 357.42857 0.00000
237.00000 357.42857 0.00000
238.00000 357.42857 0.00000
239.00000 357.42857 0.00000
240.00000 357.42857 0.00000
241.00000 357.42857 0.00000
242.00000 357.42857 0.00000
243.00000 357.42857 0.00000
244.00000 357.42857 0.00000
245.00000 357.42857 0.00000
246.00000 357.42857 0.00000
247.00000 357.42857 0.00000
248.00000 357.42857 0.00000
249.00000 357.42857 0.00000
250.00000 357.42857 0.00000
251.00000 357.42857 0.00000
252.00000 357.42857 0.00000
253.00000 357.42857 0.00000
254.00000 357.42857 0.00000
255.00000 357.42857 0.00000
256.00000 357.42857 0.00000
257.00000 357.42857 0.00000
258.00000 357.42857 0.00000
259.00000 357.42857 0.00000
260.00000 357.42857 0.00000
261.00000 357.42857 0.00000
262.00000 357.42857 0.00000
263.00000 357.42857 0.00000
264.00000 357.42857 0.00000
265.00000 357.42857 0.00000
266.00000 357.42857 0.00000
267.00000 357.42857 0.00000
268.00000 357.42857 0.00000
269.00000 357.42857 0.00000
270.00000 357.42857 0.00000
271.00000 357.42857 0.00000
272.00000 357.42857 0.00000
273.00000 357.42857 0.00000
274.00000 357.42857 0.00000
275.00000 357.42857 0.00000
276.00000 357.42857 0.00000
277.00000 357.42857 0.00000
278.00000 357.42857 0.00000
279.00000 357.42857 0.00000
280.00000 357.42857 0.00000
281.00000 357.42857 0.00000
282.00000 357.42857 0.00000
283.00000 357.42857 0.00000
284.00000 357.42857 0.00000
285.00000 357.42857 0.00000
286.00000 357.42857 0.00000
287.00000 357.42857 0.00000
288.00000 357.42857 0.00000
289.00000 357.42857 0.00000
290.00000 357.42857 0.00000
291.00000 357.42857 0.00000
292.00000 357.42857 0.00000
293.00000 357.42857 0.00000
294.00000 357.42857 0.00000
295.00000 357.42857 0.00000
296.00000 357.42857 0.00000
297.00000 357.42857 0.00000
298.00000 357.42857 0.00000
299.00000 357.42857 0.00000
300.00000 357.42857 0.00000

1.00000 367.61224 0.00000
2.00000 367.61224 0.00000
3.00000 367.61224 0.00000
4.00000 367.61224 0.00000
5.00000 367.61224 0.00000
6.00000 367.61224 0.04082
7.00000 367.61224 0.08163
8.00000 367.61224 0.12245
9.00000 367.61224 0.14286
10.00000 367.61224 0.16326
11.00000 367.61224 0.18367
12.00000 367.61224 0.20408
13.00000 367.61224 0.20408
14.00000 367.61224 0.22449
15.00000 367.61224 0.22449
16.00000 367.61224 0.24490
17.00000 367.61224 0.24490
18.00000 367.61224 0.24490
19.00000 367.61224 0.24490
20.00000 367.61224 0.26531
21.00000 367.61224 0.26531
22.00000 367.61224 0.26531
23.00000 367.61224 0.26531
24.00000 367.61224 0.26531
25.00000 367.61224 0.26531
26.00000 367.61224 0.26531
27.00000 367.61224 0.26531
28.00000 367.61224 0.28571
29.00000 367.61224 0.28571
30.00000 367.61224 0.28571
31.00000 367.61224 0.28571
32.00000 367.61224 0.28571
33.00000 367.61224 0.28571
34.00000 367.61224 0.28571
35.00000 367.61224 0.28571
36.00000 367.61224 0.28571
37.00000 367.61224 0.28571
38.00000 367.61224 0.28571
39.00000 367.61224 0.28571
40.00000 367.61224 0.28571
41.00000 367.61224 0.28571
42.00000 367.61224 0.28571
43.00000 367.61224 0.28571
44.00000 367.61224 0.28571
45.00000 367.61224 0.28571
46.00000 367.61224 0.28571
47.00000 367.61224 0.28571
48.00000 367.61224 0.28571
49.00000 367.61224 0.28571
50.00000 367.61224 0.28571
51.00000 367.61224 0.28571
52.00000 367.61224 0.28571
53.00000 367.61224 0.28571
54.00000 367.61224 0.28571
55.00000 367.61224 0.28571
56.00000 367.61224 0.28571
57.00000 367.61224 0.28571
58.00000 367.61224 0.28571
59.00000 367.61224 0.28571
60.00000 367.61224 0.28571
61.00000 367.61224 0.28571
62.00000 367.61224 0.28571
63.00000 367.61224 0.28571
64.00000 367.61224 0.28571
65.00000 367.61224 0.28571
66.00000 367.61224 0.28571
67.00000 367.61224 0.28571
68.00000 367.61224 0.28571
69.00000 367.61224 0.28571
70.00000 367.61224 0.28571
71.00000 367.61224 0.26531
72.00000 367.61224 0.26531
73.00000 367.61224 0.26531
74.00000 367.61224 0.26531
75.00000 367.61224 0.26531
76.00000 367.61224 0.26531
77.00000 367.61224 0.26531
78.00000 367.61224 0.26531
79.00000 367.61224 0.26531
80.00000 367.61224 0.26531
81.00000 367.61224 0.26531
82.00000 367.61224 0.26531
83.00000 367.61224 0.26531
84.00000 367.61224 0.26531
85.00000 367.61224 0.24490
86.00000 367.61224 0.24490
87.00000 367.61224 0.24490
88.00000 367.61224 0.24490
89.00000 367.61224 0.24490
90.00000 367.61224 0.24490
91.00000 367.61224 0.24490
92.00000 367.61224 0.24490
93.00000 367.61224 0.24490
94.00000 367.61224 0.24490
95.00000 367.61224 0.22449
96.00000 367.61224 0.22449
97.00000 367.61224 0.22449
98.00000 367.61224 0.22449
99.00000 367.61224 0.22449
100.00000 367.61224 0.22449
101.00000 367.61224 0.22449
102.00000 367.61224 0.22449
103.00000 367.61224 0.20408
104.00000 367.61224 0.20408
105.00000 367.61224 0.20408
106.00000 367.61224 0.20408
107.00000 367.61224 0.20408
108.00000 367.61224 0.20408
109.00000 367.61224 0.20408
110.00000 367.61224 0.18367
111.00000 367.61224 0.18367
112.00000 367.61224 0.18367
113.00000 367.61224 0.18367
114.00000 367.61224 0.18367
115.00000 367.61224 0.18367
116.00000 367.61224 0.16326
117.00000 367.61224 0.16326
118.00000 367.61224 0.16326
119.00000 367.61224 0.16326
120.00000 367.61224 0.16326
121.00000 367.61224 0.14286
122.00000 367.61224 0.14286
123.00000 367.61224 0.14286
124.00000 367.61224 0.14286
125.00000 367.61224 0.14286
126.00000 367.61224 0.12245
127.00000 367.61224 0.12245
128.00000 367.61224 0.12245
129.00000 367.61224 0.12245
130.00000 367.61224 0.10204
131.00000 367.61224 0.10204
132.00000 367.61224 0.10204
133.00000 367.61224 0.10204
134.00000 367.61224 0.08163
135.00000 367.61224 0.08163
136.00000 367.61224 0.08163
137.00000 367.61224 0.08163
138.00000 367.61224 0.06122
139.00000 367.61224 0.06122
140.00000 367.61224 0.06122
141.00000 367.61224 0.04082
142.00000 367.61224 0.04082
143.00000 367.61224 0.04082
144.00000 367.61224 0.02041
145.00000 367.61224 0.02041
146.00000 367.61224 0.02041
147.00000 367.61224 0.00000
148.00000 367.61224 0.00000
149.00000 367.61224 0.00000
150.00000 367.61224 0.00000
151.00000 367.61224 0.00000
152.00000 367.61224 0.00000
153.00000 367.61224 0.00000
154.00000 367.61224 0.00000
155.00000 367.61224 0.00000
156.00000 367.61224 0.00000
157.00000 367.61224 0.00000
158.00000 367.61224 0.00000
159.00000 367.61224 0.00000
160.00000 367.61224 0.00000
161.00000 367.61224 0.00000
162.00000 367.61224 0.00000
163.00000 367.61224 0.00000
164.00000 367.61224 0.00000
165.00000 367.61224 0.00000
166.00000 367.61224 0.00000
167.00000 367.61224 0.00000
168.00000 367.61224 0.00000
169.00000 367.61224 0.00000
170.00000 367.61224 0.00000
171.00000 367.61224 0.00000
172.00000 367.61224 0.00000
173.00000 367.61224 0.00000
174.00000 367.61224 0.00000
175.00000 367.61224 0.00000
176.00000 367.61224 0.00000
177.00000 367.61224 0.00000
178.00000 367.61224 0.00000
179.00000 367.61224 0.00000
180.00000 367.61224 0.00000
181.00000 367.61224 0.00000
182.00000 367.61224 0.00000
183.00000 367.61224 0.00000
184.00000 367.61224 0.00000
185.00000 367.61224 0.00000
186.00000 367.61224 0.00000
187.00000 367.61224 0.00000
188.00000 367.61224 0.00000
189.00000 367.61224 0.00000
190.00000 367.61224 0.00000
191.00000 367.61224 0.00000
192.00000 367.61224 0.00000
193.00000 367.61224 0.00000
194.00000 367.61224 0.00000
195.00000 367.61224 0.00000
196.00000 367.61224 0.00000
197.00000 367.61224 0.00000
198.00000 367.61224 0.00000
199.00000 367.61224 0.00000
200.00000 367.61224 0.00000
201.00000 367.61224 0.00000
202.00000 367.61224 0.00000
203.00000 367.61224 0.00000
204.00000 367.61224 0.00000
205.00000 367.61224 0.00000
206.00000 367.61224 0.00000
207.00000 367.61224 0.00000
208.00000 367.61224 0.00000
209.00000 367.61224 0.00000
210.00000 367.61224 0.00000
211.00000 367.61224 0.00000
212.00000 367.61224 0.00000
213.00000 367.61224 0.00000
214.00000 367.61224 0.00000
215.00000 367.61224 0.00000
216.00000 367.61224 0.00000
217.00000 367.61224 0.00000
218.00000 367.61224 0.00000
219.00000 367.61224 0.00000
220.00000 367.61224 0.00000
221.00000 367.61224 0.00000
222.00000 367.61224 0.00000
223.00000 367.61224 0.00000
224.00000 367.61224 0.00000
225.00000 367.61224 0.00000
226.00000 367.61224 0.00000
227.00000 367.61224 0.00000
228.00000 367.61224 0.00000
229.00000 367.61224 0.00000
230.00000 367.61224 0.00000
231.00000 367.61224 0.00000
232.00000 367.61224 0.00000
233.00000 367.61224 0.00000
234.00000 367.61224 0.00000
235.00000 367.61224 0.00000
236.00000 367.61224 0.00000
237.00000 367.61224 0.00000
238.00000 367.61224 0.00000
239.00000 367.61224 0.00000
240.00000 367.61224 0.00000
241.00000 367.61224 0.00000
242.00000 367.61224 0.00000
243.00000 367.61224 0.00000
244.00000 367.61224 0.00000
245.00000 367.61224 0.00000
246.00000 367.61224 0.00000
247.00000 367.61224 0.00000
248.00000 367.61224 0.00000
249.00000 367.61224 0.00000
250.00000 367.61224 0.00000
251.00000 367.61224 0.00000
252.00000 367.61224 0.00000
253.00000 367.61224 0.00000
254.00000 367.61224 0.00000
255.00000 367.61224 0.00000
256.00000 367.61224 0.00000
257.00000 367.61224 0.00000
258.00000 367.61224 0.00000
259.00000 367.61224 0.00000
260.00000 367.61224 0.00000
261.00000 367.61224 0.00000
262.00000 367.61224 0.00000
263.00000 367.61224 0.00000
264.00000 367.61224 0.00000
265.00000 367.61224 0.00000
266.00000 367.61224 0.00000
267.00000 367.61224 0.00000
268.00000 367.61224 0.00000
269.00000 367.61224 0.00000
270.00000 367.61224 0.00000
271.00000 367.61224 0.00000
272.00000 367.61224 0.00000
273.00000 367.61224 0.00000
274.00000 367.61224 0.00000
275.00000 367.61224 0.00000
276.00000 367.61224 0.00000
277.00000 367.61224 0.00000
278.00000 367.61224 0.00000
279.00000 367.61224 0.00000
280.00000 367.61224 0.00000
281.00000 367.61224 0.00000
282.00000 367.61224 0.00000
283.00000 367.61224 0.00000
284.00000 367.61224 0.00000
285.00000 367.61224 0.00000
286.00000 367.61224 0.00000
287.00000 367.61224 0.00000
288.00000 367.61224 0.00000
289.00000 367.61224 0.00000
290.00000 367.61224 0.00000
291.00000 367.61224 0.00000
292.00000 367.61224 0.00000
293.00000 367.61224 0.00000
294.00000 367.61224 0.00000
295.00000 367.61224 0.00000
296.00000 367.61224 0.00000
297.00000 367.61224 0.00000
298.00000 367.61224 0.00000
299.00000 367.61224 0.00000
300.00000 367.61224 0.00000

1.00000 377.79592 0.00000
2.00000 377.79592 0.00000
3.00000 377.79592 0.00000
4.00000 377.79592 0.00000
5.00000 377.79592 0.00000
6.00000 377.79592 0.04082
7.00000 377.79592 0.08163
8.00000 377.79592 0.12245
9.00000 377.79592 0.14286
10.00000 377.79592 0.16326
11.00000 377.79592 0.18367
12.00000 377.79592 0.20408
13.00000 377.79592 0.20408
14.00000 377.79592 0.22449
15.00000 377.79592 0.22449
16.00000 377.79592 0.22449
17.00000 377.79592 0.24490
18.00000 377.79592 0.24490
19.00000 377.79592 0.24490
20.00000 377.79592 0.24490
21.00000 377.79592 0.26531
22.00000 377.79592 0.26531
23.00000 377.79592 0.26531
24.00000 377.79592 0.26531
25.00000 377.79592 0.26531
26.00000 377.79592 0.26531
27.00000 377.79592 0.26531
28.00000 377.79592 0.26531
29.00000 377.79592 0.26531
30.00000 377.79592 0.28571
31.00000 377.79592 0.28571
32.00000 377.79592 0.28571
33.00000 377.79592 0.28571
34.00000 377.79592 0.28571
35.00000 377.79592 0.28571
36.00000 377.79592 0.28571
37.00000 377.79592 0.28571
38.00000 377.79592 0.28571
39.00000 377.79592 0.28571
40.00000 377.79592 0.28571
41.00000 377.79592 0.28571
42.00000 377.79592 0.28571
43.00000 377.79592 0.28571
44.00000 377.79592 0.28571
45.00000 377.79592 0.28571
46.00000 377.79592 0.28571
47.00000 377.79592 0.28571
48.00000 377.79592 0.28571
49.00000 377.79592 0.28571
50.00000 377.79592 0.28571
51.00000 377.79592 0.28571
52.00000 377.79592 0.28571
53.00000 377.79592 0.28571
54.00000 377.79592 0.28571
55.00000 377.79592 0.28571
56.00000 377.79592 0.28571
57.00000 377.79592 0.28571
58.00000 377.79592 0.28571
59.00000 377.79592 0.28571
60.00000 377.79592 0.28571
61.00000 377.79592 0.28571
62.00000 377.79592 0.28571
63.00000 377.79592 0.26531
64.00000 377.79592 0.26531
65.00000 377.79592 0.26531
66.00000 377.79592 0.26531
67.00000 377.79592 0.26531
68.00000 377.79592 0.26531
69.00000 377.79592 0.26531
70.00000 377.79592 0.26531
71.00000 377.79592 0.26531
72.00000 377.79592 0.26531
73.00000 377.79592 0.26531
74.00000 377.79592 0.26531
75.00000 377.79592 0.26531
76.00000 377.79592 0.26531
77.00000 377.79592 0.26531
78.00000 377.79592 0.26531
79.00000 377.79592 0.24490
80.00000 377.79592 0.24490
81.00000 377.79592 0.24490
82.00000 377.79592 0.24490
83.00000 377.79592 0.24490
84.00000 377.79592 0.24490
85.00000 377.79592 0.24490
86.00000 377.79592 0.24490
87.00000 377.79592 0.24490
88.00000 377.79592 0.24490
89.00000 377.79592 0.24490
90.00000 377.79592 0.22449
91.00000 377.79592 0.22449
92.00000 377.79592 0.22449
93.00000 377.79592 0.22449
94.00000 377.79592 0.22449
95.00000 377.79592 0.22449
96.00000 377.79592 0.22449
97.00000 377.79592 0.22449
98.00000 377.79592 0.20408
99.00000 377.79592 0.20408
100.00000 377.79592 0.20408
101.00000 377.79592 0.20408
102.00000 377.79592 0.20408
103.00000 377.79592 0.20408
104.00000 377.79592 0.20408
105.00000 377.79592 0.20408
106.00000 377.79592 0.18367
107.00000 377.79592 0.18367
108.00000 377.79592 0.18367
109.00000 377.79592 0.18367
110.00000 377.79592 0.18367
111.00000 377.79592 0.18367
112.00000 377.79592 0.16326
113.00000 377.79592 0.16326
114.00000 377.79592 0.16326
115.00000 377.79592 0.16326
116.00000 377.79592 0.16326
117.00000 377.79592 0.14286
118.00000 377.79592 0.14286
119.00000 377.79592 0.14286
120.00000 377.79592 0.14286
121.00000 377.79592 0.14286
122.00000 377.79592 0.12245
123.00000 377.79592 0.12245
124.00000 377.79592 0.12245
125.00000 377.79592 0.12245
126.00000 377.79592 0.12245
127.00000 377.79592 0.10204
128.00000 377.79592 0.10204
129.00000 377.79592 0.10204
130.00000 377.79592 0.08163
131.00000 377.79592 0.08163
132.00000 377.79592 0.08163
133.00000 377.79592 0.08163
134.00000 377.79592 0.06122
135.00000 377.79592 0.06122
136.00000 377.79592 0.06122
137.00000 377.79592 0.04082
138.00000 377.79592 0.04082
139.00000 377.79592 0.04082
140.00000 377.79592 0.02041
141.00000 377.79592 0.02041
142.00000 377.79592 0.02041
143.00000 377.79592 0.00000
144.00000 377.79592 0.00000
145.00000 377.79592 0.00000
146.00000 377.79592 0.00000
147.00000 377.79592 0.00000
148.00000 377.79592 0.00000
149.00000 377.79592 0.00000
150.00000 377.79592 0.00000
151.00000 377.79592 0.00000
152.00000 377.79592 0.00000
153.00000 377.79592 0.00000
154.00000 377.79592 0.00000
155.00000 377.79592 0.00000
156.00000 377.79592 0.00000
157.00000 377.79592 0.00000
158.00000 377.79592 0.00000
159.00000 377.79592 0.00000
160.00000 377.79592 0.00000
161.00000 377.79592 0.00000
162.00000 377.79592 0.00000
163.00000 377.79592 0.00000
164.00000 377.79592 0.00000
165.00000 377.79592 0.00000
166.00000 377.79592 0.00000
167.00000 377.79592 0.00000
168.00000 377.79592 0.00000
169.00000 377.79592 0.00000
170.00000 377.79592 0.00000
171.00000 377.79592 0.00000
172.00000 377.79592 0.00000
173.00000 377.79592 0.00000
174.00000 377.79592 0.00000
175.00000 377.79592 0.00000
176.00000 377.79592 0.00000
177.00000 377.79592 0.00000
178.00000 377.79592 0.00000
179.00000 377.79592 0.00000
180.00000 377.79592 0.00000
181.00000 377.79592 0.00000
182.00000 377.79592 0.00000
183.00000 377.79592 0.00000
184.00000 377.79592 0.00000
185.00000 377.79592 0.00000
186.00000 377.79592 0.00000
187.00000 377.79592 0.00000
188.00000 377.79592 0.00000
189.00000 377.79592 0.00000
190.00000 377.79592 0.00000
191.00000 377.79592 0.00000
192.00000 377.79592 0.00000
193.00000 377.79592 0.00000
194.00000 377.79592 0.00000
195.00000 377.79592 0.00000
196.00000 377.79592 0.00000
197.00000 377.79592 0.00000
198.00000 377.79592 0.00000
199.00000 377.79592 0.00000
200.00000 377.79592 0.00000
201.00000 377.79592 0.00000
202.00000 377.79592 0.00000
203.00000 377.79592 0.00000
204.00000 377.79592 0.00000
205.00000 377.79592 0.00000
206.00000 377.79592 0.00000
207.00000 377.79592 0.00000
208.00000 377.79592 0.00000
209.00000 377.79592 0.00000
210.00000 377.79592 0.00000
211.00000 377.79592 0.00000
212.00000 377.79592 0.00000
213.00000 377.79592 0.00000
214.00000 377.79592 0.00000
215.00000 377.79592 0.00000
216.00000 377.79592 0.00000
217.00000 377.79592 0.00000
218.00000 377.79592 0.00000
219.00000 377.79592 0.00000
220.00000 377.79592 0.00000
221.00000 377.79592 0.00000
222.00000 377.79592 0.00000
223.00000 377.79592 0.00000
224.00000 377.79592 0.00000
225.00000 377.79592 0.00000
226.00000 377.79592 0.00000
227.00000 377.79592 0.00000
228.00000 377.79592 0.00000
229.00000 377.79592 0.00000
230.00000 377.79592 0.00000
231.00000 377.79592 0.00000
232.00000 377.79592 0.00000
233.00000 377.79592 0.00000
234.00000 377.79592 0.00000
235.00000 377.79592 0.00000
236.00000 377.79592 0.00000
237.00000 377.79592 0.00000
238.00000 377.79592 0.00000
239.00000 377.79592 0.00000
240.00000 377.79592 0.00000
241.00000 377.79592 0.00000
242.00000 377.79592 0.00000
243.00000 377.79592 0.00000
244.00000 377.79592 0.00000
245.00000 377.79592 0.00000
246.00000 377.79592 0.00000
247.00000 377.79592 0.00000
248.00000 377.79592 0.00000
249.00000 377.79592 0.00000
250.00000 377.79592 0.00000
251.00000 377.79592 0.00000
252.00000 377.79592 0.00000
253.00000 377.79592 0.00000
254.00000 377.79592 0.00000
255.00000 377.79592 0.00000
256.00000 377.79592 0.00000
257.00000 377.79592 0.00000
258.00000 377.79592 0.00000
259.00000 377.79592 0.00000
260.00000 377.79592 0.00000
261.00000 377.79592 0.00000
262.00000 377.79592 0.00000
263.00000 377.79592 0.00000
264.00000 377.79592 0.00000
265.00000 377.79592 0.00000
266.00000 377.79592 0.00000
267.00000 377.79592 0.00000
268.00000 377.79592 0.00000
269.00000 377.79592 0.00000
270.00000 377.79592 0.00000
271.00000 377.79592 0.00000
272.00000 377.79592 0.00000
273.00000 377.79592 0.00000
274.00000 377.79592 0.00000
275.00000 377.79592 0.00000
276.00000 377.79592 0.00000
277.00000 377.79592 0.00000
278.00000 377.79592 0.00000
279.00000 377.79592 0.00000
280.00000 377.79592 0.00000
281.00000 377.79592 0.00000
282.00000 377.79592 0.00000
283.00000 377.79592 0.00000
284.00000 377.79592 0.00000
285.00000 377.79592 0.00000
286.00000 377.79592 0.00000
287.00000 377.79592 0.00000
288.00000 377.79592 0.00000
289.00000 377.79592 0.00000
290.00000 377.79592 0.00000
291.00000 377.79592 0.00000
292.00000 377.79592 0.00000
293.00000 377.79592 0.00000
294.00000 377.79592 0.00000
295.00000 377.79592 0.00000
296.00000 377.79592 0.00000
297.00000 377.79592 0.00000
298.00000 377.79592 0.00000
299.00000 377.79592 0.00000
300.00000 377.79592 0.00000

1.00000 387.97959 0.00000
2.00000 387.97959 0.00000
3.00000 387.97959 0.00000
4.00000 387.97959 0.00000
5.00000 387.97959 0.00000
6.00000 387.97959 0.04082
7.00000 387.97959 0.08163
8.00000 387.97959 0.12245
9.00000 387.97959 0.14286
10.00000 387.97959 0.16326
11.00000 387.97959 0.18367
12.00000 387.97959 0.18367
13.00000 387.97959 0.20408
14.00000 387.97959 0.20408
15.00000 387.97959 0.22449
16.00000 387.97959 0.22449
17.00000 387.97959 0.22449
18.00000 387.97959 0.24490
19.00000 387.97959 0.24490
20.00000 387.97959 0.24490
21.00000 387.97959 0.24490
22.00000 387.97959 0.24490
23.00000 387.97959 0.26531
24.00000 387.97959 0.26531
25.00000 387.97959 0.26531
26.00000 387.97959 0.26531
27.00000 387.97959 0.26531
28.00000 387.97959 0.26531
29.00000 387.97959 0.26531
30.00000 387.97959 0.26531
31.00000 387.97959 0.26531
32.00000 387.97959 0.26531
33.00000 387.97959 0.26531
34.00000 387.97959 0.26531
35.00000 387.97959 0.28571
36.00000 387.97959 0.28571
37.00000 387.97959 0.28571
38.00000 387.97959 0.28571
39.00000 387.97959 0.28571
40.00000 387.97959 0.28571
41.00000 387.97959 0.28571
42.00000 387.97959 0.28571
43.00000 387.97959 0.28571
44.00000 387.97959 0.28571
45.00000 387.97959 0.28571
46.00000 387.97959 0.28571
47.00000 387.97959 0.28571
48.00000 387.97959 0.28571
49.00000 387.97959 0.28571
50.00000 387.97959 0.28571
51.00000 387.97959 0.28571
52.00000 387.97959 0.28571
53.00000 387.97959 0.28571
54.00000 387.97959 0.26531
55.00000 387.97959 0.26531
56.00000 387.97959 0.26531
57.00000 387.97959 0.26531
58.00000 387.97959 0.26531
59.00000 387.97959 0.26531
60.00000 387.97959 0.26531
61.00000 387.97959 0.26531
62.00000 387.97959 0.26531
63.00000 387.97959 0.26531
64.00000 387.97959 0.26531
65.00000 387.97959 0.26531
66.00000 387.97959 0.26531
67.00000 387.97959 0.26531
68.00000 387.97959 0.26531
69.00000 387.97959 0.26531
70.00000 387.97959 0.26531
71.00000 387.97959 0.26531
72.00000 387.97959 0.26531
73.00000 387.97959 0.26531
74.00000 387.97959 0.24490
75.00000 387.97959 0.24490
76.00000 387.97959 0.24490
77.00000 387.97959 0.24490
78.00000 387.97959 0.24490
79.00000 387.97959 0.24490
80.00000 387.97959 0.24490
81.00000 387.97959 0.24490
82.00000 387.97959 0.24490
83.00000 387.97959 0.24490
84.00000 387.97959 0.24490
85.00000 387.97959 0.22449
86.00000 387.97959 0.22449
87.00000 387.97959 0.22449
88.00000 387.97959 0.22449
89.00000 387.97959 0.22449
90.00000 387.97959 0.22449
91.00000 387.97959 0.22449
92.00000 387.97959 0.22449
93.00000 387.97959 0.22449
94.00000 387.97959 0.20408
95.00000 387.97959 0.20408
96.00000 387.97959 0.20408
97.00000 387.97959 0.20408
98.00000 387.97959 0.20408
99.00000 387.97959 0.20408
100.00000 387.97959 0.20408
101.00000 387.97959 0.18367
102.00000 387.97959 0.18367
103.00000 387.97959 0.18367
104.00000 387.97959 0.18367
105.00000 387.97959 0.18367
106.00000 387.97959 0.18367
107.00000 387.97959 0.18367
108.00000 387.97959 0.16326
109.00000 387.97959 0.16326
110.00000 387.97959 0.16326
111.00000 387.97959 0.16326
112.00000 387.97959 0.16326
113.00000 387.97959 0.14286
114.00000 387.97959 0.14286
115.00000 387.97959 0.14286
116.00000 387.97959 0.14286
117.00000 387.97959 0.14286
118.00000 387.97959 0.12245
119.00000 387.97959 0.12245
120.00000 387.97959 0.12245
121.00000 387.97959 0.12245
122.00000 387.97959 0.12245
123.00000 387.97959 0.10204
124.00000 387.97959 0.10204
125.00000 387.97959 0.10204
126.00000 387.97959 0.10204
127.00000 387.97959 0.08163
128.00000 387.97959 0.08163
129.00000 387.97959 0.08163
130.00000 387.97959 0.06122
131.00000 387.97959 0.06122
132.00000 387.97959 0.06122
133.00000 387.97959 0.06122
134.00000 387.97959 0.04082
135.00000 387.97959 0.04082
136.00000 387.97959 0.04082
137.00000 387.97959 0.02041
138.00000 387.97959 0.02041
139.00000 387.97959 0.02041
140.00000 387.97959 0.00000
141.00000 387.97959 0.00000
142.00000 387.97959 0.00000
143.00000 387.97959 0.00000
144.00000 387.97959 0.00000
145.00000 387.97959 0.00000
146.00000 387.97959 0.00000
147.00000 387.97959 0.00000
148.00000 387.97959 0.00000
149.00000 387.97959 0.00000
150.00000 387.97959 0.00000
151.00000 387.97959 0.00000
152.00000 387.97959 0.00000
153.00000 387.97959 0.00000
154.00000 387.97959 0.00000
155.00000 387.97959 0.00000
156.00000 387.97959 0.00000
157.00000 387.97959 0.00000
158.00000 387.97959 0.00000
159.00000 387.97959 0.00000
160.00000 387.97959 0.00000
161.00000 387.97959 0.00000
162.00000 387.97959 0.00000
163.00000 387.97959 0.00000
164.00000 387.97959 0.00000
165.00000 387.97959 0.00000
166.00000 387.97959 0.00000
167.00000 387.97959 0.00000
168.00000 387.97959 0.00000
169.00000 387.97959 0.00000
170.00000 387.97959 0.00000
171.00000 387.97959 0.00000
172.00000 387.97959 0.00000
173.00000 387.97959 0.00000
174.00000 387.97959 0.00000
175.00000 387.97959 0.00000
176.00000 387.97959 0.00000
177.00000 387.97959 0.00000
178.00000 387.97959 0.00000
179.00000 387.97959 0.00000
180.00000 387.97959 0.00000
181.00000 387.97959 0.00000
182.00000 387.97959 0.00000
183.00000 387.97959 0.00000
184.00000 387.97959 0.00000
185.00000 387.97959 0.00000
186.00000 387.97959 0.00000
187.00000 387.97959 0.00000
188.00000 387.97959 0.00000
189.00000 387.97959 0.00000
190.00000 387.97959 0.00000
191.00000 387.97959 0.00000
192.00000 387.97959 0.00000
193.00000 387.97959 0.00000
194.00000 387.97959 0.00000
195.00000 387.97959 0.00000
196.00000 387.97959 0.00000
197.00000 387.97959 0.00000
198.00000 387.97959 0.00000
199.00000 387.97959 0.00000
200.00000 387.97959 0.00000
201.00000 387.97959 0.00000
202.00000 387.97959 0.00000
203.00000 387.97959 0.00000
204.00000 387.97959 0.00000
205.00000 387.97959 0.00000
206.00000 387.97959 0.00000
207.00000 387.97959 0.00000
208.00000 387.97959 0.00000
209.00000 387.97959 0.00000
210.00000 387.97959 0.00000
211.00000 387.97959 0.00000
212.00000 387.97959 0.00000
213.00000 387.97959 0.00000
214.00000 387.97959 0.00000
215.00000 387.97959 0.00000
216.00000 387.97959 0.00000
217.00000 387.97959 0.00000
218.00000 387.97959 0.00000
219.00000 387.97959 0.00000
220.00000 387.97959 0.00000
221.00000 387.97959 0.00000
222.00000 387.97959 0.00000
223.00000 387.97959 0.00000
224.00000 387.97959 0.00000
225.00000 387.97959 0.00000
226.00000 387.97959 0.00000
227.00000 387.97959 0.00000
228.00000 387.97959 0.00000
229.00000 387.97959 0.00000
230.00000 387.97959 0.00000
231.00000 387.97959 0.00000
232.00000 387.97959 0.00000
233.00000 387.97959 0.00000
234.00000 387.97959 0.00000
235.00000 387.97959 0.00000
236.00000 387.97959 0.00000
237.00000 387.97959 0.00000
238.00000 387.97959 0.00000
239.00000 387.97959 0.00000
240.00000 387.97959 0.00000
241.00000 387.97959 0.00000
242.00000 387.97959 0.00000
243.00000 387.97959 0.00000
244.00000 387.97959 0.00000
245.00000 387.97959 0.00000
246.00000 387.97959 0.00000
247.00000 387.97959 0.00000
248.00000 387.97959 0.00000
249.00000 387.97959 0.00000
250.00000 387.97959 0.00000
251.00000 387.97959 0.00000
252.00000 387.97959 0.00000
253.00000 387.97959 0.00000
254.00000 387.97959 0.00000
255.00000 387.97959 0.00000
256.00000 387.97959 0.00000
257.00000 387.97959 0.00000
258.00000 387.97959 0.00000
259.00000 387.97959 0.00000
260.00000 387.97959 0.00000
261.00000 387.97959 0.00000
262.00000 387.97959 0.00000
263.00000 387.97959 0.00000
264.00000 387.97959 0.00000
265.00000 387.97959 0.00000
266.00000 387.97959 0.00000
267.00000 387.97959 0.00000
268.00000 387.97959 0.00000
269.00000 387.97959 0.00000
270.00000 387.97959 0.00000
271.00000 387.97959 0.00000
272.00000 387.97959 0.00000
273.00000 387.97959 0.00000
274.00000 387.97959 0.00000
275.00000 387.97959 0.00000
276.00000 387.97959 0.00000
277.00000 387.97959 0.00000
278.00000 387.97959 0.00000
279.00000 387.97959 0.00000
280.00000 387.97959 0.00000
281.00000 387.97959 0.00000
282.00000 387.97959 0.00000
283.00000 387.97959 0.00000
284.00000 387.97959 0.00000
285.00000 387.97959 0.00000
286.00000 387.97959 0.00000
287.00000 387.97959 0.00000
288.00000 387.97959 0.00000
289.00000 387.97959 0.00000
290.00000 387.97959 0.00000
291.00000 387.97959 0.00000
292.00000 387.97959 0.00000
293.00000 387.97959 0.00000
294.00000 387.97959 0.00000
295.00000 387.97959 0.00000
296.00000 387.97959 0.00000
297.00000 387.97959 0.00000
298.00000 387.97959 0.00000
299.00000 387.97959 0.00000
300.00000 387.97959 0.00000

1.00000 398.16327 0.00000
2.00000 398.16327 0.00000
3.00000 398.16327 0.00000
4.00000 398.16327 0.00000
5.00000 398.16327 0.00000
6.00000 398.16327 0.02041
7.00000 398.16327 0.08163
8.00000 398.16327 0.12245
9.00000 398.16327 0.14286
10.00000 398.16327 0.16326
11.00000 398.16327 0.18367
12.00000 398.16327 0.18367
13.00000 398.16327 0.20408
14.00000 398.16327 0.20408
15.00000 398.16327 0.22449
16.00000 398.16327 0.22449
17.00000 398.16327 0.22449
18.00000 398.16327 0.24490
19.00000 398.16327 0.24490
20.00000 398.16327 0.24490
21.00000 398.16327 0.24490
22.00000 398.16327 0.24490
23.00000 398.16327 0.24490
24.00000 398.16327 0.26531
25.00000 398.16327 0.26531
26.00000 398.16327 0.26531
27.00000 398.16327 0.26531
28.00000 398.16327 0.26531
29.00000 398.16327 0.26531
30.00000 398.16327 0.26531
31.00000 398.16327 0.26531
32.00000 398.16327 0.26531
33.00000 398.16327 0.26531
34.00000 398.16327 0.26531
35.00000 398.16327 0.26531
36.00000 398.16327 0.26531
37.00000 398.16327 0.26531
38.00000 398.16327 0.26531
39.00000 398.16327 0.26531
40.00000 398.16327 0.26531
41.00000 398.16327 0.26531
42.00000 398.16327 0.26531
43.00000 398.16327 0.26531
44.00000 398.16327 0.26531
45.00000 398.16327 0.26531
46.00000 398.16327 0.26531
47.00000 398.16327 0.26531
48.00000 398.16327 0.26531
49.00000 398.16327 0.26531
50.00000 398.16327 0.26531
51.00000 398.16327 0.26531
52.00000 398.16327 0.26531
53.00000 398.16327 0.26531
54.00000 398.16327 0.26531
55.00000 398.16327 0.26531
56.00000 398.16327 0.26531
57.00000 398.16327 0.26531
58.00000 398.16327 0.26531
59.00000 398.16327 0.26531
60.00000 398.16327 0.26531
61.00000 398.16327 0.26531
62.00000 398.16327 0.26531
63.00000 398.16327 0.26531
64.00000 398.16327 0.26531
65.00000 398.16327 0.26531
66.00000 398.16327 0.26531
67.00000 398.16327 0.26531
68.00000 398.16327 0.24490
69.00000 398.16327 0.24490
70.00000 398.16327 0.24490
71.00000 398.16327 0.24490
72.00000 398.16327 0.24490
73.00000 398.16327 0.24490
74.00000 398.16327 0.24490
75.00000 398.16327 0.24490
76.00000 398.16327 0.24490
77.00000 398.16327 0.24490
78.00000 398.16327 0.24490
79.00000 398.16327 0.24490
80.00000 398.16327 0.22449
81.00000 398.16327 0.22449
82.00000 398.16327 0.22449
83.00000 398.16327 0.22449
84.00000 398.16327 0.22449
85.00000 398.16327 0.22449
86.00000 398.16327 0.22449
87.00000 398.16327 0.22449
88.00000 398.16327 0.22449
89.00000 398.16327 0.22449
90.00000 398.16327 0.20408
91.00000 398.16327 0.20408
92.00000 398.16327 0.20408
93.00000 398.16327 0.20408
94.00000 398.16327 0.20408
95.00000 398.16327 0.20408
96.00000 398.16327 0.20408
97.00000 398.16327 0.18367
98.00000 398.16327 0.18367
99.00000 398.16327 0.18367
100.00000 398.16327 0.18367
101.00000 398.16327 0.18367
102.00000 398.16327 0.18367
103.00000 398.16327 0.18367
104.00000 398.16327 0.16326
105.00000 398.16327 0.16326
106.00000 398.16327 0.16326
107.00000 398.16327 0.16326
108.00000 398.16327 0.16326
109.00000 398.16327 0.16326
110.00000 398.16327 0.14286
111.00000 398.16327 0.14286
112.00000 398.16327 0.14286
113.00000 398.16327 0.14286
114.00000 398.16327 0.14286
115.00000 398.16327 0.12245
116.00000 398.16327 0.12245
117.00000 398.16327 0.12245
118.00000 398.16327 0.12245
119.00000 398.16327 0.10204
120.00000 398.16327 0.10204
121.00000 398.16327 0.10204
122.00000 398.16327 0.10204
123.00000 398.16327 0.08163
124.00000 398.16327 0.08163
125.00000 398.16327 0.08163
126.00000 398.16327 0.08163
127.00000 398.16327 0.06122
128.00000 398.16327 0.06122
129.00000 398.16327 0.06122
130.00000 398.16327 0.04082
131.00000 398.16327 0.04082
132.00000 398.16327 0.04082
133.00000 398.16327 0.02041
134.00000 398.16327 0.02041
135.00000 398.16327 0.02041
136.00000 398.16327 0.00000
137.00000 398.16327 0.00000
138.00000 398.16327 0.00000
139.00000 398.16327 0.00000
140.00000 398.16327 0.00000
141.00000 398.16327 0.00000
142.00000 398.16327 0.00000
143.00000 398.16327 0.00000
144.00000 398.16327 0.00000
145.00000 398.16327 0.00000
146.00000 398.16327 0.00000
147.00000 398.16327 0.00000
148.00000 398.16327 0.00000
149.00000 398.16327 0.00000
150.00000 398.16327 0.00000
151.00000 398.16327 0.00000
152.00000 398.16327 0.00000
153.00000 398.16327 0.00000
154.00000 398.16327 0.00000
155.00000 398.16327 0.00000
156.00000 398.16327 0.00000
157.00000 398.16327 0.00000
158.00000 398.16327 0.00000
159.00000 398.16327 0.00000
160.00000 398.16327 0.00000
161.00000 398.16327 0.00000
162.00000 398.16327 0.00000
163.00000 398.16327 0.00000
164.00000 398.16327 0.00000
165.00000 398.16327 0.00000
166.00000 398.16327 0.00000
167.00000 398.16327 0.00000
168.00000 398.16327 0.00000
169.00000 398.16327 0.00000
170.00000 398.16327 0.00000
171.00000 398.16327 0.00000
172.00000 398.16327 0.00000
173.00000 398.16327 0.00000
174.00000 398.16327 0.00000
175.00000 398.16327 0.00000
176.00000 398.16327 0.00000
177.00000 398.16327 0.00000
178.00000 398.16327 0.00000
179.00000 398.16327 0.00000
180.00000 398.16327 0.00000
181.00000 398.16327 0.00000
182.00000 398.16327 0.00000
183.00000 398.16327 0.00000
184.00000 398.16327 0.00000
185.00000 398.16327 0.00000
186.00000 398.16327 0.00000
187.00000 398.16327 0.00000
188.00000 398.16327 0.00000
189.00000 398.16327 0.00000
190.00000 398.16327 0.00000
191.00000 398.16327 0.00000
192.00000 398.16327 0.00000
193.00000 398.16327 0.00000
194.00000 398.16327 0.00000
195.00000 398.16327 0.00000
196.00000 398.16327 0.00000
197.00000 398.16327 0.00000
198.00000 398.16327 0.00000
199.00000 398.16327 0.00000
200.00000 398.16327 0.00000
201.00000 398.16327 0.00000
202.00000 398.16327 0.00000
203.00000 398.16327 0.00000
204.00000 398.16327 0.00000
205.00000 398.16327 0.00000
206.00000 398.16327 0.00000
207.00000 398.16327 0.00000
208.00000 398.16327 0.00000
209.00000 398.16327 0.00000
210.00000 398.16327 0.00000
211.00000 398.16327 0.00000
212.00000 398.16327 0.00000
213.00000 398.16327 0.00000
214.00000 398.16327 0.00000
215.00000 398.16327 0.00000
216.00000 398.16327 0.00000
217.00000 398.16327 0.00000
218.00000 398.16327 0.00000
219.00000 398.16327 0.00000
220.00000 398.16327 0.00000
221.00000 398.16327 0.00000
222.00000 398.16327 0.00000
223.00000 398.16327 0.00000
224.00000 398.16327 0.00000
225.00000 398.16327 0.00000
226.00000 398.16327 0.00000
227.00000 398.16327 0.00000
228.00000 398.16327 0.00000
229.00000 398.16327 0.00000
230.00000 398.16327 0.00000
231.00000 398.16327 0.00000
232.00000 398.16327 0.00000
233.00000 398.16327 0.00000
234.00000 398.16327 0.00000
235.00000 398.16327 0.00000
236.00000 398.16327 0.00000
237.00000 398.16327 0.00000
238.00000 398.16327 0.00000
239.00000 398.16327 0.00000
240.00000 398.16327 0.00000
241.00000 398.16327 0.00000
242.00000 398.16327 0.00000
243.00000 398.16327 0.00000
244.00000 398.16327 0.00000
245.00000 398.16327 0.00000
246.00000 398.16327 0.00000
247.00000 398.16327 0.00000
248.00000 398.16327 0.00000
249.00000 398.16327 0.00000
250.00000 398.16327 0.00000
251.00000 398.16327 0.00000
252.00000 398.16327 0.00000
253.00000 398.16327 0.00000
254.00000 398.16327 0.00000
255.00000 398.16327 0.00000
256.00000 398.16327 0.00000
257.00000 398.16327 0.00000
258.00000 398.16327 0.00000
259.00000 398.16327 0.00000
260.00000 398.16327 0.00000
261.00000 398.16327 0.00000
262.00000 398.16327 0.00000
263.00000 398.16327 0.00000
264.00000 398.16327 0.00000
265.00000 398.16327 0.00000
266.00000 398.16327 0.00000
267.00000 398.16327 0.00000
268.00000 398.16327 0.00000
269.00000 398.16327 0.00000
270.00000 398.16327 0.00000
271.00000 398.16327 0.00000
272.00000 398.16327 0.00000
273.00000 398.16327 0.00000
274.00000 398.16327 0.00000
275.00000 398.16327 0.00000
276.00000 398.16327 0.00000
277.00000 398.16327 0.00000
278.00000 398.16327 0.00000
279.00000 398.16327 0.00000
280.00000 398.16327 0.00000
281.00000 398.16327 0.00000
282.00000 398.16327 0.00000
283.00000 398.16327 0.00000
284.00000 398.16327 0.00000
285.00000 398.16327 0.00000
286.00000 398.16327 0.00000
287.00000 398.16327 0.00000
288.00000 398.16327 0.00000
289.00000 398.16327 0.00000
290.00000 398.16327 0.00000
291.00000 398.16327 0.00000
292.00000 398.16327 0.00000
293.00000 398.16327 0.00000
294.00000 398.16327 0.00000
295.00000 398.16327 0.00000
296.00000 398.16327 0.00000
297.00000 398.16327 0.00000
298.00000 398.16327 0.00000
299.00000 398.16327 0.00000
300.00000 398.16327 0.00000

1.00000 408.34694 0.00000
2.00000 408.34694 0.00000
3.00000 408.34694 0.00000
4.00000 408.34694 0.00000
5.00000 408.34694 0.00000
6.00000 408.34694 0.02041
7.00000 408.34694 0.08163
8.00000 408.34694 0.10204
9.00000 408.34694 0.14286
10.00000 408.34694 0.16326
11.00000 408.34694 0.16326
12.00000 408.34694 0.18367
13.00000 408.34694 0.20408
14.00000 408.34694 0.20408
15.00000 408.34694 0.22449
16.00000 408.34694 0.22449
17.00000 408.34694 0.22449
18.00000 408.34694 0.22449
19.00000 408.34694 0.24490
20.00000 408.34694 0.24490
21.00000 408.34694 0.24490
22.00000 408.34694 0.24490
23.00000 408.34694 0.24490
24.00000 408.34694 0.24490
25.00000 408.34694 0.24490
26.00000 408.34694 0.26531
27.00000 408.34694 0.26531
28.00000 408.34694 0.26531
29.00000 408.34694 0.26531
30.00000 408.34694 0.26531
31.00000 408.34694 0.26531
32.00000 408.34694 0.26531
33.00000 408.34694 0.26531
34.00000 408.34694 0.26531
35.00000 408.34694 0.26531
36.00000 408.34694 0.26531
37.00000 408.34694 0.26531
38.00000 408.34694 0.26531
39.00000 408.34694 0.26531
40.00000 408.34694 0.26531
41.00000 408.34694 0.26531
42.00000 408.34694 0.26531
43.00000 408.34694 0.26531
44.00000 408.34694 0.26531
45.00000 408.34694 0.26531
46.00000 408.34694 0.26531
47.00000 408.34694 0.26531
48.00000 408.34694 0.26531
49.00000 408.34694 0.26531
50.00000 408.34694 0.26531
51.00000 408.34694 0.26531
52.00000 408.34694 0.26531
53.00000 408.34694 0.26531
54.00000 408.34694 0.26531
55.00000 408.34694 0.26531
56.00000 408.34694 0.26531
57.00000 408.34694 0.26531
58.00000 408.34694 0.26531
59.00000 408.34694 0.26531
60.00000 408.34694 0.26531
61.00000 408.34694 0.26531
62.00000 408.34694 0.24490
63.00000 408.34694 0.24490
64.00000 408.34694 0.24490
65.00000 408.34694 0.24490
66.00000 408.34694 0.24490
67.00000 408.34694 0.24490
68.00000 408.34694 0.24490
69.00000 408.34694 0.24490
70.00000 408.34694 0.24490
71.00000 408.34694 0.24490
72.00000 408.34694 0.24490
73.00000 408.34694 0.24490
74.00000 408.34694 0.24490
75.00000 408.34694 0.24490
76.00000 408.34694 0.22449
77.00000 408.34694 0.22449
78.00000 408.34694 0.22449
79.00000 408.34694 0.22449
80.00000 408.34694 0.22449
81.00000 408.34694 0.22449
82.00000 408.34694 0.22449
83.00000 408.34694 0.22449
84.00000 408.34694 0.22449
85.00000 408.34694 0.20408
86.00000 408.34694 0.20408
87.00000 408.34694 0.20408
88.00000 408.34694 0.20408
89.00000 408.34694 0.20408
90.00000 408.34694 0.20408
91.00000 408.34694 0.20408
92.00000 408.34694 0.20408
93.00000 408.34694 0.18367
94.00000 408.34694 0.18367
95.00000 408.34694 0.18367
96.00000 408.34694 0.18367
97.00000 408.34694 0.18367
98.00000 408.34694 0.18367
99.00000 408.34694 0.18367
100.00000 408.34694 0.16326
101.00000 408.34694 0.16326
102.00000 408.34694 0.16326
103.00000 408.34694 0.16326
104.00000 408.34694 0.16326
105.00000 408.34694 0.16326
106.00000 408.34694 0.14286
107.00000 408.34694 0.14286
108.00000 408.34694 0.14286
109.00000 408.34694 0.14286
110.00000 408.34694 0.14286
111.00000 408.34694 0.12245
112.00000 408.34694 0.12245
113.00000 408.34694 0.12245
114.00000 408.34694 0.12245
115.00000 408.34694 0.12245
116.00000 408.34694 0.10204
117.00000 408.34694 0.10204
118.00000 408.34694 0.10204
119.00000 408.34694 0.10204
120.00000 408.34694 0.08163
121.00000 408.34694 0.08163
122.00000 408.34694 0.08163
123.00000 408.34694 0.08163
124.00000 408.34694 0.06122
125.00000 408.34694 0.06122
126.00000 408.34694 0.06122
127.00000 408.34694 0.04082
128.00000 408.34694 0.04082
129.00000 408.34694 0.04082
130.00000 408.34694 0.02041
131.00000 408.34694 0.02041
132.00000 408.34694 0.02041
133.00000 408.34694 0.00000
134.00000 408.34694 0.00000
135.00000 408.34694 0.00000
136.00000 408.34694 0.00000
137.00000 408.34694 0.00000
138.00000 408.34694 0.00000
139.00000 408.34694 0.00000
140.00000 408.34694 0.00000
141.00000 408.34694 0.00000
142.00000 408.34694 0.00000
143.00000 408.34694 0.00000
144.00000 408.34694 0.00000
145.00000 408.34694 0.00000
146.00000 408.34694 0.00000
147.00000 408.34694 0.00000
148.00000 408.34694 0.00000
149.00000 408.34694 0.00000
150.00000 408.34694 0.00000
151.00000 408.34694 0.00000
152.00000 408.34694 0.00000
153.00000 408.34694 0.00000
154.00000 408.34694 0.00000
155.00000 408.34694 0.00000
156.00000 408.34694 0.00000
157.00000 408.34694 0.00000
158.00000 408.34694 0.00000
159.00000 408.34694 0.00000
160.00000 408.34694 0.00000
161.00000 408.34694 0.00000
162.00000 408.34694 0.00000
163.00000 408.34694 0.00000
164.00000 408.34694 0.00000
165.00000 408.34694 0.00000
166.00000 408.34694 0.00000
167.00000 408.34694 0.00000
168.00000 408.34694 0.00000
169.00000 408.34694 0.00000
170.00000 408.34694 0.00000
171.00000 408.34694 0.00000
172.00000 408.34694 0.00000
173.00000 408.34694 0.00000
174.00000 408.34694 0.00000
175.00000 408.34694 0.00000
176.00000 408.34694 0.00000
177.00000 408.34694 0.00000
178.00000 408.34694 0.00000
179.00000 408.34694 0.00000
180.00000 408.34694 0.00000
181.00000 408.34694 0.00000
182.00000 408.34694 0.00000
183.00000 408.34694 0.00000
184.00000 408.34694 0.00000
185.00000 408.34694 0.00000
186.00000 408.34694 0.00000
187.00000 408.34694 0.00000
188.00000 408.34694 0.00000
189.00000 408.34694 0.00000
190.00000 408.34694 0.00000
191.00000 408.34694 0.00000
192.00000 408.34694 0.00000
193.00000 408.34694 0.00000
194.00000 408.34694 0.00000
195.00000 408.34694 0.00000
196.00000 408.34694 0.00000
197.00000 408.34694 0.00000
198.00000 408.34694 0.00000
199.00000 408.34694 0.00000
200.00000 408.34694 0.00000
201.00000 408.34694 0.00000
202.00000 408.34694 0.00000
203.00000 408.34694 0.00000
204.00000 408.34694 0.00000
205.00000 408.34694 0.00000
206.00000 408.34694 0.00000
207.00000 408.34694 0.00000
208.00000 408.34694 0.00000
209.00000 408.34694 0.00000
210.00000 408.34694 0.00000
211.00000 408.34694 0.00000
212.00000 408.34694 0.00000
213.00000 408.34694 0.00000
214.00000 408.34694 0.00000
215.00000 408.34694 0.00000
216.00000 408.34694 0.00000
217.00000 408.34694 0.00000
218.00000 408.34694 0.00000
219.00000 408.34694 0.00000
220.00000 408.34694 0.00000
221.00000 408.34694 0.00000
222.00000 408.34694 0.00000
223.00000 408.34694 0.00000
224.00000 408.34694 0.00000
225.00000 408.34694 0.00000
226.00000 408.34694 0.00000
227.00000 408.34694 0.00000
228.00000 408.34694 0.00000
229.00000 408.34694 0.00000
230.00000 408.34694 0.00000
231.00000 408.34694 0.00000
232.00000 408.34694 0.00000
233.00000 408.34694 0.00000
234.00000 408.34694 0.00000
235.00000 408.34694 0.00000
236.00000 408.34694 0.00000
237.00000 408.34694 0.00000
238.00000 408.34694 0.00000
239.00000 408.34694 0.00000
240.00000 408.34694 0.00000
241.00000 408.34694 0.00000
242.00000 408.34694 0.00000
243.00000 408.34694 0.00000
244.00000 408.34694 0.00000
245.00000 408.34694 0.00000
246.00000 408.34694 0.00000
247.00000 408.34694 0.00000
248.00000 408.34694 0.00000
249.00000 408.34694 0.00000
250.00000 408.34694 0.00000
251.00000 408.34694 0.00000
252.00000 408.34694 0.00000
253.00000 408.34694 0.00000
254.00000 408.34694 0.00000
255.00000 408.34694 0.00000
256.00000 408.34694 0.00000
257.00000 408.34694 0.00000
258.00000 408.34694 0.00000
259.00000 408.34694 0.00000
260.00000 408.34694 0.00000
261.00000 408.34694 0.00000
262.00000 408.34694 0.00000
263.00000 408.34694 0.00000
264.00000 408.34694 0.00000
265.00000 408.34694 0.00000
266.00000 408.34694 0.00000
267.00000 408.34694 0.00000
268.00000 408.34694 0.00000
269.00000 408.34694 0.00000
270.00000 408.34694 0.00000
271.00000 408.34694 0.00000
272.00000 408.34694 0.00000
273.00000 408.34694 0.00000
274.00000 408.34694 0.00000
275.00000 408.34694 0.00000
276.00000 408.34694 0.00000
277.00000 408.34694 0.00000
278.00000 408.34694 0.00000
279.00000 408.34694 0.00000
280.00000 408.34694 0.00000
281.00000 408.34694 0.00000
282.00000 408.34694 0.00000
283.00000 408.34694 0.00000
284.00000 408.34694 0.00000
285.00000 408.34694 0.00000
286.00000 408.34694 0.00000
287.00000 408.34694 0.00000
288.00000 408.34694 0.00000
289.00000 408.34694 0.00000
290.00000 408.34694 0.00000
291.00000 408.34694 0.00000
292.00000 408.34694 0.00000
293.00000 408.34694 0.00000
294.00000 408.34694 0.00000
295.00000 408.34694 0.00000
296.00000 408.34694 0.00000
297.00000 408.34694 0.00000
298.00000 408.34694 0.00000
299.00000 408.34694 0.00000
300.00000 408.34694 0.00000

1.00000 418.53061 0.00000
2.00000 418.53061 0.00000
3.00000 418.53061 0.00000
4.00000 418.53061 0.00000
5.00000 418.53061 0.00000
6.00000 418.53061 0.02041
7.00000 418.53061 0.06122
8.00000 418.53061 0.10204
9.00000 418.53061 0.14286
10.00000 418.53061 0.16326
11.00000 418.53061 0.16326
12.00000 418.53061 0.18367
13.00000 418.53061 0.20408
14.00000 418.53061 0.20408
15.00000 418.53061 0.20408
16.00000 418.53061 0.22449
17.00000 418.53061 0.22449
18.00000 418.53061 0.22449
19.00000 418.53061 0.22449
20.00000 418.53061 0.24490
21.00000 418.53061 0.24490
22.00000 418.53061 0.24490
23.00000 418.53061 0.24490
24.00000 418.53061 0.24490
25.00000 418.53061 0.24490
26.00000 418.53061 0.24490
27.00000 418.53061 0.24490
28.00000 418.53061 0.26531
29.00000 418.53061 0.26531
30.00000 418.53061 0.26531
31.00000 418.53061 0.26531
32.00000 418.53061 0.26531
33.00000 418.53061 0.26531
34.00000 418.53061 0.26531
35.00000 418.53061 0.26531
36.00000 418.53061 0.26531
37.00000 418.53061 0.26531
38.00000 418.53061 0.26531
39.00000 418.53061 0.26531
40.00000 418.53061 0.26531
41.00000 418.53061 0.26531
42.00000 418.53061 0.26531
43.00000 418.53061 0.26531
44.00000 418.53061 0.26531
45.00000 418.53061 0.26531
46.00000 418.53061 0.26531
47.00000 418.53061 0.26531
48.00000 418.53061 0.26531
49.00000 418.53061 0.26531
50.00000 418.53061 0.26531
51.00000 418.53061 0.26531
52.00000 418.53061 0.26531
53.00000 418.53061 0.26531
54.00000 418.53061 0.26531
55.00000 418.53061 0.26531
56.00000 418.53061 0.24490
57.00000 418.53061 0.24490
58.00000 418.53061 0.24490
59.00000 418.53061 0.24490
60.00000 418.53061 0.24490
61.00000 418.53061 0.24490
62.00000 418.53061 0.24490
63.00000 418.53061 0.24490
64.00000 418.53061 0.24490
65.00000 418.53061 0.24490
66.00000 418.53061 0.24490
67.00000 418.53061 0.24490
68.00000 418.53061 0.24490
69.00000 418.53061 0.24490
70.00000 418.53061 0.24490
71.00000 418.53061 0.22449
72.00000 418.53061 0.22449
73.00000 418.53061 0.22449
74.00000 418.53061 0.22449
75.00000 418.53061 0.22449
76.00000 418.53061 0.22449
77.00000 418.53061 0.22449
78.00000 418.53061 0.22449
79.00000 418.53061 0.22449
80.00000 418.53061 0.22449
81.00000 418.53061 0.20408
82.00000 418.53061 0.20408
83.00000 418.53061 0.20408
84.00000 418.53061 0.20408
85.00000 418.53061 0.20408
86.00000 418.53061 0.20408
87.00000 418.53061 0.20408
88.00000 418.53061 0.20408
89.00000 418.53061 0.18367
90.00000 418.53061 0.18367
91.00000 418.53061 0.18367
92.00000 418.53061 0.18367
93.00000 418.53061 0.18367
94.00000 418.53061 0.18367
95.00000 418.53061 0.18367
96.00000 418.53061 0.16326
97.00000 418.53061 0.16326
98.00000 418.53061 0.16326
99.00000 418.53061 0.16326
100.00000 418.53061 0.16326
101.00000 418.53061 0.16326
102.00000 418.53061 0.14286
103.00000 418.53061 0.14286
104.00000 418.53061 0.14286
105.00000 418.53061 0.14286
106.00000 418.53061 0.14286
107.00000 418.53061 0.14286
108.00000 418.53061 0.12245
109.00000 418.53061 0.12245
110.00000 418.53061 0.12245
111.00000 418.53061 0.12245
112.00000 418.53061 0.10204
113.00000 418.53061 0.10204
114.00000 418.53061 0.10204
115.00000 418.53061 0.10204
116.00000 418.53061 0.08163
117.00000 418.53061 0.08163
118.00000 418.53061 0.08163
119.00000 418.53061 0.08163
120.00000 418.53061 0.06122
121.00000 418.53061 0.06122
122.00000 418.53061 0.06122
123.00000 418.53061 0.06122
124.00000 418.53061 0.04082
125.00000 418.53061 0.04082
126.00000 418.53061 0.04082
127.00000 418.53061 0.02041
128.00000 418.53061 0.02041
129.00000 418.53061 0.02041
130.00000 418.53061 0.00000
131.00000 418.53061 0.00000
132.00000 418.53061 0.00000
133.00000 418.53061 0.00000
134.00000 418.53061 0.00000
135.00000 418.53061 0.00000
136.00000 418.53061 0.00000
137.00000 418.53061 0.00000
138.00000 418.53061 0.00000
139.00000 418.53061 0.00000
140.00000 418.53061 0.00000
141.00000 418.53061 0.00000
142.00000 418.53061 0.00000
143.00000 418.53061 0.00000
144.00000 418.53061 0.00000
145.00000 418.53061 0.00000
146.00000 418.53061 0.00000
147.00000 418.53061 0.00000
148.00000 418.53061 0.00000
149.00000 418.53061 0.00000
150.00000 418.53061 0.00000
151.00000 418.53061 0.00000
152.00000 418.53061 0.00000
153.00000 418.53061 0.00000
154.00000 418.53061 0.00000
155.00000 418.53061 0.00000
156.00000 418.53061 0.00000
157.00000 418.53061 0.00000
158.00000 418.53061 0.00000
159.00000 418.53061 0.00000
160.00000 418.53061 0.00000
161.00000 418.53061 0.00000
162.00000 418.53061 0.00000
163.00000 418.53061 0.00000
164.00000 418.53061 0.00000
165.00000 418.53061 0.00000
166.00000 418.53061 0.00000
167.00000 418.53061 0.00000
168.00000 418.53061 0.00000
169.00000 418.53061 0.00000
170.00000 418.53061 0.00000
171.00000 418.53061 0.00000
172.00000 418.53061 0.00000
173.00000 418.53061 0.00000
174.00000 418.53061 0.00000
175.00000 418.53061 0.00000
176.00000 418.53061 0.00000
177.00000 418.53061 0.00000
178.00000 418.53061 0.00000
179.00000 418.53061 0.00000
180.00000 418.53061 0.00000
181.00000 418.53061 0.00000
182.00000 418.53061 0.00000
183.00000 418.53061 0.00000
184.00000 418.53061 0.00000
185.00000 418.53061 0.00000
186.00000 418.53061 0.00000
187.00000 418.53061 0.00000
188.00000 418.53061 0.00000
189.00000 418.53061 0.00000
190.00000 418.53061 0.00000
191.00000 418.53061 0.00000
192.00000 418.53061 0.00000
193.00000 418.53061 0.00000
194.00000 418.53061 0.00000
195.00000 418.53061 0.00000
196.00000 418.53061 0.00000
197.00000 418.53061 0.00000
198.00000 418.53061 0.00000
199.00000 418.53061 0.00000
200.00000 418.53061 0.00000
201.00000 418.53061 0.00000
202.00000 418.53061 0.00000
203.00000 418.53061 0.00000
204.00000 418.53061 0.00000
205.00000 418.53061 0.00000
206.00000 418.53061 0.00000
207.00000 418.53061 0.00000
208.00000 418.53061 0.00000
209.00000 418.53061 0.00000
210.00000 418.53061 0.00000
211.00000 418.53061 0.00000
212.00000 418.53061 0.00000
213.00000 418.53061 0.00000
214.00000 418.53061 0.00000
215.00000 418.53061 0.00000
216.00000 418.53061 0.00000
217.00000 418.53061 0.00000
218.00000 418.53061 0.00000
219.00000 418.53061 0.00000
220.00000 418.53061 0.00000
221.00000 418.53061 0.00000
222.00000 418.53061 0.00000
223.00000 418.53061 0.00000
224.00000 418.53061 0.00000
225.00000 418.53061 0.00000
226.00000 418.53061 0.00000
227.00000 418.53061 0.00000
228.00000 418.53061 0.00000
229.00000 418.53061 0.00000
230.00000 418.53061 0.00000
231.00000 418.53061 0.00000
232.00000 418.53061 0.00000
233.00000 418.53061 0.00000
234.00000 418.53061 0.00000
235.00000 418.53061 0.00000
236.00000 418.53061 0.00000
237.00000 418.53061 0.00000
238.00000 418.53061 0.00000
239.00000 418.53061 0.00000
240.00000 418.53061 0.00000
241.00000 418.53061 0.00000
242.00000 418.53061 0.00000
243.00000 418.53061 0.00000
244.00000 418.53061 0.00000
245.00000 418.53061 0.00000
246.00000 418.53061 0.00000
247.00000 418.53061 0.00000
248.00000 418.53061 0.00000
249.00000 418.53061 0.00000
250.00000 418.53061 0.00000
251.00000 418.53061 0.00000
252.00000 418.53061 0.00000
253.00000 418.53061 0.00000
254.00000 418.53061 0.00000
255.00000 418.53061 0.00000
256.00000 418.53061 0.00000
257.00000 418.53061 0.00000
258.00000 418.53061 0.00000
259.00000 418.53061 0.00000
260.00000 418.53061 0.00000
261.00000 418.53061 0.00000
262.00000 418.53061 0.00000
263.00000 418.53061 0.00000
264.00000 418.53061 0.00000
265.00000 418.53061 0.00000
266.00000 418.53061 0.00000
267.00000 418.53061 0.00000
268.00000 418.53061 0.00000
269.00000 418.53061 0.00000
270.00000 418.53061 0.00000
271.00000 418.53061 0.00000
272.00000 418.53061 0.00000
273.00000 418.53061 0.00000
274.00000 418.53061 0.00000
275.00000 418.53061 0.00000
276.00000 418.53061 0.00000
277.00000 418.53061 0.00000
278.00000 418.53061 0.00000
279.00000 418.53061 0.00000
280.00000 418.53061 0.00000
281.00000 418.53061 0.00000
282.00000 418.53061 0.00000
283.00000 418.53061 0.00000
284.00000 418.53061 0.00000
285.00000 418.53061 0.00000
286.00000 418.53061 0.00000
287.00000 418.53061 0.00000
288.00000 418.53061 0.00000
289.00000 418.53061 0.00000
290.00000 418.53061 0.00000
291.00000 418.53061 0.00000
292.00000 418.53061 0.00000
293.00000 418.53061 0.00000
294.00000 418.53061 0.00000
295.00000 418.53061 0.00000
296.00000 418.53061 0.00000
297.00000 418.53061 0.00000
298.00000 418.53061 0.00000
299.00000 418.53061 0.00000
300.00000 418.53061 0.00000

1.00000 428.71429 0.00000
2.00000 428.71429 0.00000
3.00000 428.71429 0.00000
4.00000 428.71429 0.00000
5.00000 428.71429 0.00000
6.00000 428.71429 0.02041
7.00000 428.71429 0.06122
8.00000 428.71429 0.10204
9.00000 428.71429 0.12245
10.00000 428.71429 0.14286
11.00000 428.71429 0.16326
12.00000 428.71429 0.18367
13.00000 428.71429 0.18367
14.00000 428.71429 0.20408
15.00000 428.71429 0.20408
16.00000 428.71429 0.22449
17.00000 428.71429 0.22449
18.00000 428.71429 0.22449
19.00000 428.71429 0.22449
20.00000 428.71429 0.22449
21.00000 428.71429 0.24490
22.00000 428.71429 0.24490
23.00000 428.71429 0.24490
24.00000 428.71429 0.24490
25.00000 428.71429 0.24490
26.00000 428.71429 0.24490
27.00000 428.71429 0.24490
28.00000 428.71429 0.24490
29.00000 428.71429 0.24490
30.00000 428.71429 0.24490
31.00000 428.71429 0.26531
32.00000 428.71429 0.26531
33.00000 428.71429 0.26531
34.00000 428.71429 0.26531
35.00000 428.71429 0.26531
36.00000 428.71429 0.26531
37.00000 428.71429 0.26531
38.00000 428.71429 0.26531
39.00000 428.71429 0.26531
40.00000 428.71429 0.26531
41.00000 428.71429 0.26531
42.00000 428.71429 0.26531
43.00000 428.71429 0.26531
44.00000 428.71429 0.26531
45.00000 428.71429 0.26531
46.00000 428.71429 0.26531
47.00000 428.71429 0.26531
48.00000 428.71429 0.24490
49.00000 428.71429 0.24490
50.00000 428.71429 0.24490
51.00000 428.71429 0.24490
52.00000 428.71429 0.24490
53.00000 428.71429 0.24490
54.00000 428.71429 0.24490
55.00000 428.71429 0.24490
56.00000 428.71429 0.24490
57.00000 428.71429 0.24490
58.00000 428.71429 0.24490
59.00000 428.71429 0.24490
60.00000 428.71429 0.24490
61.00000 428.71429 0.24490
62.00000 428.71429 0.24490
63.00000 428.71429 0.24490
64.00000 428.71429 0.24490
65.00000 428.71429 0.24490
66.00000 428.71429 0.22449
67.00000 428.71429 0.22449
68.00000 428.71429 0.22449
69.00000 428.71429 0.22449
70.00000 428.71429 0.22449
71.00000 428.71429 0.22449
72.00000 428.71429 0.22449
73.00000 428.71429 0.22449
74.00000 428.71429 0.22449
75.00000 428.71429 0.22449
76.00000 428.71429 0.22449
77.00000 428.71429 0.20408
78.00000 428.71429 0.20408
79.00000 428.71429 0.20408
80.00000 428.71429 0.20408
81.00000 428.71429 0.20408
82.00000 428.71429 0.20408
83.00000 428.71429 0.20408
84.00000 428.71429 0.20408
85.00000 428.71429 0.20408
86.00000 428.71429 0.18367
87.00000 428.71429 0.18367
88.00000 428.71429 0.18367
89.00000 428.71429 0.18367
90.00000 428.71429 0.18367
91.00000 428.71429 0.18367
92.00000 428.71429 0.18367
93.00000 428.71429 0.16326
94.00000 428.71429 0.16326
95.00000 428.71429 0.16326
96.00000 428.71429 0.16326
97.00000 428.71429 0.16326
98.00000 428.71429 0.16326
99.00000 428.71429 0.14286
100.00000 428.71429 0.14286
101.00000 428.71429 0.14286
102.00000 428.71429 0.14286
103.00000 428.71429 0.14286
104.00000 428.71429 0.12245
105.00000 428.71429 0.12245
106.00000 428.71429 0.12245
107.00000 428.71429 0.12245
108.00000 428.71429 0.12245
109.00000 428.71429 0.10204
110.00000 428.71429 0.10204
111.00000 428.71429 0.10204
112.00000 428.71429 0.10204
113.00000 428.71429 0.08163
114.00000 428.71429 0.08163
115.00000 428.71429 0.08163
116.00000 428.71429 0.08163
117.00000 428.71429 0.06122
118.00000 428.71429 0.06122
119.00000 428.71429 0.06122
120.00000 428.71429 0.04082
121.00000 428.71429 0.04082
122.00000 428.71429 0.04082
123.00000 428.71429 0.02041
124.00000 428.71429 0.02041
125.00000 428.71429 0.02041
126.00000 428.71429 0.00000
127.00000 428.71429 0.00000
128.00000 428.71429 0.00000
129.00000 428.71429 0.00000
130.00000 428.71429 0.00000
131.00000 428.71429 0.00000
132.00000 428.71429 0.00000
133.00000 428.71429 0.00000
134.00000 428.71429 0.00000
135.00000 428.71429 0.00000
136.00000 428.71429 0.00000
137.00000 428.71429 0.00000
138.00000 428.71429 0.00000
139.00000 428.71429 0.00000
140.00000 428.71429 0.00000
141.00000 428.71429 0.00000
142.00000 428.71429 0.00000
143.00000 428.71429 0.00000
144.00000 428.71429 0.00000
145.00000 428.71429 0.00000
146.00000 428.71429 0.00000
147.00000 428.71429 0.00000
148.00000 428.71429 0.00000
149.00000 428.71429 0.00000
150.00000 428.71429 0.00000
151.00000 428.71429 0.00000
152.00000 428.71429 0.00000
153.00000 428.71429 0.00000
154.00000 428.71429 0.00000
155.00000 428.71429 0.00000
156.00000 428.71429 0.00000
157.00000 428.71429 0.00000
158.00000 428.71429 0.00000
159.00000 428.71429 0.00000
160.00000 428.71429 0.00000
161.00000 428.71429 0.00000
162.00000 428.71429 0.00000
163.00000 428.71429 0.00000
164.00000 428.71429 0.00000
165.00000 428.71429 0.00000
166.00000 428.71429 0.00000
167.00000 428.71429 0.00000
168.00000 428.71429 0.00000
169.00000 428.71429 0.00000
170.00000 428.71429 0.00000
171.00000 428.71429 0.00000
172.00000 428.71429 0.00000
173.00000 428.71429 0.00000
174.00000 428.71429 0.00000
175.00000 428.71429 0.00000
176.00000 428.71429 0.00000
177.00000 428.71429 0.00000
178.00000 428.71429 0.00000
179.00000 428.71429 0.00000
180.00000 428.71429 0.00000
181.00000 428.71429 0.00000
182.00000 428.71429 0.00000
183.00000 428.71429 0.00000
184.00000 428.71429 0.00000
185.00000 428.71429 0.00000
186.00000 428.71429 0.00000
187.00000 428.71429 0.00000
188.00000 428.71429 0.00000
189.00000 428.71429 0.00000
190.00000 428.71429 0.00000
191.00000 428.71429 0.00000
192.00000 428.71429 0.00000
193.00000 428.71429 0.00000
194.00000 428.71429 0.00000
195.00000 428.71429 0.00000
196.00000 428.71429 0.00000
197.00000 428.71429 0.00000
198.00000 428.71429 0.00000
199.00000 428.71429 0.00000
200.00000 428.71429 0.00000
201.00000 428.71429 0.00000
202.00000 428.71429 0.00000
203.00000 428.71429 0.00000
204.00000 428.71429 0.00000
205.00000 428.71429 0.00000
206.00000 428.71429 0.00000
207.00000 428.71429 0.00000
208.00000 428.71429 0.00000
209.00000 428.71429 0.00000
210.00000 428.71429 0.00000
211.00000 428.71429 0.00000
212.00000 428.71429 0.00000
213.00000 428.71429 0.00000
214.00000 428.71429 0.00000
215.00000 428.71429 0.00000
216.00000 428.71429 0.00000
217.00000 428.71429 0.00000
218.00000 428.71429 0.00000
219.00000 428.71429 0.00000
220.00000 428.71429 0.00000
221.00000 428.71429 0.00000
222.00000 428.71429 0.00000
223.00000 428.71429 0.00000
224.00000 428.71429 0.00000
225.00000 428.71429 0.00000
226.00000 428.71429 0.00000
227.00000 428.71429 0.00000
228.00000 428.71429 0.00000
229.00000 428.71429 0.00000
230.00000 428.71429 0.00000
231.00000 428.71429 0.00000
232.00000 428.71429 0.00000
233.00000 428.71429 0.00000
234.00000 428.71429 0.00000
235.00000 428.71429 0.00000
236.00000 428.71429 0.00000
237.00000 428.71429 0.00000
238.00000 428.71429 0.00000
239.00000 428.71429 0.00000
240.00000 428.71429 0.00000
241.00000 428.71429 0.00000
242.00000 428.71429 0.00000
243.00000 428.71429 0.00000
244.00000 428.71429 0.00000
245.00000 428.71429 0.00000
246.00000 428.71429 0.00000
247.00000 428.71429 0.00000
248.00000 428.71429 0.00000
249.00000 428.71429 0.00000
250.00000 428.71429 0.00000
251.00000 428.71429 0.00000
252.00000 428.71429 0.00000
253.00000 428.71429 0.00000
254.00000 428.71429 0.00000
255.00000 428.71429 0.00000
256.00000 428.71429 0.00000
257.00000 428.71429 0.00000
258.00000 428.71429 0.00000
259.00000 428.71429 0.00000
260.00000 428.71429 0.00000
261.00000 428.71429 0.00000
262.00000 428.71429 0.00000
263.00000 428.71429 0.00000
264.00000 428.71429 0.00000
265.00000 428.71429 0.00000
266.00000 428.71429 0.00000
267.00000 428.71429 0.00000
268.00000 428.71429 0.00000
269.00000 428.71429 0.00000
270.00000 428.71429 0.00000
271.00000 428.71429 0.00000
272.00000 428.71429 0.00000
273.00000 428.71429 0.00000
274.00000 428.71429 0.00000
275.00000 428.71429 0.00000
276.00000 428.71429 0.00000
277.00000 428.71429 0.00000
278.00000 428.71429 0.00000
279.00000 428.71429 0.00000
280.00000 428.71429 0.00000
281.00000 428.71429 0.00000
282.00000 428.71429 0.00000
283.00000 428.71429 0.00000
284.00000 428.71429 0.00000
285.00000 428.71429 0.00000
286.00000 428.71429 0.00000
287.00000 428.71429 0.00000
288.00000 428.71429 0.00000
289.00000 428.71429 0.00000
290.00000 428.71429 0.00000
291.00000 428.71429 0.00000
292.00000 428.71429 0.00000
293.00000 428.71429 0.00000
294.00000 428.71429 0.00000
295.00000 428.71429 0.00000
296.00000 428.71429 0.00000
297.00000 428.71429 0.00000
298.00000 428.71429 0.00000
299.00000 428.71429 0.00000
300.00000 428.71429 0.00000

1.00000 438.89796 0.00000
2.00000 438.89796 0.00000
3.00000 438.89796 0.00000
4.00000 438.89796 0.00000
5.00000 438.89796 0.00000
6.00000 438.89796 0.02041
7.00000 438.89796 0.06122
8.00000 438.89796 0.10204
9.00000 438.89796 0.12245
10.00000 438.89796 0.14286
11.00000 438.89796 0.16326
12.00000 438.89796 0.18367
13.00000 438.89796 0.18367
14.00000 438.89796 0.20408
15.00000 438.89796 0.20408
16.00000 438.89796 0.20408
17.00000 438.89796 0.22449
18.00000 438.89796 0.22449
19.00000 438.89796 0.22449
20.00000 438.89796 0.22449
21.00000 438.89796 0.22449
22.00000 438.89796 0.24490
23.00000 438.89796 0.24490
24.00000 438.89796 0.24490
25.00000 438.89796 0.24490
26.00000 438.89796 0.24490
27.00000 438.89796 0.24490
28.00000 438.89796 0.24490
29.00000 438.89796 0.24490
30.00000 438.89796 0.24490
31.00000 438.89796 0.24490
32.00000 438.89796 0.24490
33.00000 438.89796 0.24490
34.00000 438.89796 0.24490
35.00000 438.89796 0.24490
36.00000 438.89796 0.24490
37.00000 438.89796 0.24490
38.00000 438.89796 0.24490
39.00000 438.89796 0.24490
40.00000 438.89796 0.24490
41.00000 438.89796 0.24490
42.00000 438.89796 0.24490
43.00000 438.89796 0.24490
44.00000 438.89796 0.24490
45.00000 438.89796 0.24490
46.00000 438.89796 0.24490
47.00000 438.89796 0.24490
48.00000 438.89796 0.24490
49.00000 438.89796 0.24490
50.00000 438.89796 0.24490
51.00000 438.89796 0.24490
52.00000 438.89796 0.24490
53.00000 438.89796 0.24490
54.00000 438.89796 0.24490
55.00000 438.89796 0.24490
56.00000 438.89796 0.24490
57.00000 438.89796 0.24490
58.00000 438.89796 0.24490
59.00000 438.89796 0.24490
60.00000 438.89796 0.24490
61.00000 438.89796 0.24490
62.00000 438.89796 0.22449
63.00000 438.89796 0.22449
64.00000 438.89796 0.22449
65.00000 438.89796 0.22449
66.00000 438.89796 0.22449
67.00000 438.89796 0.22449
68.00000 438.89796 0.22449
69.00000 438.89796 0.22449
70.00000 438.89796 0.22449
71.00000 438.89796 0.22449
72.00000 438.89796 0.22449
73.00000 438.89796 0.20408
74.00000 438.89796 0.20408
75.00000 438.89796 0.20408
76.00000 438.89796 0.20408
77.00000 438.89796 0.20408
78.00000 438.89796 0.20408
79.00000 438.89796 0.20408
80.00000 438.89796 0.20408
81.00000 438.89796 0.20408
82.00000 438.89796 0.18367
83.00000 438.89796 0.18367
84.00000 438.89796 0.18367
85.00000 438.89796 0.18367
86.00000 438.89796 0.18367
87.00000 438.89796 0.18367
88.00000 438.89796 0.18367
89.00000 438.89796 0.16326
90.00000 438.89796 0.16326
91.00000 438.89796 0.16326
92.00000 438.89796 0.16326
93.00000 438.89796 0.16326
94.00000 438.89796 0.16326
95.00000 438.89796 0.14286
96.00000 438.89796 0.14286
97.00000 438.89796 0.14286
98.00000 438.89796 0.14286
99.00000 438.89796 0.14286
100.00000 438.89796 0.14286
101.00000 438.89796 0.12245
102.00000 438.89796 0.12245
103.00000 438.89796 0.12245
104.00000 438.89796 0.12245
105.00000 438.89796 0.12245
106.00000 438.89796 0.10204
107.00000 438.89796 0.10204
108.00000 438.89796 0.10204
109.00000 438.89796 0.10204
110.00000 438.89796 0.08163
111.00000 438.89796 0.08163
112.00000 438.89796 0.08163
113.00000 438.89796 0.08163
114.00000 438.89796 0.06122
115.00000 438.89796 0.06122
116.00000 438.89796 0.06122
117.00000 438.89796 0.04082
118.00000 438.89796 0.04082
119.00000 438.89796 0.04082
120.00000 438.89796 0.02041
121.00000 438.89796 0.02041
122.00000 438.89796 0.02041
123.00000 438.89796 0.00000
124.00000 438.89796 0.00000
125.00000 438.89796 0.00000
126.00000 438.89796 0.00000
127.00000 438.89796 0.00000
128.00000 438.89796 0.00000
129.00000 438.89796 0.00000
130.00000 438.89796 0.00000
131.00000 438.89796 0.00000
132.00000 438.89796 0.00000
133.00000 438.89796 0.00000
134.00000 438.89796 0.00000
135.00000 438.89796 0.00000
136.00000 438.89796 0.00000
137.00000 438.89796 0.00000
138.00000 438.89796 0.00000
139.00000 438.89796 0.00000
140.00000 438.89796 0.00000
141.00000 438.89796 0.00000
142.00000 438.89796 0.00000
143.00000 438.89796 0.00000
144.00000 438.89796 0.00000
145.00000 438.89796 0.00000
146.00000 438.89796 0.00000
147.00000 438.89796 0.00000
148.00000 438.89796 0.00000
149.00000 438.89796 0.00000
150.00000 438.89796 0.00000
151.00000 438.89796 0.00000
152.00000 438.89796 0.00000
153.00000 438.89796 0.00000
154.00000 438.89796 0.00000
155.00000 438.89796 0.00000
156.00000 438.89796 0.00000
157.00000 438.89796 0.00000
158.00000 438.89796 0.00000
159.00000 438.89796 0.00000
160.00000 438.89796 0.00000
161.00000 438.89796 0.00000
162.00000 438.89796 0.00000
163.00000 438.89796 0.00000
164.00000 438.89796 0.00000
165.00000 438.89796 0.00000
166.00000 438.89796 0.00000
167.00000 438.89796 0.00000
168.00000 438.89796 0.00000
169.00000 438.89796 0.00000
170.00000 438.89796 0.00000
171.00000 438.89796 0.00000
172.00000 438.89796 0.00000
173.00000 438.89796 0.00000
174.00000 438.89796 0.00000
175.00000 438.89796 0.00000
176.00000 438.89796 0.00000
177.00000 438.89796 0.00000
178.00000 438.89796 0.00000
179.00000 438.89796 0.00000
180.00000 438.89796 0.00000
181.00000 438.89796 0.00000
182.00000 438.89796 0.00000
183.00000 438.89796 0.00000
184.00000 438.89796 0.00000
185.00000 438.89796 0.00000
186.00000 438.89796 0.00000
187.00000 438.89796 0.00000
188.00000 438.89796 0.00000
189.00000 438.89796 0.00000
190.00000 438.89796 0.00000
191.00000 438.89796 0.00000
192.00000 438.89796 0.00000
193.00000 438.89796 0.00000
194.00000 438.89796 0.00000
195.00000 438.89796 0.00000
196.00000 438.89796 0.00000
197.00000 438.89796 0.00000
198.00000 438.89796 0.00000
199.00000 438.89796 0.00000
200.00000 438.89796 0.00000
201.00000 438.89796 0.00000
202.00000 438.89796 0.00000
203.00000 438.89796 0.00000
204.00000 438.89796 0.00000
205.00000 438.89796 0.00000
206.00000 438.89796 0.00000
207.00000 438.89796 0.00000
208.00000 438.89796 0.00000
209.00000 438.89796 0.00000
210.00000 438.89796 0.00000
211.00000 438.89796 0.00000
212.00000 438.89796 0.00000
213.00000 438.89796 0.00000
214.00000 438.89796 0.00000
215.00000 438.89796 0.00000
216.00000 438.89796 0.00000
217.00000 438.89796 0.00000
218.00000 438.89796 0.00000
219.00000 438.89796 0.00000
220.00000 438.89796 0.00000
221.00000 438.89796 0.00000
222.00000 438.89796 0.00000
223.00000 438.89796 0.00000
224.00000 438.89796 0.00000
225.00000 438.89796 0.00000
226.00000 438.89796 0.00000
227.00000 438.89796 0.00000
228.00000 438.89796 0.00000
229.00000 438.89796 0.00000
230.00000 438.89796 0.00000
231.00000 438.89796 0.00000
232.00000 438.89796 0.00000
233.00000 438.89796 0.00000
234.00000 438.89796 0.00000
235.00000 438.89796 0.00000
236.00000 438.89796 0.00000
237.00000 438.89796 0.00000
238.00000 438.89796 0.00000
239.00000 438.89796 0.00000
240.00000 438.89796 0.00000
241.00000 438.89796 0.00000
242.00000 438.89796 0.00000
243.00000 438.89796 0.00000
244.00000 438.89796 0.00000
245.00000 438.89796 0.00000
246.00000 438.89796 0.00000
247.00000 438.89796 0.00000
248.00000 438.89796 0.00000
249.00000 438.89796 0.00000
250.00000 438.89796 0.00000
251.00000 438.89796 0.00000
252.00000 438.89796 0.00000
253.00000 438.89796 0.00000
254.00000 438.89796 0.00000
255.00000 438.89796 0.00000
256.00000 438.89796 0.00000
257.00000 438.89796 0.00000
258.00000 438.89796 0.00000
259.00000 438.89796 0.00000
260.00000 438.89796 0.00000
261.00000 438.89796 0.00000
262.00000 438.89796 0.00000
263.00000 438.89796 0.00000
264.00000 438.89796 0.00000
265.00000 438.89796 0.00000
266.00000 438.89796 0.00000
267.00000 438.89796 0.00000
268.00000 438.89796 0.00000
269.00000 438.89796 0.00000
270.00000 438.89796 0.00000
271.00000 438.89796 0.00000
272.00000 438.89796 0.00000
273.00000 438.89796 0.00000
274.00000 438.89796 0.00000
275.00000 438.89796 0.00000
276.00000 438.89796 0.00000
277.00000 438.89796 0.00000
278.00000 438.89796 0.00000
279.00000 438.89796 0.00000
280.00000 438.89796 0.00000
281.00000 438.89796 0.00000
282.00000 438.89796 0.00000
283.00000 438.89796 0.00000
284.00000 438.89796 0.00000
285.00000 438.89796 0.00000
286.00000 438.89796 0.00000
287.00000 438.89796 0.00000
288.00000 438.89796 0.00000
289.00000 438.89796 0.00000
290.00000 438.89796 0.00000
291.00000 438.89796 0.00000
292.00000 438.89796 0.00000
293.00000 438.89796 0.00000
294.00000 438.89796 0.00000
295.00000 438.89796 0.00000
296.00000 438.89796 0.00000
297.00000 438.89796 0.00000
298.00000 438.89796 0.00000
299.00000 438.89796 0.00000
300.00000 438.89796 0.00000

1.00000 449.08163 0.00000
2.00000 449.08163 0.00000
3.00000 449.08163 0.00000
4.00000 449.08163 0.00000
5.00000 449.08163 0.00000
6.00000 449.08163 0.00000
7.00000 449.08163 0.06122
8.00000 449.08163 0.10204
9.00000 449.08163 0.12245
10.00000 449.08163 0.14286
11.00000 449.08163 0.16326
12.00000 449.08163 0.18367
13.00000 449.08163 0.18367
14.00000 449.08163 0.20408
15.00000 449.08163 0.20408
16.00000 449.08163 0.20408
17.00000 449.08163 0.22449
18.00000 449.08163 0.22449
19.00000 449.08163 0.22449
20.00000 449.08163 0.22449
21.00000 449.08163 0.22449
22.00000 449.08163 0.22449
23.00000 449.08163 0.24490
24.00000 449.08163 0.24490
25.00000 449.08163 0.24490
26.00000 449.08163 0.24490
27.00000 449.08163 0.24490
28.00000 449.08163 0.24490
29.00000 449.08163 0.24490
30.00000 449.08163 0.24490
31.00000 449.08163 0.24490
32.00000 449.08163 0.24490
33.00000 449.08163 0.24490
34.00000 449.08163 0.24490
35.00000 449.08163 0.24490
36.00000 449.08163 0.24490
37.00000 449.08163 0.24490
38.00000 449.08163 0.24490
39.00000 449.08163 0.24490
40.00000 449.08163 0.24490
41.00000 449.08163 0.24490
42.00000 449.08163 0.24490
43.00000 449.08163 0.24490
44.00000 449.08163 0.24490
45.00000 449.08163 0.24490
46.00000 449.08163 0.24490
47.00000 449.08163 0.24490
48.00000 449.08163 0.24490
49.00000 449.08163 0.24490
50.00000 449.08163 0.24490
51.00000 449.08163 0.24490
52.00000 449.08163 0.24490
53.00000 449.08163 0.24490
54.00000 449.08163 0.24490
55.00000 449.08163 0.24490
56.00000 449.08163 0.24490
57.00000 449.08163 0.22449
58.00000 449.08163 0.22449
59.00000 449.08163 0.22449
60.00000 449.08163 0.22449
61.00000 449.08163 0.22449
62.00000 449.08163 0.22449
63.00000 449.08163 0.22449
64.00000 449.08163 0.22449
65.00000 449.08163 0.22449
66.00000 449.08163 0.22449
67.00000 449.08163 0.22449
68.00000 449.08163 0.22449
69.00000 449.08163 0.20408
70.00000 449.08163 0.20408
71.00000 449.08163 0.20408
72.00000 449.08163 0.20408
73.00000 449.08163 0.20408
74.00000 449.08163 0.20408
75.00000 449.08163 0.20408
76.00000 449.08163 0.20408
77.00000 449.08163 0.20408
78.00000 449.08163 0.18367
79.00000 449.08163 0.18367
80.00000 449.08163 0.18367
81.00000 449.08163 0.18367
82.00000 449.08163 0.18367
83.00000 449.08163 0.18367
84.00000 449.08163 0.18367
85.00000 449.08163 0.18367
86.00000 449.08163 0.16326
87.00000 449.08163 0.16326
88.00000 449.08163 0.16326
89.00000 449.08163 0.16326
90.00000 449.08163 0.16326
91.00000 449.08163 0.16326
92.00000 449.08163 0.14286
93.00000 449.08163 0.14286
94.00000 449.08163 0.14286
95.00000 449.08163 0.14286
96.00000 449.08163 0.14286
97.00000 449.08163 0.14286
98.00000 449.08163 0.12245
99.00000 449.08163 0.12245
100.00000 449.08163 0.12245
101.00000 449.08163 0.12245
102.00000 449.08163 0.10204
103.00000 449.08163 0.10204
104.00000 449.08163 0.10204
105.00000 449.08163 0.10204
106.00000 449.08163 0.10204
107.00000 449.08163 0.08163
108.00000 449.08163 0.08163
109.00000 449.08163 0.08163
110.00000 449.08163 0.08163
111.00000 449.08163 0.06122
112.00000 449.08163 0.06122
113.00000 449.08163 0.06122
114.00000 449.08163 0.04082
115.00000 449.08163 0.04082
116.00000 449.08163 0.04082
117.00000 449.08163 0.02041
118.00000 449.08163 0.02041
119.00000 449.08163 0.02041
120.00000 449.08163 0.00000
121.00000 449.08163 0.00000
122.00000 449.08163 0.00000
123.00000 449.08163 0.00000
124.00000 449.08163 0.00000
125.00000 449.08163 0.00000
126.00000 449.08163 0.00000
127.00000 449.08163 0.00000
128.00000 449.08163 0.00000
129.00000 449.08163 0.00000
130.00000 449.08163 0.00000
131.00000 449.08163 0.00000
132.00000 449.08163 0.00000
133.00000 449.08163 0.00000
134.00000 449.08163 0.00000
135.00000 449.08163 0.00000
136.00000 449.08163 0.00000
137.00000 449.08163 0.00000
138.00000 449.08163 0.00000
139.00000 449.08163 0.00000
140.00000 449.08163 0.00000
141.00000 449.08163 0.00000
142.00000 449.08163 0.00000
143.00000 449.08163 0.00000
144.00000 449.08163 0.00000
145.00000 449.08163 0.00000
146.00000 449.08163 0.00000
147.00000 449.08163 0.00000
148.00000 449.08163 0.00000
149.00000 449.08163 0.00000
150.00000 449.08163 0.00000
151.00000 449.08163 0.00000
152.00000 449.08163 0.00000
153.00000 449.08163 0.00000
154.00000 449.08163 0.00000
155.00000 449.08163 0.00000
156.00000 449.08163 0.00000
157.00000 449.08163 0.00000
158.00000 449.08163 0.00000
159.00000 449.08163 0.00000
160.00000 449.08163 0.00000
161.00000 449.08163 0.00000
162.00000 449.08163 0.00000
163.00000 449.08163 0.00000
164.00000 449.08163 0.00000
165.00000 449.08163 0.00000
166.00000 449.08163 0.00000
167.00000 449.08163 0.00000
168.00000 449.08163 0.00000
169.00000 449.08163 0.00000
170.00000 449.08163 0.00000
171.00000 449.08163 0.00000
172.00000 449.08163 0.00000
173.00000 449.08163 0.00000
174.00000 449.08163 0.00000
175.00000 449.08163 0.00000
176.00000 449.08163 0.00000
177.00000 449.08163 0.00000
178.00000 449.08163 0.00000
179.00000 449.08163 0.00000
180.00000 449.08163 0.00000
181.00000 449.08163 0.00000
182.00000 449.08163 0.00000
183.00000 449.08163 0.00000
184.00000 449.08163 0.00000
185.00000 449.08163 0.00000
186.00000 449.08163 0.00000
187.00000 449.08163 0.00000
188.00000 449.08163 0.00000
189.00000 449.08163 0.00000
190.00000 449.08163 0.00000
191.00000 449.08163 0.00000
192.00000 449.08163 0.00000
193.00000 449.08163 0.00000
194.00000 449.08163 0.00000
195.00000 449.08163 0.00000
196.00000 449.08163 0.00000
197.00000 449.08163 0.00000
198.00000 449.08163 0.00000
199.00000 449.08163 0.00000
200.00000 449.08163 0.00000
201.00000 449.08163 0.00000
202.00000 449.08163 0.00000
203.00000 449.08163 0.00000
204.00000 449.08163 0.00000
205.00000 449.08163 0.00000
206.00000 449.08163 0.00000
207.00000 449.08163 0.00000
208.00000 449.08163 0.00000
209.00000 449.08163 0.00000
210.00000 449.08163 0.00000
211.00000 449.08163 0.00000
212.00000 449.08163 0.00000
213.00000 449.08163 0.00000
214.00000 449.08163 0.00000
215.00000 449.08163 0.00000
216.00000 449.08163 0.00000
217.00000 449.08163 0.00000
218.00000 449.08163 0.00000
219.00000 449.08163 0.00000
220.00000 449.08163 0.00000
221.00000 449.08163 0.00000
222.00000 449.08163 0.00000
223.00000 449.08163 0.00000
224.00000 449.08163 0.00000
225.00000 449.08163 0.00000
226.00000 449.08163 0.00000
227.00000 449.08163 0.00000
228.00000 449.08163 0.00000
229.00000 449.08163 0.00000
230.00000 449.08163 0.00000
231.00000 449.08163 0.00000
232.00000 449.08163 0.00000
233.00000 449.08163 0.00000
234.00000 449.08163 0.00000
235.00000 449.08163 0.00000
236.00000 449.08163 0.00000
237.00000 449.08163 0.00000
238.00000 449.08163 0.00000
239.00000 449.08163 0.00000
240.00000 449.08163 0.00000
241.00000 449.08163 0.00000
242.00000 449.08163 0.00000
243.00000 449.08163 0.00000
244.00000 449.08163 0.00000
245.00000 449.08163 0.00000
246.00000 449.08163 0.00000
247.00000 449.08163 0.00000
248.00000 449.08163 0.00000
249.00000 449.08163 0.00000
250.00000 449.08163 0.00000
251.00000 449.08163 0.00000
252.00000 449.08163 0.00000
253.00000 449.08163 0.00000
254.00000 449.08163 0.00000
255.00000 449.08163 0.00000
256.00000 449.08163 0.00000
257.00000 449.08163 0.00000
258.00000 449.08163 0.00000
259.00000 449.08163 0.00000
260.00000 449.08163 0.00000
261.00000 449.08163 0.00000
262.00000 449.08163 0.00000
263.00000 449.08163 0.00000
264.00000 449.08163 0.00000
265.00000 449.08163 0.00000
266.00000 449.08163 0.00000
267.00000 449.08163 0.00000
268.00000 449.08163 0.00000
269.00000 449.08163 0.00000
270.00000 449.08163 0.00000
271.00000 449.08163 0.00000
272.00000 449.08163 0.00000
273.00000 449.08163 0.00000
274.00000 449.08163 0.00000
275.00000 449.08163 0.00000
276.00000 449.08163 0.00000
277.00000 449.08163 0.00000
278.00000 449.08163 0.00000
279.00000 449.08163 0.00000
280.00000 449.08163 0.00000
281.00000 449.08163 0.00000
282.00000 449.08163 0.00000
283.00000 449.08163 0.00000
284.00000 449.08163 0.00000
285.00000 449.08163 0.00000
286.00000 449.08163 0.00000
287.00000 449.08163 0.00000
288.00000 449.08163 0.00000
289.00000 449.08163 0.00000
290.00000 449.08163 0.00000
291.00000 449.08163 0.00000
292.00000 449.08163 0.00000
293.00000 449.08163 0.00000
294.00000 449.08163 0.00000
295.00000 449.08163 0.00000
296.00000 449.08163 0.00000
297.00000 449.08163 0.00000
298.00000 449.08163 0.00000
299.00000 449.08163 0.00000
300.00000 449.08163 0.00000

1.00000 459.26531 0.00000
2.00000 459.26531 0.00000
3.00000 459.26531 0.00000
4.00000 459.26531 0.00000
5.00000 459.26531 0.00000
6.00000 459.26531 0.00000
7.00000 459.26531 0.06122
8.00000 459.26531 0.10204
9.00000 459.26531 0.12245
10.00000 459.26531 0.14286
11.00000 459.26531 0.16326
12.00000 459.26531 0.16326
13.00000 459.26531 0.18367
14.00000 459.26531 0.18367
15.00000 459.26531 0.20408
16.00000 459.26531 0.20408
17.00000 459.26531 0.20408
18.00000 459.26531 0.22449
19.00000 459.26531 0.22449
20.00000 459.26531 0.22449
21.00000 459.26531 0.22449
22.00000 459.26531 0.22449
23.00000 459.26531 0.22449
24.00000 459.26531 0.24490
25.00000 459.26531 0.24490
26.00000 459.26531 0.24490
27.00000 459.26531 0.24490
28.00000 459.26531 0.24490
29.00000 459.26531 0.24490
30.00000 459.26531 0.24490
31.00000 459.26531 0.24490
32.00000 459.26531 0.24490
33.00000 459.26531 0.24490
34.00000 459.26531 0.24490
35.00000 459.26531 0.24490
36.00000 459.26531 0.24490
37.00000 459.26531 0.24490
38.00000 459.26531 0.24490
39.00000 459.26531 0.24490
40.00000 459.26531 0.24490
41.00000 459.26531 0.24490
42.00000 459.26531 0.24490
43.00000 459.26531 0.24490
44.00000 459.26531 0.24490
45.00000 459.26531 0.24490
46.00000 459.26531 0.24490
47.00000 459.26531 0.24490
48.00000 459.26531 0.24490
49.00000 459.26531 0.24490
50.00000 459.26531 0.24490
51.00000 459.26531 0.24490
52.00000 459.26531 0.22449
53.00000 459.26531 0.22449
54.00000 459.26531 0.22449
55.00000 459.26531 0.22449
56.00000 459.26531 0.22449
57.00000 459.26531 0.22449
58.00000 459.26531 0.22449
59.00000 459.26531 0.22449
60.00000 459.26531 0.22449
61.00000 459.26531 0.22449
62.00000 459.26531 0.22449
63.00000 459.26531 0.22449
64.00000 459.26531 0.22449
65.00000 459.26531 0.22449
66.00000 459.26531 0.20408
67.00000 459.26531 0.20408
68.00000 459.26531 0.20408
69.00000 459.26531 0.20408
70.00000 459.26531 0.20408
71.00000 459.26531 0.20408
72.00000 459.26531 0.20408
73.00000 459.26531 0.20408
74.00000 459.26531 0.20408
75.00000 459.26531 0.18367
76.00000 459.26531 0.18367
77.00000 459.26531 0.18367
78.00000 459.26531 0.18367
79.00000 459.26531 0.18367
80.00000 459.26531 0.18367
81.00000 459.26531 0.18367
82.00000 459.26531 0.16326
83.00000 459.26531 0.16326
84.00000 459.26531 0.16326
85.00000 459.26531 0.16326
86.00000 459.26531 0.16326
87.00000 459.26531 0.16326
88.00000 459.26531 0.16326
89.00000 459.26531 0.14286
90.00000 459.26531 0.14286
91.00000 459.26531 0.14286
92.00000 459.26531 0.14286
93.00000 459.26531 0.14286
94.00000 459.26531 0.12245
95.00000 459.26531 0.12245
96.00000 459.26531 0.12245
97.00000 459.26531 0.12245
98.00000 459.26531 0.12245
99.00000 459.26531 0.10204
100.00000 459.26531 0.10204
101.00000 459.26531 0.10204
102.00000 459.26531 0.10204
103.00000 459.26531 0.10204
104.00000 459.26531 0.08163
105.00000 459.26531 0.08163
106.00000 459.26531 0.08163
107.00000 459.26531 0.08163
108.00000 459.26531 0.06122
109.00000 459.26531 0.06122
110.00000 459.26531 0.06122
111.00000 459.26531 0.04082
112.00000 459.26531 0.04082
113.00000 459.26531 0.04082
114.00000 459.26531 0.02041
115.00000 459.26531 0.02041
116.00000 459.26531 0.02041
117.00000 459.26531 0.00000
118.00000 459.26531 0.00000
119.00000 459.26531 0.00000
120.00000 459.26531 0.00000
121.00000 459.26531 0.00000
122.00000 459.26531 0.00000
123.00000 459.26531 0.00000
124.00000 459.26531 0.00000
125.00000 459.26531 0.00000
126.00000 459.26531 0.00000
127.00000 459.26531 0.00000
128.00000 459.26531 0.00000
129.00000 459.26531 0.00000
130.00000 459.26531 0.00000
131.00000 459.26531 0.00000
132.00000 459.26531 0.00000
133.00000 459.26531 0.00000
134.00000 459.26531 0.00000
135.00000 459.26531 0.00000
136.00000 459.26531 0.00000
137.00000 459.26531 0.00000
138.00000 459.26531 0.00000
139.00000 459.26531 0.00000
140.00000 459.26531 0.00000
141.00000 459.26531 0.00000
142.00000 459.26531 0.00000
143.00000 459.26531 0.00000
144.00000 459.26531 0.00000
145.00000 459.26531 0.00000
146.00000 459.26531 0.00000
147.00000 459.26531 0.00000
148.00000 459.26531 0.00000
149.00000 459.26531 0.00000
150.00000 459.26531 0.00000
151.00000 459.26531 0.00000
152.00000 459.26531 0.00000
153.00000 459.26531 0.00000
154.00000 459.26531 0.00000
155.00000 459.26531 0.00000
156.00000 459.26531 0.00000
157.00000 459.26531 0.00000
158.00000 459.26531 0.00000
159.00000 459.26531 0.00000
160.00000 459.26531 0.00000
161.00000 459.26531 0.00000
162.00000 459.26531 0.00000
163.00000 459.26531 0.00000
164.00000 459.26531 0.00000
165.00000 459.26531 0.00000
166.00000 459.26531 0.00000
167.00000 459.26531 0.00000
168.00000 459.26531 0.00000
169.00000 459.26531 0.00000
170.00000 459.26531 0.00000
171.00000 459.26531 0.00000
172.00000 459.26531 0.00000
173.00000 459.26531 0.00000
174.00000 459.26531 0.00000
175.00000 459.26531 0.00000
176.00000 459.26531 0.00000
177.00000 459.26531 0.00000
178.00000 459.26531 0.00000
179.00000 459.26531 0.00000
180.00000 459.26531 0.00000
181.00000 459.26531 0.00000
182.00000 459.26531 0.00000
183.00000 459.26531 0.00000
184.00000 459.26531 0.00000
185.00000 459.26531 0.00000
186.00000 459.26531 0.00000
187.00000 459.26531 0.00000
188.00000 459.26531 0.00000
189.00000 459.26531 0.00000
190.00000 459.26531 0.00000
191.00000 459.26531 0.00000
192.00000 459.26531 0.00000
193.00000 459.26531 0.00000
194.00000 459.26531 0.00000
195.00000 459.26531 0.00000
196.00000 459.26531 0.00000
197.00000 459.26531 0.00000
198.00000 459.26531 0.00000
199.00000 459.26531 0.00000
200.00000 459.26531 0.00000
201.00000 459.26531 0.00000
202.00000 459.26531 0.00000
203.00000 459.26531 0.00000
204.00000 459.26531 0.00000
205.00000 459.26531 0.00000
206.00000 459.26531 0.00000
207.00000 459.26531 0.00000
208.00000 459.26531 0.00000
209.00000 459.26531 0.00000
210.00000 459.26531 0.00000
211.00000 459.26531 0.00000
212.00000 459.26531 0.00000
213.00000 459.26531 0.00000
214.00000 459.26531 0.00000
215.00000 459.26531 0.00000
216.00000 459.26531 0.00000
217.00000 459.26531 0.00000
218.00000 459.26531 0.00000
219.00000 459.26531 0.00000
220.00000 459.26531 0.00000
221.00000 459.26531 0.00000
222.00000 459.26531 0.00000
223.00000 459.26531 0.00000
224.00000 459.26531 0.00000
225.00000 459.26531 0.00000
226.00000 459.26531 0.00000
227.00000 459.26531 0.00000
228.00000 459.26531 0.00000
229.00000 459.26531 0.00000
230.00000 459.26531 0.00000
231.00000 459.26531 0.00000
232.00000 459.26531 0.00000
233.00000 459.26531 0.00000
234.00000 459.26531 0.00000
235.00000 459.26531 0.00000
236.00000 459.26531 0.00000
237.00000 459.26531 0.00000
238.00000 459.26531 0.00000
239.00000 459.26531 0.00000
240.00000 459.26531 0.00000
241.00000 459.26531 0.00000
242.00000 459.26531 0.00000
243.00000 459.26531 0.00000
244.00000 459.26531 0.00000
245.00000 459.26531 0.00000
246.00000 459.26531 0.00000
247.00000 459.26531 0.00000
248.00000 459.26531 0.00000
249.00000 459.26531 0.00000
250.00000 459.26531 0.00000
251.00000 459.26531 0.00000
252.00000 459.26531 0.00000
253.00000 459.26531 0.00000
254.00000 459.26531 0.00000
255.00000 459.26531 0.00000
256.00000 459.26531 0.00000
257.00000 459.26531 0.00000
258.00000 459.26531 0.00000
259.00000 459.26531 0.00000
260.00000 459.26531 0.00000
261.00000 459.26531 0.00000
262.00000 459.26531 0.00000
263.00000 459.26531 0.00000
264.00000 459.26531 0.00000
265.00000 459.26531 0.00000
266.00000 459.26531 0.00000
267.00000 459.26531 0.00000
268.00000 459.26531 0.00000
269.00000 459.26531 0.00000
270.00000 459.26531 0.00000
271.00000 459.26531 0.00000
272.00000 459.26531 0.00000
273.00000 459.26531 0.00000
274.00000 459.26531 0.00000
275.00000 459.26531 0.00000
276.00000 459.26531 0.00000
277.00000 459.26531 0.00000
278.00000 459.26531 0.00000
279.00000 459.26531 0.00000
280.00000 459.26531 0.00000
281.00000 459.26531 0.00000
282.00000 459.26531 0.00000
283.00000 459.26531 0.00000
284.00000 459.26531 0.00000
285.00000 459.26531 0.00000
286.00000 459.26531 0.00000
287.00000 459.26531 0.00000
288.00000 459.26531 0.00000
289.00000 459.26531 0.00000
290.00000 459.26531 0.00000
291.00000 459.26531 0.00000
292.00000 459.26531 0.00000
293.00000 459.26531 0.00000
294.00000 459.26531 0.00000
295.00000 459.26531 0.00000
296.00000 459.26531 0.00000
297.00000 459.26531 0.00000
298.00000 459.26531 0.00000
299.00000 459.26531 0.00000
300.00000 459.26531 0.00000

1.00000 469.44898 0.00000
2.00000 469.44898 0.00000
3.00000 469.44898 0.00000
4.00000 469.44898 0.00000
5.00000 469.44898 0.00000
6.00000 469.44898 0.00000
7.00000 469.44898 0.06122
8.00000 469.44898 0.10204
9.00000 469.44898 0.12245
10.00000 469.44898 0.14286
11.00000 469.44898 0.16326
12.00000 469.44898 0.16326
13.00000 469.44898 0.18367
14.00000 469.44898 0.18367
15.00000 469.44898 0.20408
16.00000 469.44898 0.20408
17.00000 469.44898 0.20408
18.00000 469.44898 0.22449
19.00000 469.44898 0.22449
20.00000 469.44898 0.22449
21.00000 469.44898 0.22449
22.00000 469.44898 0.22449
23.00000 469.44898 0.22449
24.00000 469.44898 0.22449
25.00000 469.44898 0.22449
26.00000 469.44898 0.24490
27.00000 469.44898 0.24490
28.00000 469.44898 0.24490
29.00000 469.44898 0.24490
30.00000 469.44898 0.24490
31.00000 469.44898 0.24490
32.00000 469.44898 0.24490
33.00000 469.44898 0.24490
34.00000 469.44898 0.24490
35.00000 469.44898 0.24490
36.00000 469.44898 0.24490
37.00000 469.44898 0.24490
38.00000 469.44898 0.24490
39.00000 469.44898 0.24490
40.00000 469.44898 0.24490
41.00000 469.44898 0.24490
42.00000 469.44898 0.24490
43.00000 469.44898 0.24490
44.00000 469.44898 0.24490
45.00000 469.44898 0.24490
46.00000 469.44898 0.24490
47.00000 469.44898 0.22449
48.00000 469.44898 0.22449
49.00000 469.44898 0.22449
50.00000 469.44898 0.22449
51.00000 469.44898 0.22449
52.00000 469.44898 0.22449
53.00000 469.44898 0.22449
54.00000 469.44898 0.22449
55.00000 469.44898 0.22449
56.00000 469.44898 0.22449
57.00000 469.44898 0.22449
58.00000 469.44898 0.22449
59.00000 469.44898 0.22449
60.00000 469.44898 0.22449
61.00000 469.44898 0.22449
62.00000 469.44898 0.20408
63.00000 469.44898 0.20408
64.00000 469.44898 0.20408
65.00000 469.44898 0.20408
66.00000 469.44898 0.20408
67.00000 469.44898 0.20408
68.00000 469.44898 0.20408
69.00000 469.44898 0.20408
70.00000 469.44898 0.20408
71.00000 469.44898 0.20408
72.00000 469.44898 0.18367
73.00000 469.44898 0.18367
74.00000 469.44898 0.18367
75.00000 469.44898 0.18367
76.00000 469.44898 0.18367
77.00000 469.44898 0.18367
78.00000 469.44898 0.18367
79.00000 469.44898 0.16326
80.00000 469.44898 0.16326
81.00000 469.44898 0.16326
82.00000 469.44898 0.16326
83.00000 469.44898 0.16326
84.00000 469.44898 0.16326
85.00000 469.44898 0.16326
86.00000 469.44898 0.14286
87.00000 469.44898 0.14286
88.00000 469.44898 0.14286
89.00000 469.44898 0.14286
90.00000 469.44898 0.14286
91.00000 469.44898 0.12245
92.00000 469.44898 0.12245
93.00000 469.44898 0.12245
94.00000 469.44898 0.12245
95.00000 469.44898 0.12245
96.00000 469.44898 0.10204
97.00000 469.44898 0.10204
98.00000 469.44898 0.10204
99.00000 469.44898 0.10204
100.00000 469.44898 0.10204
101.00000 469.44898 0.08163
102.00000 469.44898 0.08163
103.00000 469.44898 0.08163
104.00000 469.44898 0.08163
105.00000 469.44898 0.06122
106.00000 469.44898 0.06122
107.00000 469.44898 0.06122
108.00000 469.44898 0.04082
109.00000 469.44898 0.04082
110.00000 469.44898 0.04082
111.00000 469.44898 0.02041
112.00000 469.44898 0.02041
113.00000 469.44898 0.02041
114.00000 469.44898 0.00000
115.00000 469.44898 0.00000
116.00000 469.44898 0.00000
117.00000 469.44898 0.00000
118.00000 469.44898 0.00000
119.00000 469.44898 0.00000
120.00000 469.44898 0.00000
121.00000 469.44898 0.00000
122.00000 469.44898 0.00000
123.00000 469.44898 0.00000
124.00000 469.44898 0.00000
125.00000 469.44898 0.00000
126.00000 469.44898 0.00000
127.00000 469.44898 0.00000
128.00000 469.44898 0.00000
129.00000 469.44898 0.00000
130.00000 469.44898 0.00000
131.00000 469.44898 0.00000
132.00000 469.44898 0.00000
133.00000 469.44898 0.00000
134.00000 469.44898 0.00000
135.00000 469.44898 0.00000
136.00000 469.44898 0.00000
137.00000 469.44898 0.00000
138.00000 469.44898 0.00000
139.00000 469.44898 0.00000
140.00000 469.44898 0.00000
141.00000 469.44898 0.00000
142.00000 469.44898 0.00000
143.00000 469.44898 0.00000
144.00000 469.44898 0.00000
145.00000 469.44898 0.00000
146.00000 469.44898 0.00000
147.00000 469.44898 0.00000
148.00000 469.44898 0.00000
149.00000 469.44898 0.00000
150.00000 469.44898 0.00000
151.00000 469.44898 0.00000
152.00000 469.44898 0.00000
153.00000 469.44898 0.00000
154.00000 469.44898 0.00000
155.00000 469.44898 0.00000
156.00000 469.44898 0.00000
157.00000 469.44898 0.00000
158.00000 469.44898 0.00000
159.00000 469.44898 0.00000
160.00000 469.44898 0.00000
161.00000 469.44898 0.00000
162.00000 469.44898 0.00000
163.00000 469.44898 0.00000
164.00000 469.44898 0.00000
165.00000 469.44898 0.00000
166.00000 469.44898 0.00000
167.00000 469.44898 0.00000
168.00000 469.44898 0.00000
169.00000 469.44898 0.00000
170.00000 469.44898 0.00000
171.00000 469.44898 0.00000
172.00000 469.44898 0.00000
173.00000 469.44898 0.00000
174.00000 469.44898 0.00000
175.00000 469.44898 0.00000
176.00000 469.44898 0.00000
177.00000 469.44898 0.00000
178.00000 469.44898 0.00000
179.00000 469.44898 0.00000
180.00000 469.44898 0.00000
181.00000 469.44898 0.00000
182.00000 469.44898 0.00000
183.00000 469.44898 0.00000
184.00000 469.44898 0.00000
185.00000 469.44898 0.00000
186.00000 469.44898 0.00000
187.00000 469.44898 0.00000
188.00000 469.44898 0.00000
189.00000 469.44898 0.00000
190.00000 469.44898 0.00000
191.00000 469.44898 0.00000
192.00000 469.44898 0.00000
193.00000 469.44898 0.00000
194.00000 469.44898 0.00000
195.00000 469.44898 0.00000
196.00000 469.44898 0.00000
197.00000 469.44898 0.00000
198.00000 469.44898 0.00000
199.00000 469.44898 0.00000
200.00000 469.44898 0.00000
201.00000 469.44898 0.00000
202.00000 469.44898 0.00000
203.00000 469.44898 0.00000
204.00000 469.44898 0.00000
205.00000 469.44898 0.00000
206.00000 469.44898 0.00000
207.00000 469.44898 0.00000
208.00000 469.44898 0.00000
209.00000 469.44898 0.00000
210.00000 469.44898 0.00000
211.00000 469.44898 0.00000
212.00000 469.44898 0.00000
213.00000 469.44898 0.00000
214.00000 469.44898 0.00000
215.00000 469.44898 0.00000
216.00000 469.44898 0.00000
217.00000 469.44898 0.00000
218.00000 469.44898 0.00000
219.00000 469.44898 0.00000
220.00000 469.44898 0.00000
221.00000 469.44898 0.00000
222.00000 469.44898 0.00000
223.00000 469.44898 0.00000
224.00000 469.44898 0.00000
225.00000 469.44898 0.00000
226.00000 469.44898 0.00000
227.00000 469.44898 0.00000
228.00000 469.44898 0.00000
229.00000 469.44898 0.00000
230.00000 469.44898 0.00000
231.00000 469.44898 0.00000
232.00000 469.44898 0.00000
233.00000 469.44898 0.00000
234.00000 469.44898 0.00000
235.00000 469.44898 0.00000
236.00000 469.44898 0.00000
237.00000 469.44898 0.00000
238.00000 469.44898 0.00000
239.00000 469.44898 0.00000
240.00000 469.44898 0.00000
241.00000 469.44898 0.00000
242.00000 469.44898 0.00000
243.00000 469.44898 0.00000
244.00000 469.44898 0.00000
245.00000 469.44898 0.00000
246.00000 469.44898 0.00000
247.00000 469.44898 0.00000
248.00000 469.44898 0.00000
249.00000 469.44898 0.00000
250.00000 469.44898 0.00000
251.00000 469.44898 0.00000
252.00000 469.44898 0.00000
253.00000 469.44898 0.00000
254.00000 469.44898 0.00000
255.00000 469.44898 0.00000
256.00000 469.44898 0.00000
257.00000 469.44898 0.00000
258.00000 469.44898 0.00000
259.00000 469.44898 0.00000
260.00000 469.44898 0.00000
261.00000 469.44898 0.00000
262.00000 469.44898 0.00000
263.00000 469.44898 0.00000
264.00000 469.44898 0.00000
265.00000 469.44898 0.00000
266.00000 469.44898 0.00000
267.00000 469.44898 0.00000
268.00000 469.44898 0.00000
269.00000 469.44898 0.00000
270.00000 469.44898 0.00000
271.00000 469.44898 0.00000
272.00000 469.44898 0.00000
273.00000 469.44898 0.00000
274.00000 469.44898 0.00000
275.00000 469.44898 0.00000
276.00000 469.44898 0.00000
277.00000 469.44898 0.00000
278.00000 469.44898 0.00000
279.00000 469.44898 0.00000
280.00000 469.44898 0.00000
281.00000 469.44898 0.00000
282.00000 469.44898 0.00000
283.00000 469.44898 0.00000
284.00000 469.44898 0.00000
285.00000 469.44898 0.00000
286.00000 469.44898 0.00000
287.00000 469.44898 0.00000
288.00000 469.44898 0.00000
289.00000 469.44898 0.00000
290.00000 469.44898 0.00000
291.00000 469.44898 0.00000
292.00000 469.44898 0.00000
293.00000 469.44898 0.00000
294.00000 469.44898 0.00000
295.00000 469.44898 0.00000
296.00000 469.44898 0.00000
297.00000 469.44898 0.00000
298.00000 469.44898 0.00000
299.00000 469.44898 0.00000
300.00000 469.44898 0.00000

1.00000 479.63265 0.00000
2.00000 479.63265 0.00000
3.00000 479.63265 0.00000
4.00000 479.63265 0.00000
5.00000 479.63265 0.00000
6.00000 479.63265 0.00000
7.00000 479.63265 0.06122
8.00000 479.63265 0.08163
9.00000 479.63265 0.12245
10.00000 479.63265 0.14286
11.00000 479.63265 0.16326
12.00000 479.63265 0.16326
13.00000 479.63265 0.18367
14.00000 479.63265 0.18367
15.00000 479.63265 0.20408
16.00000 479.63265 0.20408
17.00000 479.63265 0.20408
18.00000 479.63265 0.20408
19.00000 479.63265 0.22449
20.00000 479.63265 0.22449
21.00000 479.63265 0.22449
22.00000 479.63265 0.22449
23.00000 479.63265 0.22449
24.00000 479.63265 0.22449
25.00000 479.63265 0.22449
26.00000 479.63265 0.22449
27.00000 479.63265 0.22449
28.00000 479.63265 0.22449
29.00000 479.63265 0.24490
30.00000 479.63265 0.24490
31.00000 479.63265 0.24490
32.00000 479.63265 0.24490
33.00000 479.63265 0.24490
34.00000 479.63265 0.24490
35.00000 479.63265 0.24490
36.00000 479.63265 0.24490
37.00000 479.63265 0.24490
38.00000 479.63265 0.24490
39.00000 479.63265 0.24490
40.00000 479.63265 0.24490
41.00000 479.63265 0.22449
42.00000 479.63265 0.22449
43.00000 479.63265 0.22449
44.00000 479.63265 0.22449
45.00000 479.63265 0.22449
46.00000 479.63265 0.22449
47.00000 479.63265 0.22449
48.00000 479.63265 0.22449
49.00000 479.63265 0.22449
50.00000 479.63265 0.22449
51.00000 479.63265 0.22449
52.00000 479.63265 0.22449
53.00000 479.63265 0.22449
54.00000 479.63265 0.22449
55.00000 479.63265 0.22449
56.00000 479.63265 0.22449
57.00000 479.63265 0.22449
58.00000 479.63265 0.20408
59.00000 479.63265 0.20408
60.00000 479.63265 0.20408
61.00000 479.63265 0.20408
62.00000 479.63265 0.20408
63.00000 479.63265 0.20408
64.00000 479.63265 0.20408
65.00000 479.63265 0.20408
66.00000 479.63265 0.20408
67.00000 479.63265 0.20408
68.00000 479.63265 0.18367
69.00000 479.63265 0.18367
70.00000 479.63265 0.18367
71.00000 479.63265 0.18367
72.00000 479.63265 0.18367
73.00000 479.63265 0.18367
74.00000 479.63265 0.18367
75.00000 479.63265 0.18367
76.00000 479.63265 0.16326
77.00000 479.63265 0.16326
78.00000 479.63265 0.16326
79.00000 479.63265 0.16326
80.00000 479.63265 0.16326
81.00000 479.63265 0.16326
82.00000 479.63265 0.16326
83.00000 479.63265 0.14286
84.00000 479.63265 0.14286
85.00000 479.63265 0.14286
86.00000 479.63265 0.14286
87.00000 479.63265 0.14286
88.00000 479.63265 0.12245
89.00000 479.63265 0.12245
90.00000 479.63265 0.12245
91.00000 479.63265 0.12245
92.00000 479.63265 0.12245
93.00000 479.63265 0.10204
94.00000 479.63265 0.10204
95.00000 479.63265 0.10204
96.00000 479.63265 0.10204
97.00000 479.63265 0.10204
98.00000 479.63265 0.08163
99.00000 479.63265 0.08163
100.00000 479.63265 0.08163
101.00000 479.63265 0.08163
102.00000 479.63265 0.06122
103.00000 479.63265 0.06122
104.00000 479.63265 0.06122
105.00000 479.63265 0.04082
106.00000 479.63265 0.04082
107.00000 479.63265 0.04082
108.00000 479.63265 0.02041
109.00000 479.63265 0.02041
110.00000 479.63265 0.02041
111.00000 479.63265 0.00000
112.00000 479.63265 0.00000
113.00000 479.63265 0.00000
114.00000 479.63265 0.00000
115.00000 479.63265 0.00000
116.00000 479.63265 0.00000
117.00000 479.63265 0.00000
118.00000 479.63265 0.00000
119.00000 479.63265 0.00000
120.00000 479.63265 0.00000
121.00000 479.63265 0.00000
122.00000 479.63265 0.00000
123.00000 479.63265 0.00000
124.00000 479.63265 0.00000
125.00000 479.63265 0.00000
126.00000 479.63265 0.00000
127.00000 479.63265 0.00000
128.00000 479.63265 0.00000
129.00000 479.63265 0.00000
130.00000 479.63265 0.00000
131.00000 479.63265 0.00000
132.00000 479.63265 0.00000
133.00000 479.63265 0.00000
134.00000 479.63265 0.00000
135.00000 479.63265 0.00000
136.00000 479.63265 0.00000
137.00000 479.63265 0.00000
138.00000 479.63265 0.00000
139.00000 479.63265 0.00000
140.00000 479.63265 0.00000
141.00000 479.63265 0.00000
142.00000 479.63265 0.00000
143.00000 479.63265 0.00000
144.00000 479.63265 0.00000
145.00000 479.63265 0.00000
146.00000 479.63265 0.00000
147.00000 479.63265 0.00000
148.00000 479.63265 0.00000
149.00000 479.63265 0.00000
150.00000 479.63265 0.00000
151.00000 479.63265 0.00000
152.00000 479.63265 0.00000
153.00000 479.63265 0.00000
154.00000 479.63265 0.00000
155.00000 479.63265 0.00000
156.00000 479.63265 0.00000
157.00000 479.63265 0.00000
158.00000 479.63265 0.00000
159.00000 479.63265 0.00000
160.00000 479.63265 0.00000
161.00000 479.63265 0.00000
162.00000 479.63265 0.00000
163.00000 479.63265 0.00000
164.00000 479.63265 0.00000
165.00000 479.63265 0.00000
166.00000 479.63265 0.00000
167.00000 479.63265 0.00000
168.00000 479.63265 0.00000
169.00000 479.63265 0.00000
170.00000 479.63265 0.00000
171.00000 479.63265 0.00000
172.00000 479.63265 0.00000
173.00000 479.63265 0.00000
174.00000 479.63265 0.00000
175.00000 479.63265 0.00000
176.00000 479.63265 0.00000
177.00000 479.63265 0.00000
178.00000 479.63265 0.00000
179.00000 479.63265 0.00000
180.00000 479.63265 0.00000
181.00000 479.63265 0.00000
182.00000 479.63265 0.00000
183.00000 479.63265 0.00000
184.00000 479.63265 0.00000
185.00000 479.63265 0.00000
186.00000 479.63265 0.00000
187.00000 479.63265 0.00000
188.00000 479.63265 0.00000
189.00000 479.63265 0.00000
190.00000 479.63265 0.00000
191.00000 479.63265 0.00000
192.00000 479.63265 0.00000
193.00000 479.63265 0.00000
194.00000 479.63265 0.00000
195.00000 479.63265 0.00000
196.00000 479.63265 0.00000
197.00000 479.63265 0.00000
198.00000 479.63265 0.00000
199.00000 479.63265 0.00000
200.00000 479.63265 0.00000
201.00000 479.63265 0.00000
202.00000 479.63265 0.00000
203.00000 479.63265 0.00000
204.00000 479.63265 0.00000
205.00000 479.63265 0.00000
206.00000 479.63265 0.00000
207.00000 479.63265 0.00000
208.00000 479.63265 0.00000
209.00000 479.63265 0.00000
210.00000 479.63265 0.00000
211.00000 479.63265 0.00000
212.00000 479.63265 0.00000
213.00000 479.63265 0.00000
214.00000 479.63265 0.00000
215.00000 479.63265 0.00000
216.00000 479.63265 0.00000
217.00000 479.63265 0.00000
218.00000 479.63265 0.00000
219.00000 479.63265 0.00000
220.00000 479.63265 0.00000
221.00000 479.63265 0.00000
222.00000 479.63265 0.00000
223.00000 479.63265 0.00000
224.00000 479.63265 0.00000
225.00000 479.63265 0.00000
226.00000 479.63265 0.00000
227.00000 479.63265 0.00000
228.00000 479.63265 0.00000
229.00000 479.63265 0.00000
230.00000 479.63265 0.00000
231.00000 479.63265 0.00000
232.00000 479.63265 0.00000
233.00000 479.63265 0.00000
234.00000 479.63265 0.00000
235.00000 479.63265 0.00000
236.00000 479.63265 0.00000
237.00000 479.63265 0.00000
238.00000 479.63265 0.00000
239.00000 479.63265 0.00000
240.00000 479.63265 0.00000
241.00000 479.63265 0.00000
242.00000 479.63265 0.00000
243.00000 479.63265 0.00000
244.00000 479.63265 0.00000
245.00000 479.63265 0.00000
246.00000 479.63265 0.00000
247.00000 479.63265 0.00000
248.00000 479.63265 0.00000
249.00000 479.63265 0.00000
250.00000 479.63265 0.00000
251.00000 479.63265 0.00000
252.00000 479.63265 0.00000
253.00000 479.63265 0.00000
254.00000 479.63265 0.00000
255.00000 479.63265 0.00000
256.00000 479.63265 0.00000
257.00000 479.63265 0.00000
258.00000 479.63265 0.00000
259.00000 479.63265 0.00000
260.00000 479.63265 0.00000
261.00000 479.63265 0.00000
262.00000 479.63265 0.00000
263.00000 479.63265 0.00000
264.00000 479.63265 0.00000
265.00000 479.63265 0.00000
266.00000 479.63265 0.00000
267.00000 479.63265 0.00000
268.00000 479.63265 0.00000
269.00000 479.63265 0.00000
270.00000 479.63265 0.00000
271.00000 479.63265 0.00000
272.00000 479.63265 0.00000
273.00000 479.63265 0.00000
274.00000 479.63265 0.00000
275.00000 479.63265 0.00000
276.00000 479.63265 0.00000
277.00000 479.63265 0.00000
278.00000 479.63265 0.00000
279.00000 479.63265 0.00000
280.00000 479.63265 0.00000
281.00000 479.63265 0.00000
282.00000 479.63265 0.00000
283.00000 479.63265 0.00000
284.00000 479.63265 0.00000
285.00000 479.63265 0.00000
286.00000 479.63265 0.00000
287.00000 479.63265 0.00000
288.00000 479.63265 0.00000
289.00000 479.63265 0.00000
290.00000 479.63265 0.00000
291.00000 479.63265 0.00000
292.00000 479.63265 0.00000
293.00000 479.63265 0.00000
294.00000 479.63265 0.00000
295.00000 479.63265 0.00000
296.00000 479.63265 0.00000
297.00000 479.63265 0.00000
298.00000 479.63265 0.00000
299.00000 479.63265 0.00000
300.00000 479.63265 0.00000

1.00000 489.81633 0.00000
2.00000 489.81633 0.00000
3.00000 489.81633 0.00000
4.00000 489.81633 0.00000
5.00000 489.81633 0.00000
6.00000 489.81633 0.00000
7.00000 489.81633 0.04082
8.00000 489.81633 0.08163
9.00000 489.81633 0.12245
10.00000 489.81633 0.14286
11.00000 489.81633 0.14286
12.00000 489.81633 0.16326
13.00000 489.81633 0.18367
14.00000 489.81633 0.18367
15.00000 489.81633 0.18367
16.00000 489.81633 0.20408
17.00000 489.81633 0.20408
18.00000 489.81633 0.20408
19.00000 489.81633 0.20408
20.00000 489.81633 0.22449
21.00000 489.81633 0.22449
22.00000 489.81633 0.22449
23.00000 489.81633 0.22449
24.00000 489.81633 0.22449
25.00000 489.81633 0.22449
26.00000 489.81633 0.22449
27.00000 489.81633 0.22449
28.00000 489.81633 0.22449
29.00000 489.81633 0.22449
30.00000 489.81633 0.22449
31.00000 489.81633 0.22449
32.00000 489.81633 0.22449
33.00000 489.81633 0.22449
34.00000 489.81633 0.22449
35.00000 489.81633 0.22449
36.00000 489.81633 0.22449
37.00000 489.81633 0.22449
38.00000 489.81633 0.22449
39.00000 489.81633 0.22449
40.00000 489.81633 0.22449
41.00000 489.81633 0.22449
42.00000 489.81633 0.22449
43.00000 489.81633 0.22449
44.00000 489.81633 0.22449
45.00000 489.81633 0.22449
46.00000 489.81633 0.22449
47.00000 489.81633 0.22449
48.00000 489.81633 0.22449
49.00000 489.81633 0.22449
50.00000 489.81633 0.22449
51.00000 489.81633 0.22449
52.00000 489.81633 0.22449
53.00000 489.81633 0.22449
54.00000 489.81633 0.22449
55.00000 489.81633 0.20408
56.00000 489.81633 0.20408
57.00000 489.81633 0.20408
58.00000 489.81633 0.20408
59.00000 489.81633 0.20408
60.00000 489.81633 0.20408
61.00000 489.81633 0.20408
62.00000 489.81633 0.20408
63.00000 489.81633 0.20408
64.00000 489.81633 0.20408
65.00000 489.81633 0.18367
66.00000 489.81633 0.18367
67.00000 489.81633 0.18367
68.00000 489.81633 0.18367
69.00000 489.81633 0.18367
70.00000 489.81633 0.18367
71.00000 489.81633 0.18367
72.00000 489.81633 0.18367
73.00000 489.81633 0.16326
74.00000 489.81633 0.16326
75.00000 489.81633 0.16326
76.00000 489.81633 0.16326
77.00000 489.81633 0.16326
78.00000 489.81633 0.16326
79.00000 489.81633 0.16326
80.00000 489.81633 0.14286
81.00000 489.81633 0.14286
82.00000 489.81633 0.14286
83.00000 489.81633 0.14286
84.00000 489.81633 0.14286
85.00000 489.81633 0.14286
86.00000 489.81633 0.12245
87.00000 489.81633 0.12245
88.00000 489.81633 0.12245
89.00000 489.81633 0.12245
90.00000 489.81633 0.12245
91.00000 489.81633 0.10204
92.00000 489.81633 0.10204
93.00000 489.81633 0.10204
94.00000 489.81633 0.10204
95.00000 489.81633 0.08163
96.00000 489.81633 0.08163
97.00000 489.81633 0.08163
98.00000 489.81633 0.08163
99.00000 489.81633 0.06122
100.00000 489.81633 0.06122
101.00000 489.81633 0.06122
102.00000 489.81633 0.04082
103.00000 489.81633 0.04082
104.00000 489.81633 0.04082
105.00000 489.81633 0.02041
106.00000 489.81633 0.02041
107.00000 489.81633 0.02041
108.00000 489.81633 0.00000
109.00000 489.81633 0.00000
110.00000 489.81633 0.00000
111.00000 489.81633 0.00000
112.00000 489.81633 0.00000
113.00000 489.81633 0.00000
114.00000 489.81633 0.00000
115.00000 489.81633 0.00000
116.00000 489.81633 0.00000
117.00000 489.81633 0.00000
118.00000 489.81633 0.00000
119.00000 489.81633 0.00000
120.00000 489.81633 0.00000
121.00000 489.81633 0.00000
122.00000 489.81633 0.00000
123.00000 489.81633 0.00000
124.00000 489.81633 0.00000
125.00000 489.81633 0.00000
126.00000 489.81633 0.00000
127.00000 489.81633 0.00000
128.00000 489.81633 0.00000
129.00000 489.81633 0.00000
130.00000 489.81633 0.00000
131.00000 489.81633 0.00000
132.00000 489.81633 0.00000
133.00000 489.81633 0.00000
134.00000 489.81633 0.00000
135.00000 489.81633 0.00000
136.00000 489.81633 0.00000
137.00000 489.81633 0.00000
138.00000 489.81633 0.00000
139.00000 489.81633 0.00000
140.00000 489.81633 0.00000
141.00000 489.81633 0.00000
142.00000 489.81633 0.00000
143.00000 489.81633 0.00000
144.00000 489.81633 0.00000
145.00000 489.81633 0.00000
146.00000 489.81633 0.00000
147.00000 489.81633 0.00000
148.00000 489.81633 0.00000
149.00000 489.81633 0.00000
150.00000 489.81633 0.00000
151.00000 489.81633 0.00000
152.00000 489.81633 0.00000
153.00000 489.81633 0.00000
154.00000 489.81633 0.00000
155.00000 489.81633 0.00000
156.00000 489.81633 0.00000
157.00000 489.81633 0.00000
158.00000 489.81633 0.00000
159.00000 489.81633 0.00000
160.00000 489.81633 0.00000
161.00000 489.81633 0.00000
162.00000 489.81633 0.00000
163.00000 489.81633 0.00000
164.00000 489.81633 0.00000
165.00000 489.81633 0.00000
166.00000 489.81633 0.00000
167.00000 489.81633 0.00000
168.00000 489.81633 0.00000
169.00000 489.81633 0.00000
170.00000 489.81633 0.00000
171.00000 489.81633 0.00000
172.00000 489.81633 0.00000
173.00000 489.81633 0.00000
174.00000 489.81633 0.00000
175.00000 489.81633 0.00000
176.00000 489.81633 0.00000
177.00000 489.81633 0.00000
178.00000 489.81633 0.00000
179.00000 489.81633 0.00000
180.00000 489.81633 0.00000
181.00000 489.81633 0.00000
182.00000 489.81633 0.00000
183.00000 489.81633 0.00000
184.00000 489.81633 0.00000
185.00000 489.81633 0.00000
186.00000 489.81633 0.00000
187.00000 489.81633 0.00000
188.00000 489.81633 0.00000
189.00000 489.81633 0.00000
190.00000 489.81633 0.00000
191.00000 489.81633 0.00000
192.00000 489.81633 0.00000
193.00000 489.81633 0.00000
194.00000 489.81633 0.00000
195.00000 489.81633 0.00000
196.00000 489.81633 0.00000
197.00000 489.81633 0.00000
198.00000 489.81633 0.00000
199.00000 489.81633 0.00000
200.00000 489.81633 0.00000
201.00000 489.81633 0.00000
202.00000 489.81633 0.00000
203.00000 489.81633 0.00000
204.00000 489.81633 0.00000
205.00000 489.81633 0.00000
206.00000 489.81633 0.00000
207.00000 489.81633 0.00000
208.00000 489.81633 0.00000
209.00000 489.81633 0.00000
210.00000 489.81633 0.00000
211.00000 489.81633 0.00000
212.00000 489.81633 0.00000
213.00000 489.81633 0.00000
214.00000 489.81633 0.00000
215.00000 489.81633 0.00000
216.00000 489.81633 0.00000
217.00000 489.81633 0.00000
218.00000 489.81633 0.00000
219.00000 489.81633 0.00000
220.00000 489.81633 0.00000
221.00000 489.81633 0.00000
222.00000 489.81633 0.00000
223.00000 489.81633 0.00000
224.00000 489.81633 0.00000
225.00000 489.81633 0.00000
226.00000 489.81633 0.00000
227.00000 489.81633 0.00000
228.00000 489.81633 0.00000
229.00000 489.81633 0.00000
230.00000 489.81633 0.00000
231.00000 489.81633 0.00000
232.00000 489.81633 0.00000
233.00000 489.81633 0.00000
234.00000 489.81633 0.00000
235.00000 489.81633 0.00000
236.00000 489.81633 0.00000
237.00000 489.81633 0.00000
238.00000 489.81633 0.00000
239.00000 489.81633 0.00000
240.00000 489.81633 0.00000
241.00000 489.81633 0.00000
242.00000 489.81633 0.00000
243.00000 489.81633 0.00000
244.00000 489.81633 0.00000
245.00000 489.81633 0.00000
246.00000 489.81633 0.00000
247.00000 489.81633 0.00000
248.00000 489.81633 0.00000
249.00000 489.81633 0.00000
250.00000 489.81633 0.00000
251.00000 489.81633 0.00000
252.00000 489.81633 0.00000
253.00000 489.81633 0.00000
254.00000 489.81633 0.00000
255.00000 489.81633 0.00000
256.00000 489.81633 0.00000
257.00000 489.81633 0.00000
258.00000 489.81633 0.00000
259.00000 489.81633 0.00000
260.00000 489.81633 0.00000
261.00000 489.81633 0.00000
262.00000 489.81633 0.00000
263.00000 489.81633 0.00000
264.00000 489.81633 0.00000
265.00000 489.81633 0.00000
266.00000 489.81633 0.00000
267.00000 489.81633 0.00000
268.00000 489.81633 0.00000
269.00000 489.81633 0.00000
270.00000 489.81633 0.00000
271.00000 489.81633 0.00000
272.00000 489.81633 0.00000
273.00000 489.81633 0.00000
274.00000 489.81633 0.00000
275.00000 489.81633 0.00000
276.00000 489.81633 0.00000
277.00000 489.81633 0.00000
278.00000 489.81633 0.00000
279.00000 489.81633 0.00000
280.00000 489.81633 0.00000
281.00000 489.81633 0.00000
282.00000 489.81633 0.00000
283.00000 489.81633 0.00000
284.00000 489.81633 0.00000
285.00000 489.81633 0.00000
286.00000 489.81633 0.00000
287.00000 489.81633 0.00000
288.00000 489.81633 0.00000
289.00000 489.81633 0.00000
290.00000 489.81633 0.00000
291.00000 489.81633 0.00000
292.00000 489.81633 0.00000
293.00000 489.81633 0.00000
294.00000 489.81633 0.00000
295.00000 489.81633 0.00000
296.00000 489.81633 0.00000
297.00000 489.81633 0.00000
298.00000 489.81633 0.00000
299.00000 489.81633 0.00000
300.00000 489.81633 0.00000

1.00000 500.00000 0.00000
2.00000 500.00000 0.00000
3.00000 500.00000 0.00000
4.00000 500.00000 0.00000
5.00000 500.00000 0.00000
6.00000 500.00000 0.00000
7.00000 500.00000 0.04082
8.00000 500.00000 0.08163
9.00000 500.00000 0.12245
10.00000 500.00000 0.14286
11.00000 500.00000 0.14286
12.00000 500.00000 0.16326
13.00000 500.00000 0.18367
14.00000 500.00000 0.18367
15.00000 500.00000 0.18367
16.00000 500.00000 0.20408
17.00000 500.00000 0.20408
18.00000 500.00000 0.20408
19.00000 500.00000 0.20408
20.00000 500.00000 0.20408
21.00000 500.00000 0.22449
22.00000 500.00000 0.22449
23.00000 500.00000 0.22449
24.00000 500.00000 0.22449
25.00000 500.00000 0.22449
26.00000 500.00000 0.22449
27.00000 500.00000 0.22449
28.00000 500.00000 0.22449
29.00000 500.00000 0.22449
30.00000 500.00000 0.22449
31.00000 500.00000 0.22449
32.00000 500.00000 0.22449
33.00000 500.00000 0.22449
34.00000 500.00000 0.22449
35.00000 500.00000 0.22449
36.00000 500.00000 0.22449
37.00000 500.00000 0.22449
38.00000 500.00000 0.22449
39.00000 500.00000 0.22449
40.00000 500.00000 0.22449
41.00000 500.00000 0.22449
42.00000 500.00000 0.22449
43.00000 500.00000 0.22449
44.00000 500.00000 0.22449
45.00000 500.00000 0.22449
46.00000 500.00000 0.22449
47.00000 500.00000 0.22449
48.00000 500.00000 0.22449
49.00000 500.00000 0.22449
50.00000 500.00000 0.22449
51.00000 500.00000 0.20408
52.00000 500.00000 0.20408
53.00000 500.00000 0.20408
54.00000 500.00000 0.20408
55.00000 500.00000 0.20408
56.00000 500.00000 0.20408
57.00000 500.00000 0.20408
58.00000 500.00000 0.20408
59.00000 500.00000 0.20408
60.00000 500.00000 0.20408
61.00000 500.00000 0.20408
62.00000 500.00000 0.18367
63.00000 500.00000 0.18367
64.00000 500.00000 0.18367
65.00000 500.00000 0.18367
66.00000 500.00000 0.18367
67.00000 500.00000 0.18367
68.00000 500.00000 0.18367
69.00000 500.00000 0.18367
70.00000 500.00000 0.16326
71.00000 500.00000 0.16326
72.00000 500.00000 0.16326
73.00000 500.00000 0.16326
74.00000 500.00000 0.16326
75.00000 500.00000 0.16326
76.00000 500.00000 0.16326
77.00000 500.00000 0.14286
78.00000 500.00000 0.14286
79.00000 500.00000 0.14286
80.00000 500.00000 0.14286
81.00000 500.00000 0.14286
82.00000 500.00000 0.14286
83.00000 500.00000 0.12245
84.00000 500.00000 0.12245
85.00000 500.00000 0.12245
86.00000 500.00000 0.12245
87.00000 500.00000 0.12245
88.00000 500.00000 0.10204
89.00000 500.00000 0.10204
90.00000 500.00000 0.10204
91.00000 500.00000 0.10204
92.00000 500.00000 0.08163
93.00000 500.00000 0.08163
94.00000 500.00000 0.08163
95.00000 500.00000 0.08163
96.00000 500.00000 0.06122
97.00000 500.00000 0.06122
98.00000 500.00000 0.06122
99.00000 500.00000 0.06122
100.00000 500.00000 0.04082
101.00000 500.00000 0.04082
102.00000 500.00000 0.04082
103.00000 500.00000 0.02041
104.00000 500.00000 0.02041
105.00000 500.00000 0.02041
106.00000 500.00000 0.00000
107.00000 500.00000 0.00000
108.00000 500.00000 0.00000
109.00000 500.00000 0.00000
110.00000 500.00000 0.00000
111.00000 500.00000 0.00000
112.00000 500.00000 0.00000
113.00000 500.00000 0.00000
114.00000 500.00000 0.00000
115.00000 500.00000 0.00000
116.00000 500.00000 0.00000
117.00000 500.00000 0.00000
118.00000 500.00000 0.00000
119.00000 500.00000 0.00000
120.00000 500.00000 0.00000
121.00000 500.00000 0.00000
122.00000 500.00000 0.00000
123.00000 500.00000 0.00000
124.00000 500.00000 0.00000
125.00000 500.00000 0.00000
126.00000 500.00000 0.00000
127.00000 500.00000 0.00000
128.00000 500.00000 0.00000
129.00000 500.00000 0.00000
130.00000 500.00000 0.00000
131.00000 500.00000 0.00000
132.00000 500.00000 0.00000
133.00000 500.00000 0.00000
134.00000 500.00000 0.00000
135.00000 500.00000 0.00000
136.00000 500.00000 0.00000
137.00000 500.00000 0.00000
138.00000 500.00000 0.00000
139.00000 500.00000 0.00000
140.00000 500.00000 0.00000
141.00000 500.00000 0.00000
142.00000 500.00000 0.00000
143.00000 500.00000 0.00000
144.00000 500.00000 0.00000
145.00000 500.00000 0.00000
146.00000 500.00000 0.00000
147.00000 500.00000 0.00000
148.00000 500.00000 0.00000
149.00000 500.00000 0.00000
150.00000 500.00000 0.00000
151.00000 500.00000 0.00000
152.00000 500.00000 0.00000
153.00000 500.00000 0.00000
154.00000 500.00000 0.00000
155.00000 500.00000 0.00000
156.00000 500.00000 0.00000
157.00000 500.00000 0.00000
158.00000 500.00000 0.00000
159.00000 500.00000 0.00000
160.00000 500.00000 0.00000
161.00000 500.00000 0.00000
162.00000 500.00000 0.00000
163.00000 500.00000 0.00000
164.00000 500.00000 0.00000
165.00000 500.00000 0.00000
166.00000 500.00000 0.00000
167.00000 500.00000 0.00000
168.00000 500.00000 0.00000
169.00000 500.00000 0.00000
170.00000 500.00000 0.00000
171.00000 500.00000 0.00000
172.00000 500.00000 0.00000
173.00000 500.00000 0.00000
174.00000 500.00000 0.00000
175.00000 500.00000 0.00000
176.00000 500.00000 0.00000
177.00000 500.00000 0.00000
178.00000 500.00000 0.00000
179.00000 500.00000 0.00000
180.00000 500.00000 0.00000
181.00000 500.00000 0.00000
182.00000 500.00000 0.00000
183.00000 500.00000 0.00000
184.00000 500.00000 0.00000
185.00000 500.00000 0.00000
186.00000 500.00000 0.00000
187.00000 500.00000 0.00000
188.00000 500.00000 0.00000
189.00000 500.00000 0.00000
190.00000 500.00000 0.00000
191.00000 500.00000 0.00000
192.00000 500.00000 0.00000
193.00000 500.00000 0.00000
194.00000 500.00000 0.00000
195.00000 500.00000 0.00000
196.00000 500.00000 0.00000
197.00000 500.00000 0.00000
198.00000 500.00000 0.00000
199.00000 500.00000 0.00000
200.00000 500.00000 0.00000
201.00000 500.00000 0.00000
202.00000 500.00000 0.00000
203.00000 500.00000 0.00000
204.00000 500.00000 0.00000
205.00000 500.00000 0.00000
206.00000 500.00000 0.00000
207.00000 500.00000 0.00000
208.00000 500.00000 0.00000
209.00000 500.00000 0.00000
210.00000 500.00000 0.00000
211.00000 500.00000 0.00000
212.00000 500.00000 0.00000
213.00000 500.00000 0.00000
214.00000 500.00000 0.00000
215.00000 500.00000 0.00000
216.00000 500.00000 0.00000
217.00000 500.00000 0.00000
218.00000 500.00000 0.00000
219.00000 500.00000 0.00000
220.00000 500.00000 0.00000
221.00000 500.00000 0.00000
222.00000 500.00000 0.00000
223.00000 500.00000 0.00000
224.00000 500.00000 0.00000
225.00000 500.00000 0.00000
226.00000 500.00000 0.00000
227.00000 500.00000 0.00000
228.00000 500.00000 0.00000
229.00000 500.00000 0.00000
230.00000 500.00000 0.00000
231.00000 500.00000 0.00000
232.00000 500.00000 0.00000
233.00000 500.00000 0.00000
234.00000 500.00000 0.00000
235.00000 500.00000 0.00000
236.00000 500.00000 0.00000
237.00000 500.00000 0.00000
238.00000 500.00000 0.00000
239.00000 500.00000 0.00000
240.00000 500.00000 0.00000
241.00000 500.00000 0.00000
242.00000 500.00000 0.00000
243.00000 500.00000 0.00000
244.00000 500.00000 0.00000
245.00000 500.00000 0.00000
246.00000 500.00000 0.00000
247.00000 500.00000 0.00000
248.00000 500.00000 0.00000
249.00000 500.00000 0.00000
250.00000 500.00000 0.00000
251.00000 500.00000 0.00000
252.00000 500.00000 0.00000
253.00000 500.00000 0.00000
254.00000 500.00000 0.00000
255.00000 500.00000 0.00000
256.00000 500.00000 0.00000
257.00000 500.00000 0.00000
258.00000 500.00000 0.00000
259.00000 500.00000 0.00000
260.00000 500.00000 0.00000
261.00000 500.00000 0.00000
262.00000 500.00000 0.00000
263.00000 500.00000 0.00000
264.00000 500.00000 0.00000
265.00000 500.00000 0.00000
266.00000 500.00000 0.00000
267.00000 500.00000 0.00000
268.00000 500.00000 0.00000
269.00000 500.00000 0.00000
270.00000 500.00000 0.00000
271.00000 500.00000 0.00000
272.00000 500.00000 0.00000
273.00000 500.00000 0.00000
274.00000 500.00000 0.00000
275.00000 500.00000 0.00000
276.00000 500.00000 0.00000
277.00000 500.00000 0.00000
278.00000 500.00000 0.00000
279.00000 500.00000 0.00000
280.00000 500.00000 0.00000
281.00000 500.00000 0.00000
282.00000 500.00000 0.00000
283.00000 500.00000 0.00000
284.00000 500.00000 0.00000
285.00000 500.00000 0.00000
286.00000 500.00000 0.00000
287.00000 500.00000 0.00000
288.00000 500.00000 0.00000
289.00000 500.00000 0.00000
290.00000 500.00000 0.00000
291.00000 500.00000 0.00000
292.00000 500.00000 0.00000
293.00000 500.00000 0.00000
294.00000 500.00000 0.00000
295.00000 500.00000 0.00000
296.00000 500.00000 0.00000
297.00000 500.00000 0.00000
298.00000 500.00000 0.00000
299.00000 500.00000 0.00000
300.00000 500.00000 0.00000


==> SIR_Policies3_c2_2pwrgu_2.dat <==
0.00000 0.00000 NaN
1.00000 0.00000 3.00000
2.00000 0.00000 3.00000
3.00000 0.00000 3.00000
4.00000 0.00000 3.00000
5.00000 0.00000 3.00000
6.00000 0.00000 3.00000
7.00000 0.00000 3.00000
8.00000 0.00000 3.00000
9.00000 0.00000 3.00000
10.00000 0.00000 3.00000
11.00000 0.00000 3.00000
12.00000 0.00000 3.00000
13.00000 0.00000 3.00000
14.00000 0.00000 3.00000
15.00000 0.00000 3.00000
16.00000 0.00000 3.00000
17.00000 0.00000 3.00000
18.00000 0.00000 3.00000
19.00000 0.00000 3.00000
20.00000 0.00000 3.00000
21.00000 0.00000 3.00000
22.00000 0.00000 3.00000
23.00000 0.00000 3.00000
24.00000 0.00000 3.00000
25.00000 0.00000 3.00000
26.00000 0.00000 3.00000
27.00000 0.00000 3.00000
28.00000 0.00000 3.00000
29.00000 0.00000 3.00000
30.00000 0.00000 3.00000
31.00000 0.00000 3.00000
32.00000 0.00000 3.00000
33.00000 0.00000 3.00000
34.00000 0.00000 3.00000
35.00000 0.00000 3.00000
36.00000 0.00000 3.00000
37.00000 0.00000 3.00000
38.00000 0.00000 3.00000
39.00000 0.00000 3.00000
40.00000 0.00000 3.00000
41.00000 0.00000 3.00000
42.00000 0.00000 3.00000
43.00000 0.00000 3.00000
44.00000 0.00000 3.00000
45.00000 0.00000 3.00000
46.00000 0.00000 3.00000
47.00000 0.00000 3.00000
48.00000 0.00000 3.00000
49.00000 0.00000 3.00000
50.00000 0.00000 3.00000
51.00000 0.00000 3.00000
52.00000 0.00000 3.00000
53.00000 0.00000 3.00000
54.00000 0.00000 3.00000
55.00000 0.00000 3.00000
56.00000 0.00000 3.00000
57.00000 0.00000 3.00000
58.00000 0.00000 3.00000
59.00000 0.00000 3.00000
60.00000 0.00000 3.00000
61.00000 0.00000 3.00000
62.00000 0.00000 3.00000
63.00000 0.00000 3.00000
64.00000 0.00000 3.00000
65.00000 0.00000 3.00000
66.00000 0.00000 3.00000
67.00000 0.00000 3.00000
68.00000 0.00000 3.00000
69.00000 0.00000 3.00000
70.00000 0.00000 3.00000
71.00000 0.00000 3.00000
72.00000 0.00000 3.00000
73.00000 0.00000 3.00000
74.00000 0.00000 3.00000
75.00000 0.00000 3.00000
76.00000 0.00000 3.00000
77.00000 0.00000 3.00000
78.00000 0.00000 3.00000
79.00000 0.00000 3.00000
80.00000 0.00000 3.00000
81.00000 0.00000 3.00000
82.00000 0.00000 3.00000
83.00000 0.00000 3.00000
84.00000 0.00000 3.00000
85.00000 0.00000 3.00000
86.00000 0.00000 3.00000
87.00000 0.00000 3.00000
88.00000 0.00000 3.00000
89.00000 0.00000 3.00000
90.00000 0.00000 3.00000
91.00000 0.00000 3.00000
92.00000 0.00000 3.00000
93.00000 0.00000 3.00000
94.00000 0.00000 3.00000
95.00000 0.00000 3.00000
96.00000 0.00000 3.00000
97.00000 0.00000 3.00000
98.00000 0.00000 3.00000
99.00000 0.00000 3.00000
100.00000 0.00000 3.00000

0.00000 1.00000 NaN
1.00000 1.00000 3.00000
2.00000 1.00000 3.00000
3.00000 1.00000 3.00000
4.00000 1.00000 3.00000
5.00000 1.00000 3.00000
6.00000 1.00000 3.00000
7.00000 1.00000 3.00000
8.00000 1.00000 3.00000
9.00000 1.00000 3.00000
10.00000 1.00000 3.00000
11.00000 1.00000 3.00000
12.00000 1.00000 3.00000
13.00000 1.00000 3.00000
14.00000 1.00000 3.00000
15.00000 1.00000 3.00000
16.00000 1.00000 3.00000
17.00000 1.00000 3.00000
18.00000 1.00000 3.00000
19.00000 1.00000 3.00000
20.00000 1.00000 3.00000
21.00000 1.00000 3.00000
22.00000 1.00000 3.00000
23.00000 1.00000 3.00000
24.00000 1.00000 3.00000
25.00000 1.00000 3.00000
26.00000 1.00000 3.00000
27.00000 1.00000 3.00000
28.00000 1.00000 3.00000
29.00000 1.00000 3.00000
30.00000 1.00000 3.00000
31.00000 1.00000 3.00000
32.00000 1.00000 3.00000
33.00000 1.00000 3.00000
34.00000 1.00000 3.00000
35.00000 1.00000 3.00000
36.00000 1.00000 3.00000
37.00000 1.00000 3.00000
38.00000 1.00000 3.00000
39.00000 1.00000 3.00000
40.00000 1.00000 3.00000
41.00000 1.00000 3.00000
42.00000 1.00000 3.00000
43.00000 1.00000 3.00000
44.00000 1.00000 3.00000
45.00000 1.00000 3.00000
46.00000 1.00000 3.00000
47.00000 1.00000 3.00000
48.00000 1.00000 3.00000
49.00000 1.00000 3.00000
50.00000 1.00000 3.00000
51.00000 1.00000 3.00000
52.00000 1.00000 3.00000
53.00000 1.00000 3.00000
54.00000 1.00000 3.00000
55.00000 1.00000 3.00000
56.00000 1.00000 3.00000
57.00000 1.00000 3.00000
58.00000 1.00000 3.00000
59.00000 1.00000 3.00000
60.00000 1.00000 3.00000
61.00000 1.00000 3.00000
62.00000 1.00000 3.00000
63.00000 1.00000 3.00000
64.00000 1.00000 3.00000
65.00000 1.00000 3.00000
66.00000 1.00000 3.00000
67.00000 1.00000 3.00000
68.00000 1.00000 3.00000
69.00000 1.00000 3.00000
70.00000 1.00000 3.00000
71.00000 1.00000 3.00000
72.00000 1.00000 3.00000
73.00000 1.00000 3.00000
74.00000 1.00000 3.00000
75.00000 1.00000 3.00000
76.00000 1.00000 3.00000
77.00000 1.00000 3.00000
78.00000 1.00000 3.00000
79.00000 1.00000 3.00000
80.00000 1.00000 3.00000
81.00000 1.00000 3.00000
82.00000 1.00000 3.00000
83.00000 1.00000 3.00000
84.00000 1.00000 3.00000
85.00000 1.00000 3.00000
86.00000 1.00000 3.00000
87.00000 1.00000 3.00000
88.00000 1.00000 3.00000
89.00000 1.00000 3.00000
90.00000 1.00000 3.00000
91.00000 1.00000 3.00000
92.00000 1.00000 3.00000
93.00000 1.00000 3.00000
94.00000 1.00000 3.00000
95.00000 1.00000 3.00000
96.00000 1.00000 3.00000
97.00000 1.00000 3.00000
98.00000 1.00000 3.00000
99.00000 1.00000 3.00000
100.00000 1.00000 NaN

0.00000 2.00000 NaN
1.00000 2.00000 3.00000
2.00000 2.00000 3.00000
3.00000 2.00000 3.00000
4.00000 2.00000 3.00000
5.00000 2.00000 3.00000
6.00000 2.00000 3.00000
7.00000 2.00000 3.00000
8.00000 2.00000 3.00000
9.00000 2.00000 3.00000
10.00000 2.00000 3.00000
11.00000 2.00000 3.00000
12.00000 2.00000 3.00000
13.00000 2.00000 3.00000
14.00000 2.00000 3.00000
15.00000 2.00000 3.00000
16.00000 2.00000 3.00000
17.00000 2.00000 3.00000
18.00000 2.00000 3.00000
19.00000 2.00000 3.00000
20.00000 2.00000 3.00000
21.00000 2.00000 3.00000
22.00000 2.00000 3.00000
23.00000 2.00000 3.00000
24.00000 2.00000 3.00000
25.00000 2.00000 3.00000
26.00000 2.00000 3.00000
27.00000 2.00000 3.00000
28.00000 2.00000 3.00000
29.00000 2.00000 3.00000
30.00000 2.00000 3.00000
31.00000 2.00000 3.00000
32.00000 2.00000 3.00000
33.00000 2.00000 3.00000
34.00000 2.00000 3.00000
35.00000 2.00000 3.00000
36.00000 2.00000 3.00000
37.00000 2.00000 3.00000
38.00000 2.00000 3.00000
39.00000 2.00000 3.00000
40.00000 2.00000 3.00000
41.00000 2.00000 3.00000
42.00000 2.00000 3.00000
43.00000 2.00000 3.00000
44.00000 2.00000 3.00000
45.00000 2.00000 3.00000
46.00000 2.00000 3.00000
47.00000 2.00000 3.00000
48.00000 2.00000 3.00000
49.00000 2.00000 3.00000
50.00000 2.00000 3.00000
51.00000 2.00000 3.00000
52.00000 2.00000 3.00000
53.00000 2.00000 3.00000
54.00000 2.00000 3.00000
55.00000 2.00000 3.00000
56.00000 2.00000 3.00000
57.00000 2.00000 3.00000
58.00000 2.00000 3.00000
59.00000 2.00000 3.00000
60.00000 2.00000 3.00000
61.00000 2.00000 3.00000
62.00000 2.00000 3.00000
63.00000 2.00000 3.00000
64.00000 2.00000 3.00000
65.00000 2.00000 3.00000
66.00000 2.00000 3.00000
67.00000 2.00000 3.00000
68.00000 2.00000 3.00000
69.00000 2.00000 3.00000
70.00000 2.00000 3.00000
71.00000 2.00000 3.00000
72.00000 2.00000 3.00000
73.00000 2.00000 3.00000
74.00000 2.00000 3.00000
75.00000 2.00000 3.00000
76.00000 2.00000 3.00000
77.00000 2.00000 3.00000
78.00000 2.00000 3.00000
79.00000 2.00000 3.00000
80.00000 2.00000 3.00000
81.00000 2.00000 3.00000
82.00000 2.00000 3.00000
83.00000 2.00000 3.00000
84.00000 2.00000 3.00000
85.00000 2.00000 3.00000
86.00000 2.00000 3.00000
87.00000 2.00000 3.00000
88.00000 2.00000 3.00000
89.00000 2.00000 3.00000
90.00000 2.00000 3.00000
91.00000 2.00000 3.00000
92.00000 2.00000 3.00000
93.00000 2.00000 3.00000
94.00000 2.00000 3.00000
95.00000 2.00000 3.00000
96.00000 2.00000 3.00000
97.00000 2.00000 3.00000
98.00000 2.00000 3.00000
99.00000 2.00000 NaN
100.00000 2.00000 NaN

0.00000 3.00000 NaN
1.00000 3.00000 3.00000
2.00000 3.00000 3.00000
3.00000 3.00000 3.00000
4.00000 3.00000 3.00000
5.00000 3.00000 3.00000
6.00000 3.00000 3.00000
7.00000 3.00000 3.00000
8.00000 3.00000 3.00000
9.00000 3.00000 3.00000
10.00000 3.00000 3.00000
11.00000 3.00000 3.00000
12.00000 3.00000 3.00000
13.00000 3.00000 3.00000
14.00000 3.00000 3.00000
15.00000 3.00000 3.00000
16.00000 3.00000 3.00000
17.00000 3.00000 3.00000
18.00000 3.00000 3.00000
19.00000 3.00000 3.00000
20.00000 3.00000 3.00000
21.00000 3.00000 3.00000
22.00000 3.00000 3.00000
23.00000 3.00000 3.00000
24.00000 3.00000 3.00000
25.00000 3.00000 3.00000
26.00000 3.00000 3.00000
27.00000 3.00000 3.00000
28.00000 3.00000 3.00000
29.00000 3.00000 3.00000
30.00000 3.00000 3.00000
31.00000 3.00000 3.00000
32.00000 3.00000 3.00000
33.00000 3.00000 3.00000
34.00000 3.00000 3.00000
35.00000 3.00000 3.00000
36.00000 3.00000 3.00000
37.00000 3.00000 3.00000
38.00000 3.00000 3.00000
39.00000 3.00000 3.00000
40.00000 3.00000 3.00000
41.00000 3.00000 3.00000
42.00000 3.00000 3.00000
43.00000 3.00000 3.00000
44.00000 3.00000 3.00000
45.00000 3.00000 3.00000
46.00000 3.00000 3.00000
47.00000 3.00000 3.00000
48.00000 3.00000 3.00000
49.00000 3.00000 3.00000
50.00000 3.00000 3.00000
51.00000 3.00000 3.00000
52.00000 3.00000 3.00000
53.00000 3.00000 3.00000
54.00000 3.00000 3.00000
55.00000 3.00000 3.00000
56.00000 3.00000 3.00000
57.00000 3.00000 3.00000
58.00000 3.00000 3.00000
59.00000 3.00000 3.00000
60.00000 3.00000 3.00000
61.00000 3.00000 3.00000
62.00000 3.00000 3.00000
63.00000 3.00000 3.00000
64.00000 3.00000 3.00000
65.00000 3.00000 3.00000
66.00000 3.00000 3.00000
67.00000 3.00000 3.00000
68.00000 3.00000 3.00000
69.00000 3.00000 3.00000
70.00000 3.00000 3.00000
71.00000 3.00000 3.00000
72.00000 3.00000 3.00000
73.00000 3.00000 3.00000
74.00000 3.00000 3.00000
75.00000 3.00000 3.00000
76.00000 3.00000 3.00000
77.00000 3.00000 3.00000
78.00000 3.00000 3.00000
79.00000 3.00000 3.00000
80.00000 3.00000 3.00000
81.00000 3.00000 3.00000
82.00000 3.00000 3.00000
83.00000 3.00000 3.00000
84.00000 3.00000 3.00000
85.00000 3.00000 3.00000
86.00000 3.00000 3.00000
87.00000 3.00000 3.00000
88.00000 3.00000 3.00000
89.00000 3.00000 3.00000
90.00000 3.00000 3.00000
91.00000 3.00000 3.00000
92.00000 3.00000 3.00000
93.00000 3.00000 3.00000
94.00000 3.00000 3.00000
95.00000 3.00000 3.00000
96.00000 3.00000 3.00000
97.00000 3.00000 3.00000
98.00000 3.00000 NaN
99.00000 3.00000 NaN
100.00000 3.00000 NaN

0.00000 4.00000 NaN
1.00000 4.00000 3.00000
2.00000 4.00000 3.00000
3.00000 4.00000 3.00000
4.00000 4.00000 3.00000
5.00000 4.00000 3.00000
6.00000 4.00000 3.00000
7.00000 4.00000 3.00000
8.00000 4.00000 3.00000
9.00000 4.00000 3.00000
10.00000 4.00000 3.00000
11.00000 4.00000 3.00000
12.00000 4.00000 3.00000
13.00000 4.00000 3.00000
14.00000 4.00000 3.00000
15.00000 4.00000 3.00000
16.00000 4.00000 3.00000
17.00000 4.00000 3.00000
18.00000 4.00000 3.00000
19.00000 4.00000 3.00000
20.00000 4.00000 3.00000
21.00000 4.00000 3.00000
22.00000 4.00000 3.00000
23.00000 4.00000 3.00000
24.00000 4.00000 3.00000
25.00000 4.00000 3.00000
26.00000 4.00000 3.00000
27.00000 4.00000 3.00000
28.00000 4.00000 3.00000
29.00000 4.00000 3.00000
30.00000 4.00000 3.00000
31.00000 4.00000 3.00000
32.00000 4.00000 3.00000
33.00000 4.00000 3.00000
34.00000 4.00000 3.00000
35.00000 4.00000 3.00000
36.00000 4.00000 3.00000
37.00000 4.00000 3.00000
38.00000 4.00000 3.00000
39.00000 4.00000 3.00000
40.00000 4.00000 3.00000
41.00000 4.00000 3.00000
42.00000 4.00000 3.00000
43.00000 4.00000 3.00000
44.00000 4.00000 3.00000
45.00000 4.00000 3.00000
46.00000 4.00000 3.00000
47.00000 4.00000 3.00000
48.00000 4.00000 3.00000
49.00000 4.00000 3.00000
50.00000 4.00000 3.00000
51.00000 4.00000 3.00000
52.00000 4.00000 3.00000
53.00000 4.00000 3.00000
54.00000 4.00000 3.00000
55.00000 4.00000 3.00000
56.00000 4.00000 3.00000
57.00000 4.00000 3.00000
58.00000 4.00000 3.00000
59.00000 4.00000 3.00000
60.00000 4.00000 3.00000
61.00000 4.00000 3.00000
62.00000 4.00000 3.00000
63.00000 4.00000 3.00000
64.00000 4.00000 3.00000
65.00000 4.00000 3.00000
66.00000 4.00000 3.00000
67.00000 4.00000 3.00000
68.00000 4.00000 3.00000
69.00000 4.00000 3.00000
70.00000 4.00000 3.00000
71.00000 4.00000 3.00000
72.00000 4.00000 3.00000
73.00000 4.00000 3.00000
74.00000 4.00000 3.00000
75.00000 4.00000 3.00000
76.00000 4.00000 3.00000
77.00000 4.00000 3.00000
78.00000 4.00000 3.00000
79.00000 4.00000 3.00000
80.00000 4.00000 3.00000
81.00000 4.00000 3.00000
82.00000 4.00000 3.00000
83.00000 4.00000 3.00000
84.00000 4.00000 3.00000
85.00000 4.00000 3.00000
86.00000 4.00000 3.00000
87.00000 4.00000 3.00000
88.00000 4.00000 3.00000
89.00000 4.00000 3.00000
90.00000 4.00000 3.00000
91.00000 4.00000 3.00000
92.00000 4.00000 3.00000
93.00000 4.00000 3.00000
94.00000 4.00000 3.00000
95.00000 4.00000 3.00000
96.00000 4.00000 3.00000
97.00000 4.00000 NaN
98.00000 4.00000 NaN
99.00000 4.00000 NaN
100.00000 4.00000 NaN

0.00000 5.00000 NaN
1.00000 5.00000 3.00000
2.00000 5.00000 3.00000
3.00000 5.00000 3.00000
4.00000 5.00000 3.00000
5.00000 5.00000 3.00000
6.00000 5.00000 3.00000
7.00000 5.00000 3.00000
8.00000 5.00000 3.00000
9.00000 5.00000 3.00000
10.00000 5.00000 3.00000
11.00000 5.00000 3.00000
12.00000 5.00000 3.00000
13.00000 5.00000 3.00000
14.00000 5.00000 3.00000
15.00000 5.00000 3.00000
16.00000 5.00000 3.00000
17.00000 5.00000 3.00000
18.00000 5.00000 3.00000
19.00000 5.00000 3.00000
20.00000 5.00000 3.00000
21.00000 5.00000 3.00000
22.00000 5.00000 3.00000
23.00000 5.00000 3.00000
24.00000 5.00000 3.00000
25.00000 5.00000 3.00000
26.00000 5.00000 3.00000
27.00000 5.00000 3.00000
28.00000 5.00000 3.00000
29.00000 5.00000 3.00000
30.00000 5.00000 3.00000
31.00000 5.00000 3.00000
32.00000 5.00000 3.00000
33.00000 5.00000 3.00000
34.00000 5.00000 3.00000
35.00000 5.00000 3.00000
36.00000 5.00000 3.00000
37.00000 5.00000 3.00000
38.00000 5.00000 3.00000
39.00000 5.00000 3.00000
40.00000 5.00000 3.00000
41.00000 5.00000 3.00000
42.00000 5.00000 3.00000
43.00000 5.00000 3.00000
44.00000 5.00000 3.00000
45.00000 5.00000 3.00000
46.00000 5.00000 3.00000
47.00000 5.00000 3.00000
48.00000 5.00000 3.00000
49.00000 5.00000 3.00000
50.00000 5.00000 3.00000
51.00000 5.00000 3.00000
52.00000 5.00000 3.00000
53.00000 5.00000 3.00000
54.00000 5.00000 3.00000
55.00000 5.00000 3.00000
56.00000 5.00000 3.00000
57.00000 5.00000 3.00000
58.00000 5.00000 3.00000
59.00000 5.00000 3.00000
60.00000 5.00000 3.00000
61.00000 5.00000 3.00000
62.00000 5.00000 3.00000
63.00000 5.00000 3.00000
64.00000 5.00000 3.00000
65.00000 5.00000 3.00000
66.00000 5.00000 3.00000
67.00000 5.00000 3.00000
68.00000 5.00000 3.00000
69.00000 5.00000 3.00000
70.00000 5.00000 3.00000
71.00000 5.00000 3.00000
72.00000 5.00000 3.00000
73.00000 5.00000 3.00000
74.00000 5.00000 3.00000
75.00000 5.00000 3.00000
76.00000 5.00000 3.00000
77.00000 5.00000 3.00000
78.00000 5.00000 3.00000
79.00000 5.00000 3.00000
80.00000 5.00000 3.00000
81.00000 5.00000 3.00000
82.00000 5.00000 3.00000
83.00000 5.00000 3.00000
84.00000 5.00000 3.00000
85.00000 5.00000 3.00000
86.00000 5.00000 3.00000
87.00000 5.00000 3.00000
88.00000 5.00000 3.00000
89.00000 5.00000 3.00000
90.00000 5.00000 3.00000
91.00000 5.00000 3.00000
92.00000 5.00000 3.00000
93.00000 5.00000 3.00000
94.00000 5.00000 3.00000
95.00000 5.00000 3.00000
96.00000 5.00000 NaN
97.00000 5.00000 NaN
98.00000 5.00000 NaN
99.00000 5.00000 NaN
100.00000 5.00000 NaN

0.00000 6.00000 NaN
1.00000 6.00000 3.00000
2.00000 6.00000 3.00000
3.00000 6.00000 3.00000
4.00000 6.00000 3.00000
5.00000 6.00000 3.00000
6.00000 6.00000 3.00000
7.00000 6.00000 3.00000
8.00000 6.00000 3.00000
9.00000 6.00000 3.00000
10.00000 6.00000 3.00000
11.00000 6.00000 3.00000
12.00000 6.00000 3.00000
13.00000 6.00000 3.00000
14.00000 6.00000 3.00000
15.00000 6.00000 3.00000
16.00000 6.00000 3.00000
17.00000 6.00000 3.00000
18.00000 6.00000 3.00000
19.00000 6.00000 3.00000
20.00000 6.00000 3.00000
21.00000 6.00000 3.00000
22.00000 6.00000 3.00000
23.00000 6.00000 3.00000
24.00000 6.00000 3.00000
25.00000 6.00000 3.00000
26.00000 6.00000 3.00000
27.00000 6.00000 3.00000
28.00000 6.00000 3.00000
29.00000 6.00000 3.00000
30.00000 6.00000 3.00000
31.00000 6.00000 3.00000
32.00000 6.00000 3.00000
33.00000 6.00000 3.00000
34.00000 6.00000 3.00000
35.00000 6.00000 3.00000
36.00000 6.00000 3.00000
37.00000 6.00000 3.00000
38.00000 6.00000 3.00000
39.00000 6.00000 3.00000
40.00000 6.00000 3.00000
41.00000 6.00000 3.00000
42.00000 6.00000 3.00000
43.00000 6.00000 3.00000
44.00000 6.00000 3.00000
45.00000 6.00000 3.00000
46.00000 6.00000 3.00000
47.00000 6.00000 3.00000
48.00000 6.00000 3.00000
49.00000 6.00000 3.00000
50.00000 6.00000 3.00000
51.00000 6.00000 3.00000
52.00000 6.00000 3.00000
53.00000 6.00000 3.00000
54.00000 6.00000 3.00000
55.00000 6.00000 3.00000
56.00000 6.00000 3.00000
57.00000 6.00000 3.00000
58.00000 6.00000 3.00000
59.00000 6.00000 3.00000
60.00000 6.00000 3.00000
61.00000 6.00000 3.00000
62.00000 6.00000 3.00000
63.00000 6.00000 3.00000
64.00000 6.00000 3.00000
65.00000 6.00000 3.00000
66.00000 6.00000 3.00000
67.00000 6.00000 3.00000
68.00000 6.00000 3.00000
69.00000 6.00000 3.00000
70.00000 6.00000 3.00000
71.00000 6.00000 3.00000
72.00000 6.00000 3.00000
73.00000 6.00000 3.00000
74.00000 6.00000 3.00000
75.00000 6.00000 3.00000
76.00000 6.00000 3.00000
77.00000 6.00000 3.00000
78.00000 6.00000 3.00000
79.00000 6.00000 3.00000
80.00000 6.00000 3.00000
81.00000 6.00000 3.00000
82.00000 6.00000 3.00000
83.00000 6.00000 3.00000
84.00000 6.00000 3.00000
85.00000 6.00000 3.00000
86.00000 6.00000 3.00000
87.00000 6.00000 3.00000
88.00000 6.00000 3.00000
89.00000 6.00000 3.00000
90.00000 6.00000 3.00000
91.00000 6.00000 3.00000
92.00000 6.00000 3.00000
93.00000 6.00000 3.00000
94.00000 6.00000 3.00000
95.00000 6.00000 NaN
96.00000 6.00000 NaN
97.00000 6.00000 NaN
98.00000 6.00000 NaN
99.00000 6.00000 NaN
100.00000 6.00000 NaN

0.00000 7.00000 NaN
1.00000 7.00000 3.00000
2.00000 7.00000 3.00000
3.00000 7.00000 3.00000
4.00000 7.00000 3.00000
5.00000 7.00000 3.00000
6.00000 7.00000 3.00000
7.00000 7.00000 3.00000
8.00000 7.00000 3.00000
9.00000 7.00000 3.00000
10.00000 7.00000 3.00000
11.00000 7.00000 3.00000
12.00000 7.00000 3.00000
13.00000 7.00000 3.00000
14.00000 7.00000 3.00000
15.00000 7.00000 3.00000
16.00000 7.00000 3.00000
17.00000 7.00000 3.00000
18.00000 7.00000 3.00000
19.00000 7.00000 3.00000
20.00000 7.00000 3.00000
21.00000 7.00000 3.00000
22.00000 7.00000 3.00000
23.00000 7.00000 3.00000
24.00000 7.00000 3.00000
25.00000 7.00000 3.00000
26.00000 7.00000 3.00000
27.00000 7.00000 3.00000
28.00000 7.00000 3.00000
29.00000 7.00000 3.00000
30.00000 7.00000 3.00000
31.00000 7.00000 3.00000
32.00000 7.00000 3.00000
33.00000 7.00000 3.00000
34.00000 7.00000 3.00000
35.00000 7.00000 3.00000
36.00000 7.00000 3.00000
37.00000 7.00000 3.00000
38.00000 7.00000 3.00000
39.00000 7.00000 3.00000
40.00000 7.00000 3.00000
41.00000 7.00000 3.00000
42.00000 7.00000 3.00000
43.00000 7.00000 3.00000
44.00000 7.00000 3.00000
45.00000 7.00000 3.00000
46.00000 7.00000 3.00000
47.00000 7.00000 3.00000
48.00000 7.00000 3.00000
49.00000 7.00000 3.00000
50.00000 7.00000 3.00000
51.00000 7.00000 3.00000
52.00000 7.00000 3.00000
53.00000 7.00000 3.00000
54.00000 7.00000 3.00000
55.00000 7.00000 3.00000
56.00000 7.00000 3.00000
57.00000 7.00000 3.00000
58.00000 7.00000 3.00000
59.00000 7.00000 3.00000
60.00000 7.00000 3.00000
61.00000 7.00000 3.00000
62.00000 7.00000 3.00000
63.00000 7.00000 3.00000
64.00000 7.00000 3.00000
65.00000 7.00000 3.00000
66.00000 7.00000 3.00000
67.00000 7.00000 3.00000
68.00000 7.00000 3.00000
69.00000 7.00000 3.00000
70.00000 7.00000 3.00000
71.00000 7.00000 3.00000
72.00000 7.00000 3.00000
73.00000 7.00000 3.00000
74.00000 7.00000 3.00000
75.00000 7.00000 3.00000
76.00000 7.00000 3.00000
77.00000 7.00000 3.00000
78.00000 7.00000 3.00000
79.00000 7.00000 3.00000
80.00000 7.00000 3.00000
81.00000 7.00000 3.00000
82.00000 7.00000 3.00000
83.00000 7.00000 3.00000
84.00000 7.00000 3.00000
85.00000 7.00000 3.00000
86.00000 7.00000 3.00000
87.00000 7.00000 3.00000
88.00000 7.00000 3.00000
89.00000 7.00000 3.00000
90.00000 7.00000 3.00000
91.00000 7.00000 3.00000
92.00000 7.00000 3.00000
93.00000 7.00000 3.00000
94.00000 7.00000 NaN
95.00000 7.00000 NaN
96.00000 7.00000 NaN
97.00000 7.00000 NaN
98.00000 7.00000 NaN
99.00000 7.00000 NaN
100.00000 7.00000 NaN

0.00000 8.00000 NaN
1.00000 8.00000 3.00000
2.00000 8.00000 3.00000
3.00000 8.00000 3.00000
4.00000 8.00000 3.00000
5.00000 8.00000 3.00000
6.00000 8.00000 3.00000
7.00000 8.00000 3.00000
8.00000 8.00000 3.00000
9.00000 8.00000 3.00000
10.00000 8.00000 3.00000
11.00000 8.00000 3.00000
12.00000 8.00000 3.00000
13.00000 8.00000 3.00000
14.00000 8.00000 3.00000
15.00000 8.00000 3.00000
16.00000 8.00000 3.00000
17.00000 8.00000 3.00000
18.00000 8.00000 3.00000
19.00000 8.00000 3.00000
20.00000 8.00000 3.00000
21.00000 8.00000 3.00000
22.00000 8.00000 3.00000
23.00000 8.00000 3.00000
24.00000 8.00000 3.00000
25.00000 8.00000 3.00000
26.00000 8.00000 3.00000
27.00000 8.00000 3.00000
28.00000 8.00000 3.00000
29.00000 8.00000 3.00000
30.00000 8.00000 3.00000
31.00000 8.00000 3.00000
32.00000 8.00000 3.00000
33.00000 8.00000 3.00000
34.00000 8.00000 3.00000
35.00000 8.00000 3.00000
36.00000 8.00000 3.00000
37.00000 8.00000 3.00000
38.00000 8.00000 3.00000
39.00000 8.00000 3.00000
40.00000 8.00000 3.00000
41.00000 8.00000 3.00000
42.00000 8.00000 3.00000
43.00000 8.00000 3.00000
44.00000 8.00000 3.00000
45.00000 8.00000 3.00000
46.00000 8.00000 3.00000
47.00000 8.00000 3.00000
48.00000 8.00000 3.00000
49.00000 8.00000 3.00000
50.00000 8.00000 3.00000
51.00000 8.00000 3.00000
52.00000 8.00000 3.00000
53.00000 8.00000 3.00000
54.00000 8.00000 3.00000
55.00000 8.00000 3.00000
56.00000 8.00000 3.00000
57.00000 8.00000 3.00000
58.00000 8.00000 3.00000
59.00000 8.00000 3.00000
60.00000 8.00000 3.00000
61.00000 8.00000 3.00000
62.00000 8.00000 3.00000
63.00000 8.00000 3.00000
64.00000 8.00000 3.00000
65.00000 8.00000 3.00000
66.00000 8.00000 3.00000
67.00000 8.00000 3.00000
68.00000 8.00000 3.00000
69.00000 8.00000 3.00000
70.00000 8.00000 3.00000
71.00000 8.00000 3.00000
72.00000 8.00000 3.00000
73.00000 8.00000 3.00000
74.00000 8.00000 3.00000
75.00000 8.00000 3.00000
76.00000 8.00000 3.00000
77.00000 8.00000 3.00000
78.00000 8.00000 3.00000
79.00000 8.00000 3.00000
80.00000 8.00000 3.00000
81.00000 8.00000 3.00000
82.00000 8.00000 3.00000
83.00000 8.00000 3.00000
84.00000 8.00000 3.00000
85.00000 8.00000 3.00000
86.00000 8.00000 3.00000
87.00000 8.00000 3.00000
88.00000 8.00000 3.00000
89.00000 8.00000 3.00000
90.00000 8.00000 3.00000
91.00000 8.00000 3.00000
92.00000 8.00000 3.00000
93.00000 8.00000 NaN
94.00000 8.00000 NaN
95.00000 8.00000 NaN
96.00000 8.00000 NaN
97.00000 8.00000 NaN
98.00000 8.00000 NaN
99.00000 8.00000 NaN
100.00000 8.00000 NaN

0.00000 9.00000 NaN
1.00000 9.00000 3.00000
2.00000 9.00000 3.00000
3.00000 9.00000 3.00000
4.00000 9.00000 3.00000
5.00000 9.00000 3.00000
6.00000 9.00000 3.00000
7.00000 9.00000 3.00000
8.00000 9.00000 3.00000
9.00000 9.00000 3.00000
10.00000 9.00000 3.00000
11.00000 9.00000 3.00000
12.00000 9.00000 3.00000
13.00000 9.00000 3.00000
14.00000 9.00000 3.00000
15.00000 9.00000 3.00000
16.00000 9.00000 3.00000
17.00000 9.00000 3.00000
18.00000 9.00000 3.00000
19.00000 9.00000 3.00000
20.00000 9.00000 3.00000
21.00000 9.00000 3.00000
22.00000 9.00000 3.00000
23.00000 9.00000 3.00000
24.00000 9.00000 3.00000
25.00000 9.00000 3.00000
26.00000 9.00000 3.00000
27.00000 9.00000 3.00000
28.00000 9.00000 3.00000
29.00000 9.00000 3.00000
30.00000 9.00000 3.00000
31.00000 9.00000 3.00000
32.00000 9.00000 3.00000
33.00000 9.00000 3.00000
34.00000 9.00000 3.00000
35.00000 9.00000 3.00000
36.00000 9.00000 3.00000
37.00000 9.00000 3.00000
38.00000 9.00000 3.00000
39.00000 9.00000 3.00000
40.00000 9.00000 3.00000
41.00000 9.00000 3.00000
42.00000 9.00000 3.00000
43.00000 9.00000 3.00000
44.00000 9.00000 3.00000
45.00000 9.00000 3.00000
46.00000 9.00000 3.00000
47.00000 9.00000 3.00000
48.00000 9.00000 3.00000
49.00000 9.00000 3.00000
50.00000 9.00000 3.00000
51.00000 9.00000 3.00000
52.00000 9.00000 3.00000
53.00000 9.00000 3.00000
54.00000 9.00000 3.00000
55.00000 9.00000 3.00000
56.00000 9.00000 3.00000
57.00000 9.00000 3.00000
58.00000 9.00000 3.00000
59.00000 9.00000 3.00000
60.00000 9.00000 3.00000
61.00000 9.00000 3.00000
62.00000 9.00000 3.00000
63.00000 9.00000 3.00000
64.00000 9.00000 3.00000
65.00000 9.00000 3.00000
66.00000 9.00000 3.00000
67.00000 9.00000 3.00000
68.00000 9.00000 3.00000
69.00000 9.00000 3.00000
70.00000 9.00000 3.00000
71.00000 9.00000 3.00000
72.00000 9.00000 3.00000
73.00000 9.00000 3.00000
74.00000 9.00000 3.00000
75.00000 9.00000 3.00000
76.00000 9.00000 3.00000
77.00000 9.00000 3.00000
78.00000 9.00000 3.00000
79.00000 9.00000 3.00000
80.00000 9.00000 3.00000
81.00000 9.00000 3.00000
82.00000 9.00000 3.00000
83.00000 9.00000 3.00000
84.00000 9.00000 3.00000
85.00000 9.00000 3.00000
86.00000 9.00000 3.00000
87.00000 9.00000 3.00000
88.00000 9.00000 3.00000
89.00000 9.00000 3.00000
90.00000 9.00000 3.00000
91.00000 9.00000 3.00000
92.00000 9.00000 NaN
93.00000 9.00000 NaN
94.00000 9.00000 NaN
95.00000 9.00000 NaN
96.00000 9.00000 NaN
97.00000 9.00000 NaN
98.00000 9.00000 NaN
99.00000 9.00000 NaN
100.00000 9.00000 NaN

0.00000 10.00000 NaN
1.00000 10.00000 3.00000
2.00000 10.00000 3.00000
3.00000 10.00000 3.00000
4.00000 10.00000 3.00000
5.00000 10.00000 3.00000
6.00000 10.00000 3.00000
7.00000 10.00000 3.00000
8.00000 10.00000 3.00000
9.00000 10.00000 3.00000
10.00000 10.00000 3.00000
11.00000 10.00000 3.00000
12.00000 10.00000 3.00000
13.00000 10.00000 3.00000
14.00000 10.00000 3.00000
15.00000 10.00000 3.00000
16.00000 10.00000 3.00000
17.00000 10.00000 3.00000
18.00000 10.00000 3.00000
19.00000 10.00000 3.00000
20.00000 10.00000 3.00000
21.00000 10.00000 3.00000
22.00000 10.00000 3.00000
23.00000 10.00000 3.00000
24.00000 10.00000 3.00000
25.00000 10.00000 3.00000
26.00000 10.00000 3.00000
27.00000 10.00000 3.00000
28.00000 10.00000 3.00000
29.00000 10.00000 3.00000
30.00000 10.00000 3.00000
31.00000 10.00000 3.00000
32.00000 10.00000 3.00000
33.00000 10.00000 3.00000
34.00000 10.00000 3.00000
35.00000 10.00000 3.00000
36.00000 10.00000 3.00000
37.00000 10.00000 3.00000
38.00000 10.00000 3.00000
39.00000 10.00000 3.00000
40.00000 10.00000 3.00000
41.00000 10.00000 3.00000
42.00000 10.00000 3.00000
43.00000 10.00000 3.00000
44.00000 10.00000 3.00000
45.00000 10.00000 3.00000
46.00000 10.00000 3.00000
47.00000 10.00000 3.00000
48.00000 10.00000 3.00000
49.00000 10.00000 3.00000
50.00000 10.00000 3.00000
51.00000 10.00000 3.00000
52.00000 10.00000 3.00000
53.00000 10.00000 3.00000
54.00000 10.00000 3.00000
55.00000 10.00000 3.00000
56.00000 10.00000 3.00000
57.00000 10.00000 3.00000
58.00000 10.00000 3.00000
59.00000 10.00000 3.00000
60.00000 10.00000 3.00000
61.00000 10.00000 3.00000
62.00000 10.00000 3.00000
63.00000 10.00000 3.00000
64.00000 10.00000 3.00000
65.00000 10.00000 3.00000
66.00000 10.00000 3.00000
67.00000 10.00000 3.00000
68.00000 10.00000 3.00000
69.00000 10.00000 3.00000
70.00000 10.00000 3.00000
71.00000 10.00000 3.00000
72.00000 10.00000 3.00000
73.00000 10.00000 3.00000
74.00000 10.00000 3.00000
75.00000 10.00000 3.00000
76.00000 10.00000 3.00000
77.00000 10.00000 3.00000
78.00000 10.00000 3.00000
79.00000 10.00000 3.00000
80.00000 10.00000 3.00000
81.00000 10.00000 3.00000
82.00000 10.00000 3.00000
83.00000 10.00000 3.00000
84.00000 10.00000 3.00000
85.00000 10.00000 3.00000
86.00000 10.00000 3.00000
87.00000 10.00000 3.00000
88.00000 10.00000 3.00000
89.00000 10.00000 3.00000
90.00000 10.00000 3.00000
91.00000 10.00000 NaN
92.00000 10.00000 NaN
93.00000 10.00000 NaN
94.00000 10.00000 NaN
95.00000 10.00000 NaN
96.00000 10.00000 NaN
97.00000 10.00000 NaN
98.00000 10.00000 NaN
99.00000 10.00000 NaN
100.00000 10.00000 NaN

0.00000 11.00000 NaN
1.00000 11.00000 3.00000
2.00000 11.00000 3.00000
3.00000 11.00000 3.00000
4.00000 11.00000 3.00000
5.00000 11.00000 3.00000
6.00000 11.00000 3.00000
7.00000 11.00000 3.00000
8.00000 11.00000 3.00000
9.00000 11.00000 3.00000
10.00000 11.00000 3.00000
11.00000 11.00000 3.00000
12.00000 11.00000 3.00000
13.00000 11.00000 3.00000
14.00000 11.00000 3.00000
15.00000 11.00000 3.00000
16.00000 11.00000 3.00000
17.00000 11.00000 3.00000
18.00000 11.00000 3.00000
19.00000 11.00000 3.00000
20.00000 11.00000 3.00000
21.00000 11.00000 3.00000
22.00000 11.00000 3.00000
23.00000 11.00000 3.00000
24.00000 11.00000 3.00000
25.00000 11.00000 3.00000
26.00000 11.00000 3.00000
27.00000 11.00000 3.00000
28.00000 11.00000 3.00000
29.00000 11.00000 3.00000
30.00000 11.00000 3.00000
31.00000 11.00000 3.00000
32.00000 11.00000 3.00000
33.00000 11.00000 3.00000
34.00000 11.00000 3.00000
35.00000 11.00000 3.00000
36.00000 11.00000 3.00000
37.00000 11.00000 3.00000
38.00000 11.00000 3.00000
39.00000 11.00000 3.00000
40.00000 11.00000 3.00000
41.00000 11.00000 3.00000
42.00000 11.00000 3.00000
43.00000 11.00000 3.00000
44.00000 11.00000 3.00000
45.00000 11.00000 3.00000
46.00000 11.00000 3.00000
47.00000 11.00000 3.00000
48.00000 11.00000 3.00000
49.00000 11.00000 3.00000
50.00000 11.00000 3.00000
51.00000 11.00000 3.00000
52.00000 11.00000 3.00000
53.00000 11.00000 3.00000
54.00000 11.00000 3.00000
55.00000 11.00000 3.00000
56.00000 11.00000 3.00000
57.00000 11.00000 3.00000
58.00000 11.00000 3.00000
59.00000 11.00000 3.00000
60.00000 11.00000 3.00000
61.00000 11.00000 3.00000
62.00000 11.00000 3.00000
63.00000 11.00000 3.00000
64.00000 11.00000 3.00000
65.00000 11.00000 3.00000
66.00000 11.00000 3.00000
67.00000 11.00000 3.00000
68.00000 11.00000 3.00000
69.00000 11.00000 3.00000
70.00000 11.00000 3.00000
71.00000 11.00000 3.00000
72.00000 11.00000 3.00000
73.00000 11.00000 3.00000
74.00000 11.00000 3.00000
75.00000 11.00000 3.00000
76.00000 11.00000 3.00000
77.00000 11.00000 3.00000
78.00000 11.00000 3.00000
79.00000 11.00000 3.00000
80.00000 11.00000 3.00000
81.00000 11.00000 3.00000
82.00000 11.00000 3.00000
83.00000 11.00000 3.00000
84.00000 11.00000 3.00000
85.00000 11.00000 3.00000
86.00000 11.00000 3.00000
87.00000 11.00000 3.00000
88.00000 11.00000 3.00000
89.00000 11.00000 3.00000
90.00000 11.00000 NaN
91.00000 11.00000 NaN
92.00000 11.00000 NaN
93.00000 11.00000 NaN
94.00000 11.00000 NaN
95.00000 11.00000 NaN
96.00000 11.00000 NaN
97.00000 11.00000 NaN
98.00000 11.00000 NaN
99.00000 11.00000 NaN
100.00000 11.00000 NaN

0.00000 12.00000 NaN
1.00000 12.00000 3.00000
2.00000 12.00000 3.00000
3.00000 12.00000 3.00000
4.00000 12.00000 3.00000
5.00000 12.00000 3.00000
6.00000 12.00000 3.00000
7.00000 12.00000 3.00000
8.00000 12.00000 3.00000
9.00000 12.00000 3.00000
10.00000 12.00000 3.00000
11.00000 12.00000 3.00000
12.00000 12.00000 3.00000
13.00000 12.00000 3.00000
14.00000 12.00000 3.00000
15.00000 12.00000 3.00000
16.00000 12.00000 3.00000
17.00000 12.00000 3.00000
18.00000 12.00000 3.00000
19.00000 12.00000 3.00000
20.00000 12.00000 3.00000
21.00000 12.00000 3.00000
22.00000 12.00000 3.00000
23.00000 12.00000 3.00000
24.00000 12.00000 3.00000
25.00000 12.00000 3.00000
26.00000 12.00000 3.00000
27.00000 12.00000 3.00000
28.00000 12.00000 3.00000
29.00000 12.00000 3.00000
30.00000 12.00000 3.00000
31.00000 12.00000 3.00000
32.00000 12.00000 3.00000
33.00000 12.00000 3.00000
34.00000 12.00000 3.00000
35.00000 12.00000 3.00000
36.00000 12.00000 3.00000
37.00000 12.00000 3.00000
38.00000 12.00000 3.00000
39.00000 12.00000 3.00000
40.00000 12.00000 3.00000
41.00000 12.00000 3.00000
42.00000 12.00000 3.00000
43.00000 12.00000 3.00000
44.00000 12.00000 3.00000
45.00000 12.00000 3.00000
46.00000 12.00000 3.00000
47.00000 12.00000 3.00000
48.00000 12.00000 3.00000
49.00000 12.00000 3.00000
50.00000 12.00000 3.00000
51.00000 12.00000 3.00000
52.00000 12.00000 3.00000
53.00000 12.00000 3.00000
54.00000 12.00000 3.00000
55.00000 12.00000 3.00000
56.00000 12.00000 3.00000
57.00000 12.00000 3.00000
58.00000 12.00000 3.00000
59.00000 12.00000 3.00000
60.00000 12.00000 3.00000
61.00000 12.00000 3.00000
62.00000 12.00000 3.00000
63.00000 12.00000 3.00000
64.00000 12.00000 3.00000
65.00000 12.00000 3.00000
66.00000 12.00000 3.00000
67.00000 12.00000 3.00000
68.00000 12.00000 3.00000
69.00000 12.00000 3.00000
70.00000 12.00000 3.00000
71.00000 12.00000 3.00000
72.00000 12.00000 3.00000
73.00000 12.00000 3.00000
74.00000 12.00000 3.00000
75.00000 12.00000 3.00000
76.00000 12.00000 3.00000
77.00000 12.00000 3.00000
78.00000 12.00000 3.00000
79.00000 12.00000 3.00000
80.00000 12.00000 3.00000
81.00000 12.00000 3.00000
82.00000 12.00000 3.00000
83.00000 12.00000 3.00000
84.00000 12.00000 3.00000
85.00000 12.00000 3.00000
86.00000 12.00000 3.00000
87.00000 12.00000 3.00000
88.00000 12.00000 3.00000
89.00000 12.00000 NaN
90.00000 12.00000 NaN
91.00000 12.00000 NaN
92.00000 12.00000 NaN
93.00000 12.00000 NaN
94.00000 12.00000 NaN
95.00000 12.00000 NaN
96.00000 12.00000 NaN
97.00000 12.00000 NaN
98.00000 12.00000 NaN
99.00000 12.00000 NaN
100.00000 12.00000 NaN

0.00000 13.00000 NaN
1.00000 13.00000 3.00000
2.00000 13.00000 3.00000
3.00000 13.00000 3.00000
4.00000 13.00000 3.00000
5.00000 13.00000 3.00000
6.00000 13.00000 3.00000
7.00000 13.00000 3.00000
8.00000 13.00000 3.00000
9.00000 13.00000 3.00000
10.00000 13.00000 3.00000
11.00000 13.00000 3.00000
12.00000 13.00000 3.00000
13.00000 13.00000 3.00000
14.00000 13.00000 3.00000
15.00000 13.00000 3.00000
16.00000 13.00000 3.00000
17.00000 13.00000 3.00000
18.00000 13.00000 3.00000
19.00000 13.00000 3.00000
20.00000 13.00000 3.00000
21.00000 13.00000 3.00000
22.00000 13.00000 3.00000
23.00000 13.00000 3.00000
24.00000 13.00000 3.00000
25.00000 13.00000 3.00000
26.00000 13.00000 3.00000
27.00000 13.00000 3.00000
28.00000 13.00000 3.00000
29.00000 13.00000 3.00000
30.00000 13.00000 3.00000
31.00000 13.00000 3.00000
32.00000 13.00000 3.00000
33.00000 13.00000 3.00000
34.00000 13.00000 3.00000
35.00000 13.00000 3.00000
36.00000 13.00000 3.00000
37.00000 13.00000 3.00000
38.00000 13.00000 3.00000
39.00000 13.00000 3.00000
40.00000 13.00000 3.00000
41.00000 13.00000 3.00000
42.00000 13.00000 3.00000
43.00000 13.00000 3.00000
44.00000 13.00000 3.00000
45.00000 13.00000 3.00000
46.00000 13.00000 3.00000
47.00000 13.00000 3.00000
48.00000 13.00000 3.00000
49.00000 13.00000 3.00000
50.00000 13.00000 3.00000
51.00000 13.00000 3.00000
52.00000 13.00000 3.00000
53.00000 13.00000 3.00000
54.00000 13.00000 3.00000
55.00000 13.00000 3.00000
56.00000 13.00000 3.00000
57.00000 13.00000 3.00000
58.00000 13.00000 3.00000
59.00000 13.00000 3.00000
60.00000 13.00000 3.00000
61.00000 13.00000 3.00000
62.00000 13.00000 3.00000
63.00000 13.00000 3.00000
64.00000 13.00000 3.00000
65.00000 13.00000 3.00000
66.00000 13.00000 3.00000
67.00000 13.00000 3.00000
68.00000 13.00000 3.00000
69.00000 13.00000 3.00000
70.00000 13.00000 3.00000
71.00000 13.00000 3.00000
72.00000 13.00000 3.00000
73.00000 13.00000 3.00000
74.00000 13.00000 3.00000
75.00000 13.00000 3.00000
76.00000 13.00000 3.00000
77.00000 13.00000 3.00000
78.00000 13.00000 3.00000
79.00000 13.00000 3.00000
80.00000 13.00000 3.00000
81.00000 13.00000 3.00000
82.00000 13.00000 3.00000
83.00000 13.00000 3.00000
84.00000 13.00000 3.00000
85.00000 13.00000 3.00000
86.00000 13.00000 3.00000
87.00000 13.00000 3.00000
88.00000 13.00000 NaN
89.00000 13.00000 NaN
90.00000 13.00000 NaN
91.00000 13.00000 NaN
92.00000 13.00000 NaN
93.00000 13.00000 NaN
94.00000 13.00000 NaN
95.00000 13.00000 NaN
96.00000 13.00000 NaN
97.00000 13.00000 NaN
98.00000 13.00000 NaN
99.00000 13.00000 NaN
100.00000 13.00000 NaN

0.00000 14.00000 NaN
1.00000 14.00000 3.00000
2.00000 14.00000 3.00000
3.00000 14.00000 3.00000
4.00000 14.00000 3.00000
5.00000 14.00000 3.00000
6.00000 14.00000 3.00000
7.00000 14.00000 3.00000
8.00000 14.00000 3.00000
9.00000 14.00000 3.00000
10.00000 14.00000 3.00000
11.00000 14.00000 3.00000
12.00000 14.00000 3.00000
13.00000 14.00000 3.00000
14.00000 14.00000 3.00000
15.00000 14.00000 3.00000
16.00000 14.00000 3.00000
17.00000 14.00000 3.00000
18.00000 14.00000 3.00000
19.00000 14.00000 3.00000
20.00000 14.00000 3.00000
21.00000 14.00000 3.00000
22.00000 14.00000 3.00000
23.00000 14.00000 3.00000
24.00000 14.00000 3.00000
25.00000 14.00000 3.00000
26.00000 14.00000 3.00000
27.00000 14.00000 3.00000
28.00000 14.00000 3.00000
29.00000 14.00000 3.00000
30.00000 14.00000 3.00000
31.00000 14.00000 3.00000
32.00000 14.00000 3.00000
33.00000 14.00000 3.00000
34.00000 14.00000 3.00000
35.00000 14.00000 3.00000
36.00000 14.00000 3.00000
37.00000 14.00000 3.00000
38.00000 14.00000 3.00000
39.00000 14.00000 3.00000
40.00000 14.00000 3.00000
41.00000 14.00000 3.00000
42.00000 14.00000 3.00000
43.00000 14.00000 3.00000
44.00000 14.00000 3.00000
45.00000 14.00000 3.00000
46.00000 14.00000 3.00000
47.00000 14.00000 3.00000
48.00000 14.00000 3.00000
49.00000 14.00000 3.00000
50.00000 14.00000 3.00000
51.00000 14.00000 3.00000
52.00000 14.00000 3.00000
53.00000 14.00000 3.00000
54.00000 14.00000 3.00000
55.00000 14.00000 3.00000
56.00000 14.00000 3.00000
57.00000 14.00000 3.00000
58.00000 14.00000 3.00000
59.00000 14.00000 3.00000
60.00000 14.00000 3.00000
61.00000 14.00000 3.00000
62.00000 14.00000 3.00000
63.00000 14.00000 3.00000
64.00000 14.00000 3.00000
65.00000 14.00000 3.00000
66.00000 14.00000 3.00000
67.00000 14.00000 3.00000
68.00000 14.00000 3.00000
69.00000 14.00000 3.00000
70.00000 14.00000 3.00000
71.00000 14.00000 3.00000
72.00000 14.00000 3.00000
73.00000 14.00000 3.00000
74.00000 14.00000 3.00000
75.00000 14.00000 3.00000
76.00000 14.00000 3.00000
77.00000 14.00000 3.00000
78.00000 14.00000 3.00000
79.00000 14.00000 3.00000
80.00000 14.00000 3.00000
81.00000 14.00000 3.00000
82.00000 14.00000 3.00000
83.00000 14.00000 3.00000
84.00000 14.00000 3.00000
85.00000 14.00000 3.00000
86.00000 14.00000 3.00000
87.00000 14.00000 NaN
88.00000 14.00000 NaN
89.00000 14.00000 NaN
90.00000 14.00000 NaN
91.00000 14.00000 NaN
92.00000 14.00000 NaN
93.00000 14.00000 NaN
94.00000 14.00000 NaN
95.00000 14.00000 NaN
96.00000 14.00000 NaN
97.00000 14.00000 NaN
98.00000 14.00000 NaN
99.00000 14.00000 NaN
100.00000 14.00000 NaN

0.00000 15.00000 NaN
1.00000 15.00000 3.00000
2.00000 15.00000 3.00000
3.00000 15.00000 3.00000
4.00000 15.00000 3.00000
5.00000 15.00000 3.00000
6.00000 15.00000 3.00000
7.00000 15.00000 3.00000
8.00000 15.00000 3.00000
9.00000 15.00000 3.00000
10.00000 15.00000 3.00000
11.00000 15.00000 3.00000
12.00000 15.00000 3.00000
13.00000 15.00000 3.00000
14.00000 15.00000 3.00000
15.00000 15.00000 3.00000
16.00000 15.00000 3.00000
17.00000 15.00000 3.00000
18.00000 15.00000 3.00000
19.00000 15.00000 3.00000
20.00000 15.00000 3.00000
21.00000 15.00000 3.00000
22.00000 15.00000 3.00000
23.00000 15.00000 3.00000
24.00000 15.00000 3.00000
25.00000 15.00000 3.00000
26.00000 15.00000 3.00000
27.00000 15.00000 3.00000
28.00000 15.00000 3.00000
29.00000 15.00000 3.00000
30.00000 15.00000 3.00000
31.00000 15.00000 3.00000
32.00000 15.00000 3.00000
33.00000 15.00000 3.00000
34.00000 15.00000 3.00000
35.00000 15.00000 3.00000
36.00000 15.00000 3.00000
37.00000 15.00000 3.00000
38.00000 15.00000 3.00000
39.00000 15.00000 3.00000
40.00000 15.00000 3.00000
41.00000 15.00000 3.00000
42.00000 15.00000 3.00000
43.00000 15.00000 3.00000
44.00000 15.00000 3.00000
45.00000 15.00000 3.00000
46.00000 15.00000 3.00000
47.00000 15.00000 3.00000
48.00000 15.00000 3.00000
49.00000 15.00000 3.00000
50.00000 15.00000 3.00000
51.00000 15.00000 3.00000
52.00000 15.00000 3.00000
53.00000 15.00000 3.00000
54.00000 15.00000 3.00000
55.00000 15.00000 3.00000
56.00000 15.00000 3.00000
57.00000 15.00000 3.00000
58.00000 15.00000 3.00000
59.00000 15.00000 3.00000
60.00000 15.00000 3.00000
61.00000 15.00000 3.00000
62.00000 15.00000 3.00000
63.00000 15.00000 3.00000
64.00000 15.00000 3.00000
65.00000 15.00000 3.00000
66.00000 15.00000 3.00000
67.00000 15.00000 3.00000
68.00000 15.00000 3.00000
69.00000 15.00000 3.00000
70.00000 15.00000 3.00000
71.00000 15.00000 3.00000
72.00000 15.00000 3.00000
73.00000 15.00000 3.00000
74.00000 15.00000 3.00000
75.00000 15.00000 3.00000
76.00000 15.00000 3.00000
77.00000 15.00000 3.00000
78.00000 15.00000 3.00000
79.00000 15.00000 3.00000
80.00000 15.00000 3.00000
81.00000 15.00000 3.00000
82.00000 15.00000 3.00000
83.00000 15.00000 3.00000
84.00000 15.00000 3.00000
85.00000 15.00000 3.00000
86.00000 15.00000 NaN
87.00000 15.00000 NaN
88.00000 15.00000 NaN
89.00000 15.00000 NaN
90.00000 15.00000 NaN
91.00000 15.00000 NaN
92.00000 15.00000 NaN
93.00000 15.00000 NaN
94.00000 15.00000 NaN
95.00000 15.00000 NaN
96.00000 15.00000 NaN
97.00000 15.00000 NaN
98.00000 15.00000 NaN
99.00000 15.00000 NaN
100.00000 15.00000 NaN

0.00000 16.00000 NaN
1.00000 16.00000 3.00000
2.00000 16.00000 3.00000
3.00000 16.00000 3.00000
4.00000 16.00000 3.00000
5.00000 16.00000 3.00000
6.00000 16.00000 3.00000
7.00000 16.00000 3.00000
8.00000 16.00000 3.00000
9.00000 16.00000 3.00000
10.00000 16.00000 3.00000
11.00000 16.00000 3.00000
12.00000 16.00000 3.00000
13.00000 16.00000 3.00000
14.00000 16.00000 3.00000
15.00000 16.00000 3.00000
16.00000 16.00000 3.00000
17.00000 16.00000 3.00000
18.00000 16.00000 3.00000
19.00000 16.00000 3.00000
20.00000 16.00000 3.00000
21.00000 16.00000 3.00000
22.00000 16.00000 3.00000
23.00000 16.00000 3.00000
24.00000 16.00000 3.00000
25.00000 16.00000 3.00000
26.00000 16.00000 3.00000
27.00000 16.00000 3.00000
28.00000 16.00000 3.00000
29.00000 16.00000 3.00000
30.00000 16.00000 3.00000
31.00000 16.00000 3.00000
32.00000 16.00000 3.00000
33.00000 16.00000 3.00000
34.00000 16.00000 3.00000
35.00000 16.00000 3.00000
36.00000 16.00000 3.00000
37.00000 16.00000 3.00000
38.00000 16.00000 3.00000
39.00000 16.00000 3.00000
40.00000 16.00000 3.00000
41.00000 16.00000 3.00000
42.00000 16.00000 3.00000
43.00000 16.00000 3.00000
44.00000 16.00000 3.00000
45.00000 16.00000 3.00000
46.00000 16.00000 3.00000
47.00000 16.00000 3.00000
48.00000 16.00000 3.00000
49.00000 16.00000 3.00000
50.00000 16.00000 3.00000
51.00000 16.00000 3.00000
52.00000 16.00000 3.00000
53.00000 16.00000 3.00000
54.00000 16.00000 3.00000
55.00000 16.00000 3.00000
56.00000 16.00000 3.00000
57.00000 16.00000 3.00000
58.00000 16.00000 3.00000
59.00000 16.00000 3.00000
60.00000 16.00000 3.00000
61.00000 16.00000 3.00000
62.00000 16.00000 3.00000
63.00000 16.00000 3.00000
64.00000 16.00000 3.00000
65.00000 16.00000 3.00000
66.00000 16.00000 3.00000
67.00000 16.00000 3.00000
68.00000 16.00000 3.00000
69.00000 16.00000 3.00000
70.00000 16.00000 3.00000
71.00000 16.00000 3.00000
72.00000 16.00000 3.00000
73.00000 16.00000 3.00000
74.00000 16.00000 3.00000
75.00000 16.00000 3.00000
76.00000 16.00000 3.00000
77.00000 16.00000 3.00000
78.00000 16.00000 3.00000
79.00000 16.00000 3.00000
80.00000 16.00000 3.00000
81.00000 16.00000 3.00000
82.00000 16.00000 3.00000
83.00000 16.00000 3.00000
84.00000 16.00000 3.00000
85.00000 16.00000 NaN
86.00000 16.00000 NaN
87.00000 16.00000 NaN
88.00000 16.00000 NaN
89.00000 16.00000 NaN
90.00000 16.00000 NaN
91.00000 16.00000 NaN
92.00000 16.00000 NaN
93.00000 16.00000 NaN
94.00000 16.00000 NaN
95.00000 16.00000 NaN
96.00000 16.00000 NaN
97.00000 16.00000 NaN
98.00000 16.00000 NaN
99.00000 16.00000 NaN
100.00000 16.00000 NaN

0.00000 17.00000 NaN
1.00000 17.00000 3.00000
2.00000 17.00000 3.00000
3.00000 17.00000 3.00000
4.00000 17.00000 3.00000
5.00000 17.00000 3.00000
6.00000 17.00000 3.00000
7.00000 17.00000 3.00000
8.00000 17.00000 3.00000
9.00000 17.00000 3.00000
10.00000 17.00000 3.00000
11.00000 17.00000 3.00000
12.00000 17.00000 3.00000
13.00000 17.00000 3.00000
14.00000 17.00000 3.00000
15.00000 17.00000 3.00000
16.00000 17.00000 3.00000
17.00000 17.00000 3.00000
18.00000 17.00000 3.00000
19.00000 17.00000 3.00000
20.00000 17.00000 3.00000
21.00000 17.00000 3.00000
22.00000 17.00000 3.00000
23.00000 17.00000 3.00000
24.00000 17.00000 3.00000
25.00000 17.00000 3.00000
26.00000 17.00000 3.00000
27.00000 17.00000 3.00000
28.00000 17.00000 3.00000
29.00000 17.00000 3.00000
30.00000 17.00000 3.00000
31.00000 17.00000 3.00000
32.00000 17.00000 3.00000
33.00000 17.00000 3.00000
34.00000 17.00000 3.00000
35.00000 17.00000 3.00000
36.00000 17.00000 3.00000
37.00000 17.00000 3.00000
38.00000 17.00000 3.00000
39.00000 17.00000 3.00000
40.00000 17.00000 3.00000
41.00000 17.00000 3.00000
42.00000 17.00000 3.00000
43.00000 17.00000 3.00000
44.00000 17.00000 3.00000
45.00000 17.00000 3.00000
46.00000 17.00000 3.00000
47.00000 17.00000 3.00000
48.00000 17.00000 3.00000
49.00000 17.00000 3.00000
50.00000 17.00000 3.00000
51.00000 17.00000 3.00000
52.00000 17.00000 3.00000
53.00000 17.00000 3.00000
54.00000 17.00000 3.00000
55.00000 17.00000 3.00000
56.00000 17.00000 3.00000
57.00000 17.00000 3.00000
58.00000 17.00000 3.00000
59.00000 17.00000 3.00000
60.00000 17.00000 3.00000
61.00000 17.00000 3.00000
62.00000 17.00000 3.00000
63.00000 17.00000 3.00000
64.00000 17.00000 3.00000
65.00000 17.00000 3.00000
66.00000 17.00000 3.00000
67.00000 17.00000 3.00000
68.00000 17.00000 3.00000
69.00000 17.00000 3.00000
70.00000 17.00000 3.00000
71.00000 17.00000 3.00000
72.00000 17.00000 3.00000
73.00000 17.00000 3.00000
74.00000 17.00000 3.00000
75.00000 17.00000 3.00000
76.00000 17.00000 3.00000
77.00000 17.00000 3.00000
78.00000 17.00000 3.00000
79.00000 17.00000 3.00000
80.00000 17.00000 3.00000
81.00000 17.00000 3.00000
82.00000 17.00000 3.00000
83.00000 17.00000 3.00000
84.00000 17.00000 NaN
85.00000 17.00000 NaN
86.00000 17.00000 NaN
87.00000 17.00000 NaN
88.00000 17.00000 NaN
89.00000 17.00000 NaN
90.00000 17.00000 NaN
91.00000 17.00000 NaN
92.00000 17.00000 NaN
93.00000 17.00000 NaN
94.00000 17.00000 NaN
95.00000 17.00000 NaN
96.00000 17.00000 NaN
97.00000 17.00000 NaN
98.00000 17.00000 NaN
99.00000 17.00000 NaN
100.00000 17.00000 NaN

0.00000 18.00000 NaN
1.00000 18.00000 3.00000
2.00000 18.00000 3.00000
3.00000 18.00000 3.00000
4.00000 18.00000 3.00000
5.00000 18.00000 3.00000
6.00000 18.00000 3.00000
7.00000 18.00000 3.00000
8.00000 18.00000 3.00000
9.00000 18.00000 3.00000
10.00000 18.00000 3.00000
11.00000 18.00000 3.00000
12.00000 18.00000 3.00000
13.00000 18.00000 3.00000
14.00000 18.00000 3.00000
15.00000 18.00000 3.00000
16.00000 18.00000 3.00000
17.00000 18.00000 3.00000
18.00000 18.00000 3.00000
19.00000 18.00000 3.00000
20.00000 18.00000 3.00000
21.00000 18.00000 3.00000
22.00000 18.00000 3.00000
23.00000 18.00000 3.00000
24.00000 18.00000 3.00000
25.00000 18.00000 3.00000
26.00000 18.00000 3.00000
27.00000 18.00000 3.00000
28.00000 18.00000 3.00000
29.00000 18.00000 3.00000
30.00000 18.00000 3.00000
31.00000 18.00000 3.00000
32.00000 18.00000 3.00000
33.00000 18.00000 3.00000
34.00000 18.00000 3.00000
35.00000 18.00000 3.00000
36.00000 18.00000 3.00000
37.00000 18.00000 3.00000
38.00000 18.00000 3.00000
39.00000 18.00000 3.00000
40.00000 18.00000 3.00000
41.00000 18.00000 3.00000
42.00000 18.00000 3.00000
43.00000 18.00000 3.00000
44.00000 18.00000 3.00000
45.00000 18.00000 3.00000
46.00000 18.00000 3.00000
47.00000 18.00000 3.00000
48.00000 18.00000 3.00000
49.00000 18.00000 3.00000
50.00000 18.00000 3.00000
51.00000 18.00000 3.00000
52.00000 18.00000 3.00000
53.00000 18.00000 3.00000
54.00000 18.00000 3.00000
55.00000 18.00000 3.00000
56.00000 18.00000 3.00000
57.00000 18.00000 3.00000
58.00000 18.00000 3.00000
59.00000 18.00000 3.00000
60.00000 18.00000 3.00000
61.00000 18.00000 3.00000
62.00000 18.00000 3.00000
63.00000 18.00000 3.00000
64.00000 18.00000 3.00000
65.00000 18.00000 3.00000
66.00000 18.00000 3.00000
67.00000 18.00000 3.00000
68.00000 18.00000 3.00000
69.00000 18.00000 3.00000
70.00000 18.00000 3.00000
71.00000 18.00000 3.00000
72.00000 18.00000 3.00000
73.00000 18.00000 3.00000
74.00000 18.00000 3.00000
75.00000 18.00000 3.00000
76.00000 18.00000 3.00000
77.00000 18.00000 3.00000
78.00000 18.00000 3.00000
79.00000 18.00000 3.00000
80.00000 18.00000 3.00000
81.00000 18.00000 3.00000
82.00000 18.00000 3.00000
83.00000 18.00000 NaN
84.00000 18.00000 NaN
85.00000 18.00000 NaN
86.00000 18.00000 NaN
87.00000 18.00000 NaN
88.00000 18.00000 NaN
89.00000 18.00000 NaN
90.00000 18.00000 NaN
91.00000 18.00000 NaN
92.00000 18.00000 NaN
93.00000 18.00000 NaN
94.00000 18.00000 NaN
95.00000 18.00000 NaN
96.00000 18.00000 NaN
97.00000 18.00000 NaN
98.00000 18.00000 NaN
99.00000 18.00000 NaN
100.00000 18.00000 NaN

0.00000 19.00000 NaN
1.00000 19.00000 3.00000
2.00000 19.00000 3.00000
3.00000 19.00000 3.00000
4.00000 19.00000 3.00000
5.00000 19.00000 3.00000
6.00000 19.00000 3.00000
7.00000 19.00000 3.00000
8.00000 19.00000 3.00000
9.00000 19.00000 3.00000
10.00000 19.00000 3.00000
11.00000 19.00000 3.00000
12.00000 19.00000 3.00000
13.00000 19.00000 3.00000
14.00000 19.00000 3.00000
15.00000 19.00000 3.00000
16.00000 19.00000 3.00000
17.00000 19.00000 3.00000
18.00000 19.00000 3.00000
19.00000 19.00000 3.00000
20.00000 19.00000 3.00000
21.00000 19.00000 3.00000
22.00000 19.00000 3.00000
23.00000 19.00000 3.00000
24.00000 19.00000 3.00000
25.00000 19.00000 3.00000
26.00000 19.00000 3.00000
27.00000 19.00000 3.00000
28.00000 19.00000 3.00000
29.00000 19.00000 3.00000
30.00000 19.00000 3.00000
31.00000 19.00000 3.00000
32.00000 19.00000 3.00000
33.00000 19.00000 3.00000
34.00000 19.00000 3.00000
35.00000 19.00000 3.00000
36.00000 19.00000 3.00000
37.00000 19.00000 3.00000
38.00000 19.00000 3.00000
39.00000 19.00000 3.00000
40.00000 19.00000 3.00000
41.00000 19.00000 3.00000
42.00000 19.00000 3.00000
43.00000 19.00000 3.00000
44.00000 19.00000 3.00000
45.00000 19.00000 3.00000
46.00000 19.00000 3.00000
47.00000 19.00000 3.00000
48.00000 19.00000 3.00000
49.00000 19.00000 3.00000
50.00000 19.00000 3.00000
51.00000 19.00000 3.00000
52.00000 19.00000 3.00000
53.00000 19.00000 3.00000
54.00000 19.00000 3.00000
55.00000 19.00000 3.00000
56.00000 19.00000 3.00000
57.00000 19.00000 3.00000
58.00000 19.00000 3.00000
59.00000 19.00000 3.00000
60.00000 19.00000 3.00000
61.00000 19.00000 3.00000
62.00000 19.00000 3.00000
63.00000 19.00000 3.00000
64.00000 19.00000 3.00000
65.00000 19.00000 3.00000
66.00000 19.00000 3.00000
67.00000 19.00000 3.00000
68.00000 19.00000 3.00000
69.00000 19.00000 3.00000
70.00000 19.00000 3.00000
71.00000 19.00000 3.00000
72.00000 19.00000 3.00000
73.00000 19.00000 3.00000
74.00000 19.00000 3.00000
75.00000 19.00000 3.00000
76.00000 19.00000 3.00000
77.00000 19.00000 3.00000
78.00000 19.00000 3.00000
79.00000 19.00000 3.00000
80.00000 19.00000 3.00000
81.00000 19.00000 3.00000
82.00000 19.00000 NaN
83.00000 19.00000 NaN
84.00000 19.00000 NaN
85.00000 19.00000 NaN
86.00000 19.00000 NaN
87.00000 19.00000 NaN
88.00000 19.00000 NaN
89.00000 19.00000 NaN
90.00000 19.00000 NaN
91.00000 19.00000 NaN
92.00000 19.00000 NaN
93.00000 19.00000 NaN
94.00000 19.00000 NaN
95.00000 19.00000 NaN
96.00000 19.00000 NaN
97.00000 19.00000 NaN
98.00000 19.00000 NaN
99.00000 19.00000 NaN
100.00000 19.00000 NaN

0.00000 20.00000 NaN
1.00000 20.00000 0.60000
2.00000 20.00000 0.60000
3.00000 20.00000 3.00000
4.00000 20.00000 3.00000
5.00000 20.00000 3.00000
6.00000 20.00000 3.00000
7.00000 20.00000 3.00000
8.00000 20.00000 3.00000
9.00000 20.00000 3.00000
10.00000 20.00000 3.00000
11.00000 20.00000 3.00000
12.00000 20.00000 3.00000
13.00000 20.00000 3.00000
14.00000 20.00000 3.00000
15.00000 20.00000 3.00000
16.00000 20.00000 3.00000
17.00000 20.00000 3.00000
18.00000 20.00000 3.00000
19.00000 20.00000 3.00000
20.00000 20.00000 3.00000
21.00000 20.00000 3.00000
22.00000 20.00000 3.00000
23.00000 20.00000 3.00000
24.00000 20.00000 3.00000
25.00000 20.00000 3.00000
26.00000 20.00000 3.00000
27.00000 20.00000 3.00000
28.00000 20.00000 3.00000
29.00000 20.00000 3.00000
30.00000 20.00000 3.00000
31.00000 20.00000 3.00000
32.00000 20.00000 3.00000
33.00000 20.00000 3.00000
34.00000 20.00000 3.00000
35.00000 20.00000 3.00000
36.00000 20.00000 3.00000
37.00000 20.00000 3.00000
38.00000 20.00000 3.00000
39.00000 20.00000 3.00000
40.00000 20.00000 3.00000
41.00000 20.00000 3.00000
42.00000 20.00000 3.00000
43.00000 20.00000 3.00000
44.00000 20.00000 3.00000
45.00000 20.00000 3.00000
46.00000 20.00000 3.00000
47.00000 20.00000 3.00000
48.00000 20.00000 3.00000
49.00000 20.00000 3.00000
50.00000 20.00000 3.00000
51.00000 20.00000 3.00000
52.00000 20.00000 3.00000
53.00000 20.00000 3.00000
54.00000 20.00000 3.00000
55.00000 20.00000 3.00000
56.00000 20.00000 3.00000
57.00000 20.00000 3.00000
58.00000 20.00000 3.00000
59.00000 20.00000 3.00000
60.00000 20.00000 3.00000
61.00000 20.00000 3.00000
62.00000 20.00000 3.00000
63.00000 20.00000 3.00000
64.00000 20.00000 3.00000
65.00000 20.00000 3.00000
66.00000 20.00000 3.00000
67.00000 20.00000 3.00000
68.00000 20.00000 3.00000
69.00000 20.00000 3.00000
70.00000 20.00000 3.00000
71.00000 20.00000 3.00000
72.00000 20.00000 3.00000
73.00000 20.00000 3.00000
74.00000 20.00000 3.00000
75.00000 20.00000 3.00000
76.00000 20.00000 3.00000
77.00000 20.00000 3.00000
78.00000 20.00000 3.00000
79.00000 20.00000 3.00000
80.00000 20.00000 3.00000
81.00000 20.00000 NaN
82.00000 20.00000 NaN
83.00000 20.00000 NaN
84.00000 20.00000 NaN
85.00000 20.00000 NaN
86.00000 20.00000 NaN
87.00000 20.00000 NaN
88.00000 20.00000 NaN
89.00000 20.00000 NaN
90.00000 20.00000 NaN
91.00000 20.00000 NaN
92.00000 20.00000 NaN
93.00000 20.00000 NaN
94.00000 20.00000 NaN
95.00000 20.00000 NaN
96.00000 20.00000 NaN
97.00000 20.00000 NaN
98.00000 20.00000 NaN
99.00000 20.00000 NaN
100.00000 20.00000 NaN

0.00000 21.00000 NaN
1.00000 21.00000 0.60000
2.00000 21.00000 0.60000
3.00000 21.00000 0.60000
4.00000 21.00000 3.00000
5.00000 21.00000 3.00000
6.00000 21.00000 3.00000
7.00000 21.00000 3.00000
8.00000 21.00000 3.00000
9.00000 21.00000 3.00000
10.00000 21.00000 3.00000
11.00000 21.00000 3.00000
12.00000 21.00000 3.00000
13.00000 21.00000 3.00000
14.00000 21.00000 3.00000
15.00000 21.00000 3.00000
16.00000 21.00000 3.00000
17.00000 21.00000 3.00000
18.00000 21.00000 3.00000
19.00000 21.00000 3.00000
20.00000 21.00000 3.00000
21.00000 21.00000 3.00000
22.00000 21.00000 3.00000
23.00000 21.00000 3.00000
24.00000 21.00000 3.00000
25.00000 21.00000 3.00000
26.00000 21.00000 3.00000
27.00000 21.00000 3.00000
28.00000 21.00000 3.00000
29.00000 21.00000 3.00000
30.00000 21.00000 3.00000
31.00000 21.00000 3.00000
32.00000 21.00000 3.00000
33.00000 21.00000 3.00000
34.00000 21.00000 3.00000
35.00000 21.00000 3.00000
36.00000 21.00000 3.00000
37.00000 21.00000 3.00000
38.00000 21.00000 3.00000
39.00000 21.00000 3.00000
40.00000 21.00000 3.00000
41.00000 21.00000 3.00000
42.00000 21.00000 3.00000
43.00000 21.00000 3.00000
44.00000 21.00000 3.00000
45.00000 21.00000 3.00000
46.00000 21.00000 3.00000
47.00000 21.00000 3.00000
48.00000 21.00000 3.00000
49.00000 21.00000 3.00000
50.00000 21.00000 3.00000
51.00000 21.00000 3.00000
52.00000 21.00000 3.00000
53.00000 21.00000 3.00000
54.00000 21.00000 3.00000
55.00000 21.00000 3.00000
56.00000 21.00000 3.00000
57.00000 21.00000 3.00000
58.00000 21.00000 3.00000
59.00000 21.00000 3.00000
60.00000 21.00000 3.00000
61.00000 21.00000 3.00000
62.00000 21.00000 3.00000
63.00000 21.00000 3.00000
64.00000 21.00000 3.00000
65.00000 21.00000 3.00000
66.00000 21.00000 3.00000
67.00000 21.00000 3.00000
68.00000 21.00000 3.00000
69.00000 21.00000 3.00000
70.00000 21.00000 3.00000
71.00000 21.00000 3.00000
72.00000 21.00000 3.00000
73.00000 21.00000 3.00000
74.00000 21.00000 3.00000
75.00000 21.00000 3.00000
76.00000 21.00000 3.00000
77.00000 21.00000 3.00000
78.00000 21.00000 3.00000
79.00000 21.00000 3.00000
80.00000 21.00000 NaN
81.00000 21.00000 NaN
82.00000 21.00000 NaN
83.00000 21.00000 NaN
84.00000 21.00000 NaN
85.00000 21.00000 NaN
86.00000 21.00000 NaN
87.00000 21.00000 NaN
88.00000 21.00000 NaN
89.00000 21.00000 NaN
90.00000 21.00000 NaN
91.00000 21.00000 NaN
92.00000 21.00000 NaN
93.00000 21.00000 NaN
94.00000 21.00000 NaN
95.00000 21.00000 NaN
96.00000 21.00000 NaN
97.00000 21.00000 NaN
98.00000 21.00000 NaN
99.00000 21.00000 NaN
100.00000 21.00000 NaN

0.00000 22.00000 NaN
1.00000 22.00000 0.60000
2.00000 22.00000 0.60000
3.00000 22.00000 0.60000
4.00000 22.00000 0.60000
5.00000 22.00000 0.60000
6.00000 22.00000 3.00000
7.00000 22.00000 3.00000
8.00000 22.00000 3.00000
9.00000 22.00000 3.00000
10.00000 22.00000 3.00000
11.00000 22.00000 3.00000
12.00000 22.00000 3.00000
13.00000 22.00000 3.00000
14.00000 22.00000 3.00000
15.00000 22.00000 3.00000
16.00000 22.00000 3.00000
17.00000 22.00000 3.00000
18.00000 22.00000 3.00000
19.00000 22.00000 3.00000
20.00000 22.00000 3.00000
21.00000 22.00000 3.00000
22.00000 22.00000 3.00000
23.00000 22.00000 3.00000
24.00000 22.00000 3.00000
25.00000 22.00000 3.00000
26.00000 22.00000 3.00000
27.00000 22.00000 3.00000
28.00000 22.00000 3.00000
29.00000 22.00000 3.00000
30.00000 22.00000 3.00000
31.00000 22.00000 3.00000
32.00000 22.00000 3.00000
33.00000 22.00000 3.00000
34.00000 22.00000 3.00000
35.00000 22.00000 3.00000
36.00000 22.00000 3.00000
37.00000 22.00000 3.00000
38.00000 22.00000 3.00000
39.00000 22.00000 3.00000
40.00000 22.00000 3.00000
41.00000 22.00000 3.00000
42.00000 22.00000 3.00000
43.00000 22.00000 3.00000
44.00000 22.00000 3.00000
45.00000 22.00000 3.00000
46.00000 22.00000 3.00000
47.00000 22.00000 3.00000
48.00000 22.00000 3.00000
49.00000 22.00000 3.00000
50.00000 22.00000 3.00000
51.00000 22.00000 3.00000
52.00000 22.00000 3.00000
53.00000 22.00000 3.00000
54.00000 22.00000 3.00000
55.00000 22.00000 3.00000
56.00000 22.00000 3.00000
57.00000 22.00000 3.00000
58.00000 22.00000 3.00000
59.00000 22.00000 3.00000
60.00000 22.00000 3.00000
61.00000 22.00000 3.00000
62.00000 22.00000 3.00000
63.00000 22.00000 3.00000
64.00000 22.00000 3.00000
65.00000 22.00000 3.00000
66.00000 22.00000 3.00000
67.00000 22.00000 3.00000
68.00000 22.00000 3.00000
69.00000 22.00000 3.00000
70.00000 22.00000 3.00000
71.00000 22.00000 3.00000
72.00000 22.00000 3.00000
73.00000 22.00000 3.00000
74.00000 22.00000 3.00000
75.00000 22.00000 3.00000
76.00000 22.00000 3.00000
77.00000 22.00000 3.00000
78.00000 22.00000 3.00000
79.00000 22.00000 NaN
80.00000 22.00000 NaN
81.00000 22.00000 NaN
82.00000 22.00000 NaN
83.00000 22.00000 NaN
84.00000 22.00000 NaN
85.00000 22.00000 NaN
86.00000 22.00000 NaN
87.00000 22.00000 NaN
88.00000 22.00000 NaN
89.00000 22.00000 NaN
90.00000 22.00000 NaN
91.00000 22.00000 NaN
92.00000 22.00000 NaN
93.00000 22.00000 NaN
94.00000 22.00000 NaN
95.00000 22.00000 NaN
96.00000 22.00000 NaN
97.00000 22.00000 NaN
98.00000 22.00000 NaN
99.00000 22.00000 NaN
100.00000 22.00000 NaN

0.00000 23.00000 NaN
1.00000 23.00000 0.60000
2.00000 23.00000 0.60000
3.00000 23.00000 0.60000
4.00000 23.00000 0.60000
5.00000 23.00000 0.60000
6.00000 23.00000 0.60000
7.00000 23.00000 3.00000
8.00000 23.00000 3.00000
9.00000 23.00000 3.00000
10.00000 23.00000 3.00000
11.00000 23.00000 3.00000
12.00000 23.00000 3.00000
13.00000 23.00000 3.00000
14.00000 23.00000 3.00000
15.00000 23.00000 3.00000
16.00000 23.00000 3.00000
17.00000 23.00000 3.00000
18.00000 23.00000 3.00000
19.00000 23.00000 3.00000
20.00000 23.00000 3.00000
21.00000 23.00000 3.00000
22.00000 23.00000 3.00000
23.00000 23.00000 3.00000
24.00000 23.00000 3.00000
25.00000 23.00000 3.00000
26.00000 23.00000 3.00000
27.00000 23.00000 3.00000
28.00000 23.00000 3.00000
29.00000 23.00000 3.00000
30.00000 23.00000 3.00000
31.00000 23.00000 3.00000
32.00000 23.00000 3.00000
33.00000 23.00000 3.00000
34.00000 23.00000 3.00000
35.00000 23.00000 3.00000
36.00000 23.00000 3.00000
37.00000 23.00000 3.00000
38.00000 23.00000 3.00000
39.00000 23.00000 3.00000
40.00000 23.00000 3.00000
41.00000 23.00000 3.00000
42.00000 23.00000 3.00000
43.00000 23.00000 3.00000
44.00000 23.00000 3.00000
45.00000 23.00000 3.00000
46.00000 23.00000 3.00000
47.00000 23.00000 3.00000
48.00000 23.00000 3.00000
49.00000 23.00000 3.00000
50.00000 23.00000 3.00000
51.00000 23.00000 3.00000
52.00000 23.00000 3.00000
53.00000 23.00000 3.00000
54.00000 23.00000 3.00000
55.00000 23.00000 3.00000
56.00000 23.00000 3.00000
57.00000 23.00000 3.00000
58.00000 23.00000 3.00000
59.00000 23.00000 3.00000
60.00000 23.00000 3.00000
61.00000 23.00000 3.00000
62.00000 23.00000 3.00000
63.00000 23.00000 3.00000
64.00000 23.00000 3.00000
65.00000 23.00000 3.00000
66.00000 23.00000 3.00000
67.00000 23.00000 3.00000
68.00000 23.00000 3.00000
69.00000 23.00000 3.00000
70.00000 23.00000 3.00000
71.00000 23.00000 3.00000
72.00000 23.00000 3.00000
73.00000 23.00000 3.00000
74.00000 23.00000 3.00000
75.00000 23.00000 3.00000
76.00000 23.00000 3.00000
77.00000 23.00000 3.00000
78.00000 23.00000 NaN
79.00000 23.00000 NaN
80.00000 23.00000 NaN
81.00000 23.00000 NaN
82.00000 23.00000 NaN
83.00000 23.00000 NaN
84.00000 23.00000 NaN
85.00000 23.00000 NaN
86.00000 23.00000 NaN
87.00000 23.00000 NaN
88.00000 23.00000 NaN
89.00000 23.00000 NaN
90.00000 23.00000 NaN
91.00000 23.00000 NaN
92.00000 23.00000 NaN
93.00000 23.00000 NaN
94.00000 23.00000 NaN
95.00000 23.00000 NaN
96.00000 23.00000 NaN
97.00000 23.00000 NaN
98.00000 23.00000 NaN
99.00000 23.00000 NaN
100.00000 23.00000 NaN

0.00000 24.00000 NaN
1.00000 24.00000 0.60000
2.00000 24.00000 0.60000
3.00000 24.00000 0.60000
4.00000 24.00000 0.60000
5.00000 24.00000 0.60000
6.00000 24.00000 0.60000
7.00000 24.00000 0.60000
8.00000 24.00000 0.60000
9.00000 24.00000 3.00000
10.00000 24.00000 3.00000
11.00000 24.00000 3.00000
12.00000 24.00000 3.00000
13.00000 24.00000 3.00000
14.00000 24.00000 3.00000
15.00000 24.00000 3.00000
16.00000 24.00000 3.00000
17.00000 24.00000 3.00000
18.00000 24.00000 3.00000
19.00000 24.00000 3.00000
20.00000 24.00000 3.00000
21.00000 24.00000 3.00000
22.00000 24.00000 3.00000
23.00000 24.00000 3.00000
24.00000 24.00000 3.00000
25.00000 24.00000 3.00000
26.00000 24.00000 3.00000
27.00000 24.00000 3.00000
28.00000 24.00000 3.00000
29.00000 24.00000 3.00000
30.00000 24.00000 3.00000
31.00000 24.00000 3.00000
32.00000 24.00000 3.00000
33.00000 24.00000 3.00000
34.00000 24.00000 3.00000
35.00000 24.00000 3.00000
36.00000 24.00000 3.00000
37.00000 24.00000 3.00000
38.00000 24.00000 3.00000
39.00000 24.00000 3.00000
40.00000 24.00000 3.00000
41.00000 24.00000 3.00000
42.00000 24.00000 3.00000
43.00000 24.00000 3.00000
44.00000 24.00000 3.00000
45.00000 24.00000 3.00000
46.00000 24.00000 3.00000
47.00000 24.00000 3.00000
48.00000 24.00000 3.00000
49.00000 24.00000 3.00000
50.00000 24.00000 3.00000
51.00000 24.00000 3.00000
52.00000 24.00000 3.00000
53.00000 24.00000 3.00000
54.00000 24.00000 3.00000
55.00000 24.00000 3.00000
56.00000 24.00000 3.00000
57.00000 24.00000 3.00000
58.00000 24.00000 3.00000
59.00000 24.00000 3.00000
60.00000 24.00000 3.00000
61.00000 24.00000 3.00000
62.00000 24.00000 3.00000
63.00000 24.00000 3.00000
64.00000 24.00000 3.00000
65.00000 24.00000 3.00000
66.00000 24.00000 3.00000
67.00000 24.00000 3.00000
68.00000 24.00000 3.00000
69.00000 24.00000 3.00000
70.00000 24.00000 3.00000
71.00000 24.00000 3.00000
72.00000 24.00000 3.00000
73.00000 24.00000 3.00000
74.00000 24.00000 3.00000
75.00000 24.00000 3.00000
76.00000 24.00000 3.00000
77.00000 24.00000 NaN
78.00000 24.00000 NaN
79.00000 24.00000 NaN
80.00000 24.00000 NaN
81.00000 24.00000 NaN
82.00000 24.00000 NaN
83.00000 24.00000 NaN
84.00000 24.00000 NaN
85.00000 24.00000 NaN
86.00000 24.00000 NaN
87.00000 24.00000 NaN
88.00000 24.00000 NaN
89.00000 24.00000 NaN
90.00000 24.00000 NaN
91.00000 24.00000 NaN
92.00000 24.00000 NaN
93.00000 24.00000 NaN
94.00000 24.00000 NaN
95.00000 24.00000 NaN
96.00000 24.00000 NaN
97.00000 24.00000 NaN
98.00000 24.00000 NaN
99.00000 24.00000 NaN
100.00000 24.00000 NaN

0.00000 25.00000 NaN
1.00000 25.00000 0.60000
2.00000 25.00000 0.60000
3.00000 25.00000 0.60000
4.00000 25.00000 0.60000
5.00000 25.00000 0.60000
6.00000 25.00000 0.60000
7.00000 25.00000 0.60000
8.00000 25.00000 0.60000
9.00000 25.00000 0.60000
10.00000 25.00000 3.00000
11.00000 25.00000 3.00000
12.00000 25.00000 3.00000
13.00000 25.00000 3.00000
14.00000 25.00000 3.00000
15.00000 25.00000 3.00000
16.00000 25.00000 3.00000
17.00000 25.00000 3.00000
18.00000 25.00000 3.00000
19.00000 25.00000 3.00000
20.00000 25.00000 3.00000
21.00000 25.00000 3.00000
22.00000 25.00000 3.00000
23.00000 25.00000 3.00000
24.00000 25.00000 3.00000
25.00000 25.00000 3.00000
26.00000 25.00000 3.00000
27.00000 25.00000 3.00000
28.00000 25.00000 3.00000
29.00000 25.00000 3.00000
30.00000 25.00000 3.00000
31.00000 25.00000 3.00000
32.00000 25.00000 3.00000
33.00000 25.00000 3.00000
34.00000 25.00000 3.00000
35.00000 25.00000 3.00000
36.00000 25.00000 3.00000
37.00000 25.00000 3.00000
38.00000 25.00000 3.00000
39.00000 25.00000 3.00000
40.00000 25.00000 3.00000
41.00000 25.00000 3.00000
42.00000 25.00000 3.00000
43.00000 25.00000 3.00000
44.00000 25.00000 3.00000
45.00000 25.00000 3.00000
46.00000 25.00000 3.00000
47.00000 25.00000 3.00000
48.00000 25.00000 3.00000
49.00000 25.00000 3.00000
50.00000 25.00000 3.00000
51.00000 25.00000 3.00000
52.00000 25.00000 3.00000
53.00000 25.00000 3.00000
54.00000 25.00000 3.00000
55.00000 25.00000 3.00000
56.00000 25.00000 3.00000
57.00000 25.00000 3.00000
58.00000 25.00000 3.00000
59.00000 25.00000 3.00000
60.00000 25.00000 3.00000
61.00000 25.00000 3.00000
62.00000 25.00000 3.00000
63.00000 25.00000 3.00000
64.00000 25.00000 3.00000
65.00000 25.00000 3.00000
66.00000 25.00000 3.00000
67.00000 25.00000 3.00000
68.00000 25.00000 3.00000
69.00000 25.00000 3.00000
70.00000 25.00000 3.00000
71.00000 25.00000 3.00000
72.00000 25.00000 3.00000
73.00000 25.00000 3.00000
74.00000 25.00000 3.00000
75.00000 25.00000 3.00000
76.00000 25.00000 NaN
77.00000 25.00000 NaN
78.00000 25.00000 NaN
79.00000 25.00000 NaN
80.00000 25.00000 NaN
81.00000 25.00000 NaN
82.00000 25.00000 NaN
83.00000 25.00000 NaN
84.00000 25.00000 NaN
85.00000 25.00000 NaN
86.00000 25.00000 NaN
87.00000 25.00000 NaN
88.00000 25.00000 NaN
89.00000 25.00000 NaN
90.00000 25.00000 NaN
91.00000 25.00000 NaN
92.00000 25.00000 NaN
93.00000 25.00000 NaN
94.00000 25.00000 NaN
95.00000 25.00000 NaN
96.00000 25.00000 NaN
97.00000 25.00000 NaN
98.00000 25.00000 NaN
99.00000 25.00000 NaN
100.00000 25.00000 NaN

0.00000 26.00000 NaN
1.00000 26.00000 0.60000
2.00000 26.00000 0.60000
3.00000 26.00000 0.60000
4.00000 26.00000 0.60000
5.00000 26.00000 0.60000
6.00000 26.00000 0.60000
7.00000 26.00000 0.60000
8.00000 26.00000 0.60000
9.00000 26.00000 0.60000
10.00000 26.00000 0.60000
11.00000 26.00000 3.00000
12.00000 26.00000 3.00000
13.00000 26.00000 3.00000
14.00000 26.00000 3.00000
15.00000 26.00000 3.00000
16.00000 26.00000 3.00000
17.00000 26.00000 3.00000
18.00000 26.00000 3.00000
19.00000 26.00000 3.00000
20.00000 26.00000 3.00000
21.00000 26.00000 3.00000
22.00000 26.00000 3.00000
23.00000 26.00000 3.00000
24.00000 26.00000 3.00000
25.00000 26.00000 3.00000
26.00000 26.00000 3.00000
27.00000 26.00000 3.00000
28.00000 26.00000 3.00000
29.00000 26.00000 3.00000
30.00000 26.00000 3.00000
31.00000 26.00000 3.00000
32.00000 26.00000 3.00000
33.00000 26.00000 3.00000
34.00000 26.00000 3.00000
35.00000 26.00000 3.00000
36.00000 26.00000 3.00000
37.00000 26.00000 3.00000
38.00000 26.00000 3.00000
39.00000 26.00000 3.00000
40.00000 26.00000 3.00000
41.00000 26.00000 3.00000
42.00000 26.00000 3.00000
43.00000 26.00000 3.00000
44.00000 26.00000 3.00000
45.00000 26.00000 3.00000
46.00000 26.00000 3.00000
47.00000 26.00000 3.00000
48.00000 26.00000 3.00000
49.00000 26.00000 3.00000
50.00000 26.00000 3.00000
51.00000 26.00000 3.00000
52.00000 26.00000 3.00000
53.00000 26.00000 3.00000
54.00000 26.00000 3.00000
55.00000 26.00000 3.00000
56.00000 26.00000 3.00000
57.00000 26.00000 3.00000
58.00000 26.00000 3.00000
59.00000 26.00000 3.00000
60.00000 26.00000 3.00000
61.00000 26.00000 3.00000
62.00000 26.00000 3.00000
63.00000 26.00000 3.00000
64.00000 26.00000 3.00000
65.00000 26.00000 3.00000
66.00000 26.00000 3.00000
67.00000 26.00000 3.00000
68.00000 26.00000 3.00000
69.00000 26.00000 3.00000
70.00000 26.00000 3.00000
71.00000 26.00000 3.00000
72.00000 26.00000 3.00000
73.00000 26.00000 3.00000
74.00000 26.00000 3.00000
75.00000 26.00000 NaN
76.00000 26.00000 NaN
77.00000 26.00000 NaN
78.00000 26.00000 NaN
79.00000 26.00000 NaN
80.00000 26.00000 NaN
81.00000 26.00000 NaN
82.00000 26.00000 NaN
83.00000 26.00000 NaN
84.00000 26.00000 NaN
85.00000 26.00000 NaN
86.00000 26.00000 NaN
87.00000 26.00000 NaN
88.00000 26.00000 NaN
89.00000 26.00000 NaN
90.00000 26.00000 NaN
91.00000 26.00000 NaN
92.00000 26.00000 NaN
93.00000 26.00000 NaN
94.00000 26.00000 NaN
95.00000 26.00000 NaN
96.00000 26.00000 NaN
97.00000 26.00000 NaN
98.00000 26.00000 NaN
99.00000 26.00000 NaN
100.00000 26.00000 NaN

0.00000 27.00000 NaN
1.00000 27.00000 0.60000
2.00000 27.00000 0.60000
3.00000 27.00000 0.60000
4.00000 27.00000 0.60000
5.00000 27.00000 0.60000
6.00000 27.00000 0.60000
7.00000 27.00000 0.60000
8.00000 27.00000 0.60000
9.00000 27.00000 0.60000
10.00000 27.00000 0.60000
11.00000 27.00000 0.60000
12.00000 27.00000 3.00000
13.00000 27.00000 3.00000
14.00000 27.00000 3.00000
15.00000 27.00000 3.00000
16.00000 27.00000 3.00000
17.00000 27.00000 3.00000
18.00000 27.00000 3.00000
19.00000 27.00000 3.00000
20.00000 27.00000 3.00000
21.00000 27.00000 3.00000
22.00000 27.00000 3.00000
23.00000 27.00000 3.00000
24.00000 27.00000 3.00000
25.00000 27.00000 3.00000
26.00000 27.00000 3.00000
27.00000 27.00000 3.00000
28.00000 27.00000 3.00000
29.00000 27.00000 3.00000
30.00000 27.00000 3.00000
31.00000 27.00000 3.00000
32.00000 27.00000 3.00000
33.00000 27.00000 3.00000
34.00000 27.00000 3.00000
35.00000 27.00000 3.00000
36.00000 27.00000 3.00000
37.00000 27.00000 3.00000
38.00000 27.00000 3.00000
39.00000 27.00000 3.00000
40.00000 27.00000 3.00000
41.00000 27.00000 3.00000
42.00000 27.00000 3.00000
43.00000 27.00000 3.00000
44.00000 27.00000 3.00000
45.00000 27.00000 3.00000
46.00000 27.00000 3.00000
47.00000 27.00000 3.00000
48.00000 27.00000 3.00000
49.00000 27.00000 3.00000
50.00000 27.00000 3.00000
51.00000 27.00000 3.00000
52.00000 27.00000 3.00000
53.00000 27.00000 3.00000
54.00000 27.00000 3.00000
55.00000 27.00000 3.00000
56.00000 27.00000 3.00000
57.00000 27.00000 3.00000
58.00000 27.00000 3.00000
59.00000 27.00000 3.00000
60.00000 27.00000 3.00000
61.00000 27.00000 3.00000
62.00000 27.00000 3.00000
63.00000 27.00000 3.00000
64.00000 27.00000 3.00000
65.00000 27.00000 3.00000
66.00000 27.00000 3.00000
67.00000 27.00000 3.00000
68.00000 27.00000 3.00000
69.00000 27.00000 3.00000
70.00000 27.00000 3.00000
71.00000 27.00000 3.00000
72.00000 27.00000 3.00000
73.00000 27.00000 3.00000
74.00000 27.00000 NaN
75.00000 27.00000 NaN
76.00000 27.00000 NaN
77.00000 27.00000 NaN
78.00000 27.00000 NaN
79.00000 27.00000 NaN
80.00000 27.00000 NaN
81.00000 27.00000 NaN
82.00000 27.00000 NaN
83.00000 27.00000 NaN
84.00000 27.00000 NaN
85.00000 27.00000 NaN
86.00000 27.00000 NaN
87.00000 27.00000 NaN
88.00000 27.00000 NaN
89.00000 27.00000 NaN
90.00000 27.00000 NaN
91.00000 27.00000 NaN
92.00000 27.00000 NaN
93.00000 27.00000 NaN
94.00000 27.00000 NaN
95.00000 27.00000 NaN
96.00000 27.00000 NaN
97.00000 27.00000 NaN
98.00000 27.00000 NaN
99.00000 27.00000 NaN
100.00000 27.00000 NaN

0.00000 28.00000 NaN
1.00000 28.00000 0.60000
2.00000 28.00000 0.60000
3.00000 28.00000 0.60000
4.00000 28.00000 0.60000
5.00000 28.00000 0.60000
6.00000 28.00000 0.60000
7.00000 28.00000 0.60000
8.00000 28.00000 0.60000
9.00000 28.00000 0.60000
10.00000 28.00000 0.60000
11.00000 28.00000 0.60000
12.00000 28.00000 0.60000
13.00000 28.00000 0.60000
14.00000 28.00000 3.00000
15.00000 28.00000 3.00000
16.00000 28.00000 3.00000
17.00000 28.00000 3.00000
18.00000 28.00000 3.00000
19.00000 28.00000 3.00000
20.00000 28.00000 3.00000
21.00000 28.00000 3.00000
22.00000 28.00000 3.00000
23.00000 28.00000 3.00000
24.00000 28.00000 3.00000
25.00000 28.00000 3.00000
26.00000 28.00000 3.00000
27.00000 28.00000 3.00000
28.00000 28.00000 3.00000
29.00000 28.00000 3.00000
30.00000 28.00000 3.00000
31.00000 28.00000 3.00000
32.00000 28.00000 3.00000
33.00000 28.00000 3.00000
34.00000 28.00000 3.00000
35.00000 28.00000 3.00000
36.00000 28.00000 3.00000
37.00000 28.00000 3.00000
38.00000 28.00000 3.00000
39.00000 28.00000 3.00000
40.00000 28.00000 3.00000
41.00000 28.00000 3.00000
42.00000 28.00000 3.00000
43.00000 28.00000 3.00000
44.00000 28.00000 3.00000
45.00000 28.00000 3.00000
46.00000 28.00000 3.00000
47.00000 28.00000 3.00000
48.00000 28.00000 3.00000
49.00000 28.00000 3.00000
50.00000 28.00000 3.00000
51.00000 28.00000 3.00000
52.00000 28.00000 3.00000
53.00000 28.00000 3.00000
54.00000 28.00000 3.00000
55.00000 28.00000 3.00000
56.00000 28.00000 3.00000
57.00000 28.00000 3.00000
58.00000 28.00000 3.00000
59.00000 28.00000 3.00000
60.00000 28.00000 3.00000
61.00000 28.00000 3.00000
62.00000 28.00000 3.00000
63.00000 28.00000 3.00000
64.00000 28.00000 3.00000
65.00000 28.00000 3.00000
66.00000 28.00000 3.00000
67.00000 28.00000 3.00000
68.00000 28.00000 3.00000
69.00000 28.00000 3.00000
70.00000 28.00000 3.00000
71.00000 28.00000 3.00000
72.00000 28.00000 3.00000
73.00000 28.00000 NaN
74.00000 28.00000 NaN
75.00000 28.00000 NaN
76.00000 28.00000 NaN
77.00000 28.00000 NaN
78.00000 28.00000 NaN
79.00000 28.00000 NaN
80.00000 28.00000 NaN
81.00000 28.00000 NaN
82.00000 28.00000 NaN
83.00000 28.00000 NaN
84.00000 28.00000 NaN
85.00000 28.00000 NaN
86.00000 28.00000 NaN
87.00000 28.00000 NaN
88.00000 28.00000 NaN
89.00000 28.00000 NaN
90.00000 28.00000 NaN
91.00000 28.00000 NaN
92.00000 28.00000 NaN
93.00000 28.00000 NaN
94.00000 28.00000 NaN
95.00000 28.00000 NaN
96.00000 28.00000 NaN
97.00000 28.00000 NaN
98.00000 28.00000 NaN
99.00000 28.00000 NaN
100.00000 28.00000 NaN

0.00000 29.00000 NaN
1.00000 29.00000 0.60000
2.00000 29.00000 0.60000
3.00000 29.00000 0.60000
4.00000 29.00000 0.60000
5.00000 29.00000 0.60000
6.00000 29.00000 0.60000
7.00000 29.00000 0.60000
8.00000 29.00000 0.60000
9.00000 29.00000 0.60000
10.00000 29.00000 0.60000
11.00000 29.00000 0.60000
12.00000 29.00000 0.60000
13.00000 29.00000 0.60000
14.00000 29.00000 0.60000
15.00000 29.00000 3.00000
16.00000 29.00000 3.00000
17.00000 29.00000 3.00000
18.00000 29.00000 3.00000
19.00000 29.00000 3.00000
20.00000 29.00000 3.00000
21.00000 29.00000 3.00000
22.00000 29.00000 3.00000
23.00000 29.00000 3.00000
24.00000 29.00000 3.00000
25.00000 29.00000 3.00000
26.00000 29.00000 3.00000
27.00000 29.00000 3.00000
28.00000 29.00000 3.00000
29.00000 29.00000 3.00000
30.00000 29.00000 3.00000
31.00000 29.00000 3.00000
32.00000 29.00000 3.00000
33.00000 29.00000 3.00000
34.00000 29.00000 3.00000
35.00000 29.00000 3.00000
36.00000 29.00000 3.00000
37.00000 29.00000 3.00000
38.00000 29.00000 3.00000
39.00000 29.00000 3.00000
40.00000 29.00000 3.00000
41.00000 29.00000 3.00000
42.00000 29.00000 3.00000
43.00000 29.00000 3.00000
44.00000 29.00000 3.00000
45.00000 29.00000 3.00000
46.00000 29.00000 3.00000
47.00000 29.00000 3.00000
48.00000 29.00000 3.00000
49.00000 29.00000 3.00000
50.00000 29.00000 3.00000
51.00000 29.00000 3.00000
52.00000 29.00000 3.00000
53.00000 29.00000 3.00000
54.00000 29.00000 3.00000
55.00000 29.00000 3.00000
56.00000 29.00000 3.00000
57.00000 29.00000 3.00000
58.00000 29.00000 3.00000
59.00000 29.00000 3.00000
60.00000 29.00000 3.00000
61.00000 29.00000 3.00000
62.00000 29.00000 3.00000
63.00000 29.00000 3.00000
64.00000 29.00000 3.00000
65.00000 29.00000 3.00000
66.00000 29.00000 3.00000
67.00000 29.00000 3.00000
68.00000 29.00000 3.00000
69.00000 29.00000 3.00000
70.00000 29.00000 3.00000
71.00000 29.00000 3.00000
72.00000 29.00000 NaN
73.00000 29.00000 NaN
74.00000 29.00000 NaN
75.00000 29.00000 NaN
76.00000 29.00000 NaN
77.00000 29.00000 NaN
78.00000 29.00000 NaN
79.00000 29.00000 NaN
80.00000 29.00000 NaN
81.00000 29.00000 NaN
82.00000 29.00000 NaN
83.00000 29.00000 NaN
84.00000 29.00000 NaN
85.00000 29.00000 NaN
86.00000 29.00000 NaN
87.00000 29.00000 NaN
88.00000 29.00000 NaN
89.00000 29.00000 NaN
90.00000 29.00000 NaN
91.00000 29.00000 NaN
92.00000 29.00000 NaN
93.00000 29.00000 NaN
94.00000 29.00000 NaN
95.00000 29.00000 NaN
96.00000 29.00000 NaN
97.00000 29.00000 NaN
98.00000 29.00000 NaN
99.00000 29.00000 NaN
100.00000 29.00000 NaN

0.00000 30.00000 NaN
1.00000 30.00000 0.60000
2.00000 30.00000 0.60000
3.00000 30.00000 0.60000
4.00000 30.00000 0.60000
5.00000 30.00000 0.60000
6.00000 30.00000 0.60000
7.00000 30.00000 0.60000
8.00000 30.00000 0.60000
9.00000 30.00000 0.60000
10.00000 30.00000 0.60000
11.00000 30.00000 0.60000
12.00000 30.00000 0.60000
13.00000 30.00000 0.60000
14.00000 30.00000 0.60000
15.00000 30.00000 0.60000
16.00000 30.00000 3.00000
17.00000 30.00000 3.00000
18.00000 30.00000 3.00000
19.00000 30.00000 3.00000
20.00000 30.00000 3.00000
21.00000 30.00000 3.00000
22.00000 30.00000 3.00000
23.00000 30.00000 3.00000
24.00000 30.00000 3.00000
25.00000 30.00000 3.00000
26.00000 30.00000 3.00000
27.00000 30.00000 3.00000
28.00000 30.00000 3.00000
29.00000 30.00000 3.00000
30.00000 30.00000 3.00000
31.00000 30.00000 3.00000
32.00000 30.00000 3.00000
33.00000 30.00000 3.00000
34.00000 30.00000 3.00000
35.00000 30.00000 3.00000
36.00000 30.00000 3.00000
37.00000 30.00000 3.00000
38.00000 30.00000 3.00000
39.00000 30.00000 3.00000
40.00000 30.00000 3.00000
41.00000 30.00000 3.00000
42.00000 30.00000 3.00000
43.00000 30.00000 3.00000
44.00000 30.00000 3.00000
45.00000 30.00000 3.00000
46.00000 30.00000 3.00000
47.00000 30.00000 3.00000
48.00000 30.00000 3.00000
49.00000 30.00000 3.00000
50.00000 30.00000 3.00000
51.00000 30.00000 3.00000
52.00000 30.00000 3.00000
53.00000 30.00000 3.00000
54.00000 30.00000 3.00000
55.00000 30.00000 3.00000
56.00000 30.00000 3.00000
57.00000 30.00000 3.00000
58.00000 30.00000 3.00000
59.00000 30.00000 3.00000
60.00000 30.00000 3.00000
61.00000 30.00000 3.00000
62.00000 30.00000 3.00000
63.00000 30.00000 3.00000
64.00000 30.00000 3.00000
65.00000 30.00000 3.00000
66.00000 30.00000 3.00000
67.00000 30.00000 3.00000
68.00000 30.00000 3.00000
69.00000 30.00000 3.00000
70.00000 30.00000 3.00000
71.00000 30.00000 NaN
72.00000 30.00000 NaN
73.00000 30.00000 NaN
74.00000 30.00000 NaN
75.00000 30.00000 NaN
76.00000 30.00000 NaN
77.00000 30.00000 NaN
78.00000 30.00000 NaN
79.00000 30.00000 NaN
80.00000 30.00000 NaN
81.00000 30.00000 NaN
82.00000 30.00000 NaN
83.00000 30.00000 NaN
84.00000 30.00000 NaN
85.00000 30.00000 NaN
86.00000 30.00000 NaN
87.00000 30.00000 NaN
88.00000 30.00000 NaN
89.00000 30.00000 NaN
90.00000 30.00000 NaN
91.00000 30.00000 NaN
92.00000 30.00000 NaN
93.00000 30.00000 NaN
94.00000 30.00000 NaN
95.00000 30.00000 NaN
96.00000 30.00000 NaN
97.00000 30.00000 NaN
98.00000 30.00000 NaN
99.00000 30.00000 NaN
100.00000 30.00000 NaN

0.00000 31.00000 NaN
1.00000 31.00000 0.60000
2.00000 31.00000 0.60000
3.00000 31.00000 0.60000
4.00000 31.00000 0.60000
5.00000 31.00000 0.60000
6.00000 31.00000 0.60000
7.00000 31.00000 0.60000
8.00000 31.00000 0.60000
9.00000 31.00000 0.60000
10.00000 31.00000 0.60000
11.00000 31.00000 0.60000
12.00000 31.00000 0.60000
13.00000 31.00000 0.60000
14.00000 31.00000 0.60000
15.00000 31.00000 0.60000
16.00000 31.00000 0.60000
17.00000 31.00000 3.00000
18.00000 31.00000 3.00000
19.00000 31.00000 3.00000
20.00000 31.00000 3.00000
21.00000 31.00000 3.00000
22.00000 31.00000 3.00000
23.00000 31.00000 3.00000
24.00000 31.00000 3.00000
25.00000 31.00000 3.00000
26.00000 31.00000 3.00000
27.00000 31.00000 3.00000
28.00000 31.00000 3.00000
29.00000 31.00000 3.00000
30.00000 31.00000 3.00000
31.00000 31.00000 3.00000
32.00000 31.00000 3.00000
33.00000 31.00000 3.00000
34.00000 31.00000 3.00000
35.00000 31.00000 3.00000
36.00000 31.00000 3.00000
37.00000 31.00000 3.00000
38.00000 31.00000 3.00000
39.00000 31.00000 3.00000
40.00000 31.00000 3.00000
41.00000 31.00000 3.00000
42.00000 31.00000 3.00000
43.00000 31.00000 3.00000
44.00000 31.00000 3.00000
45.00000 31.00000 3.00000
46.00000 31.00000 3.00000
47.00000 31.00000 3.00000
48.00000 31.00000 3.00000
49.00000 31.00000 3.00000
50.00000 31.00000 3.00000
51.00000 31.00000 3.00000
52.00000 31.00000 3.00000
53.00000 31.00000 3.00000
54.00000 31.00000 3.00000
55.00000 31.00000 3.00000
56.00000 31.00000 3.00000
57.00000 31.00000 3.00000
58.00000 31.00000 3.00000
59.00000 31.00000 3.00000
60.00000 31.00000 3.00000
61.00000 31.00000 3.00000
62.00000 31.00000 3.00000
63.00000 31.00000 3.00000
64.00000 31.00000 3.00000
65.00000 31.00000 3.00000
66.00000 31.00000 3.00000
67.00000 31.00000 3.00000
68.00000 31.00000 3.00000
69.00000 31.00000 3.00000
70.00000 31.00000 NaN
71.00000 31.00000 NaN
72.00000 31.00000 NaN
73.00000 31.00000 NaN
74.00000 31.00000 NaN
75.00000 31.00000 NaN
76.00000 31.00000 NaN
77.00000 31.00000 NaN
78.00000 31.00000 NaN
79.00000 31.00000 NaN
80.00000 31.00000 NaN
81.00000 31.00000 NaN
82.00000 31.00000 NaN
83.00000 31.00000 NaN
84.00000 31.00000 NaN
85.00000 31.00000 NaN
86.00000 31.00000 NaN
87.00000 31.00000 NaN
88.00000 31.00000 NaN
89.00000 31.00000 NaN
90.00000 31.00000 NaN
91.00000 31.00000 NaN
92.00000 31.00000 NaN
93.00000 31.00000 NaN
94.00000 31.00000 NaN
95.00000 31.00000 NaN
96.00000 31.00000 NaN
97.00000 31.00000 NaN
98.00000 31.00000 NaN
99.00000 31.00000 NaN
100.00000 31.00000 NaN

0.00000 32.00000 NaN
1.00000 32.00000 0.60000
2.00000 32.00000 0.60000
3.00000 32.00000 0.60000
4.00000 32.00000 0.60000
5.00000 32.00000 0.60000
6.00000 32.00000 0.60000
7.00000 32.00000 0.60000
8.00000 32.00000 0.60000
9.00000 32.00000 0.60000
10.00000 32.00000 0.60000
11.00000 32.00000 0.60000
12.00000 32.00000 0.60000
13.00000 32.00000 0.60000
14.00000 32.00000 0.60000
15.00000 32.00000 0.60000
16.00000 32.00000 0.60000
17.00000 32.00000 0.60000
18.00000 32.00000 3.00000
19.00000 32.00000 3.00000
20.00000 32.00000 3.00000
21.00000 32.00000 3.00000
22.00000 32.00000 3.00000
23.00000 32.00000 3.00000
24.00000 32.00000 3.00000
25.00000 32.00000 3.00000
26.00000 32.00000 3.00000
27.00000 32.00000 3.00000
28.00000 32.00000 3.00000
29.00000 32.00000 3.00000
30.00000 32.00000 3.00000
31.00000 32.00000 3.00000
32.00000 32.00000 3.00000
33.00000 32.00000 3.00000
34.00000 32.00000 3.00000
35.00000 32.00000 3.00000
36.00000 32.00000 3.00000
37.00000 32.00000 3.00000
38.00000 32.00000 3.00000
39.00000 32.00000 3.00000
40.00000 32.00000 3.00000
41.00000 32.00000 3.00000
42.00000 32.00000 3.00000
43.00000 32.00000 3.00000
44.00000 32.00000 3.00000
45.00000 32.00000 3.00000
46.00000 32.00000 3.00000
47.00000 32.00000 3.00000
48.00000 32.00000 3.00000
49.00000 32.00000 3.00000
50.00000 32.00000 3.00000
51.00000 32.00000 3.00000
52.00000 32.00000 3.00000
53.00000 32.00000 3.00000
54.00000 32.00000 3.00000
55.00000 32.00000 3.00000
56.00000 32.00000 3.00000
57.00000 32.00000 3.00000
58.00000 32.00000 3.00000
59.00000 32.00000 3.00000
60.00000 32.00000 3.00000
61.00000 32.00000 3.00000
62.00000 32.00000 3.00000
63.00000 32.00000 3.00000
64.00000 32.00000 3.00000
65.00000 32.00000 3.00000
66.00000 32.00000 3.00000
67.00000 32.00000 3.00000
68.00000 32.00000 3.00000
69.00000 32.00000 NaN
70.00000 32.00000 NaN
71.00000 32.00000 NaN
72.00000 32.00000 NaN
73.00000 32.00000 NaN
74.00000 32.00000 NaN
75.00000 32.00000 NaN
76.00000 32.00000 NaN
77.00000 32.00000 NaN
78.00000 32.00000 NaN
79.00000 32.00000 NaN
80.00000 32.00000 NaN
81.00000 32.00000 NaN
82.00000 32.00000 NaN
83.00000 32.00000 NaN
84.00000 32.00000 NaN
85.00000 32.00000 NaN
86.00000 32.00000 NaN
87.00000 32.00000 NaN
88.00000 32.00000 NaN
89.00000 32.00000 NaN
90.00000 32.00000 NaN
91.00000 32.00000 NaN
92.00000 32.00000 NaN
93.00000 32.00000 NaN
94.00000 32.00000 NaN
95.00000 32.00000 NaN
96.00000 32.00000 NaN
97.00000 32.00000 NaN
98.00000 32.00000 NaN
99.00000 32.00000 NaN
100.00000 32.00000 NaN

0.00000 33.00000 NaN
1.00000 33.00000 0.60000
2.00000 33.00000 0.60000
3.00000 33.00000 0.60000
4.00000 33.00000 0.60000
5.00000 33.00000 0.60000
6.00000 33.00000 0.60000
7.00000 33.00000 0.60000
8.00000 33.00000 0.60000
9.00000 33.00000 0.60000
10.00000 33.00000 0.60000
11.00000 33.00000 0.60000
12.00000 33.00000 0.60000
13.00000 33.00000 0.60000
14.00000 33.00000 0.60000
15.00000 33.00000 0.60000
16.00000 33.00000 0.60000
17.00000 33.00000 0.60000
18.00000 33.00000 0.60000
19.00000 33.00000 3.00000
20.00000 33.00000 3.00000
21.00000 33.00000 3.00000
22.00000 33.00000 3.00000
23.00000 33.00000 3.00000
24.00000 33.00000 3.00000
25.00000 33.00000 3.00000
26.00000 33.00000 3.00000
27.00000 33.00000 3.00000
28.00000 33.00000 3.00000
29.00000 33.00000 3.00000
30.00000 33.00000 3.00000
31.00000 33.00000 3.00000
32.00000 33.00000 3.00000
33.00000 33.00000 3.00000
34.00000 33.00000 3.00000
35.00000 33.00000 3.00000
36.00000 33.00000 3.00000
37.00000 33.00000 3.00000
38.00000 33.00000 3.00000
39.00000 33.00000 3.00000
40.00000 33.00000 3.00000
41.00000 33.00000 3.00000
42.00000 33.00000 3.00000
43.00000 33.00000 3.00000
44.00000 33.00000 3.00000
45.00000 33.00000 3.00000
46.00000 33.00000 3.00000
47.00000 33.00000 3.00000
48.00000 33.00000 3.00000
49.00000 33.00000 3.00000
50.00000 33.00000 3.00000
51.00000 33.00000 3.00000
52.00000 33.00000 3.00000
53.00000 33.00000 3.00000
54.00000 33.00000 3.00000
55.00000 33.00000 3.00000
56.00000 33.00000 3.00000
57.00000 33.00000 3.00000
58.00000 33.00000 3.00000
59.00000 33.00000 3.00000
60.00000 33.00000 3.00000
61.00000 33.00000 3.00000
62.00000 33.00000 3.00000
63.00000 33.00000 3.00000
64.00000 33.00000 3.00000
65.00000 33.00000 3.00000
66.00000 33.00000 3.00000
67.00000 33.00000 3.00000
68.00000 33.00000 NaN
69.00000 33.00000 NaN
70.00000 33.00000 NaN
71.00000 33.00000 NaN
72.00000 33.00000 NaN
73.00000 33.00000 NaN
74.00000 33.00000 NaN
75.00000 33.00000 NaN
76.00000 33.00000 NaN
77.00000 33.00000 NaN
78.00000 33.00000 NaN
79.00000 33.00000 NaN
80.00000 33.00000 NaN
81.00000 33.00000 NaN
82.00000 33.00000 NaN
83.00000 33.00000 NaN
84.00000 33.00000 NaN
85.00000 33.00000 NaN
86.00000 33.00000 NaN
87.00000 33.00000 NaN
88.00000 33.00000 NaN
89.00000 33.00000 NaN
90.00000 33.00000 NaN
91.00000 33.00000 NaN
92.00000 33.00000 NaN
93.00000 33.00000 NaN
94.00000 33.00000 NaN
95.00000 33.00000 NaN
96.00000 33.00000 NaN
97.00000 33.00000 NaN
98.00000 33.00000 NaN
99.00000 33.00000 NaN
100.00000 33.00000 NaN

0.00000 34.00000 NaN
1.00000 34.00000 0.60000
2.00000 34.00000 0.60000
3.00000 34.00000 0.60000
4.00000 34.00000 0.60000
5.00000 34.00000 0.60000
6.00000 34.00000 0.60000
7.00000 34.00000 0.60000
8.00000 34.00000 0.60000
9.00000 34.00000 0.60000
10.00000 34.00000 0.60000
11.00000 34.00000 0.60000
12.00000 34.00000 0.60000
13.00000 34.00000 0.60000
14.00000 34.00000 0.60000
15.00000 34.00000 0.60000
16.00000 34.00000 0.60000
17.00000 34.00000 0.60000
18.00000 34.00000 0.60000
19.00000 34.00000 0.60000
20.00000 34.00000 3.00000
21.00000 34.00000 3.00000
22.00000 34.00000 3.00000
23.00000 34.00000 3.00000
24.00000 34.00000 3.00000
25.00000 34.00000 3.00000
26.00000 34.00000 3.00000
27.00000 34.00000 3.00000
28.00000 34.00000 3.00000
29.00000 34.00000 3.00000
30.00000 34.00000 3.00000
31.00000 34.00000 3.00000
32.00000 34.00000 3.00000
33.00000 34.00000 3.00000
34.00000 34.00000 3.00000
35.00000 34.00000 3.00000
36.00000 34.00000 3.00000
37.00000 34.00000 3.00000
38.00000 34.00000 3.00000
39.00000 34.00000 3.00000
40.00000 34.00000 3.00000
41.00000 34.00000 3.00000
42.00000 34.00000 3.00000
43.00000 34.00000 3.00000
44.00000 34.00000 3.00000
45.00000 34.00000 3.00000
46.00000 34.00000 3.00000
47.00000 34.00000 3.00000
48.00000 34.00000 3.00000
49.00000 34.00000 3.00000
50.00000 34.00000 3.00000
51.00000 34.00000 3.00000
52.00000 34.00000 3.00000
53.00000 34.00000 3.00000
54.00000 34.00000 3.00000
55.00000 34.00000 3.00000
56.00000 34.00000 3.00000
57.00000 34.00000 3.00000
58.00000 34.00000 3.00000
59.00000 34.00000 3.00000
60.00000 34.00000 3.00000
61.00000 34.00000 3.00000
62.00000 34.00000 3.00000
63.00000 34.00000 3.00000
64.00000 34.00000 3.00000
65.00000 34.00000 3.00000
66.00000 34.00000 3.00000
67.00000 34.00000 NaN
68.00000 34.00000 NaN
69.00000 34.00000 NaN
70.00000 34.00000 NaN
71.00000 34.00000 NaN
72.00000 34.00000 NaN
73.00000 34.00000 NaN
74.00000 34.00000 NaN
75.00000 34.00000 NaN
76.00000 34.00000 NaN
77.00000 34.00000 NaN
78.00000 34.00000 NaN
79.00000 34.00000 NaN
80.00000 34.00000 NaN
81.00000 34.00000 NaN
82.00000 34.00000 NaN
83.00000 34.00000 NaN
84.00000 34.00000 NaN
85.00000 34.00000 NaN
86.00000 34.00000 NaN
87.00000 34.00000 NaN
88.00000 34.00000 NaN
89.00000 34.00000 NaN
90.00000 34.00000 NaN
91.00000 34.00000 NaN
92.00000 34.00000 NaN
93.00000 34.00000 NaN
94.00000 34.00000 NaN
95.00000 34.00000 NaN
96.00000 34.00000 NaN
97.00000 34.00000 NaN
98.00000 34.00000 NaN
99.00000 34.00000 NaN
100.00000 34.00000 NaN

0.00000 35.00000 NaN
1.00000 35.00000 0.60000
2.00000 35.00000 0.60000
3.00000 35.00000 0.60000
4.00000 35.00000 0.60000
5.00000 35.00000 0.60000
6.00000 35.00000 0.60000
7.00000 35.00000 0.60000
8.00000 35.00000 0.60000
9.00000 35.00000 0.60000
10.00000 35.00000 0.60000
11.00000 35.00000 0.60000
12.00000 35.00000 0.60000
13.00000 35.00000 0.60000
14.00000 35.00000 0.60000
15.00000 35.00000 0.60000
16.00000 35.00000 0.60000
17.00000 35.00000 0.60000
18.00000 35.00000 0.60000
19.00000 35.00000 0.60000
20.00000 35.00000 0.60000
21.00000 35.00000 3.00000
22.00000 35.00000 3.00000
23.00000 35.00000 3.00000
24.00000 35.00000 3.00000
25.00000 35.00000 3.00000
26.00000 35.00000 3.00000
27.00000 35.00000 3.00000
28.00000 35.00000 3.00000
29.00000 35.00000 3.00000
30.00000 35.00000 3.00000
31.00000 35.00000 3.00000
32.00000 35.00000 3.00000
33.00000 35.00000 3.00000
34.00000 35.00000 3.00000
35.00000 35.00000 3.00000
36.00000 35.00000 3.00000
37.00000 35.00000 3.00000
38.00000 35.00000 3.00000
39.00000 35.00000 3.00000
40.00000 35.00000 3.00000
41.00000 35.00000 3.00000
42.00000 35.00000 3.00000
43.00000 35.00000 3.00000
44.00000 35.00000 3.00000
45.00000 35.00000 3.00000
46.00000 35.00000 3.00000
47.00000 35.00000 3.00000
48.00000 35.00000 3.00000
49.00000 35.00000 3.00000
50.00000 35.00000 3.00000
51.00000 35.00000 3.00000
52.00000 35.00000 3.00000
53.00000 35.00000 3.00000
54.00000 35.00000 3.00000
55.00000 35.00000 3.00000
56.00000 35.00000 3.00000
57.00000 35.00000 3.00000
58.00000 35.00000 3.00000
59.00000 35.00000 3.00000
60.00000 35.00000 3.00000
61.00000 35.00000 3.00000
62.00000 35.00000 3.00000
63.00000 35.00000 3.00000
64.00000 35.00000 3.00000
65.00000 35.00000 3.00000
66.00000 35.00000 NaN
67.00000 35.00000 NaN
68.00000 35.00000 NaN
69.00000 35.00000 NaN
70.00000 35.00000 NaN
71.00000 35.00000 NaN
72.00000 35.00000 NaN
73.00000 35.00000 NaN
74.00000 35.00000 NaN
75.00000 35.00000 NaN
76.00000 35.00000 NaN
77.00000 35.00000 NaN
78.00000 35.00000 NaN
79.00000 35.00000 NaN
80.00000 35.00000 NaN
81.00000 35.00000 NaN
82.00000 35.00000 NaN
83.00000 35.00000 NaN
84.00000 35.00000 NaN
85.00000 35.00000 NaN
86.00000 35.00000 NaN
87.00000 35.00000 NaN
88.00000 35.00000 NaN
89.00000 35.00000 NaN
90.00000 35.00000 NaN
91.00000 35.00000 NaN
92.00000 35.00000 NaN
93.00000 35.00000 NaN
94.00000 35.00000 NaN
95.00000 35.00000 NaN
96.00000 35.00000 NaN
97.00000 35.00000 NaN
98.00000 35.00000 NaN
99.00000 35.00000 NaN
100.00000 35.00000 NaN

0.00000 36.00000 NaN
1.00000 36.00000 0.60000
2.00000 36.00000 0.60000
3.00000 36.00000 0.60000
4.00000 36.00000 0.60000
5.00000 36.00000 0.60000
6.00000 36.00000 0.60000
7.00000 36.00000 0.60000
8.00000 36.00000 0.60000
9.00000 36.00000 0.60000
10.00000 36.00000 0.60000
11.00000 36.00000 0.60000
12.00000 36.00000 0.60000
13.00000 36.00000 0.60000
14.00000 36.00000 0.60000
15.00000 36.00000 0.60000
16.00000 36.00000 0.60000
17.00000 36.00000 0.60000
18.00000 36.00000 0.60000
19.00000 36.00000 0.60000
20.00000 36.00000 0.60000
21.00000 36.00000 0.60000
22.00000 36.00000 3.00000
23.00000 36.00000 3.00000
24.00000 36.00000 3.00000
25.00000 36.00000 3.00000
26.00000 36.00000 3.00000
27.00000 36.00000 3.00000
28.00000 36.00000 3.00000
29.00000 36.00000 3.00000
30.00000 36.00000 3.00000
31.00000 36.00000 3.00000
32.00000 36.00000 3.00000
33.00000 36.00000 3.00000
34.00000 36.00000 3.00000
35.00000 36.00000 3.00000
36.00000 36.00000 3.00000
37.00000 36.00000 3.00000
38.00000 36.00000 3.00000
39.00000 36.00000 3.00000
40.00000 36.00000 3.00000
41.00000 36.00000 3.00000
42.00000 36.00000 3.00000
43.00000 36.00000 3.00000
44.00000 36.00000 3.00000
45.00000 36.00000 3.00000
46.00000 36.00000 3.00000
47.00000 36.00000 3.00000
48.00000 36.00000 3.00000
49.00000 36.00000 3.00000
50.00000 36.00000 3.00000
51.00000 36.00000 3.00000
52.00000 36.00000 3.00000
53.00000 36.00000 3.00000
54.00000 36.00000 3.00000
55.00000 36.00000 3.00000
56.00000 36.00000 3.00000
57.00000 36.00000 3.00000
58.00000 36.00000 3.00000
59.00000 36.00000 3.00000
60.00000 36.00000 3.00000
61.00000 36.00000 3.00000
62.00000 36.00000 3.00000
63.00000 36.00000 3.00000
64.00000 36.00000 3.00000
65.00000 36.00000 NaN
66.00000 36.00000 NaN
67.00000 36.00000 NaN
68.00000 36.00000 NaN
69.00000 36.00000 NaN
70.00000 36.00000 NaN
71.00000 36.00000 NaN
72.00000 36.00000 NaN
73.00000 36.00000 NaN
74.00000 36.00000 NaN
75.00000 36.00000 NaN
76.00000 36.00000 NaN
77.00000 36.00000 NaN
78.00000 36.00000 NaN
79.00000 36.00000 NaN
80.00000 36.00000 NaN
81.00000 36.00000 NaN
82.00000 36.00000 NaN
83.00000 36.00000 NaN
84.00000 36.00000 NaN
85.00000 36.00000 NaN
86.00000 36.00000 NaN
87.00000 36.00000 NaN
88.00000 36.00000 NaN
89.00000 36.00000 NaN
90.00000 36.00000 NaN
91.00000 36.00000 NaN
92.00000 36.00000 NaN
93.00000 36.00000 NaN
94.00000 36.00000 NaN
95.00000 36.00000 NaN
96.00000 36.00000 NaN
97.00000 36.00000 NaN
98.00000 36.00000 NaN
99.00000 36.00000 NaN
100.00000 36.00000 NaN

0.00000 37.00000 NaN
1.00000 37.00000 0.60000
2.00000 37.00000 0.60000
3.00000 37.00000 0.60000
4.00000 37.00000 0.60000
5.00000 37.00000 0.60000
6.00000 37.00000 0.60000
7.00000 37.00000 0.60000
8.00000 37.00000 0.60000
9.00000 37.00000 0.60000
10.00000 37.00000 0.60000
11.00000 37.00000 0.60000
12.00000 37.00000 0.60000
13.00000 37.00000 0.60000
14.00000 37.00000 0.60000
15.00000 37.00000 0.60000
16.00000 37.00000 0.60000
17.00000 37.00000 0.60000
18.00000 37.00000 0.60000
19.00000 37.00000 0.60000
20.00000 37.00000 0.60000
21.00000 37.00000 0.60000
22.00000 37.00000 0.60000
23.00000 37.00000 3.00000
24.00000 37.00000 3.00000
25.00000 37.00000 3.00000
26.00000 37.00000 3.00000
27.00000 37.00000 3.00000
28.00000 37.00000 3.00000
29.00000 37.00000 3.00000
30.00000 37.00000 3.00000
31.00000 37.00000 3.00000
32.00000 37.00000 3.00000
33.00000 37.00000 3.00000
34.00000 37.00000 3.00000
35.00000 37.00000 3.00000
36.00000 37.00000 3.00000
37.00000 37.00000 3.00000
38.00000 37.00000 3.00000
39.00000 37.00000 3.00000
40.00000 37.00000 3.00000
41.00000 37.00000 3.00000
42.00000 37.00000 3.00000
43.00000 37.00000 3.00000
44.00000 37.00000 3.00000
45.00000 37.00000 3.00000
46.00000 37.00000 3.00000
47.00000 37.00000 3.00000
48.00000 37.00000 3.00000
49.00000 37.00000 3.00000
50.00000 37.00000 3.00000
51.00000 37.00000 3.00000
52.00000 37.00000 3.00000
53.00000 37.00000 3.00000
54.00000 37.00000 3.00000
55.00000 37.00000 3.00000
56.00000 37.00000 3.00000
57.00000 37.00000 3.00000
58.00000 37.00000 3.00000
59.00000 37.00000 3.00000
60.00000 37.00000 3.00000
61.00000 37.00000 3.00000
62.00000 37.00000 3.00000
63.00000 37.00000 3.00000
64.00000 37.00000 NaN
65.00000 37.00000 NaN
66.00000 37.00000 NaN
67.00000 37.00000 NaN
68.00000 37.00000 NaN
69.00000 37.00000 NaN
70.00000 37.00000 NaN
71.00000 37.00000 NaN
72.00000 37.00000 NaN
73.00000 37.00000 NaN
74.00000 37.00000 NaN
75.00000 37.00000 NaN
76.00000 37.00000 NaN
77.00000 37.00000 NaN
78.00000 37.00000 NaN
79.00000 37.00000 NaN
80.00000 37.00000 NaN
81.00000 37.00000 NaN
82.00000 37.00000 NaN
83.00000 37.00000 NaN
84.00000 37.00000 NaN
85.00000 37.00000 NaN
86.00000 37.00000 NaN
87.00000 37.00000 NaN
88.00000 37.00000 NaN
89.00000 37.00000 NaN
90.00000 37.00000 NaN
91.00000 37.00000 NaN
92.00000 37.00000 NaN
93.00000 37.00000 NaN
94.00000 37.00000 NaN
95.00000 37.00000 NaN
96.00000 37.00000 NaN
97.00000 37.00000 NaN
98.00000 37.00000 NaN
99.00000 37.00000 NaN
100.00000 37.00000 NaN

0.00000 38.00000 NaN
1.00000 38.00000 0.60000
2.00000 38.00000 0.60000
3.00000 38.00000 0.60000
4.00000 38.00000 0.60000
5.00000 38.00000 0.60000
6.00000 38.00000 0.60000
7.00000 38.00000 0.60000
8.00000 38.00000 0.60000
9.00000 38.00000 0.60000
10.00000 38.00000 0.60000
11.00000 38.00000 0.60000
12.00000 38.00000 0.60000
13.00000 38.00000 0.60000
14.00000 38.00000 0.60000
15.00000 38.00000 0.60000
16.00000 38.00000 0.60000
17.00000 38.00000 0.60000
18.00000 38.00000 0.60000
19.00000 38.00000 0.60000
20.00000 38.00000 0.60000
21.00000 38.00000 0.60000
22.00000 38.00000 0.60000
23.00000 38.00000 3.00000
24.00000 38.00000 3.00000
25.00000 38.00000 3.00000
26.00000 38.00000 3.00000
27.00000 38.00000 3.00000
28.00000 38.00000 3.00000
29.00000 38.00000 3.00000
30.00000 38.00000 3.00000
31.00000 38.00000 3.00000
32.00000 38.00000 3.00000
33.00000 38.00000 3.00000
34.00000 38.00000 3.00000
35.00000 38.00000 3.00000
36.00000 38.00000 3.00000
37.00000 38.00000 3.00000
38.00000 38.00000 3.00000
39.00000 38.00000 3.00000
40.00000 38.00000 3.00000
41.00000 38.00000 3.00000
42.00000 38.00000 3.00000
43.00000 38.00000 3.00000
44.00000 38.00000 3.00000
45.00000 38.00000 3.00000
46.00000 38.00000 3.00000
47.00000 38.00000 3.00000
48.00000 38.00000 3.00000
49.00000 38.00000 3.00000
50.00000 38.00000 3.00000
51.00000 38.00000 3.00000
52.00000 38.00000 3.00000
53.00000 38.00000 3.00000
54.00000 38.00000 3.00000
55.00000 38.00000 3.00000
56.00000 38.00000 3.00000
57.00000 38.00000 3.00000
58.00000 38.00000 3.00000
59.00000 38.00000 3.00000
60.00000 38.00000 3.00000
61.00000 38.00000 3.00000
62.00000 38.00000 3.00000
63.00000 38.00000 NaN
64.00000 38.00000 NaN
65.00000 38.00000 NaN
66.00000 38.00000 NaN
67.00000 38.00000 NaN
68.00000 38.00000 NaN
69.00000 38.00000 NaN
70.00000 38.00000 NaN
71.00000 38.00000 NaN
72.00000 38.00000 NaN
73.00000 38.00000 NaN
74.00000 38.00000 NaN
75.00000 38.00000 NaN
76.00000 38.00000 NaN
77.00000 38.00000 NaN
78.00000 38.00000 NaN
79.00000 38.00000 NaN
80.00000 38.00000 NaN
81.00000 38.00000 NaN
82.00000 38.00000 NaN
83.00000 38.00000 NaN
84.00000 38.00000 NaN
85.00000 38.00000 NaN
86.00000 38.00000 NaN
87.00000 38.00000 NaN
88.00000 38.00000 NaN
89.00000 38.00000 NaN
90.00000 38.00000 NaN
91.00000 38.00000 NaN
92.00000 38.00000 NaN
93.00000 38.00000 NaN
94.00000 38.00000 NaN
95.00000 38.00000 NaN
96.00000 38.00000 NaN
97.00000 38.00000 NaN
98.00000 38.00000 NaN
99.00000 38.00000 NaN
100.00000 38.00000 NaN

0.00000 39.00000 NaN
1.00000 39.00000 0.60000
2.00000 39.00000 0.60000
3.00000 39.00000 0.60000
4.00000 39.00000 0.60000
5.00000 39.00000 0.60000
6.00000 39.00000 0.60000
7.00000 39.00000 0.60000
8.00000 39.00000 0.60000
9.00000 39.00000 0.60000
10.00000 39.00000 0.60000
11.00000 39.00000 0.60000
12.00000 39.00000 0.60000
13.00000 39.00000 0.60000
14.00000 39.00000 0.60000
15.00000 39.00000 0.60000
16.00000 39.00000 0.60000
17.00000 39.00000 0.60000
18.00000 39.00000 0.60000
19.00000 39.00000 0.60000
20.00000 39.00000 0.60000
21.00000 39.00000 0.60000
22.00000 39.00000 0.60000
23.00000 39.00000 0.60000
24.00000 39.00000 3.00000
25.00000 39.00000 3.00000
26.00000 39.00000 3.00000
27.00000 39.00000 3.00000
28.00000 39.00000 3.00000
29.00000 39.00000 3.00000
30.00000 39.00000 3.00000
31.00000 39.00000 3.00000
32.00000 39.00000 3.00000
33.00000 39.00000 3.00000
34.00000 39.00000 3.00000
35.00000 39.00000 3.00000
36.00000 39.00000 3.00000
37.00000 39.00000 3.00000
38.00000 39.00000 3.00000
39.00000 39.00000 3.00000
40.00000 39.00000 3.00000
41.00000 39.00000 3.00000
42.00000 39.00000 3.00000
43.00000 39.00000 3.00000
44.00000 39.00000 3.00000
45.00000 39.00000 3.00000
46.00000 39.00000 3.00000
47.00000 39.00000 3.00000
48.00000 39.00000 3.00000
49.00000 39.00000 3.00000
50.00000 39.00000 3.00000
51.00000 39.00000 3.00000
52.00000 39.00000 3.00000
53.00000 39.00000 3.00000
54.00000 39.00000 3.00000
55.00000 39.00000 3.00000
56.00000 39.00000 3.00000
57.00000 39.00000 3.00000
58.00000 39.00000 3.00000
59.00000 39.00000 3.00000
60.00000 39.00000 3.00000
61.00000 39.00000 3.00000
62.00000 39.00000 NaN
63.00000 39.00000 NaN
64.00000 39.00000 NaN
65.00000 39.00000 NaN
66.00000 39.00000 NaN
67.00000 39.00000 NaN
68.00000 39.00000 NaN
69.00000 39.00000 NaN
70.00000 39.00000 NaN
71.00000 39.00000 NaN
72.00000 39.00000 NaN
73.00000 39.00000 NaN
74.00000 39.00000 NaN
75.00000 39.00000 NaN
76.00000 39.00000 NaN
77.00000 39.00000 NaN
78.00000 39.00000 NaN
79.00000 39.00000 NaN
80.00000 39.00000 NaN
81.00000 39.00000 NaN
82.00000 39.00000 NaN
83.00000 39.00000 NaN
84.00000 39.00000 NaN
85.00000 39.00000 NaN
86.00000 39.00000 NaN
87.00000 39.00000 NaN
88.00000 39.00000 NaN
89.00000 39.00000 NaN
90.00000 39.00000 NaN
91.00000 39.00000 NaN
92.00000 39.00000 NaN
93.00000 39.00000 NaN
94.00000 39.00000 NaN
95.00000 39.00000 NaN
96.00000 39.00000 NaN
97.00000 39.00000 NaN
98.00000 39.00000 NaN
99.00000 39.00000 NaN
100.00000 39.00000 NaN

0.00000 40.00000 NaN
1.00000 40.00000 0.60000
2.00000 40.00000 0.60000
3.00000 40.00000 0.60000
4.00000 40.00000 0.60000
5.00000 40.00000 0.60000
6.00000 40.00000 0.60000
7.00000 40.00000 0.60000
8.00000 40.00000 0.60000
9.00000 40.00000 0.60000
10.00000 40.00000 0.60000
11.00000 40.00000 0.60000
12.00000 40.00000 0.60000
13.00000 40.00000 0.60000
14.00000 40.00000 0.60000
15.00000 40.00000 0.60000
16.00000 40.00000 0.60000
17.00000 40.00000 0.60000
18.00000 40.00000 0.60000
19.00000 40.00000 0.60000
20.00000 40.00000 0.60000
21.00000 40.00000 0.60000
22.00000 40.00000 0.60000
23.00000 40.00000 0.60000
24.00000 40.00000 0.60000
25.00000 40.00000 3.00000
26.00000 40.00000 3.00000
27.00000 40.00000 3.00000
28.00000 40.00000 3.00000
29.00000 40.00000 3.00000
30.00000 40.00000 3.00000
31.00000 40.00000 3.00000
32.00000 40.00000 3.00000
33.00000 40.00000 3.00000
34.00000 40.00000 3.00000
35.00000 40.00000 3.00000
36.00000 40.00000 3.00000
37.00000 40.00000 3.00000
38.00000 40.00000 3.00000
39.00000 40.00000 3.00000
40.00000 40.00000 3.00000
41.00000 40.00000 3.00000
42.00000 40.00000 3.00000
43.00000 40.00000 3.00000
44.00000 40.00000 3.00000
45.00000 40.00000 3.00000
46.00000 40.00000 3.00000
47.00000 40.00000 3.00000
48.00000 40.00000 3.00000
49.00000 40.00000 3.00000
50.00000 40.00000 3.00000
51.00000 40.00000 3.00000
52.00000 40.00000 3.00000
53.00000 40.00000 3.00000
54.00000 40.00000 3.00000
55.00000 40.00000 3.00000
56.00000 40.00000 3.00000
57.00000 40.00000 3.00000
58.00000 40.00000 3.00000
59.00000 40.00000 3.00000
60.00000 40.00000 3.00000
61.00000 40.00000 NaN
62.00000 40.00000 NaN
63.00000 40.00000 NaN
64.00000 40.00000 NaN
65.00000 40.00000 NaN
66.00000 40.00000 NaN
67.00000 40.00000 NaN
68.00000 40.00000 NaN
69.00000 40.00000 NaN
70.00000 40.00000 NaN
71.00000 40.00000 NaN
72.00000 40.00000 NaN
73.00000 40.00000 NaN
74.00000 40.00000 NaN
75.00000 40.00000 NaN
76.00000 40.00000 NaN
77.00000 40.00000 NaN
78.00000 40.00000 NaN
79.00000 40.00000 NaN
80.00000 40.00000 NaN
81.00000 40.00000 NaN
82.00000 40.00000 NaN
83.00000 40.00000 NaN
84.00000 40.00000 NaN
85.00000 40.00000 NaN
86.00000 40.00000 NaN
87.00000 40.00000 NaN
88.00000 40.00000 NaN
89.00000 40.00000 NaN
90.00000 40.00000 NaN
91.00000 40.00000 NaN
92.00000 40.00000 NaN
93.00000 40.00000 NaN
94.00000 40.00000 NaN
95.00000 40.00000 NaN
96.00000 40.00000 NaN
97.00000 40.00000 NaN
98.00000 40.00000 NaN
99.00000 40.00000 NaN
100.00000 40.00000 NaN

0.00000 41.00000 NaN
1.00000 41.00000 0.60000
2.00000 41.00000 0.60000
3.00000 41.00000 0.60000
4.00000 41.00000 0.60000
5.00000 41.00000 0.60000
6.00000 41.00000 0.60000
7.00000 41.00000 0.60000
8.00000 41.00000 0.60000
9.00000 41.00000 0.60000
10.00000 41.00000 0.60000
11.00000 41.00000 0.60000
12.00000 41.00000 0.60000
13.00000 41.00000 0.60000
14.00000 41.00000 0.60000
15.00000 41.00000 0.60000
16.00000 41.00000 0.60000
17.00000 41.00000 0.60000
18.00000 41.00000 0.60000
19.00000 41.00000 0.60000
20.00000 41.00000 0.60000
21.00000 41.00000 0.60000
22.00000 41.00000 0.60000
23.00000 41.00000 0.60000
24.00000 41.00000 0.60000
25.00000 41.00000 0.60000
26.00000 41.00000 3.00000
27.00000 41.00000 3.00000
28.00000 41.00000 3.00000
29.00000 41.00000 3.00000
30.00000 41.00000 3.00000
31.00000 41.00000 3.00000
32.00000 41.00000 3.00000
33.00000 41.00000 3.00000
34.00000 41.00000 3.00000
35.00000 41.00000 3.00000
36.00000 41.00000 3.00000
37.00000 41.00000 3.00000
38.00000 41.00000 3.00000
39.00000 41.00000 3.00000
40.00000 41.00000 3.00000
41.00000 41.00000 3.00000
42.00000 41.00000 3.00000
43.00000 41.00000 3.00000
44.00000 41.00000 3.00000
45.00000 41.00000 3.00000
46.00000 41.00000 3.00000
47.00000 41.00000 3.00000
48.00000 41.00000 3.00000
49.00000 41.00000 3.00000
50.00000 41.00000 3.00000
51.00000 41.00000 3.00000
52.00000 41.00000 3.00000
53.00000 41.00000 3.00000
54.00000 41.00000 3.00000
55.00000 41.00000 3.00000
56.00000 41.00000 3.00000
57.00000 41.00000 3.00000
58.00000 41.00000 3.00000
59.00000 41.00000 3.00000
60.00000 41.00000 NaN
61.00000 41.00000 NaN
62.00000 41.00000 NaN
63.00000 41.00000 NaN
64.00000 41.00000 NaN
65.00000 41.00000 NaN
66.00000 41.00000 NaN
67.00000 41.00000 NaN
68.00000 41.00000 NaN
69.00000 41.00000 NaN
70.00000 41.00000 NaN
71.00000 41.00000 NaN
72.00000 41.00000 NaN
73.00000 41.00000 NaN
74.00000 41.00000 NaN
75.00000 41.00000 NaN
76.00000 41.00000 NaN
77.00000 41.00000 NaN
78.00000 41.00000 NaN
79.00000 41.00000 NaN
80.00000 41.00000 NaN
81.00000 41.00000 NaN
82.00000 41.00000 NaN
83.00000 41.00000 NaN
84.00000 41.00000 NaN
85.00000 41.00000 NaN
86.00000 41.00000 NaN
87.00000 41.00000 NaN
88.00000 41.00000 NaN
89.00000 41.00000 NaN
90.00000 41.00000 NaN
91.00000 41.00000 NaN
92.00000 41.00000 NaN
93.00000 41.00000 NaN
94.00000 41.00000 NaN
95.00000 41.00000 NaN
96.00000 41.00000 NaN
97.00000 41.00000 NaN
98.00000 41.00000 NaN
99.00000 41.00000 NaN
100.00000 41.00000 NaN

0.00000 42.00000 NaN
1.00000 42.00000 0.60000
2.00000 42.00000 0.60000
3.00000 42.00000 0.60000
4.00000 42.00000 0.60000
5.00000 42.00000 0.60000
6.00000 42.00000 0.60000
7.00000 42.00000 0.60000
8.00000 42.00000 0.60000
9.00000 42.00000 0.60000
10.00000 42.00000 0.60000
11.00000 42.00000 0.60000
12.00000 42.00000 0.60000
13.00000 42.00000 0.60000
14.00000 42.00000 0.60000
15.00000 42.00000 0.60000
16.00000 42.00000 0.60000
17.00000 42.00000 0.60000
18.00000 42.00000 0.60000
19.00000 42.00000 0.60000
20.00000 42.00000 0.60000
21.00000 42.00000 0.60000
22.00000 42.00000 0.60000
23.00000 42.00000 0.60000
24.00000 42.00000 0.60000
25.00000 42.00000 0.60000
26.00000 42.00000 3.00000
27.00000 42.00000 3.00000
28.00000 42.00000 3.00000
29.00000 42.00000 3.00000
30.00000 42.00000 3.00000
31.00000 42.00000 3.00000
32.00000 42.00000 3.00000
33.00000 42.00000 3.00000
34.00000 42.00000 3.00000
35.00000 42.00000 3.00000
36.00000 42.00000 3.00000
37.00000 42.00000 3.00000
38.00000 42.00000 3.00000
39.00000 42.00000 3.00000
40.00000 42.00000 3.00000
41.00000 42.00000 3.00000
42.00000 42.00000 3.00000
43.00000 42.00000 3.00000
44.00000 42.00000 3.00000
45.00000 42.00000 3.00000
46.00000 42.00000 3.00000
47.00000 42.00000 3.00000
48.00000 42.00000 3.00000
49.00000 42.00000 3.00000
50.00000 42.00000 3.00000
51.00000 42.00000 3.00000
52.00000 42.00000 3.00000
53.00000 42.00000 3.00000
54.00000 42.00000 3.00000
55.00000 42.00000 3.00000
56.00000 42.00000 3.00000
57.00000 42.00000 3.00000
58.00000 42.00000 3.00000
59.00000 42.00000 NaN
60.00000 42.00000 NaN
61.00000 42.00000 NaN
62.00000 42.00000 NaN
63.00000 42.00000 NaN
64.00000 42.00000 NaN
65.00000 42.00000 NaN
66.00000 42.00000 NaN
67.00000 42.00000 NaN
68.00000 42.00000 NaN
69.00000 42.00000 NaN
70.00000 42.00000 NaN
71.00000 42.00000 NaN
72.00000 42.00000 NaN
73.00000 42.00000 NaN
74.00000 42.00000 NaN
75.00000 42.00000 NaN
76.00000 42.00000 NaN
77.00000 42.00000 NaN
78.00000 42.00000 NaN
79.00000 42.00000 NaN
80.00000 42.00000 NaN
81.00000 42.00000 NaN
82.00000 42.00000 NaN
83.00000 42.00000 NaN
84.00000 42.00000 NaN
85.00000 42.00000 NaN
86.00000 42.00000 NaN
87.00000 42.00000 NaN
88.00000 42.00000 NaN
89.00000 42.00000 NaN
90.00000 42.00000 NaN
91.00000 42.00000 NaN
92.00000 42.00000 NaN
93.00000 42.00000 NaN
94.00000 42.00000 NaN
95.00000 42.00000 NaN
96.00000 42.00000 NaN
97.00000 42.00000 NaN
98.00000 42.00000 NaN
99.00000 42.00000 NaN
100.00000 42.00000 NaN

0.00000 43.00000 NaN
1.00000 43.00000 0.60000
2.00000 43.00000 0.60000
3.00000 43.00000 0.60000
4.00000 43.00000 0.60000
5.00000 43.00000 0.60000
6.00000 43.00000 0.60000
7.00000 43.00000 0.60000
8.00000 43.00000 0.60000
9.00000 43.00000 0.60000
10.00000 43.00000 0.60000
11.00000 43.00000 0.60000
12.00000 43.00000 0.60000
13.00000 43.00000 0.60000
14.00000 43.00000 0.60000
15.00000 43.00000 0.60000
16.00000 43.00000 0.60000
17.00000 43.00000 0.60000
18.00000 43.00000 0.60000
19.00000 43.00000 0.60000
20.00000 43.00000 0.60000
21.00000 43.00000 0.60000
22.00000 43.00000 0.60000
23.00000 43.00000 0.60000
24.00000 43.00000 0.60000
25.00000 43.00000 0.60000
26.00000 43.00000 0.60000
27.00000 43.00000 3.00000
28.00000 43.00000 3.00000
29.00000 43.00000 3.00000
30.00000 43.00000 3.00000
31.00000 43.00000 3.00000
32.00000 43.00000 3.00000
33.00000 43.00000 3.00000
34.00000 43.00000 3.00000
35.00000 43.00000 3.00000
36.00000 43.00000 3.00000
37.00000 43.00000 3.00000
38.00000 43.00000 3.00000
39.00000 43.00000 3.00000
40.00000 43.00000 3.00000
41.00000 43.00000 3.00000
42.00000 43.00000 3.00000
43.00000 43.00000 3.00000
44.00000 43.00000 3.00000
45.00000 43.00000 3.00000
46.00000 43.00000 3.00000
47.00000 43.00000 3.00000
48.00000 43.00000 3.00000
49.00000 43.00000 3.00000
50.00000 43.00000 3.00000
51.00000 43.00000 3.00000
52.00000 43.00000 3.00000
53.00000 43.00000 3.00000
54.00000 43.00000 3.00000
55.00000 43.00000 3.00000
56.00000 43.00000 3.00000
57.00000 43.00000 3.00000
58.00000 43.00000 NaN
59.00000 43.00000 NaN
60.00000 43.00000 NaN
61.00000 43.00000 NaN
62.00000 43.00000 NaN
63.00000 43.00000 NaN
64.00000 43.00000 NaN
65.00000 43.00000 NaN
66.00000 43.00000 NaN
67.00000 43.00000 NaN
68.00000 43.00000 NaN
69.00000 43.00000 NaN
70.00000 43.00000 NaN
71.00000 43.00000 NaN
72.00000 43.00000 NaN
73.00000 43.00000 NaN
74.00000 43.00000 NaN
75.00000 43.00000 NaN
76.00000 43.00000 NaN
77.00000 43.00000 NaN
78.00000 43.00000 NaN
79.00000 43.00000 NaN
80.00000 43.00000 NaN
81.00000 43.00000 NaN
82.00000 43.00000 NaN
83.00000 43.00000 NaN
84.00000 43.00000 NaN
85.00000 43.00000 NaN
86.00000 43.00000 NaN
87.00000 43.00000 NaN
88.00000 43.00000 NaN
89.00000 43.00000 NaN
90.00000 43.00000 NaN
91.00000 43.00000 NaN
92.00000 43.00000 NaN
93.00000 43.00000 NaN
94.00000 43.00000 NaN
95.00000 43.00000 NaN
96.00000 43.00000 NaN
97.00000 43.00000 NaN
98.00000 43.00000 NaN
99.00000 43.00000 NaN
100.00000 43.00000 NaN

0.00000 44.00000 NaN
1.00000 44.00000 0.60000
2.00000 44.00000 0.60000
3.00000 44.00000 0.60000
4.00000 44.00000 0.60000
5.00000 44.00000 0.60000
6.00000 44.00000 0.60000
7.00000 44.00000 0.60000
8.00000 44.00000 0.60000
9.00000 44.00000 0.60000
10.00000 44.00000 0.60000
11.00000 44.00000 0.60000
12.00000 44.00000 0.60000
13.00000 44.00000 0.60000
14.00000 44.00000 0.60000
15.00000 44.00000 0.60000
16.00000 44.00000 0.60000
17.00000 44.00000 0.60000
18.00000 44.00000 0.60000
19.00000 44.00000 0.60000
20.00000 44.00000 0.60000
21.00000 44.00000 0.60000
22.00000 44.00000 0.60000
23.00000 44.00000 0.60000
24.00000 44.00000 0.60000
25.00000 44.00000 0.60000
26.00000 44.00000 0.60000
27.00000 44.00000 0.60000
28.00000 44.00000 3.00000
29.00000 44.00000 3.00000
30.00000 44.00000 3.00000
31.00000 44.00000 3.00000
32.00000 44.00000 3.00000
33.00000 44.00000 3.00000
34.00000 44.00000 3.00000
35.00000 44.00000 3.00000
36.00000 44.00000 3.00000
37.00000 44.00000 3.00000
38.00000 44.00000 3.00000
39.00000 44.00000 3.00000
40.00000 44.00000 3.00000
41.00000 44.00000 3.00000
42.00000 44.00000 3.00000
43.00000 44.00000 3.00000
44.00000 44.00000 3.00000
45.00000 44.00000 3.00000
46.00000 44.00000 3.00000
47.00000 44.00000 3.00000
48.00000 44.00000 3.00000
49.00000 44.00000 3.00000
50.00000 44.00000 3.00000
51.00000 44.00000 3.00000
52.00000 44.00000 3.00000
53.00000 44.00000 3.00000
54.00000 44.00000 3.00000
55.00000 44.00000 3.00000
56.00000 44.00000 3.00000
57.00000 44.00000 NaN
58.00000 44.00000 NaN
59.00000 44.00000 NaN
60.00000 44.00000 NaN
61.00000 44.00000 NaN
62.00000 44.00000 NaN
63.00000 44.00000 NaN
64.00000 44.00000 NaN
65.00000 44.00000 NaN
66.00000 44.00000 NaN
67.00000 44.00000 NaN
68.00000 44.00000 NaN
69.00000 44.00000 NaN
70.00000 44.00000 NaN
71.00000 44.00000 NaN
72.00000 44.00000 NaN
73.00000 44.00000 NaN
74.00000 44.00000 NaN
75.00000 44.00000 NaN
76.00000 44.00000 NaN
77.00000 44.00000 NaN
78.00000 44.00000 NaN
79.00000 44.00000 NaN
80.00000 44.00000 NaN
81.00000 44.00000 NaN
82.00000 44.00000 NaN
83.00000 44.00000 NaN
84.00000 44.00000 NaN
85.00000 44.00000 NaN
86.00000 44.00000 NaN
87.00000 44.00000 NaN
88.00000 44.00000 NaN
89.00000 44.00000 NaN
90.00000 44.00000 NaN
91.00000 44.00000 NaN
92.00000 44.00000 NaN
93.00000 44.00000 NaN
94.00000 44.00000 NaN
95.00000 44.00000 NaN
96.00000 44.00000 NaN
97.00000 44.00000 NaN
98.00000 44.00000 NaN
99.00000 44.00000 NaN
100.00000 44.00000 NaN

0.00000 45.00000 NaN
1.00000 45.00000 0.60000
2.00000 45.00000 0.60000
3.00000 45.00000 0.60000
4.00000 45.00000 0.60000
5.00000 45.00000 0.60000
6.00000 45.00000 0.60000
7.00000 45.00000 0.60000
8.00000 45.00000 0.60000
9.00000 45.00000 0.60000
10.00000 45.00000 0.60000
11.00000 45.00000 0.60000
12.00000 45.00000 0.60000
13.00000 45.00000 0.60000
14.00000 45.00000 0.60000
15.00000 45.00000 0.60000
16.00000 45.00000 0.60000
17.00000 45.00000 0.60000
18.00000 45.00000 0.60000
19.00000 45.00000 0.60000
20.00000 45.00000 0.60000
21.00000 45.00000 0.60000
22.00000 45.00000 0.60000
23.00000 45.00000 0.60000
24.00000 45.00000 0.60000
25.00000 45.00000 0.60000
26.00000 45.00000 0.60000
27.00000 45.00000 0.60000
28.00000 45.00000 3.00000
29.00000 45.00000 3.00000
30.00000 45.00000 3.00000
31.00000 45.00000 3.00000
32.00000 45.00000 3.00000
33.00000 45.00000 3.00000
34.00000 45.00000 3.00000
35.00000 45.00000 3.00000
36.00000 45.00000 3.00000
37.00000 45.00000 3.00000
38.00000 45.00000 3.00000
39.00000 45.00000 3.00000
40.00000 45.00000 3.00000
41.00000 45.00000 3.00000
42.00000 45.00000 3.00000
43.00000 45.00000 3.00000
44.00000 45.00000 3.00000
45.00000 45.00000 3.00000
46.00000 45.00000 3.00000
47.00000 45.00000 3.00000
48.00000 45.00000 3.00000
49.00000 45.00000 3.00000
50.00000 45.00000 3.00000
51.00000 45.00000 3.00000
52.00000 45.00000 3.00000
53.00000 45.00000 3.00000
54.00000 45.00000 3.00000
55.00000 45.00000 3.00000
56.00000 45.00000 NaN
57.00000 45.00000 NaN
58.00000 45.00000 NaN
59.00000 45.00000 NaN
60.00000 45.00000 NaN
61.00000 45.00000 NaN
62.00000 45.00000 NaN
63.00000 45.00000 NaN
64.00000 45.00000 NaN
65.00000 45.00000 NaN
66.00000 45.00000 NaN
67.00000 45.00000 NaN
68.00000 45.00000 NaN
69.00000 45.00000 NaN
70.00000 45.00000 NaN
71.00000 45.00000 NaN
72.00000 45.00000 NaN
73.00000 45.00000 NaN
74.00000 45.00000 NaN
75.00000 45.00000 NaN
76.00000 45.00000 NaN
77.00000 45.00000 NaN
78.00000 45.00000 NaN
79.00000 45.00000 NaN
80.00000 45.00000 NaN
81.00000 45.00000 NaN
82.00000 45.00000 NaN
83.00000 45.00000 NaN
84.00000 45.00000 NaN
85.00000 45.00000 NaN
86.00000 45.00000 NaN
87.00000 45.00000 NaN
88.00000 45.00000 NaN
89.00000 45.00000 NaN
90.00000 45.00000 NaN
91.00000 45.00000 NaN
92.00000 45.00000 NaN
93.00000 45.00000 NaN
94.00000 45.00000 NaN
95.00000 45.00000 NaN
96.00000 45.00000 NaN
97.00000 45.00000 NaN
98.00000 45.00000 NaN
99.00000 45.00000 NaN
100.00000 45.00000 NaN

0.00000 46.00000 NaN
1.00000 46.00000 0.60000
2.00000 46.00000 0.60000
3.00000 46.00000 0.60000
4.00000 46.00000 0.60000
5.00000 46.00000 0.60000
6.00000 46.00000 0.60000
7.00000 46.00000 0.60000
8.00000 46.00000 0.60000
9.00000 46.00000 0.60000
10.00000 46.00000 0.60000
11.00000 46.00000 0.60000
12.00000 46.00000 0.60000
13.00000 46.00000 0.60000
14.00000 46.00000 0.60000
15.00000 46.00000 0.60000
16.00000 46.00000 0.60000
17.00000 46.00000 0.60000
18.00000 46.00000 0.60000
19.00000 46.00000 0.60000
20.00000 46.00000 0.60000
21.00000 46.00000 0.60000
22.00000 46.00000 0.60000
23.00000 46.00000 0.60000
24.00000 46.00000 0.60000
25.00000 46.00000 0.60000
26.00000 46.00000 0.60000
27.00000 46.00000 0.60000
28.00000 46.00000 0.60000
29.00000 46.00000 3.00000
30.00000 46.00000 3.00000
31.00000 46.00000 3.00000
32.00000 46.00000 3.00000
33.00000 46.00000 3.00000
34.00000 46.00000 3.00000
35.00000 46.00000 3.00000
36.00000 46.00000 3.00000
37.00000 46.00000 3.00000
38.00000 46.00000 3.00000
39.00000 46.00000 3.00000
40.00000 46.00000 3.00000
41.00000 46.00000 3.00000
42.00000 46.00000 3.00000
43.00000 46.00000 3.00000
44.00000 46.00000 3.00000
45.00000 46.00000 3.00000
46.00000 46.00000 3.00000
47.00000 46.00000 3.00000
48.00000 46.00000 3.00000
49.00000 46.00000 3.00000
50.00000 46.00000 3.00000
51.00000 46.00000 3.00000
52.00000 46.00000 3.00000
53.00000 46.00000 3.00000
54.00000 46.00000 3.00000
55.00000 46.00000 NaN
56.00000 46.00000 NaN
57.00000 46.00000 NaN
58.00000 46.00000 NaN
59.00000 46.00000 NaN
60.00000 46.00000 NaN
61.00000 46.00000 NaN
62.00000 46.00000 NaN
63.00000 46.00000 NaN
64.00000 46.00000 NaN
65.00000 46.00000 NaN
66.00000 46.00000 NaN
67.00000 46.00000 NaN
68.00000 46.00000 NaN
69.00000 46.00000 NaN
70.00000 46.00000 NaN
71.00000 46.00000 NaN
72.00000 46.00000 NaN
73.00000 46.00000 NaN
74.00000 46.00000 NaN
75.00000 46.00000 NaN
76.00000 46.00000 NaN
77.00000 46.00000 NaN
78.00000 46.00000 NaN
79.00000 46.00000 NaN
80.00000 46.00000 NaN
81.00000 46.00000 NaN
82.00000 46.00000 NaN
83.00000 46.00000 NaN
84.00000 46.00000 NaN
85.00000 46.00000 NaN
86.00000 46.00000 NaN
87.00000 46.00000 NaN
88.00000 46.00000 NaN
89.00000 46.00000 NaN
90.00000 46.00000 NaN
91.00000 46.00000 NaN
92.00000 46.00000 NaN
93.00000 46.00000 NaN
94.00000 46.00000 NaN
95.00000 46.00000 NaN
96.00000 46.00000 NaN
97.00000 46.00000 NaN
98.00000 46.00000 NaN
99.00000 46.00000 NaN
100.00000 46.00000 NaN

0.00000 47.00000 NaN
1.00000 47.00000 0.60000
2.00000 47.00000 0.60000
3.00000 47.00000 0.60000
4.00000 47.00000 0.60000
5.00000 47.00000 0.60000
6.00000 47.00000 0.60000
7.00000 47.00000 0.60000
8.00000 47.00000 0.60000
9.00000 47.00000 0.60000
10.00000 47.00000 0.60000
11.00000 47.00000 0.60000
12.00000 47.00000 0.60000
13.00000 47.00000 0.60000
14.00000 47.00000 0.60000
15.00000 47.00000 0.60000
16.00000 47.00000 0.60000
17.00000 47.00000 0.60000
18.00000 47.00000 0.60000
19.00000 47.00000 0.60000
20.00000 47.00000 0.60000
21.00000 47.00000 0.60000
22.00000 47.00000 0.60000
23.00000 47.00000 0.60000
24.00000 47.00000 0.60000
25.00000 47.00000 0.60000
26.00000 47.00000 0.60000
27.00000 47.00000 0.60000
28.00000 47.00000 0.60000
29.00000 47.00000 0.60000
30.00000 47.00000 3.00000
31.00000 47.00000 3.00000
32.00000 47.00000 3.00000
33.00000 47.00000 3.00000
34.00000 47.00000 3.00000
35.00000 47.00000 3.00000
36.00000 47.00000 3.00000
37.00000 47.00000 3.00000
38.00000 47.00000 3.00000
39.00000 47.00000 3.00000
40.00000 47.00000 3.00000
41.00000 47.00000 3.00000
42.00000 47.00000 3.00000
43.00000 47.00000 3.00000
44.00000 47.00000 3.00000
45.00000 47.00000 3.00000
46.00000 47.00000 3.00000
47.00000 47.00000 3.00000
48.00000 47.00000 3.00000
49.00000 47.00000 3.00000
50.00000 47.00000 3.00000
51.00000 47.00000 3.00000
52.00000 47.00000 3.00000
53.00000 47.00000 3.00000
54.00000 47.00000 NaN
55.00000 47.00000 NaN
56.00000 47.00000 NaN
57.00000 47.00000 NaN
58.00000 47.00000 NaN
59.00000 47.00000 NaN
60.00000 47.00000 NaN
61.00000 47.00000 NaN
62.00000 47.00000 NaN
63.00000 47.00000 NaN
64.00000 47.00000 NaN
65.00000 47.00000 NaN
66.00000 47.00000 NaN
67.00000 47.00000 NaN
68.00000 47.00000 NaN
69.00000 47.00000 NaN
70.00000 47.00000 NaN
71.00000 47.00000 NaN
72.00000 47.00000 NaN
73.00000 47.00000 NaN
74.00000 47.00000 NaN
75.00000 47.00000 NaN
76.00000 47.00000 NaN
77.00000 47.00000 NaN
78.00000 47.00000 NaN
79.00000 47.00000 NaN
80.00000 47.00000 NaN
81.00000 47.00000 NaN
82.00000 47.00000 NaN
83.00000 47.00000 NaN
84.00000 47.00000 NaN
85.00000 47.00000 NaN
86.00000 47.00000 NaN
87.00000 47.00000 NaN
88.00000 47.00000 NaN
89.00000 47.00000 NaN
90.00000 47.00000 NaN
91.00000 47.00000 NaN
92.00000 47.00000 NaN
93.00000 47.00000 NaN
94.00000 47.00000 NaN
95.00000 47.00000 NaN
96.00000 47.00000 NaN
97.00000 47.00000 NaN
98.00000 47.00000 NaN
99.00000 47.00000 NaN
100.00000 47.00000 NaN

0.00000 48.00000 NaN
1.00000 48.00000 0.60000
2.00000 48.00000 0.60000
3.00000 48.00000 0.60000
4.00000 48.00000 0.60000
5.00000 48.00000 0.60000
6.00000 48.00000 0.60000
7.00000 48.00000 0.60000
8.00000 48.00000 0.60000
9.00000 48.00000 0.60000
10.00000 48.00000 0.60000
11.00000 48.00000 0.60000
12.00000 48.00000 0.60000
13.00000 48.00000 0.60000
14.00000 48.00000 0.60000
15.00000 48.00000 0.60000
16.00000 48.00000 0.60000
17.00000 48.00000 0.60000
18.00000 48.00000 0.60000
19.00000 48.00000 0.60000
20.00000 48.00000 0.60000
21.00000 48.00000 0.60000
22.00000 48.00000 0.60000
23.00000 48.00000 0.60000
24.00000 48.00000 0.60000
25.00000 48.00000 0.60000
26.00000 48.00000 0.60000
27.00000 48.00000 0.60000
28.00000 48.00000 0.60000
29.00000 48.00000 0.60000
30.00000 48.00000 3.00000
31.00000 48.00000 3.00000
32.00000 48.00000 3.00000
33.00000 48.00000 3.00000
34.00000 48.00000 3.00000
35.00000 48.00000 3.00000
36.00000 48.00000 3.00000
37.00000 48.00000 3.00000
38.00000 48.00000 3.00000
39.00000 48.00000 3.00000
40.00000 48.00000 3.00000
41.00000 48.00000 3.00000
42.00000 48.00000 3.00000
43.00000 48.00000 3.00000
44.00000 48.00000 3.00000
45.00000 48.00000 3.00000
46.00000 48.00000 3.00000
47.00000 48.00000 3.00000
48.00000 48.00000 3.00000
49.00000 48.00000 3.00000
50.00000 48.00000 3.00000
51.00000 48.00000 3.00000
52.00000 48.00000 3.00000
53.00000 48.00000 NaN
54.00000 48.00000 NaN
55.00000 48.00000 NaN
56.00000 48.00000 NaN
57.00000 48.00000 NaN
58.00000 48.00000 NaN
59.00000 48.00000 NaN
60.00000 48.00000 NaN
61.00000 48.00000 NaN
62.00000 48.00000 NaN
63.00000 48.00000 NaN
64.00000 48.00000 NaN
65.00000 48.00000 NaN
66.00000 48.00000 NaN
67.00000 48.00000 NaN
68.00000 48.00000 NaN
69.00000 48.00000 NaN
70.00000 48.00000 NaN
71.00000 48.00000 NaN
72.00000 48.00000 NaN
73.00000 48.00000 NaN
74.00000 48.00000 NaN
75.00000 48.00000 NaN
76.00000 48.00000 NaN
77.00000 48.00000 NaN
78.00000 48.00000 NaN
79.00000 48.00000 NaN
80.00000 48.00000 NaN
81.00000 48.00000 NaN
82.00000 48.00000 NaN
83.00000 48.00000 NaN
84.00000 48.00000 NaN
85.00000 48.00000 NaN
86.00000 48.00000 NaN
87.00000 48.00000 NaN
88.00000 48.00000 NaN
89.00000 48.00000 NaN
90.00000 48.00000 NaN
91.00000 48.00000 NaN
92.00000 48.00000 NaN
93.00000 48.00000 NaN
94.00000 48.00000 NaN
95.00000 48.00000 NaN
96.00000 48.00000 NaN
97.00000 48.00000 NaN
98.00000 48.00000 NaN
99.00000 48.00000 NaN
100.00000 48.00000 NaN

0.00000 49.00000 NaN
1.00000 49.00000 0.60000
2.00000 49.00000 0.60000
3.00000 49.00000 0.60000
4.00000 49.00000 0.60000
5.00000 49.00000 0.60000
6.00000 49.00000 0.60000
7.00000 49.00000 0.60000
8.00000 49.00000 0.60000
9.00000 49.00000 0.60000
10.00000 49.00000 0.60000
11.00000 49.00000 0.60000
12.00000 49.00000 0.60000
13.00000 49.00000 0.60000
14.00000 49.00000 0.60000
15.00000 49.00000 0.60000
16.00000 49.00000 0.60000
17.00000 49.00000 0.60000
18.00000 49.00000 0.60000
19.00000 49.00000 0.60000
20.00000 49.00000 0.60000
21.00000 49.00000 0.60000
22.00000 49.00000 0.60000
23.00000 49.00000 0.60000
24.00000 49.00000 0.60000
25.00000 49.00000 0.60000
26.00000 49.00000 0.60000
27.00000 49.00000 0.60000
28.00000 49.00000 0.60000
29.00000 49.00000 0.60000
30.00000 49.00000 0.60000
31.00000 49.00000 3.00000
32.00000 49.00000 3.00000
33.00000 49.00000 3.00000
34.00000 49.00000 3.00000
35.00000 49.00000 3.00000
36.00000 49.00000 3.00000
37.00000 49.00000 3.00000
38.00000 49.00000 3.00000
39.00000 49.00000 3.00000
40.00000 49.00000 3.00000
41.00000 49.00000 3.00000
42.00000 49.00000 3.00000
43.00000 49.00000 3.00000
44.00000 49.00000 3.00000
45.00000 49.00000 3.00000
46.00000 49.00000 3.00000
47.00000 49.00000 3.00000
48.00000 49.00000 3.00000
49.00000 49.00000 3.00000
50.00000 49.00000 3.00000
51.00000 49.00000 3.00000
52.00000 49.00000 NaN
53.00000 49.00000 NaN
54.00000 49.00000 NaN
55.00000 49.00000 NaN
56.00000 49.00000 NaN
57.00000 49.00000 NaN
58.00000 49.00000 NaN
59.00000 49.00000 NaN
60.00000 49.00000 NaN
61.00000 49.00000 NaN
62.00000 49.00000 NaN
63.00000 49.00000 NaN
64.00000 49.00000 NaN
65.00000 49.00000 NaN
66.00000 49.00000 NaN
67.00000 49.00000 NaN
68.00000 49.00000 NaN
69.00000 49.00000 NaN
70.00000 49.00000 NaN
71.00000 49.00000 NaN
72.00000 49.00000 NaN
73.00000 49.00000 NaN
74.00000 49.00000 NaN
75.00000 49.00000 NaN
76.00000 49.00000 NaN
77.00000 49.00000 NaN
78.00000 49.00000 NaN
79.00000 49.00000 NaN
80.00000 49.00000 NaN
81.00000 49.00000 NaN
82.00000 49.00000 NaN
83.00000 49.00000 NaN
84.00000 49.00000 NaN
85.00000 49.00000 NaN
86.00000 49.00000 NaN
87.00000 49.00000 NaN
88.00000 49.00000 NaN
89.00000 49.00000 NaN
90.00000 49.00000 NaN
91.00000 49.00000 NaN
92.00000 49.00000 NaN
93.00000 49.00000 NaN
94.00000 49.00000 NaN
95.00000 49.00000 NaN
96.00000 49.00000 NaN
97.00000 49.00000 NaN
98.00000 49.00000 NaN
99.00000 49.00000 NaN
100.00000 49.00000 NaN

0.00000 50.00000 NaN
1.00000 50.00000 0.60000
2.00000 50.00000 0.60000
3.00000 50.00000 0.60000
4.00000 50.00000 0.60000
5.00000 50.00000 0.60000
6.00000 50.00000 0.60000
7.00000 50.00000 0.60000
8.00000 50.00000 0.60000
9.00000 50.00000 0.60000
10.00000 50.00000 0.60000
11.00000 50.00000 0.60000
12.00000 50.00000 0.60000
13.00000 50.00000 0.60000
14.00000 50.00000 0.60000
15.00000 50.00000 0.60000
16.00000 50.00000 0.60000
17.00000 50.00000 0.60000
18.00000 50.00000 0.60000
19.00000 50.00000 0.60000
20.00000 50.00000 0.60000
21.00000 50.00000 0.60000
22.00000 50.00000 0.60000
23.00000 50.00000 0.60000
24.00000 50.00000 0.60000
25.00000 50.00000 0.60000
26.00000 50.00000 0.60000
27.00000 50.00000 0.60000
28.00000 50.00000 0.60000
29.00000 50.00000 0.60000
30.00000 50.00000 0.60000
31.00000 50.00000 3.00000
32.00000 50.00000 3.00000
33.00000 50.00000 3.00000
34.00000 50.00000 3.00000
35.00000 50.00000 3.00000
36.00000 50.00000 3.00000
37.00000 50.00000 3.00000
38.00000 50.00000 3.00000
39.00000 50.00000 3.00000
40.00000 50.00000 3.00000
41.00000 50.00000 3.00000
42.00000 50.00000 3.00000
43.00000 50.00000 3.00000
44.00000 50.00000 3.00000
45.00000 50.00000 3.00000
46.00000 50.00000 3.00000
47.00000 50.00000 3.00000
48.00000 50.00000 3.00000
49.00000 50.00000 3.00000
50.00000 50.00000 3.00000
51.00000 50.00000 NaN
52.00000 50.00000 NaN
53.00000 50.00000 NaN
54.00000 50.00000 NaN
55.00000 50.00000 NaN
56.00000 50.00000 NaN
57.00000 50.00000 NaN
58.00000 50.00000 NaN
59.00000 50.00000 NaN
60.00000 50.00000 NaN
61.00000 50.00000 NaN
62.00000 50.00000 NaN
63.00000 50.00000 NaN
64.00000 50.00000 NaN
65.00000 50.00000 NaN
66.00000 50.00000 NaN
67.00000 50.00000 NaN
68.00000 50.00000 NaN
69.00000 50.00000 NaN
70.00000 50.00000 NaN
71.00000 50.00000 NaN
72.00000 50.00000 NaN
73.00000 50.00000 NaN
74.00000 50.00000 NaN
75.00000 50.00000 NaN
76.00000 50.00000 NaN
77.00000 50.00000 NaN
78.00000 50.00000 NaN
79.00000 50.00000 NaN
80.00000 50.00000 NaN
81.00000 50.00000 NaN
82.00000 50.00000 NaN
83.00000 50.00000 NaN
84.00000 50.00000 NaN
85.00000 50.00000 NaN
86.00000 50.00000 NaN
87.00000 50.00000 NaN
88.00000 50.00000 NaN
89.00000 50.00000 NaN
90.00000 50.00000 NaN
91.00000 50.00000 NaN
92.00000 50.00000 NaN
93.00000 50.00000 NaN
94.00000 50.00000 NaN
95.00000 50.00000 NaN
96.00000 50.00000 NaN
97.00000 50.00000 NaN
98.00000 50.00000 NaN
99.00000 50.00000 NaN
100.00000 50.00000 NaN

0.00000 51.00000 NaN
1.00000 51.00000 0.60000
2.00000 51.00000 0.60000
3.00000 51.00000 0.60000
4.00000 51.00000 0.60000
5.00000 51.00000 0.60000
6.00000 51.00000 0.60000
7.00000 51.00000 0.60000
8.00000 51.00000 0.60000
9.00000 51.00000 0.60000
10.00000 51.00000 0.60000
11.00000 51.00000 0.60000
12.00000 51.00000 0.60000
13.00000 51.00000 0.60000
14.00000 51.00000 0.60000
15.00000 51.00000 0.60000
16.00000 51.00000 0.60000
17.00000 51.00000 0.60000
18.00000 51.00000 0.60000
19.00000 51.00000 0.60000
20.00000 51.00000 0.60000
21.00000 51.00000 0.60000
22.00000 51.00000 0.60000
23.00000 51.00000 0.60000
24.00000 51.00000 0.60000
25.00000 51.00000 0.60000
26.00000 51.00000 0.60000
27.00000 51.00000 0.60000
28.00000 51.00000 0.60000
29.00000 51.00000 0.60000
30.00000 51.00000 0.60000
31.00000 51.00000 0.60000
32.00000 51.00000 3.00000
33.00000 51.00000 3.00000
34.00000 51.00000 3.00000
35.00000 51.00000 3.00000
36.00000 51.00000 3.00000
37.00000 51.00000 3.00000
38.00000 51.00000 3.00000
39.00000 51.00000 3.00000
40.00000 51.00000 3.00000
41.00000 51.00000 3.00000
42.00000 51.00000 3.00000
43.00000 51.00000 3.00000
44.00000 51.00000 3.00000
45.00000 51.00000 3.00000
46.00000 51.00000 3.00000
47.00000 51.00000 3.00000
48.00000 51.00000 3.00000
49.00000 51.00000 3.00000
50.00000 51.00000 NaN
51.00000 51.00000 NaN
52.00000 51.00000 NaN
53.00000 51.00000 NaN
54.00000 51.00000 NaN
55.00000 51.00000 NaN
56.00000 51.00000 NaN
57.00000 51.00000 NaN
58.00000 51.00000 NaN
59.00000 51.00000 NaN
60.00000 51.00000 NaN
61.00000 51.00000 NaN
62.00000 51.00000 NaN
63.00000 51.00000 NaN
64.00000 51.00000 NaN
65.00000 51.00000 NaN
66.00000 51.00000 NaN
67.00000 51.00000 NaN
68.00000 51.00000 NaN
69.00000 51.00000 NaN
70.00000 51.00000 NaN
71.00000 51.00000 NaN
72.00000 51.00000 NaN
73.00000 51.00000 NaN
74.00000 51.00000 NaN
75.00000 51.00000 NaN
76.00000 51.00000 NaN
77.00000 51.00000 NaN
78.00000 51.00000 NaN
79.00000 51.00000 NaN
80.00000 51.00000 NaN
81.00000 51.00000 NaN
82.00000 51.00000 NaN
83.00000 51.00000 NaN
84.00000 51.00000 NaN
85.00000 51.00000 NaN
86.00000 51.00000 NaN
87.00000 51.00000 NaN
88.00000 51.00000 NaN
89.00000 51.00000 NaN
90.00000 51.00000 NaN
91.00000 51.00000 NaN
92.00000 51.00000 NaN
93.00000 51.00000 NaN
94.00000 51.00000 NaN
95.00000 51.00000 NaN
96.00000 51.00000 NaN
97.00000 51.00000 NaN
98.00000 51.00000 NaN
99.00000 51.00000 NaN
100.00000 51.00000 NaN

0.00000 52.00000 NaN
1.00000 52.00000 0.60000
2.00000 52.00000 0.60000
3.00000 52.00000 0.60000
4.00000 52.00000 0.60000
5.00000 52.00000 0.60000
6.00000 52.00000 0.60000
7.00000 52.00000 0.60000
8.00000 52.00000 0.60000
9.00000 52.00000 0.60000
10.00000 52.00000 0.60000
11.00000 52.00000 0.60000
12.00000 52.00000 0.60000
13.00000 52.00000 0.60000
14.00000 52.00000 0.60000
15.00000 52.00000 0.60000
16.00000 52.00000 0.60000
17.00000 52.00000 0.60000
18.00000 52.00000 0.60000
19.00000 52.00000 0.60000
20.00000 52.00000 0.60000
21.00000 52.00000 0.60000
22.00000 52.00000 0.60000
23.00000 52.00000 0.60000
24.00000 52.00000 0.60000
25.00000 52.00000 0.60000
26.00000 52.00000 0.60000
27.00000 52.00000 0.60000
28.00000 52.00000 0.60000
29.00000 52.00000 0.60000
30.00000 52.00000 0.60000
31.00000 52.00000 0.60000
32.00000 52.00000 3.00000
33.00000 52.00000 3.00000
34.00000 52.00000 3.00000
35.00000 52.00000 3.00000
36.00000 52.00000 3.00000
37.00000 52.00000 3.00000
38.00000 52.00000 3.00000
39.00000 52.00000 3.00000
40.00000 52.00000 3.00000
41.00000 52.00000 3.00000
42.00000 52.00000 3.00000
43.00000 52.00000 3.00000
44.00000 52.00000 3.00000
45.00000 52.00000 3.00000
46.00000 52.00000 3.00000
47.00000 52.00000 3.00000
48.00000 52.00000 3.00000
49.00000 52.00000 NaN
50.00000 52.00000 NaN
51.00000 52.00000 NaN
52.00000 52.00000 NaN
53.00000 52.00000 NaN
54.00000 52.00000 NaN
55.00000 52.00000 NaN
56.00000 52.00000 NaN
57.00000 52.00000 NaN
58.00000 52.00000 NaN
59.00000 52.00000 NaN
60.00000 52.00000 NaN
61.00000 52.00000 NaN
62.00000 52.00000 NaN
63.00000 52.00000 NaN
64.00000 52.00000 NaN
65.00000 52.00000 NaN
66.00000 52.00000 NaN
67.00000 52.00000 NaN
68.00000 52.00000 NaN
69.00000 52.00000 NaN
70.00000 52.00000 NaN
71.00000 52.00000 NaN
72.00000 52.00000 NaN
73.00000 52.00000 NaN
74.00000 52.00000 NaN
75.00000 52.00000 NaN
76.00000 52.00000 NaN
77.00000 52.00000 NaN
78.00000 52.00000 NaN
79.00000 52.00000 NaN
80.00000 52.00000 NaN
81.00000 52.00000 NaN
82.00000 52.00000 NaN
83.00000 52.00000 NaN
84.00000 52.00000 NaN
85.00000 52.00000 NaN
86.00000 52.00000 NaN
87.00000 52.00000 NaN
88.00000 52.00000 NaN
89.00000 52.00000 NaN
90.00000 52.00000 NaN
91.00000 52.00000 NaN
92.00000 52.00000 NaN
93.00000 52.00000 NaN
94.00000 52.00000 NaN
95.00000 52.00000 NaN
96.00000 52.00000 NaN
97.00000 52.00000 NaN
98.00000 52.00000 NaN
99.00000 52.00000 NaN
100.00000 52.00000 NaN

0.00000 53.00000 NaN
1.00000 53.00000 0.60000
2.00000 53.00000 0.60000
3.00000 53.00000 0.60000
4.00000 53.00000 0.60000
5.00000 53.00000 0.60000
6.00000 53.00000 0.60000
7.00000 53.00000 0.60000
8.00000 53.00000 0.60000
9.00000 53.00000 0.60000
10.00000 53.00000 0.60000
11.00000 53.00000 0.60000
12.00000 53.00000 0.60000
13.00000 53.00000 0.60000
14.00000 53.00000 0.60000
15.00000 53.00000 0.60000
16.00000 53.00000 0.60000
17.00000 53.00000 0.60000
18.00000 53.00000 0.60000
19.00000 53.00000 0.60000
20.00000 53.00000 0.60000
21.00000 53.00000 0.60000
22.00000 53.00000 0.60000
23.00000 53.00000 0.60000
24.00000 53.00000 0.60000
25.00000 53.00000 0.60000
26.00000 53.00000 0.60000
27.00000 53.00000 0.60000
28.00000 53.00000 0.60000
29.00000 53.00000 0.60000
30.00000 53.00000 0.60000
31.00000 53.00000 0.60000
32.00000 53.00000 0.60000
33.00000 53.00000 3.00000
34.00000 53.00000 3.00000
35.00000 53.00000 3.00000
36.00000 53.00000 3.00000
37.00000 53.00000 3.00000
38.00000 53.00000 3.00000
39.00000 53.00000 3.00000
40.00000 53.00000 3.00000
41.00000 53.00000 3.00000
42.00000 53.00000 3.00000
43.00000 53.00000 3.00000
44.00000 53.00000 3.00000
45.00000 53.00000 3.00000
46.00000 53.00000 3.00000
47.00000 53.00000 3.00000
48.00000 53.00000 NaN
49.00000 53.00000 NaN
50.00000 53.00000 NaN
51.00000 53.00000 NaN
52.00000 53.00000 NaN
53.00000 53.00000 NaN
54.00000 53.00000 NaN
55.00000 53.00000 NaN
56.00000 53.00000 NaN
57.00000 53.00000 NaN
58.00000 53.00000 NaN
59.00000 53.00000 NaN
60.00000 53.00000 NaN
61.00000 53.00000 NaN
62.00000 53.00000 NaN
63.00000 53.00000 NaN
64.00000 53.00000 NaN
65.00000 53.00000 NaN
66.00000 53.00000 NaN
67.00000 53.00000 NaN
68.00000 53.00000 NaN
69.00000 53.00000 NaN
70.00000 53.00000 NaN
71.00000 53.00000 NaN
72.00000 53.00000 NaN
73.00000 53.00000 NaN
74.00000 53.00000 NaN
75.00000 53.00000 NaN
76.00000 53.00000 NaN
77.00000 53.00000 NaN
78.00000 53.00000 NaN
79.00000 53.00000 NaN
80.00000 53.00000 NaN
81.00000 53.00000 NaN
82.00000 53.00000 NaN
83.00000 53.00000 NaN
84.00000 53.00000 NaN
85.00000 53.00000 NaN
86.00000 53.00000 NaN
87.00000 53.00000 NaN
88.00000 53.00000 NaN
89.00000 53.00000 NaN
90.00000 53.00000 NaN
91.00000 53.00000 NaN
92.00000 53.00000 NaN
93.00000 53.00000 NaN
94.00000 53.00000 NaN
95.00000 53.00000 NaN
96.00000 53.00000 NaN
97.00000 53.00000 NaN
98.00000 53.00000 NaN
99.00000 53.00000 NaN
100.00000 53.00000 NaN

0.00000 54.00000 NaN
1.00000 54.00000 0.60000
2.00000 54.00000 0.60000
3.00000 54.00000 0.60000
4.00000 54.00000 0.60000
5.00000 54.00000 0.60000
6.00000 54.00000 0.60000
7.00000 54.00000 0.60000
8.00000 54.00000 0.60000
9.00000 54.00000 0.60000
10.00000 54.00000 0.60000
11.00000 54.00000 0.60000
12.00000 54.00000 0.60000
13.00000 54.00000 0.60000
14.00000 54.00000 0.60000
15.00000 54.00000 0.60000
16.00000 54.00000 0.60000
17.00000 54.00000 0.60000
18.00000 54.00000 0.60000
19.00000 54.00000 0.60000
20.00000 54.00000 0.60000
21.00000 54.00000 0.60000
22.00000 54.00000 0.60000
23.00000 54.00000 0.60000
24.00000 54.00000 0.60000
25.00000 54.00000 0.60000
26.00000 54.00000 0.60000
27.00000 54.00000 0.60000
28.00000 54.00000 0.60000
29.00000 54.00000 0.60000
30.00000 54.00000 0.60000
31.00000 54.00000 0.60000
32.00000 54.00000 0.60000
33.00000 54.00000 3.00000
34.00000 54.00000 3.00000
35.00000 54.00000 3.00000
36.00000 54.00000 3.00000
37.00000 54.00000 3.00000
38.00000 54.00000 3.00000
39.00000 54.00000 3.00000
40.00000 54.00000 3.00000
41.00000 54.00000 3.00000
42.00000 54.00000 3.00000
43.00000 54.00000 3.00000
44.00000 54.00000 3.00000
45.00000 54.00000 3.00000
46.00000 54.00000 3.00000
47.00000 54.00000 NaN
48.00000 54.00000 NaN
49.00000 54.00000 NaN
50.00000 54.00000 NaN
51.00000 54.00000 NaN
52.00000 54.00000 NaN
53.00000 54.00000 NaN
54.00000 54.00000 NaN
55.00000 54.00000 NaN
56.00000 54.00000 NaN
57.00000 54.00000 NaN
58.00000 54.00000 NaN
59.00000 54.00000 NaN
60.00000 54.00000 NaN
61.00000 54.00000 NaN
62.00000 54.00000 NaN
63.00000 54.00000 NaN
64.00000 54.00000 NaN
65.00000 54.00000 NaN
66.00000 54.00000 NaN
67.00000 54.00000 NaN
68.00000 54.00000 NaN
69.00000 54.00000 NaN
70.00000 54.00000 NaN
71.00000 54.00000 NaN
72.00000 54.00000 NaN
73.00000 54.00000 NaN
74.00000 54.00000 NaN
75.00000 54.00000 NaN
76.00000 54.00000 NaN
77.00000 54.00000 NaN
78.00000 54.00000 NaN
79.00000 54.00000 NaN
80.00000 54.00000 NaN
81.00000 54.00000 NaN
82.00000 54.00000 NaN
83.00000 54.00000 NaN
84.00000 54.00000 NaN
85.00000 54.00000 NaN
86.00000 54.00000 NaN
87.00000 54.00000 NaN
88.00000 54.00000 NaN
89.00000 54.00000 NaN
90.00000 54.00000 NaN
91.00000 54.00000 NaN
92.00000 54.00000 NaN
93.00000 54.00000 NaN
94.00000 54.00000 NaN
95.00000 54.00000 NaN
96.00000 54.00000 NaN
97.00000 54.00000 NaN
98.00000 54.00000 NaN
99.00000 54.00000 NaN
100.00000 54.00000 NaN

0.00000 55.00000 NaN
1.00000 55.00000 0.60000
2.00000 55.00000 0.60000
3.00000 55.00000 0.60000
4.00000 55.00000 0.60000
5.00000 55.00000 0.60000
6.00000 55.00000 0.60000
7.00000 55.00000 0.60000
8.00000 55.00000 0.60000
9.00000 55.00000 0.60000
10.00000 55.00000 0.60000
11.00000 55.00000 0.60000
12.00000 55.00000 0.60000
13.00000 55.00000 0.60000
14.00000 55.00000 0.60000
15.00000 55.00000 0.60000
16.00000 55.00000 0.60000
17.00000 55.00000 0.60000
18.00000 55.00000 0.60000
19.00000 55.00000 0.60000
20.00000 55.00000 0.60000
21.00000 55.00000 0.60000
22.00000 55.00000 0.60000
23.00000 55.00000 0.60000
24.00000 55.00000 0.60000
25.00000 55.00000 0.60000
26.00000 55.00000 0.60000
27.00000 55.00000 0.60000
28.00000 55.00000 0.60000
29.00000 55.00000 0.60000
30.00000 55.00000 0.60000
31.00000 55.00000 0.60000
32.00000 55.00000 0.60000
33.00000 55.00000 0.60000
34.00000 55.00000 3.00000
35.00000 55.00000 3.00000
36.00000 55.00000 3.00000
37.00000 55.00000 3.00000
38.00000 55.00000 3.00000
39.00000 55.00000 3.00000
40.00000 55.00000 3.00000
41.00000 55.00000 3.00000
42.00000 55.00000 3.00000
43.00000 55.00000 3.00000
44.00000 55.00000 3.00000
45.00000 55.00000 3.00000
46.00000 55.00000 NaN
47.00000 55.00000 NaN
48.00000 55.00000 NaN
49.00000 55.00000 NaN
50.00000 55.00000 NaN
51.00000 55.00000 NaN
52.00000 55.00000 NaN
53.00000 55.00000 NaN
54.00000 55.00000 NaN
55.00000 55.00000 NaN
56.00000 55.00000 NaN
57.00000 55.00000 NaN
58.00000 55.00000 NaN
59.00000 55.00000 NaN
60.00000 55.00000 NaN
61.00000 55.00000 NaN
62.00000 55.00000 NaN
63.00000 55.00000 NaN
64.00000 55.00000 NaN
65.00000 55.00000 NaN
66.00000 55.00000 NaN
67.00000 55.00000 NaN
68.00000 55.00000 NaN
69.00000 55.00000 NaN
70.00000 55.00000 NaN
71.00000 55.00000 NaN
72.00000 55.00000 NaN
73.00000 55.00000 NaN
74.00000 55.00000 NaN
75.00000 55.00000 NaN
76.00000 55.00000 NaN
77.00000 55.00000 NaN
78.00000 55.00000 NaN
79.00000 55.00000 NaN
80.00000 55.00000 NaN
81.00000 55.00000 NaN
82.00000 55.00000 NaN
83.00000 55.00000 NaN
84.00000 55.00000 NaN
85.00000 55.00000 NaN
86.00000 55.00000 NaN
87.00000 55.00000 NaN
88.00000 55.00000 NaN
89.00000 55.00000 NaN
90.00000 55.00000 NaN
91.00000 55.00000 NaN
92.00000 55.00000 NaN
93.00000 55.00000 NaN
94.00000 55.00000 NaN
95.00000 55.00000 NaN
96.00000 55.00000 NaN
97.00000 55.00000 NaN
98.00000 55.00000 NaN
99.00000 55.00000 NaN
100.00000 55.00000 NaN

0.00000 56.00000 NaN
1.00000 56.00000 0.60000
2.00000 56.00000 0.60000
3.00000 56.00000 0.60000
4.00000 56.00000 0.60000
5.00000 56.00000 0.60000
6.00000 56.00000 0.60000
7.00000 56.00000 0.60000
8.00000 56.00000 0.60000
9.00000 56.00000 0.60000
10.00000 56.00000 0.60000
11.00000 56.00000 0.60000
12.00000 56.00000 0.60000
13.00000 56.00000 0.60000
14.00000 56.00000 0.60000
15.00000 56.00000 0.60000
16.00000 56.00000 0.60000
17.00000 56.00000 0.60000
18.00000 56.00000 0.60000
19.00000 56.00000 0.60000
20.00000 56.00000 0.60000
21.00000 56.00000 0.60000
22.00000 56.00000 0.60000
23.00000 56.00000 0.60000
24.00000 56.00000 0.60000
25.00000 56.00000 0.60000
26.00000 56.00000 0.60000
27.00000 56.00000 0.60000
28.00000 56.00000 0.60000
29.00000 56.00000 0.60000
30.00000 56.00000 0.60000
31.00000 56.00000 0.60000
32.00000 56.00000 0.60000
33.00000 56.00000 0.60000
34.00000 56.00000 3.00000
35.00000 56.00000 3.00000
36.00000 56.00000 3.00000
37.00000 56.00000 3.00000
38.00000 56.00000 3.00000
39.00000 56.00000 3.00000
40.00000 56.00000 3.00000
41.00000 56.00000 3.00000
42.00000 56.00000 3.00000
43.00000 56.00000 3.00000
44.00000 56.00000 3.00000
45.00000 56.00000 NaN
46.00000 56.00000 NaN
47.00000 56.00000 NaN
48.00000 56.00000 NaN
49.00000 56.00000 NaN
50.00000 56.00000 NaN
51.00000 56.00000 NaN
52.00000 56.00000 NaN
53.00000 56.00000 NaN
54.00000 56.00000 NaN
55.00000 56.00000 NaN
56.00000 56.00000 NaN
57.00000 56.00000 NaN
58.00000 56.00000 NaN
59.00000 56.00000 NaN
60.00000 56.00000 NaN
61.00000 56.00000 NaN
62.00000 56.00000 NaN
63.00000 56.00000 NaN
64.00000 56.00000 NaN
65.00000 56.00000 NaN
66.00000 56.00000 NaN
67.00000 56.00000 NaN
68.00000 56.00000 NaN
69.00000 56.00000 NaN
70.00000 56.00000 NaN
71.00000 56.00000 NaN
72.00000 56.00000 NaN
73.00000 56.00000 NaN
74.00000 56.00000 NaN
75.00000 56.00000 NaN
76.00000 56.00000 NaN
77.00000 56.00000 NaN
78.00000 56.00000 NaN
79.00000 56.00000 NaN
80.00000 56.00000 NaN
81.00000 56.00000 NaN
82.00000 56.00000 NaN
83.00000 56.00000 NaN
84.00000 56.00000 NaN
85.00000 56.00000 NaN
86.00000 56.00000 NaN
87.00000 56.00000 NaN
88.00000 56.00000 NaN
89.00000 56.00000 NaN
90.00000 56.00000 NaN
91.00000 56.00000 NaN
92.00000 56.00000 NaN
93.00000 56.00000 NaN
94.00000 56.00000 NaN
95.00000 56.00000 NaN
96.00000 56.00000 NaN
97.00000 56.00000 NaN
98.00000 56.00000 NaN
99.00000 56.00000 NaN
100.00000 56.00000 NaN

0.00000 57.00000 NaN
1.00000 57.00000 0.60000
2.00000 57.00000 0.60000
3.00000 57.00000 0.60000
4.00000 57.00000 0.60000
5.00000 57.00000 0.60000
6.00000 57.00000 0.60000
7.00000 57.00000 0.60000
8.00000 57.00000 0.60000
9.00000 57.00000 0.60000
10.00000 57.00000 0.60000
11.00000 57.00000 0.60000
12.00000 57.00000 0.60000
13.00000 57.00000 0.60000
14.00000 57.00000 0.60000
15.00000 57.00000 0.60000
16.00000 57.00000 0.60000
17.00000 57.00000 0.60000
18.00000 57.00000 0.60000
19.00000 57.00000 0.60000
20.00000 57.00000 0.60000
21.00000 57.00000 0.60000
22.00000 57.00000 0.60000
23.00000 57.00000 0.60000
24.00000 57.00000 0.60000
25.00000 57.00000 0.60000
26.00000 57.00000 0.60000
27.00000 57.00000 0.60000
28.00000 57.00000 0.60000
29.00000 57.00000 0.60000
30.00000 57.00000 0.60000
31.00000 57.00000 0.60000
32.00000 57.00000 0.60000
33.00000 57.00000 0.60000
34.00000 57.00000 3.00000
35.00000 57.00000 3.00000
36.00000 57.00000 3.00000
37.00000 57.00000 3.00000
38.00000 57.00000 3.00000
39.00000 57.00000 3.00000
40.00000 57.00000 3.00000
41.00000 57.00000 3.00000
42.00000 57.00000 3.00000
43.00000 57.00000 3.00000
44.00000 57.00000 NaN
45.00000 57.00000 NaN
46.00000 57.00000 NaN
47.00000 57.00000 NaN
48.00000 57.00000 NaN
49.00000 57.00000 NaN
50.00000 57.00000 NaN
51.00000 57.00000 NaN
52.00000 57.00000 NaN
53.00000 57.00000 NaN
54.00000 57.00000 NaN
55.00000 57.00000 NaN
56.00000 57.00000 NaN
57.00000 57.00000 NaN
58.00000 57.00000 NaN
59.00000 57.00000 NaN
60.00000 57.00000 NaN
61.00000 57.00000 NaN
62.00000 57.00000 NaN
63.00000 57.00000 NaN
64.00000 57.00000 NaN
65.00000 57.00000 NaN
66.00000 57.00000 NaN
67.00000 57.00000 NaN
68.00000 57.00000 NaN
69.00000 57.00000 NaN
70.00000 57.00000 NaN
71.00000 57.00000 NaN
72.00000 57.00000 NaN
73.00000 57.00000 NaN
74.00000 57.00000 NaN
75.00000 57.00000 NaN
76.00000 57.00000 NaN
77.00000 57.00000 NaN
78.00000 57.00000 NaN
79.00000 57.00000 NaN
80.00000 57.00000 NaN
81.00000 57.00000 NaN
82.00000 57.00000 NaN
83.00000 57.00000 NaN
84.00000 57.00000 NaN
85.00000 57.00000 NaN
86.00000 57.00000 NaN
87.00000 57.00000 NaN
88.00000 57.00000 NaN
89.00000 57.00000 NaN
90.00000 57.00000 NaN
91.00000 57.00000 NaN
92.00000 57.00000 NaN
93.00000 57.00000 NaN
94.00000 57.00000 NaN
95.00000 57.00000 NaN
96.00000 57.00000 NaN
97.00000 57.00000 NaN
98.00000 57.00000 NaN
99.00000 57.00000 NaN
100.00000 57.00000 NaN

0.00000 58.00000 NaN
1.00000 58.00000 0.60000
2.00000 58.00000 0.60000
3.00000 58.00000 0.60000
4.00000 58.00000 0.60000
5.00000 58.00000 0.60000
6.00000 58.00000 0.60000
7.00000 58.00000 0.60000
8.00000 58.00000 0.60000
9.00000 58.00000 0.60000
10.00000 58.00000 0.60000
11.00000 58.00000 0.60000
12.00000 58.00000 0.60000
13.00000 58.00000 0.60000
14.00000 58.00000 0.60000
15.00000 58.00000 0.60000
16.00000 58.00000 0.60000
17.00000 58.00000 0.60000
18.00000 58.00000 0.60000
19.00000 58.00000 0.60000
20.00000 58.00000 0.60000
21.00000 58.00000 0.60000
22.00000 58.00000 0.60000
23.00000 58.00000 0.60000
24.00000 58.00000 0.60000
25.00000 58.00000 0.60000
26.00000 58.00000 0.60000
27.00000 58.00000 0.60000
28.00000 58.00000 0.60000
29.00000 58.00000 0.60000
30.00000 58.00000 0.60000
31.00000 58.00000 0.60000
32.00000 58.00000 0.60000
33.00000 58.00000 0.60000
34.00000 58.00000 0.60000
35.00000 58.00000 3.00000
36.00000 58.00000 3.00000
37.00000 58.00000 3.00000
38.00000 58.00000 3.00000
39.00000 58.00000 3.00000
40.00000 58.00000 3.00000
41.00000 58.00000 3.00000
42.00000 58.00000 3.00000
43.00000 58.00000 NaN
44.00000 58.00000 NaN
45.00000 58.00000 NaN
46.00000 58.00000 NaN
47.00000 58.00000 NaN
48.00000 58.00000 NaN
49.00000 58.00000 NaN
50.00000 58.00000 NaN
51.00000 58.00000 NaN
52.00000 58.00000 NaN
53.00000 58.00000 NaN
54.00000 58.00000 NaN
55.00000 58.00000 NaN
56.00000 58.00000 NaN
57.00000 58.00000 NaN
58.00000 58.00000 NaN
59.00000 58.00000 NaN
60.00000 58.00000 NaN
61.00000 58.00000 NaN
62.00000 58.00000 NaN
63.00000 58.00000 NaN
64.00000 58.00000 NaN
65.00000 58.00000 NaN
66.00000 58.00000 NaN
67.00000 58.00000 NaN
68.00000 58.00000 NaN
69.00000 58.00000 NaN
70.00000 58.00000 NaN
71.00000 58.00000 NaN
72.00000 58.00000 NaN
73.00000 58.00000 NaN
74.00000 58.00000 NaN
75.00000 58.00000 NaN
76.00000 58.00000 NaN
77.00000 58.00000 NaN
78.00000 58.00000 NaN
79.00000 58.00000 NaN
80.00000 58.00000 NaN
81.00000 58.00000 NaN
82.00000 58.00000 NaN
83.00000 58.00000 NaN
84.00000 58.00000 NaN
85.00000 58.00000 NaN
86.00000 58.00000 NaN
87.00000 58.00000 NaN
88.00000 58.00000 NaN
89.00000 58.00000 NaN
90.00000 58.00000 NaN
91.00000 58.00000 NaN
92.00000 58.00000 NaN
93.00000 58.00000 NaN
94.00000 58.00000 NaN
95.00000 58.00000 NaN
96.00000 58.00000 NaN
97.00000 58.00000 NaN
98.00000 58.00000 NaN
99.00000 58.00000 NaN
100.00000 58.00000 NaN

0.00000 59.00000 NaN
1.00000 59.00000 0.60000
2.00000 59.00000 0.60000
3.00000 59.00000 0.60000
4.00000 59.00000 0.60000
5.00000 59.00000 0.60000
6.00000 59.00000 0.60000
7.00000 59.00000 0.60000
8.00000 59.00000 0.60000
9.00000 59.00000 0.60000
10.00000 59.00000 0.60000
11.00000 59.00000 0.60000
12.00000 59.00000 0.60000
13.00000 59.00000 0.60000
14.00000 59.00000 0.60000
15.00000 59.00000 0.60000
16.00000 59.00000 0.60000
17.00000 59.00000 0.60000
18.00000 59.00000 0.60000
19.00000 59.00000 0.60000
20.00000 59.00000 0.60000
21.00000 59.00000 0.60000
22.00000 59.00000 0.60000
23.00000 59.00000 0.60000
24.00000 59.00000 0.60000
25.00000 59.00000 0.60000
26.00000 59.00000 0.60000
27.00000 59.00000 0.60000
28.00000 59.00000 0.60000
29.00000 59.00000 0.60000
30.00000 59.00000 0.60000
31.00000 59.00000 0.60000
32.00000 59.00000 0.60000
33.00000 59.00000 0.60000
34.00000 59.00000 0.60000
35.00000 59.00000 3.00000
36.00000 59.00000 3.00000
37.00000 59.00000 3.00000
38.00000 59.00000 3.00000
39.00000 59.00000 3.00000
40.00000 59.00000 3.00000
41.00000 59.00000 3.00000
42.00000 59.00000 NaN
43.00000 59.00000 NaN
44.00000 59.00000 NaN
45.00000 59.00000 NaN
46.00000 59.00000 NaN
47.00000 59.00000 NaN
48.00000 59.00000 NaN
49.00000 59.00000 NaN
50.00000 59.00000 NaN
51.00000 59.00000 NaN
52.00000 59.00000 NaN
53.00000 59.00000 NaN
54.00000 59.00000 NaN
55.00000 59.00000 NaN
56.00000 59.00000 NaN
57.00000 59.00000 NaN
58.00000 59.00000 NaN
59.00000 59.00000 NaN
60.00000 59.00000 NaN
61.00000 59.00000 NaN
62.00000 59.00000 NaN
63.00000 59.00000 NaN
64.00000 59.00000 NaN
65.00000 59.00000 NaN
66.00000 59.00000 NaN
67.00000 59.00000 NaN
68.00000 59.00000 NaN
69.00000 59.00000 NaN
70.00000 59.00000 NaN
71.00000 59.00000 NaN
72.00000 59.00000 NaN
73.00000 59.00000 NaN
74.00000 59.00000 NaN
75.00000 59.00000 NaN
76.00000 59.00000 NaN
77.00000 59.00000 NaN
78.00000 59.00000 NaN
79.00000 59.00000 NaN
80.00000 59.00000 NaN
81.00000 59.00000 NaN
82.00000 59.00000 NaN
83.00000 59.00000 NaN
84.00000 59.00000 NaN
85.00000 59.00000 NaN
86.00000 59.00000 NaN
87.00000 59.00000 NaN
88.00000 59.00000 NaN
89.00000 59.00000 NaN
90.00000 59.00000 NaN
91.00000 59.00000 NaN
92.00000 59.00000 NaN
93.00000 59.00000 NaN
94.00000 59.00000 NaN
95.00000 59.00000 NaN
96.00000 59.00000 NaN
97.00000 59.00000 NaN
98.00000 59.00000 NaN
99.00000 59.00000 NaN
100.00000 59.00000 NaN

0.00000 60.00000 NaN
1.00000 60.00000 0.60000
2.00000 60.00000 0.60000
3.00000 60.00000 0.60000
4.00000 60.00000 0.60000
5.00000 60.00000 0.60000
6.00000 60.00000 0.60000
7.00000 60.00000 0.60000
8.00000 60.00000 0.60000
9.00000 60.00000 0.60000
10.00000 60.00000 0.60000
11.00000 60.00000 0.60000
12.00000 60.00000 0.60000
13.00000 60.00000 0.60000
14.00000 60.00000 0.60000
15.00000 60.00000 0.60000
16.00000 60.00000 0.60000
17.00000 60.00000 0.60000
18.00000 60.00000 0.60000
19.00000 60.00000 0.60000
20.00000 60.00000 0.60000
21.00000 60.00000 0.60000
22.00000 60.00000 0.60000
23.00000 60.00000 0.60000
24.00000 60.00000 0.60000
25.00000 60.00000 0.60000
26.00000 60.00000 0.60000
27.00000 60.00000 0.60000
28.00000 60.00000 0.60000
29.00000 60.00000 0.60000
30.00000 60.00000 0.60000
31.00000 60.00000 0.60000
32.00000 60.00000 0.60000
33.00000 60.00000 0.60000
34.00000 60.00000 0.60000
35.00000 60.00000 0.60000
36.00000 60.00000 3.00000
37.00000 60.00000 3.00000
38.00000 60.00000 3.00000
39.00000 60.00000 3.00000
40.00000 60.00000 3.00000
41.00000 60.00000 NaN
42.00000 60.00000 NaN
43.00000 60.00000 NaN
44.00000 60.00000 NaN
45.00000 60.00000 NaN
46.00000 60.00000 NaN
47.00000 60.00000 NaN
48.00000 60.00000 NaN
49.00000 60.00000 NaN
50.00000 60.00000 NaN
51.00000 60.00000 NaN
52.00000 60.00000 NaN
53.00000 60.00000 NaN
54.00000 60.00000 NaN
55.00000 60.00000 NaN
56.00000 60.00000 NaN
57.00000 60.00000 NaN
58.00000 60.00000 NaN
59.00000 60.00000 NaN
60.00000 60.00000 NaN
61.00000 60.00000 NaN
62.00000 60.00000 NaN
63.00000 60.00000 NaN
64.00000 60.00000 NaN
65.00000 60.00000 NaN
66.00000 60.00000 NaN
67.00000 60.00000 NaN
68.00000 60.00000 NaN
69.00000 60.00000 NaN
70.00000 60.00000 NaN
71.00000 60.00000 NaN
72.00000 60.00000 NaN
73.00000 60.00000 NaN
74.00000 60.00000 NaN
75.00000 60.00000 NaN
76.00000 60.00000 NaN
77.00000 60.00000 NaN
78.00000 60.00000 NaN
79.00000 60.00000 NaN
80.00000 60.00000 NaN
81.00000 60.00000 NaN
82.00000 60.00000 NaN
83.00000 60.00000 NaN
84.00000 60.00000 NaN
85.00000 60.00000 NaN
86.00000 60.00000 NaN
87.00000 60.00000 NaN
88.00000 60.00000 NaN
89.00000 60.00000 NaN
90.00000 60.00000 NaN
91.00000 60.00000 NaN
92.00000 60.00000 NaN
93.00000 60.00000 NaN
94.00000 60.00000 NaN
95.00000 60.00000 NaN
96.00000 60.00000 NaN
97.00000 60.00000 NaN
98.00000 60.00000 NaN
99.00000 60.00000 NaN
100.00000 60.00000 NaN

0.00000 61.00000 NaN
1.00000 61.00000 0.60000
2.00000 61.00000 0.60000
3.00000 61.00000 0.60000
4.00000 61.00000 0.60000
5.00000 61.00000 0.60000
6.00000 61.00000 0.60000
7.00000 61.00000 0.60000
8.00000 61.00000 0.60000
9.00000 61.00000 0.60000
10.00000 61.00000 0.60000
11.00000 61.00000 0.60000
12.00000 61.00000 0.60000
13.00000 61.00000 0.60000
14.00000 61.00000 0.60000
15.00000 61.00000 0.60000
16.00000 61.00000 0.60000
17.00000 61.00000 0.60000
18.00000 61.00000 0.60000
19.00000 61.00000 0.60000
20.00000 61.00000 0.60000
21.00000 61.00000 0.60000
22.00000 61.00000 0.60000
23.00000 61.00000 0.60000
24.00000 61.00000 0.60000
25.00000 61.00000 0.60000
26.00000 61.00000 0.60000
27.00000 61.00000 0.60000
28.00000 61.00000 0.60000
29.00000 61.00000 0.60000
30.00000 61.00000 0.60000
31.00000 61.00000 0.60000
32.00000 61.00000 0.60000
33.00000 61.00000 0.60000
34.00000 61.00000 0.60000
35.00000 61.00000 0.60000
36.00000 61.00000 3.00000
37.00000 61.00000 3.00000
38.00000 61.00000 3.00000
39.00000 61.00000 3.00000
40.00000 61.00000 NaN
41.00000 61.00000 NaN
42.00000 61.00000 NaN
43.00000 61.00000 NaN
44.00000 61.00000 NaN
45.00000 61.00000 NaN
46.00000 61.00000 NaN
47.00000 61.00000 NaN
48.00000 61.00000 NaN
49.00000 61.00000 NaN
50.00000 61.00000 NaN
51.00000 61.00000 NaN
52.00000 61.00000 NaN
53.00000 61.00000 NaN
54.00000 61.00000 NaN
55.00000 61.00000 NaN
56.00000 61.00000 NaN
57.00000 61.00000 NaN
58.00000 61.00000 NaN
59.00000 61.00000 NaN
60.00000 61.00000 NaN
61.00000 61.00000 NaN
62.00000 61.00000 NaN
63.00000 61.00000 NaN
64.00000 61.00000 NaN
65.00000 61.00000 NaN
66.00000 61.00000 NaN
67.00000 61.00000 NaN
68.00000 61.00000 NaN
69.00000 61.00000 NaN
70.00000 61.00000 NaN
71.00000 61.00000 NaN
72.00000 61.00000 NaN
73.00000 61.00000 NaN
74.00000 61.00000 NaN
75.00000 61.00000 NaN
76.00000 61.00000 NaN
77.00000 61.00000 NaN
78.00000 61.00000 NaN
79.00000 61.00000 NaN
80.00000 61.00000 NaN
81.00000 61.00000 NaN
82.00000 61.00000 NaN
83.00000 61.00000 NaN
84.00000 61.00000 NaN
85.00000 61.00000 NaN
86.00000 61.00000 NaN
87.00000 61.00000 NaN
88.00000 61.00000 NaN
89.00000 61.00000 NaN
90.00000 61.00000 NaN
91.00000 61.00000 NaN
92.00000 61.00000 NaN
93.00000 61.00000 NaN
94.00000 61.00000 NaN
95.00000 61.00000 NaN
96.00000 61.00000 NaN
97.00000 61.00000 NaN
98.00000 61.00000 NaN
99.00000 61.00000 NaN
100.00000 61.00000 NaN

0.00000 62.00000 NaN
1.00000 62.00000 0.60000
2.00000 62.00000 0.60000
3.00000 62.00000 0.60000
4.00000 62.00000 0.60000
5.00000 62.00000 0.60000
6.00000 62.00000 0.60000
7.00000 62.00000 0.60000
8.00000 62.00000 0.60000
9.00000 62.00000 0.60000
10.00000 62.00000 0.60000
11.00000 62.00000 0.60000
12.00000 62.00000 0.60000
13.00000 62.00000 0.60000
14.00000 62.00000 0.60000
15.00000 62.00000 0.60000
16.00000 62.00000 0.60000
17.00000 62.00000 0.60000
18.00000 62.00000 0.60000
19.00000 62.00000 0.60000
20.00000 62.00000 0.60000
21.00000 62.00000 0.60000
22.00000 62.00000 0.60000
23.00000 62.00000 0.60000
24.00000 62.00000 0.60000
25.00000 62.00000 0.60000
26.00000 62.00000 0.60000
27.00000 62.00000 0.60000
28.00000 62.00000 0.60000
29.00000 62.00000 0.60000
30.00000 62.00000 0.60000
31.00000 62.00000 0.60000
32.00000 62.00000 0.60000
33.00000 62.00000 0.60000
34.00000 62.00000 0.60000
35.00000 62.00000 0.60000
36.00000 62.00000 3.00000
37.00000 62.00000 3.00000
38.00000 62.00000 3.00000
39.00000 62.00000 NaN
40.00000 62.00000 NaN
41.00000 62.00000 NaN
42.00000 62.00000 NaN
43.00000 62.00000 NaN
44.00000 62.00000 NaN
45.00000 62.00000 NaN
46.00000 62.00000 NaN
47.00000 62.00000 NaN
48.00000 62.00000 NaN
49.00000 62.00000 NaN
50.00000 62.00000 NaN
51.00000 62.00000 NaN
52.00000 62.00000 NaN
53.00000 62.00000 NaN
54.00000 62.00000 NaN
55.00000 62.00000 NaN
56.00000 62.00000 NaN
57.00000 62.00000 NaN
58.00000 62.00000 NaN
59.00000 62.00000 NaN
60.00000 62.00000 NaN
61.00000 62.00000 NaN
62.00000 62.00000 NaN
63.00000 62.00000 NaN
64.00000 62.00000 NaN
65.00000 62.00000 NaN
66.00000 62.00000 NaN
67.00000 62.00000 NaN
68.00000 62.00000 NaN
69.00000 62.00000 NaN
70.00000 62.00000 NaN
71.00000 62.00000 NaN
72.00000 62.00000 NaN
73.00000 62.00000 NaN
74.00000 62.00000 NaN
75.00000 62.00000 NaN
76.00000 62.00000 NaN
77.00000 62.00000 NaN
78.00000 62.00000 NaN
79.00000 62.00000 NaN
80.00000 62.00000 NaN
81.00000 62.00000 NaN
82.00000 62.00000 NaN
83.00000 62.00000 NaN
84.00000 62.00000 NaN
85.00000 62.00000 NaN
86.00000 62.00000 NaN
87.00000 62.00000 NaN
88.00000 62.00000 NaN
89.00000 62.00000 NaN
90.00000 62.00000 NaN
91.00000 62.00000 NaN
92.00000 62.00000 NaN
93.00000 62.00000 NaN
94.00000 62.00000 NaN
95.00000 62.00000 NaN
96.00000 62.00000 NaN
97.00000 62.00000 NaN
98.00000 62.00000 NaN
99.00000 62.00000 NaN
100.00000 62.00000 NaN

0.00000 63.00000 NaN
1.00000 63.00000 0.60000
2.00000 63.00000 0.60000
3.00000 63.00000 0.60000
4.00000 63.00000 0.60000
5.00000 63.00000 0.60000
6.00000 63.00000 0.60000
7.00000 63.00000 0.60000
8.00000 63.00000 0.60000
9.00000 63.00000 0.60000
10.00000 63.00000 0.60000
11.00000 63.00000 0.60000
12.00000 63.00000 0.60000
13.00000 63.00000 0.60000
14.00000 63.00000 0.60000
15.00000 63.00000 0.60000
16.00000 63.00000 0.60000
17.00000 63.00000 0.60000
18.00000 63.00000 0.60000
19.00000 63.00000 0.60000
20.00000 63.00000 0.60000
21.00000 63.00000 0.60000
22.00000 63.00000 0.60000
23.00000 63.00000 0.60000
24.00000 63.00000 0.60000
25.00000 63.00000 0.60000
26.00000 63.00000 0.60000
27.00000 63.00000 0.60000
28.00000 63.00000 0.60000
29.00000 63.00000 0.60000
30.00000 63.00000 0.60000
31.00000 63.00000 0.60000
32.00000 63.00000 0.60000
33.00000 63.00000 0.60000
34.00000 63.00000 0.60000
35.00000 63.00000 0.60000
36.00000 63.00000 0.60000
37.00000 63.00000 3.00000
38.00000 63.00000 NaN
39.00000 63.00000 NaN
40.00000 63.00000 NaN
41.00000 63.00000 NaN
42.00000 63.00000 NaN
43.00000 63.00000 NaN
44.00000 63.00000 NaN
45.00000 63.00000 NaN
46.00000 63.00000 NaN
47.00000 63.00000 NaN
48.00000 63.00000 NaN
49.00000 63.00000 NaN
50.00000 63.00000 NaN
51.00000 63.00000 NaN
52.00000 63.00000 NaN
53.00000 63.00000 NaN
54.00000 63.00000 NaN
55.00000 63.00000 NaN
56.00000 63.00000 NaN
57.00000 63.00000 NaN
58.00000 63.00000 NaN
59.00000 63.00000 NaN
60.00000 63.00000 NaN
61.00000 63.00000 NaN
62.00000 63.00000 NaN
63.00000 63.00000 NaN
64.00000 63.00000 NaN
65.00000 63.00000 NaN
66.00000 63.00000 NaN
67.00000 63.00000 NaN
68.00000 63.00000 NaN
69.00000 63.00000 NaN
70.00000 63.00000 NaN
71.00000 63.00000 NaN
72.00000 63.00000 NaN
73.00000 63.00000 NaN
74.00000 63.00000 NaN
75.00000 63.00000 NaN
76.00000 63.00000 NaN
77.00000 63.00000 NaN
78.00000 63.00000 NaN
79.00000 63.00000 NaN
80.00000 63.00000 NaN
81.00000 63.00000 NaN
82.00000 63.00000 NaN
83.00000 63.00000 NaN
84.00000 63.00000 NaN
85.00000 63.00000 NaN
86.00000 63.00000 NaN
87.00000 63.00000 NaN
88.00000 63.00000 NaN
89.00000 63.00000 NaN
90.00000 63.00000 NaN
91.00000 63.00000 NaN
92.00000 63.00000 NaN
93.00000 63.00000 NaN
94.00000 63.00000 NaN
95.00000 63.00000 NaN
96.00000 63.00000 NaN
97.00000 63.00000 NaN
98.00000 63.00000 NaN
99.00000 63.00000 NaN
100.00000 63.00000 NaN

0.00000 64.00000 NaN
1.00000 64.00000 0.60000
2.00000 64.00000 0.60000
3.00000 64.00000 0.60000
4.00000 64.00000 0.60000
5.00000 64.00000 0.60000
6.00000 64.00000 0.60000
7.00000 64.00000 0.60000
8.00000 64.00000 0.60000
9.00000 64.00000 0.60000
10.00000 64.00000 0.60000
11.00000 64.00000 0.60000
12.00000 64.00000 0.60000
13.00000 64.00000 0.60000
14.00000 64.00000 0.60000
15.00000 64.00000 0.60000
16.00000 64.00000 0.60000
17.00000 64.00000 0.60000
18.00000 64.00000 0.60000
19.00000 64.00000 0.60000
20.00000 64.00000 0.60000
21.00000 64.00000 0.60000
22.00000 64.00000 0.60000
23.00000 64.00000 0.60000
24.00000 64.00000 0.60000
25.00000 64.00000 0.60000
26.00000 64.00000 0.60000
27.00000 64.00000 0.60000
28.00000 64.00000 0.60000
29.00000 64.00000 0.60000
30.00000 64.00000 0.60000
31.00000 64.00000 0.60000
32.00000 64.00000 0.60000
33.00000 64.00000 0.60000
34.00000 64.00000 0.60000
35.00000 64.00000 0.60000
36.00000 64.00000 0.60000
37.00000 64.00000 NaN
38.00000 64.00000 NaN
39.00000 64.00000 NaN
40.00000 64.00000 NaN
41.00000 64.00000 NaN
42.00000 64.00000 NaN
43.00000 64.00000 NaN
44.00000 64.00000 NaN
45.00000 64.00000 NaN
46.00000 64.00000 NaN
47.00000 64.00000 NaN
48.00000 64.00000 NaN
49.00000 64.00000 NaN
50.00000 64.00000 NaN
51.00000 64.00000 NaN
52.00000 64.00000 NaN
53.00000 64.00000 NaN
54.00000 64.00000 NaN
55.00000 64.00000 NaN
56.00000 64.00000 NaN
57.00000 64.00000 NaN
58.00000 64.00000 NaN
59.00000 64.00000 NaN
60.00000 64.00000 NaN
61.00000 64.00000 NaN
62.00000 64.00000 NaN
63.00000 64.00000 NaN
64.00000 64.00000 NaN
65.00000 64.00000 NaN
66.00000 64.00000 NaN
67.00000 64.00000 NaN
68.00000 64.00000 NaN
69.00000 64.00000 NaN
70.00000 64.00000 NaN
71.00000 64.00000 NaN
72.00000 64.00000 NaN
73.00000 64.00000 NaN
74.00000 64.00000 NaN
75.00000 64.00000 NaN
76.00000 64.00000 NaN
77.00000 64.00000 NaN
78.00000 64.00000 NaN
79.00000 64.00000 NaN
80.00000 64.00000 NaN
81.00000 64.00000 NaN
82.00000 64.00000 NaN
83.00000 64.00000 NaN
84.00000 64.00000 NaN
85.00000 64.00000 NaN
86.00000 64.00000 NaN
87.00000 64.00000 NaN
88.00000 64.00000 NaN
89.00000 64.00000 NaN
90.00000 64.00000 NaN
91.00000 64.00000 NaN
92.00000 64.00000 NaN
93.00000 64.00000 NaN
94.00000 64.00000 NaN
95.00000 64.00000 NaN
96.00000 64.00000 NaN
97.00000 64.00000 NaN
98.00000 64.00000 NaN
99.00000 64.00000 NaN
100.00000 64.00000 NaN

0.00000 65.00000 NaN
1.00000 65.00000 0.60000
2.00000 65.00000 0.60000
3.00000 65.00000 0.60000
4.00000 65.00000 0.60000
5.00000 65.00000 0.60000
6.00000 65.00000 0.60000
7.00000 65.00000 0.60000
8.00000 65.00000 0.60000
9.00000 65.00000 0.60000
10.00000 65.00000 0.60000
11.00000 65.00000 0.60000
12.00000 65.00000 0.60000
13.00000 65.00000 0.60000
14.00000 65.00000 0.60000
15.00000 65.00000 0.60000
16.00000 65.00000 0.60000
17.00000 65.00000 0.60000
18.00000 65.00000 0.60000
19.00000 65.00000 0.60000
20.00000 65.00000 0.60000
21.00000 65.00000 0.60000
22.00000 65.00000 0.60000
23.00000 65.00000 0.60000
24.00000 65.00000 0.60000
25.00000 65.00000 0.60000
26.00000 65.00000 0.60000
27.00000 65.00000 0.60000
28.00000 65.00000 0.60000
29.00000 65.00000 0.60000
30.00000 65.00000 0.60000
31.00000 65.00000 0.60000
32.00000 65.00000 0.60000
33.00000 65.00000 0.60000
34.00000 65.00000 0.60000
35.00000 65.00000 0.60000
36.00000 65.00000 NaN
37.00000 65.00000 NaN
38.00000 65.00000 NaN
39.00000 65.00000 NaN
40.00000 65.00000 NaN
41.00000 65.00000 NaN
42.00000 65.00000 NaN
43.00000 65.00000 NaN
44.00000 65.00000 NaN
45.00000 65.00000 NaN
46.00000 65.00000 NaN
47.00000 65.00000 NaN
48.00000 65.00000 NaN
49.00000 65.00000 NaN
50.00000 65.00000 NaN
51.00000 65.00000 NaN
52.00000 65.00000 NaN
53.00000 65.00000 NaN
54.00000 65.00000 NaN
55.00000 65.00000 NaN
56.00000 65.00000 NaN
57.00000 65.00000 NaN
58.00000 65.00000 NaN
59.00000 65.00000 NaN
60.00000 65.00000 NaN
61.00000 65.00000 NaN
62.00000 65.00000 NaN
63.00000 65.00000 NaN
64.00000 65.00000 NaN
65.00000 65.00000 NaN
66.00000 65.00000 NaN
67.00000 65.00000 NaN
68.00000 65.00000 NaN
69.00000 65.00000 NaN
70.00000 65.00000 NaN
71.00000 65.00000 NaN
72.00000 65.00000 NaN
73.00000 65.00000 NaN
74.00000 65.00000 NaN
75.00000 65.00000 NaN
76.00000 65.00000 NaN
77.00000 65.00000 NaN
78.00000 65.00000 NaN
79.00000 65.00000 NaN
80.00000 65.00000 NaN
81.00000 65.00000 NaN
82.00000 65.00000 NaN
83.00000 65.00000 NaN
84.00000 65.00000 NaN
85.00000 65.00000 NaN
86.00000 65.00000 NaN
87.00000 65.00000 NaN
88.00000 65.00000 NaN
89.00000 65.00000 NaN
90.00000 65.00000 NaN
91.00000 65.00000 NaN
92.00000 65.00000 NaN
93.00000 65.00000 NaN
94.00000 65.00000 NaN
95.00000 65.00000 NaN
96.00000 65.00000 NaN
97.00000 65.00000 NaN
98.00000 65.00000 NaN
99.00000 65.00000 NaN
100.00000 65.00000 NaN

0.00000 66.00000 NaN
1.00000 66.00000 0.60000
2.00000 66.00000 0.60000
3.00000 66.00000 0.60000
4.00000 66.00000 0.60000
5.00000 66.00000 0.60000
6.00000 66.00000 0.60000
7.00000 66.00000 0.60000
8.00000 66.00000 0.60000
9.00000 66.00000 0.60000
10.00000 66.00000 0.60000
11.00000 66.00000 0.60000
12.00000 66.00000 0.60000
13.00000 66.00000 0.60000
14.00000 66.00000 0.60000
15.00000 66.00000 0.60000
16.00000 66.00000 0.60000
17.00000 66.00000 0.60000
18.00000 66.00000 0.60000
19.00000 66.00000 0.60000
20.00000 66.00000 0.60000
21.00000 66.00000 0.60000
22.00000 66.00000 0.60000
23.00000 66.00000 0.60000
24.00000 66.00000 0.60000
25.00000 66.00000 0.60000
26.00000 66.00000 0.60000
27.00000 66.00000 0.60000
28.00000 66.00000 0.60000
29.00000 66.00000 0.60000
30.00000 66.00000 0.60000
31.00000 66.00000 0.60000
32.00000 66.00000 0.60000
33.00000 66.00000 0.60000
34.00000 66.00000 0.60000
35.00000 66.00000 NaN
36.00000 66.00000 NaN
37.00000 66.00000 NaN
38.00000 66.00000 NaN
39.00000 66.00000 NaN
40.00000 66.00000 NaN
41.00000 66.00000 NaN
42.00000 66.00000 NaN
43.00000 66.00000 NaN
44.00000 66.00000 NaN
45.00000 66.00000 NaN
46.00000 66.00000 NaN
47.00000 66.00000 NaN
48.00000 66.00000 NaN
49.00000 66.00000 NaN
50.00000 66.00000 NaN
51.00000 66.00000 NaN
52.00000 66.00000 NaN
53.00000 66.00000 NaN
54.00000 66.00000 NaN
55.00000 66.00000 NaN
56.00000 66.00000 NaN
57.00000 66.00000 NaN
58.00000 66.00000 NaN
59.00000 66.00000 NaN
60.00000 66.00000 NaN
61.00000 66.00000 NaN
62.00000 66.00000 NaN
63.00000 66.00000 NaN
64.00000 66.00000 NaN
65.00000 66.00000 NaN
66.00000 66.00000 NaN
67.00000 66.00000 NaN
68.00000 66.00000 NaN
69.00000 66.00000 NaN
70.00000 66.00000 NaN
71.00000 66.00000 NaN
72.00000 66.00000 NaN
73.00000 66.00000 NaN
74.00000 66.00000 NaN
75.00000 66.00000 NaN
76.00000 66.00000 NaN
77.00000 66.00000 NaN
78.00000 66.00000 NaN
79.00000 66.00000 NaN
80.00000 66.00000 NaN
81.00000 66.00000 NaN
82.00000 66.00000 NaN
83.00000 66.00000 NaN
84.00000 66.00000 NaN
85.00000 66.00000 NaN
86.00000 66.00000 NaN
87.00000 66.00000 NaN
88.00000 66.00000 NaN
89.00000 66.00000 NaN
90.00000 66.00000 NaN
91.00000 66.00000 NaN
92.00000 66.00000 NaN
93.00000 66.00000 NaN
94.00000 66.00000 NaN
95.00000 66.00000 NaN
96.00000 66.00000 NaN
97.00000 66.00000 NaN
98.00000 66.00000 NaN
99.00000 66.00000 NaN
100.00000 66.00000 NaN

0.00000 67.00000 NaN
1.00000 67.00000 0.60000
2.00000 67.00000 0.60000
3.00000 67.00000 0.60000
4.00000 67.00000 0.60000
5.00000 67.00000 0.60000
6.00000 67.00000 0.60000
7.00000 67.00000 0.60000
8.00000 67.00000 0.60000
9.00000 67.00000 0.60000
10.00000 67.00000 0.60000
11.00000 67.00000 0.60000
12.00000 67.00000 0.60000
13.00000 67.00000 0.60000
14.00000 67.00000 0.60000
15.00000 67.00000 0.60000
16.00000 67.00000 0.60000
17.00000 67.00000 0.60000
18.00000 67.00000 0.60000
19.00000 67.00000 0.60000
20.00000 67.00000 0.60000
21.00000 67.00000 0.60000
22.00000 67.00000 0.60000
23.00000 67.00000 0.60000
24.00000 67.00000 0.60000
25.00000 67.00000 0.60000
26.00000 67.00000 0.60000
27.00000 67.00000 0.60000
28.00000 67.00000 0.60000
29.00000 67.00000 0.60000
30.00000 67.00000 0.60000
31.00000 67.00000 0.60000
32.00000 67.00000 0.60000
33.00000 67.00000 0.60000
34.00000 67.00000 NaN
35.00000 67.00000 NaN
36.00000 67.00000 NaN
37.00000 67.00000 NaN
38.00000 67.00000 NaN
39.00000 67.00000 NaN
40.00000 67.00000 NaN
41.00000 67.00000 NaN
42.00000 67.00000 NaN
43.00000 67.00000 NaN
44.00000 67.00000 NaN
45.00000 67.00000 NaN
46.00000 67.00000 NaN
47.00000 67.00000 NaN
48.00000 67.00000 NaN
49.00000 67.00000 NaN
50.00000 67.00000 NaN
51.00000 67.00000 NaN
52.00000 67.00000 NaN
53.00000 67.00000 NaN
54.00000 67.00000 NaN
55.00000 67.00000 NaN
56.00000 67.00000 NaN
57.00000 67.00000 NaN
58.00000 67.00000 NaN
59.00000 67.00000 NaN
60.00000 67.00000 NaN
61.00000 67.00000 NaN
62.00000 67.00000 NaN
63.00000 67.00000 NaN
64.00000 67.00000 NaN
65.00000 67.00000 NaN
66.00000 67.00000 NaN
67.00000 67.00000 NaN
68.00000 67.00000 NaN
69.00000 67.00000 NaN
70.00000 67.00000 NaN
71.00000 67.00000 NaN
72.00000 67.00000 NaN
73.00000 67.00000 NaN
74.00000 67.00000 NaN
75.00000 67.00000 NaN
76.00000 67.00000 NaN
77.00000 67.00000 NaN
78.00000 67.00000 NaN
79.00000 67.00000 NaN
80.00000 67.00000 NaN
81.00000 67.00000 NaN
82.00000 67.00000 NaN
83.00000 67.00000 NaN
84.00000 67.00000 NaN
85.00000 67.00000 NaN
86.00000 67.00000 NaN
87.00000 67.00000 NaN
88.00000 67.00000 NaN
89.00000 67.00000 NaN
90.00000 67.00000 NaN
91.00000 67.00000 NaN
92.00000 67.00000 NaN
93.00000 67.00000 NaN
94.00000 67.00000 NaN
95.00000 67.00000 NaN
96.00000 67.00000 NaN
97.00000 67.00000 NaN
98.00000 67.00000 NaN
99.00000 67.00000 NaN
100.00000 67.00000 NaN

0.00000 68.00000 NaN
1.00000 68.00000 0.60000
2.00000 68.00000 0.60000
3.00000 68.00000 0.60000
4.00000 68.00000 0.60000
5.00000 68.00000 0.60000
6.00000 68.00000 0.60000
7.00000 68.00000 0.60000
8.00000 68.00000 0.60000
9.00000 68.00000 0.60000
10.00000 68.00000 0.60000
11.00000 68.00000 0.60000
12.00000 68.00000 0.60000
13.00000 68.00000 0.60000
14.00000 68.00000 0.60000
15.00000 68.00000 0.60000
16.00000 68.00000 0.60000
17.00000 68.00000 0.60000
18.00000 68.00000 0.60000
19.00000 68.00000 0.60000
20.00000 68.00000 0.60000
21.00000 68.00000 0.60000
22.00000 68.00000 0.60000
23.00000 68.00000 0.60000
24.00000 68.00000 0.60000
25.00000 68.00000 0.60000
26.00000 68.00000 0.60000
27.00000 68.00000 0.60000
28.00000 68.00000 0.60000
29.00000 68.00000 0.60000
30.00000 68.00000 0.60000
31.00000 68.00000 0.60000
32.00000 68.00000 0.60000
33.00000 68.00000 NaN
34.00000 68.00000 NaN
35.00000 68.00000 NaN
36.00000 68.00000 NaN
37.00000 68.00000 NaN
38.00000 68.00000 NaN
39.00000 68.00000 NaN
40.00000 68.00000 NaN
41.00000 68.00000 NaN
42.00000 68.00000 NaN
43.00000 68.00000 NaN
44.00000 68.00000 NaN
45.00000 68.00000 NaN
46.00000 68.00000 NaN
47.00000 68.00000 NaN
48.00000 68.00000 NaN
49.00000 68.00000 NaN
50.00000 68.00000 NaN
51.00000 68.00000 NaN
52.00000 68.00000 NaN
53.00000 68.00000 NaN
54.00000 68.00000 NaN
55.00000 68.00000 NaN
56.00000 68.00000 NaN
57.00000 68.00000 NaN
58.00000 68.00000 NaN
59.00000 68.00000 NaN
60.00000 68.00000 NaN
61.00000 68.00000 NaN
62.00000 68.00000 NaN
63.00000 68.00000 NaN
64.00000 68.00000 NaN
65.00000 68.00000 NaN
66.00000 68.00000 NaN
67.00000 68.00000 NaN
68.00000 68.00000 NaN
69.00000 68.00000 NaN
70.00000 68.00000 NaN
71.00000 68.00000 NaN
72.00000 68.00000 NaN
73.00000 68.00000 NaN
74.00000 68.00000 NaN
75.00000 68.00000 NaN
76.00000 68.00000 NaN
77.00000 68.00000 NaN
78.00000 68.00000 NaN
79.00000 68.00000 NaN
80.00000 68.00000 NaN
81.00000 68.00000 NaN
82.00000 68.00000 NaN
83.00000 68.00000 NaN
84.00000 68.00000 NaN
85.00000 68.00000 NaN
86.00000 68.00000 NaN
87.00000 68.00000 NaN
88.00000 68.00000 NaN
89.00000 68.00000 NaN
90.00000 68.00000 NaN
91.00000 68.00000 NaN
92.00000 68.00000 NaN
93.00000 68.00000 NaN
94.00000 68.00000 NaN
95.00000 68.00000 NaN
96.00000 68.00000 NaN
97.00000 68.00000 NaN
98.00000 68.00000 NaN
99.00000 68.00000 NaN
100.00000 68.00000 NaN

0.00000 69.00000 NaN
1.00000 69.00000 0.60000
2.00000 69.00000 0.60000
3.00000 69.00000 0.60000
4.00000 69.00000 0.60000
5.00000 69.00000 0.60000
6.00000 69.00000 0.60000
7.00000 69.00000 0.60000
8.00000 69.00000 0.60000
9.00000 69.00000 0.60000
10.00000 69.00000 0.60000
11.00000 69.00000 0.60000
12.00000 69.00000 0.60000
13.00000 69.00000 0.60000
14.00000 69.00000 0.60000
15.00000 69.00000 0.60000
16.00000 69.00000 0.60000
17.00000 69.00000 0.60000
18.00000 69.00000 0.60000
19.00000 69.00000 0.60000
20.00000 69.00000 0.60000
21.00000 69.00000 0.60000
22.00000 69.00000 0.60000
23.00000 69.00000 0.60000
24.00000 69.00000 0.60000
25.00000 69.00000 0.60000
26.00000 69.00000 0.60000
27.00000 69.00000 0.60000
28.00000 69.00000 0.60000
29.00000 69.00000 0.60000
30.00000 69.00000 0.60000
31.00000 69.00000 0.60000
32.00000 69.00000 NaN
33.00000 69.00000 NaN
34.00000 69.00000 NaN
35.00000 69.00000 NaN
36.00000 69.00000 NaN
37.00000 69.00000 NaN
38.00000 69.00000 NaN
39.00000 69.00000 NaN
40.00000 69.00000 NaN
41.00000 69.00000 NaN
42.00000 69.00000 NaN
43.00000 69.00000 NaN
44.00000 69.00000 NaN
45.00000 69.00000 NaN
46.00000 69.00000 NaN
47.00000 69.00000 NaN
48.00000 69.00000 NaN
49.00000 69.00000 NaN
50.00000 69.00000 NaN
51.00000 69.00000 NaN
52.00000 69.00000 NaN
53.00000 69.00000 NaN
54.00000 69.00000 NaN
55.00000 69.00000 NaN
56.00000 69.00000 NaN
57.00000 69.00000 NaN
58.00000 69.00000 NaN
59.00000 69.00000 NaN
60.00000 69.00000 NaN
61.00000 69.00000 NaN
62.00000 69.00000 NaN
63.00000 69.00000 NaN
64.00000 69.00000 NaN
65.00000 69.00000 NaN
66.00000 69.00000 NaN
67.00000 69.00000 NaN
68.00000 69.00000 NaN
69.00000 69.00000 NaN
70.00000 69.00000 NaN
71.00000 69.00000 NaN
72.00000 69.00000 NaN
73.00000 69.00000 NaN
74.00000 69.00000 NaN
75.00000 69.00000 NaN
76.00000 69.00000 NaN
77.00000 69.00000 NaN
78.00000 69.00000 NaN
79.00000 69.00000 NaN
80.00000 69.00000 NaN
81.00000 69.00000 NaN
82.00000 69.00000 NaN
83.00000 69.00000 NaN
84.00000 69.00000 NaN
85.00000 69.00000 NaN
86.00000 69.00000 NaN
87.00000 69.00000 NaN
88.00000 69.00000 NaN
89.00000 69.00000 NaN
90.00000 69.00000 NaN
91.00000 69.00000 NaN
92.00000 69.00000 NaN
93.00000 69.00000 NaN
94.00000 69.00000 NaN
95.00000 69.00000 NaN
96.00000 69.00000 NaN
97.00000 69.00000 NaN
98.00000 69.00000 NaN
99.00000 69.00000 NaN
100.00000 69.00000 NaN

0.00000 70.00000 NaN
1.00000 70.00000 0.60000
2.00000 70.00000 0.60000
3.00000 70.00000 0.60000
4.00000 70.00000 0.60000
5.00000 70.00000 0.60000
6.00000 70.00000 0.60000
7.00000 70.00000 0.60000
8.00000 70.00000 0.60000
9.00000 70.00000 0.60000
10.00000 70.00000 0.60000
11.00000 70.00000 0.60000
12.00000 70.00000 0.60000
13.00000 70.00000 0.60000
14.00000 70.00000 0.60000
15.00000 70.00000 0.60000
16.00000 70.00000 0.60000
17.00000 70.00000 0.60000
18.00000 70.00000 0.60000
19.00000 70.00000 0.60000
20.00000 70.00000 0.60000
21.00000 70.00000 0.60000
22.00000 70.00000 0.60000
23.00000 70.00000 0.60000
24.00000 70.00000 0.60000
25.00000 70.00000 0.60000
26.00000 70.00000 0.60000
27.00000 70.00000 0.60000
28.00000 70.00000 0.60000
29.00000 70.00000 0.60000
30.00000 70.00000 0.60000
31.00000 70.00000 NaN
32.00000 70.00000 NaN
33.00000 70.00000 NaN
34.00000 70.00000 NaN
35.00000 70.00000 NaN
36.00000 70.00000 NaN
37.00000 70.00000 NaN
38.00000 70.00000 NaN
39.00000 70.00000 NaN
40.00000 70.00000 NaN
41.00000 70.00000 NaN
42.00000 70.00000 NaN
43.00000 70.00000 NaN
44.00000 70.00000 NaN
45.00000 70.00000 NaN
46.00000 70.00000 NaN
47.00000 70.00000 NaN
48.00000 70.00000 NaN
49.00000 70.00000 NaN
50.00000 70.00000 NaN
51.00000 70.00000 NaN
52.00000 70.00000 NaN
53.00000 70.00000 NaN
54.00000 70.00000 NaN
55.00000 70.00000 NaN
56.00000 70.00000 NaN
57.00000 70.00000 NaN
58.00000 70.00000 NaN
59.00000 70.00000 NaN
60.00000 70.00000 NaN
61.00000 70.00000 NaN
62.00000 70.00000 NaN
63.00000 70.00000 NaN
64.00000 70.00000 NaN
65.00000 70.00000 NaN
66.00000 70.00000 NaN
67.00000 70.00000 NaN
68.00000 70.00000 NaN
69.00000 70.00000 NaN
70.00000 70.00000 NaN
71.00000 70.00000 NaN
72.00000 70.00000 NaN
73.00000 70.00000 NaN
74.00000 70.00000 NaN
75.00000 70.00000 NaN
76.00000 70.00000 NaN
77.00000 70.00000 NaN
78.00000 70.00000 NaN
79.00000 70.00000 NaN
80.00000 70.00000 NaN
81.00000 70.00000 NaN
82.00000 70.00000 NaN
83.00000 70.00000 NaN
84.00000 70.00000 NaN
85.00000 70.00000 NaN
86.00000 70.00000 NaN
87.00000 70.00000 NaN
88.00000 70.00000 NaN
89.00000 70.00000 NaN
90.00000 70.00000 NaN
91.00000 70.00000 NaN
92.00000 70.00000 NaN
93.00000 70.00000 NaN
94.00000 70.00000 NaN
95.00000 70.00000 NaN
96.00000 70.00000 NaN
97.00000 70.00000 NaN
98.00000 70.00000 NaN
99.00000 70.00000 NaN
100.00000 70.00000 NaN

0.00000 71.00000 NaN
1.00000 71.00000 0.60000
2.00000 71.00000 0.60000
3.00000 71.00000 0.60000
4.00000 71.00000 0.60000
5.00000 71.00000 0.60000
6.00000 71.00000 0.60000
7.00000 71.00000 0.60000
8.00000 71.00000 0.60000
9.00000 71.00000 0.60000
10.00000 71.00000 0.60000
11.00000 71.00000 0.60000
12.00000 71.00000 0.60000
13.00000 71.00000 0.60000
14.00000 71.00000 0.60000
15.00000 71.00000 0.60000
16.00000 71.00000 0.60000
17.00000 71.00000 0.60000
18.00000 71.00000 0.60000
19.00000 71.00000 0.60000
20.00000 71.00000 0.60000
21.00000 71.00000 0.60000
22.00000 71.00000 0.60000
23.00000 71.00000 0.60000
24.00000 71.00000 0.60000
25.00000 71.00000 0.60000
26.00000 71.00000 0.60000
27.00000 71.00000 0.60000
28.00000 71.00000 0.60000
29.00000 71.00000 0.60000
30.00000 71.00000 NaN
31.00000 71.00000 NaN
32.00000 71.00000 NaN
33.00000 71.00000 NaN
34.00000 71.00000 NaN
35.00000 71.00000 NaN
36.00000 71.00000 NaN
37.00000 71.00000 NaN
38.00000 71.00000 NaN
39.00000 71.00000 NaN
40.00000 71.00000 NaN
41.00000 71.00000 NaN
42.00000 71.00000 NaN
43.00000 71.00000 NaN
44.00000 71.00000 NaN
45.00000 71.00000 NaN
46.00000 71.00000 NaN
47.00000 71.00000 NaN
48.00000 71.00000 NaN
49.00000 71.00000 NaN
50.00000 71.00000 NaN
51.00000 71.00000 NaN
52.00000 71.00000 NaN
53.00000 71.00000 NaN
54.00000 71.00000 NaN
55.00000 71.00000 NaN
56.00000 71.00000 NaN
57.00000 71.00000 NaN
58.00000 71.00000 NaN
59.00000 71.00000 NaN
60.00000 71.00000 NaN
61.00000 71.00000 NaN
62.00000 71.00000 NaN
63.00000 71.00000 NaN
64.00000 71.00000 NaN
65.00000 71.00000 NaN
66.00000 71.00000 NaN
67.00000 71.00000 NaN
68.00000 71.00000 NaN
69.00000 71.00000 NaN
70.00000 71.00000 NaN
71.00000 71.00000 NaN
72.00000 71.00000 NaN
73.00000 71.00000 NaN
74.00000 71.00000 NaN
75.00000 71.00000 NaN
76.00000 71.00000 NaN
77.00000 71.00000 NaN
78.00000 71.00000 NaN
79.00000 71.00000 NaN
80.00000 71.00000 NaN
81.00000 71.00000 NaN
82.00000 71.00000 NaN
83.00000 71.00000 NaN
84.00000 71.00000 NaN
85.00000 71.00000 NaN
86.00000 71.00000 NaN
87.00000 71.00000 NaN
88.00000 71.00000 NaN
89.00000 71.00000 NaN
90.00000 71.00000 NaN
91.00000 71.00000 NaN
92.00000 71.00000 NaN
93.00000 71.00000 NaN
94.00000 71.00000 NaN
95.00000 71.00000 NaN
96.00000 71.00000 NaN
97.00000 71.00000 NaN
98.00000 71.00000 NaN
99.00000 71.00000 NaN
100.00000 71.00000 NaN

0.00000 72.00000 NaN
1.00000 72.00000 0.60000
2.00000 72.00000 0.60000
3.00000 72.00000 0.60000
4.00000 72.00000 0.60000
5.00000 72.00000 0.60000
6.00000 72.00000 0.60000
7.00000 72.00000 0.60000
8.00000 72.00000 0.60000
9.00000 72.00000 0.60000
10.00000 72.00000 0.60000
11.00000 72.00000 0.60000
12.00000 72.00000 0.60000
13.00000 72.00000 0.60000
14.00000 72.00000 0.60000
15.00000 72.00000 0.60000
16.00000 72.00000 0.60000
17.00000 72.00000 0.60000
18.00000 72.00000 0.60000
19.00000 72.00000 0.60000
20.00000 72.00000 0.60000
21.00000 72.00000 0.60000
22.00000 72.00000 0.60000
23.00000 72.00000 0.60000
24.00000 72.00000 0.60000
25.00000 72.00000 0.60000
26.00000 72.00000 0.60000
27.00000 72.00000 0.60000
28.00000 72.00000 0.60000
29.00000 72.00000 NaN
30.00000 72.00000 NaN
31.00000 72.00000 NaN
32.00000 72.00000 NaN
33.00000 72.00000 NaN
34.00000 72.00000 NaN
35.00000 72.00000 NaN
36.00000 72.00000 NaN
37.00000 72.00000 NaN
38.00000 72.00000 NaN
39.00000 72.00000 NaN
40.00000 72.00000 NaN
41.00000 72.00000 NaN
42.00000 72.00000 NaN
43.00000 72.00000 NaN
44.00000 72.00000 NaN
45.00000 72.00000 NaN
46.00000 72.00000 NaN
47.00000 72.00000 NaN
48.00000 72.00000 NaN
49.00000 72.00000 NaN
50.00000 72.00000 NaN
51.00000 72.00000 NaN
52.00000 72.00000 NaN
53.00000 72.00000 NaN
54.00000 72.00000 NaN
55.00000 72.00000 NaN
56.00000 72.00000 NaN
57.00000 72.00000 NaN
58.00000 72.00000 NaN
59.00000 72.00000 NaN
60.00000 72.00000 NaN
61.00000 72.00000 NaN
62.00000 72.00000 NaN
63.00000 72.00000 NaN
64.00000 72.00000 NaN
65.00000 72.00000 NaN
66.00000 72.00000 NaN
67.00000 72.00000 NaN
68.00000 72.00000 NaN
69.00000 72.00000 NaN
70.00000 72.00000 NaN
71.00000 72.00000 NaN
72.00000 72.00000 NaN
73.00000 72.00000 NaN
74.00000 72.00000 NaN
75.00000 72.00000 NaN
76.00000 72.00000 NaN
77.00000 72.00000 NaN
78.00000 72.00000 NaN
79.00000 72.00000 NaN
80.00000 72.00000 NaN
81.00000 72.00000 NaN
82.00000 72.00000 NaN
83.00000 72.00000 NaN
84.00000 72.00000 NaN
85.00000 72.00000 NaN
86.00000 72.00000 NaN
87.00000 72.00000 NaN
88.00000 72.00000 NaN
89.00000 72.00000 NaN
90.00000 72.00000 NaN
91.00000 72.00000 NaN
92.00000 72.00000 NaN
93.00000 72.00000 NaN
94.00000 72.00000 NaN
95.00000 72.00000 NaN
96.00000 72.00000 NaN
97.00000 72.00000 NaN
98.00000 72.00000 NaN
99.00000 72.00000 NaN
100.00000 72.00000 NaN

0.00000 73.00000 NaN
1.00000 73.00000 0.60000
2.00000 73.00000 0.60000
3.00000 73.00000 0.60000
4.00000 73.00000 0.60000
5.00000 73.00000 0.60000
6.00000 73.00000 0.60000
7.00000 73.00000 0.60000
8.00000 73.00000 0.60000
9.00000 73.00000 0.60000
10.00000 73.00000 0.60000
11.00000 73.00000 0.60000
12.00000 73.00000 0.60000
13.00000 73.00000 0.60000
14.00000 73.00000 0.60000
15.00000 73.00000 0.60000
16.00000 73.00000 0.60000
17.00000 73.00000 0.60000
18.00000 73.00000 0.60000
19.00000 73.00000 0.60000
20.00000 73.00000 0.60000
21.00000 73.00000 0.60000
22.00000 73.00000 0.60000
23.00000 73.00000 0.60000
24.00000 73.00000 0.60000
25.00000 73.00000 0.60000
26.00000 73.00000 0.60000
27.00000 73.00000 0.60000
28.00000 73.00000 NaN
29.00000 73.00000 NaN
30.00000 73.00000 NaN
31.00000 73.00000 NaN
32.00000 73.00000 NaN
33.00000 73.00000 NaN
34.00000 73.00000 NaN
35.00000 73.00000 NaN
36.00000 73.00000 NaN
37.00000 73.00000 NaN
38.00000 73.00000 NaN
39.00000 73.00000 NaN
40.00000 73.00000 NaN
41.00000 73.00000 NaN
42.00000 73.00000 NaN
43.00000 73.00000 NaN
44.00000 73.00000 NaN
45.00000 73.00000 NaN
46.00000 73.00000 NaN
47.00000 73.00000 NaN
48.00000 73.00000 NaN
49.00000 73.00000 NaN
50.00000 73.00000 NaN
51.00000 73.00000 NaN
52.00000 73.00000 NaN
53.00000 73.00000 NaN
54.00000 73.00000 NaN
55.00000 73.00000 NaN
56.00000 73.00000 NaN
57.00000 73.00000 NaN
58.00000 73.00000 NaN
59.00000 73.00000 NaN
60.00000 73.00000 NaN
61.00000 73.00000 NaN
62.00000 73.00000 NaN
63.00000 73.00000 NaN
64.00000 73.00000 NaN
65.00000 73.00000 NaN
66.00000 73.00000 NaN
67.00000 73.00000 NaN
68.00000 73.00000 NaN
69.00000 73.00000 NaN
70.00000 73.00000 NaN
71.00000 73.00000 NaN
72.00000 73.00000 NaN
73.00000 73.00000 NaN
74.00000 73.00000 NaN
75.00000 73.00000 NaN
76.00000 73.00000 NaN
77.00000 73.00000 NaN
78.00000 73.00000 NaN
79.00000 73.00000 NaN
80.00000 73.00000 NaN
81.00000 73.00000 NaN
82.00000 73.00000 NaN
83.00000 73.00000 NaN
84.00000 73.00000 NaN
85.00000 73.00000 NaN
86.00000 73.00000 NaN
87.00000 73.00000 NaN
88.00000 73.00000 NaN
89.00000 73.00000 NaN
90.00000 73.00000 NaN
91.00000 73.00000 NaN
92.00000 73.00000 NaN
93.00000 73.00000 NaN
94.00000 73.00000 NaN
95.00000 73.00000 NaN
96.00000 73.00000 NaN
97.00000 73.00000 NaN
98.00000 73.00000 NaN
99.00000 73.00000 NaN
100.00000 73.00000 NaN

0.00000 74.00000 NaN
1.00000 74.00000 0.60000
2.00000 74.00000 0.60000
3.00000 74.00000 0.60000
4.00000 74.00000 0.60000
5.00000 74.00000 0.60000
6.00000 74.00000 0.60000
7.00000 74.00000 0.60000
8.00000 74.00000 0.60000
9.00000 74.00000 0.60000
10.00000 74.00000 0.60000
11.00000 74.00000 0.60000
12.00000 74.00000 0.60000
13.00000 74.00000 0.60000
14.00000 74.00000 0.60000
15.00000 74.00000 0.60000
16.00000 74.00000 0.60000
17.00000 74.00000 0.60000
18.00000 74.00000 0.60000
19.00000 74.00000 0.60000
20.00000 74.00000 0.60000
21.00000 74.00000 0.60000
22.00000 74.00000 0.60000
23.00000 74.00000 0.60000
24.00000 74.00000 0.60000
25.00000 74.00000 0.60000
26.00000 74.00000 0.60000
27.00000 74.00000 NaN
28.00000 74.00000 NaN
29.00000 74.00000 NaN
30.00000 74.00000 NaN
31.00000 74.00000 NaN
32.00000 74.00000 NaN
33.00000 74.00000 NaN
34.00000 74.00000 NaN
35.00000 74.00000 NaN
36.00000 74.00000 NaN
37.00000 74.00000 NaN
38.00000 74.00000 NaN
39.00000 74.00000 NaN
40.00000 74.00000 NaN
41.00000 74.00000 NaN
42.00000 74.00000 NaN
43.00000 74.00000 NaN
44.00000 74.00000 NaN
45.00000 74.00000 NaN
46.00000 74.00000 NaN
47.00000 74.00000 NaN
48.00000 74.00000 NaN
49.00000 74.00000 NaN
50.00000 74.00000 NaN
51.00000 74.00000 NaN
52.00000 74.00000 NaN
53.00000 74.00000 NaN
54.00000 74.00000 NaN
55.00000 74.00000 NaN
56.00000 74.00000 NaN
57.00000 74.00000 NaN
58.00000 74.00000 NaN
59.00000 74.00000 NaN
60.00000 74.00000 NaN
61.00000 74.00000 NaN
62.00000 74.00000 NaN
63.00000 74.00000 NaN
64.00000 74.00000 NaN
65.00000 74.00000 NaN
66.00000 74.00000 NaN
67.00000 74.00000 NaN
68.00000 74.00000 NaN
69.00000 74.00000 NaN
70.00000 74.00000 NaN
71.00000 74.00000 NaN
72.00000 74.00000 NaN
73.00000 74.00000 NaN
74.00000 74.00000 NaN
75.00000 74.00000 NaN
76.00000 74.00000 NaN
77.00000 74.00000 NaN
78.00000 74.00000 NaN
79.00000 74.00000 NaN
80.00000 74.00000 NaN
81.00000 74.00000 NaN
82.00000 74.00000 NaN
83.00000 74.00000 NaN
84.00000 74.00000 NaN
85.00000 74.00000 NaN
86.00000 74.00000 NaN
87.00000 74.00000 NaN
88.00000 74.00000 NaN
89.00000 74.00000 NaN
90.00000 74.00000 NaN
91.00000 74.00000 NaN
92.00000 74.00000 NaN
93.00000 74.00000 NaN
94.00000 74.00000 NaN
95.00000 74.00000 NaN
96.00000 74.00000 NaN
97.00000 74.00000 NaN
98.00000 74.00000 NaN
99.00000 74.00000 NaN
100.00000 74.00000 NaN

0.00000 75.00000 NaN
1.00000 75.00000 0.60000
2.00000 75.00000 0.60000
3.00000 75.00000 0.60000
4.00000 75.00000 0.60000
5.00000 75.00000 0.60000
6.00000 75.00000 0.60000
7.00000 75.00000 0.60000
8.00000 75.00000 0.60000
9.00000 75.00000 0.60000
10.00000 75.00000 0.60000
11.00000 75.00000 0.60000
12.00000 75.00000 0.60000
13.00000 75.00000 0.60000
14.00000 75.00000 0.60000
15.00000 75.00000 0.60000
16.00000 75.00000 0.60000
17.00000 75.00000 0.60000
18.00000 75.00000 0.60000
19.00000 75.00000 0.60000
20.00000 75.00000 0.60000
21.00000 75.00000 0.60000
22.00000 75.00000 0.60000
23.00000 75.00000 0.60000
24.00000 75.00000 0.60000
25.00000 75.00000 0.60000
26.00000 75.00000 NaN
27.00000 75.00000 NaN
28.00000 75.00000 NaN
29.00000 75.00000 NaN
30.00000 75.00000 NaN
31.00000 75.00000 NaN
32.00000 75.00000 NaN
33.00000 75.00000 NaN
34.00000 75.00000 NaN
35.00000 75.00000 NaN
36.00000 75.00000 NaN
37.00000 75.00000 NaN
38.00000 75.00000 NaN
39.00000 75.00000 NaN
40.00000 75.00000 NaN
41.00000 75.00000 NaN
42.00000 75.00000 NaN
43.00000 75.00000 NaN
44.00000 75.00000 NaN
45.00000 75.00000 NaN
46.00000 75.00000 NaN
47.00000 75.00000 NaN
48.00000 75.00000 NaN
49.00000 75.00000 NaN
50.00000 75.00000 NaN
51.00000 75.00000 NaN
52.00000 75.00000 NaN
53.00000 75.00000 NaN
54.00000 75.00000 NaN
55.00000 75.00000 NaN
56.00000 75.00000 NaN
57.00000 75.00000 NaN
58.00000 75.00000 NaN
59.00000 75.00000 NaN
60.00000 75.00000 NaN
61.00000 75.00000 NaN
62.00000 75.00000 NaN
63.00000 75.00000 NaN
64.00000 75.00000 NaN
65.00000 75.00000 NaN
66.00000 75.00000 NaN
67.00000 75.00000 NaN
68.00000 75.00000 NaN
69.00000 75.00000 NaN
70.00000 75.00000 NaN
71.00000 75.00000 NaN
72.00000 75.00000 NaN
73.00000 75.00000 NaN
74.00000 75.00000 NaN
75.00000 75.00000 NaN
76.00000 75.00000 NaN
77.00000 75.00000 NaN
78.00000 75.00000 NaN
79.00000 75.00000 NaN
80.00000 75.00000 NaN
81.00000 75.00000 NaN
82.00000 75.00000 NaN
83.00000 75.00000 NaN
84.00000 75.00000 NaN
85.00000 75.00000 NaN
86.00000 75.00000 NaN
87.00000 75.00000 NaN
88.00000 75.00000 NaN
89.00000 75.00000 NaN
90.00000 75.00000 NaN
91.00000 75.00000 NaN
92.00000 75.00000 NaN
93.00000 75.00000 NaN
94.00000 75.00000 NaN
95.00000 75.00000 NaN
96.00000 75.00000 NaN
97.00000 75.00000 NaN
98.00000 75.00000 NaN
99.00000 75.00000 NaN
100.00000 75.00000 NaN

0.00000 76.00000 NaN
1.00000 76.00000 0.60000
2.00000 76.00000 0.60000
3.00000 76.00000 0.60000
4.00000 76.00000 0.60000
5.00000 76.00000 0.60000
6.00000 76.00000 0.60000
7.00000 76.00000 0.60000
8.00000 76.00000 0.60000
9.00000 76.00000 0.60000
10.00000 76.00000 0.60000
11.00000 76.00000 0.60000
12.00000 76.00000 0.60000
13.00000 76.00000 0.60000
14.00000 76.00000 0.60000
15.00000 76.00000 0.60000
16.00000 76.00000 0.60000
17.00000 76.00000 0.60000
18.00000 76.00000 0.60000
19.00000 76.00000 0.60000
20.00000 76.00000 0.60000
21.00000 76.00000 0.60000
22.00000 76.00000 0.60000
23.00000 76.00000 0.60000
24.00000 76.00000 0.60000
25.00000 76.00000 NaN
26.00000 76.00000 NaN
27.00000 76.00000 NaN
28.00000 76.00000 NaN
29.00000 76.00000 NaN
30.00000 76.00000 NaN
31.00000 76.00000 NaN
32.00000 76.00000 NaN
33.00000 76.00000 NaN
34.00000 76.00000 NaN
35.00000 76.00000 NaN
36.00000 76.00000 NaN
37.00000 76.00000 NaN
38.00000 76.00000 NaN
39.00000 76.00000 NaN
40.00000 76.00000 NaN
41.00000 76.00000 NaN
42.00000 76.00000 NaN
43.00000 76.00000 NaN
44.00000 76.00000 NaN
45.00000 76.00000 NaN
46.00000 76.00000 NaN
47.00000 76.00000 NaN
48.00000 76.00000 NaN
49.00000 76.00000 NaN
50.00000 76.00000 NaN
51.00000 76.00000 NaN
52.00000 76.00000 NaN
53.00000 76.00000 NaN
54.00000 76.00000 NaN
55.00000 76.00000 NaN
56.00000 76.00000 NaN
57.00000 76.00000 NaN
58.00000 76.00000 NaN
59.00000 76.00000 NaN
60.00000 76.00000 NaN
61.00000 76.00000 NaN
62.00000 76.00000 NaN
63.00000 76.00000 NaN
64.00000 76.00000 NaN
65.00000 76.00000 NaN
66.00000 76.00000 NaN
67.00000 76.00000 NaN
68.00000 76.00000 NaN
69.00000 76.00000 NaN
70.00000 76.00000 NaN
71.00000 76.00000 NaN
72.00000 76.00000 NaN
73.00000 76.00000 NaN
74.00000 76.00000 NaN
75.00000 76.00000 NaN
76.00000 76.00000 NaN
77.00000 76.00000 NaN
78.00000 76.00000 NaN
79.00000 76.00000 NaN
80.00000 76.00000 NaN
81.00000 76.00000 NaN
82.00000 76.00000 NaN
83.00000 76.00000 NaN
84.00000 76.00000 NaN
85.00000 76.00000 NaN
86.00000 76.00000 NaN
87.00000 76.00000 NaN
88.00000 76.00000 NaN
89.00000 76.00000 NaN
90.00000 76.00000 NaN
91.00000 76.00000 NaN
92.00000 76.00000 NaN
93.00000 76.00000 NaN
94.00000 76.00000 NaN
95.00000 76.00000 NaN
96.00000 76.00000 NaN
97.00000 76.00000 NaN
98.00000 76.00000 NaN
99.00000 76.00000 NaN
100.00000 76.00000 NaN

0.00000 77.00000 NaN
1.00000 77.00000 0.60000
2.00000 77.00000 0.60000
3.00000 77.00000 0.60000
4.00000 77.00000 0.60000
5.00000 77.00000 0.60000
6.00000 77.00000 0.60000
7.00000 77.00000 0.60000
8.00000 77.00000 0.60000
9.00000 77.00000 0.60000
10.00000 77.00000 0.60000
11.00000 77.00000 0.60000
12.00000 77.00000 0.60000
13.00000 77.00000 0.60000
14.00000 77.00000 0.60000
15.00000 77.00000 0.60000
16.00000 77.00000 0.60000
17.00000 77.00000 0.60000
18.00000 77.00000 0.60000
19.00000 77.00000 0.60000
20.00000 77.00000 0.60000
21.00000 77.00000 0.60000
22.00000 77.00000 0.60000
23.00000 77.00000 0.60000
24.00000 77.00000 NaN
25.00000 77.00000 NaN
26.00000 77.00000 NaN
27.00000 77.00000 NaN
28.00000 77.00000 NaN
29.00000 77.00000 NaN
30.00000 77.00000 NaN
31.00000 77.00000 NaN
32.00000 77.00000 NaN
33.00000 77.00000 NaN
34.00000 77.00000 NaN
35.00000 77.00000 NaN
36.00000 77.00000 NaN
37.00000 77.00000 NaN
38.00000 77.00000 NaN
39.00000 77.00000 NaN
40.00000 77.00000 NaN
41.00000 77.00000 NaN
42.00000 77.00000 NaN
43.00000 77.00000 NaN
44.00000 77.00000 NaN
45.00000 77.00000 NaN
46.00000 77.00000 NaN
47.00000 77.00000 NaN
48.00000 77.00000 NaN
49.00000 77.00000 NaN
50.00000 77.00000 NaN
51.00000 77.00000 NaN
52.00000 77.00000 NaN
53.00000 77.00000 NaN
54.00000 77.00000 NaN
55.00000 77.00000 NaN
56.00000 77.00000 NaN
57.00000 77.00000 NaN
58.00000 77.00000 NaN
59.00000 77.00000 NaN
60.00000 77.00000 NaN
61.00000 77.00000 NaN
62.00000 77.00000 NaN
63.00000 77.00000 NaN
64.00000 77.00000 NaN
65.00000 77.00000 NaN
66.00000 77.00000 NaN
67.00000 77.00000 NaN
68.00000 77.00000 NaN
69.00000 77.00000 NaN
70.00000 77.00000 NaN
71.00000 77.00000 NaN
72.00000 77.00000 NaN
73.00000 77.00000 NaN
74.00000 77.00000 NaN
75.00000 77.00000 NaN
76.00000 77.00000 NaN
77.00000 77.00000 NaN
78.00000 77.00000 NaN
79.00000 77.00000 NaN
80.00000 77.00000 NaN
81.00000 77.00000 NaN
82.00000 77.00000 NaN
83.00000 77.00000 NaN
84.00000 77.00000 NaN
85.00000 77.00000 NaN
86.00000 77.00000 NaN
87.00000 77.00000 NaN
88.00000 77.00000 NaN
89.00000 77.00000 NaN
90.00000 77.00000 NaN
91.00000 77.00000 NaN
92.00000 77.00000 NaN
93.00000 77.00000 NaN
94.00000 77.00000 NaN
95.00000 77.00000 NaN
96.00000 77.00000 NaN
97.00000 77.00000 NaN
98.00000 77.00000 NaN
99.00000 77.00000 NaN
100.00000 77.00000 NaN

0.00000 78.00000 NaN
1.00000 78.00000 0.60000
2.00000 78.00000 0.60000
3.00000 78.00000 0.60000
4.00000 78.00000 0.60000
5.00000 78.00000 0.60000
6.00000 78.00000 0.60000
7.00000 78.00000 0.60000
8.00000 78.00000 0.60000
9.00000 78.00000 0.60000
10.00000 78.00000 0.60000
11.00000 78.00000 0.60000
12.00000 78.00000 0.60000
13.00000 78.00000 0.60000
14.00000 78.00000 0.60000
15.00000 78.00000 0.60000
16.00000 78.00000 0.60000
17.00000 78.00000 0.60000
18.00000 78.00000 0.60000
19.00000 78.00000 0.60000
20.00000 78.00000 0.60000
21.00000 78.00000 0.60000
22.00000 78.00000 0.60000
23.00000 78.00000 NaN
24.00000 78.00000 NaN
25.00000 78.00000 NaN
26.00000 78.00000 NaN
27.00000 78.00000 NaN
28.00000 78.00000 NaN
29.00000 78.00000 NaN
30.00000 78.00000 NaN
31.00000 78.00000 NaN
32.00000 78.00000 NaN
33.00000 78.00000 NaN
34.00000 78.00000 NaN
35.00000 78.00000 NaN
36.00000 78.00000 NaN
37.00000 78.00000 NaN
38.00000 78.00000 NaN
39.00000 78.00000 NaN
40.00000 78.00000 NaN
41.00000 78.00000 NaN
42.00000 78.00000 NaN
43.00000 78.00000 NaN
44.00000 78.00000 NaN
45.00000 78.00000 NaN
46.00000 78.00000 NaN
47.00000 78.00000 NaN
48.00000 78.00000 NaN
49.00000 78.00000 NaN
50.00000 78.00000 NaN
51.00000 78.00000 NaN
52.00000 78.00000 NaN
53.00000 78.00000 NaN
54.00000 78.00000 NaN
55.00000 78.00000 NaN
56.00000 78.00000 NaN
57.00000 78.00000 NaN
58.00000 78.00000 NaN
59.00000 78.00000 NaN
60.00000 78.00000 NaN
61.00000 78.00000 NaN
62.00000 78.00000 NaN
63.00000 78.00000 NaN
64.00000 78.00000 NaN
65.00000 78.00000 NaN
66.00000 78.00000 NaN
67.00000 78.00000 NaN
68.00000 78.00000 NaN
69.00000 78.00000 NaN
70.00000 78.00000 NaN
71.00000 78.00000 NaN
72.00000 78.00000 NaN
73.00000 78.00000 NaN
74.00000 78.00000 NaN
75.00000 78.00000 NaN
76.00000 78.00000 NaN
77.00000 78.00000 NaN
78.00000 78.00000 NaN
79.00000 78.00000 NaN
80.00000 78.00000 NaN
81.00000 78.00000 NaN
82.00000 78.00000 NaN
83.00000 78.00000 NaN
84.00000 78.00000 NaN
85.00000 78.00000 NaN
86.00000 78.00000 NaN
87.00000 78.00000 NaN
88.00000 78.00000 NaN
89.00000 78.00000 NaN
90.00000 78.00000 NaN
91.00000 78.00000 NaN
92.00000 78.00000 NaN
93.00000 78.00000 NaN
94.00000 78.00000 NaN
95.00000 78.00000 NaN
96.00000 78.00000 NaN
97.00000 78.00000 NaN
98.00000 78.00000 NaN
99.00000 78.00000 NaN
100.00000 78.00000 NaN

0.00000 79.00000 NaN
1.00000 79.00000 0.60000
2.00000 79.00000 0.60000
3.00000 79.00000 0.60000
4.00000 79.00000 0.60000
5.00000 79.00000 0.60000
6.00000 79.00000 0.60000
7.00000 79.00000 0.60000
8.00000 79.00000 0.60000
9.00000 79.00000 0.60000
10.00000 79.00000 0.60000
11.00000 79.00000 0.60000
12.00000 79.00000 0.60000
13.00000 79.00000 0.60000
14.00000 79.00000 0.60000
15.00000 79.00000 0.60000
16.00000 79.00000 0.60000
17.00000 79.00000 0.60000
18.00000 79.00000 0.60000
19.00000 79.00000 0.60000
20.00000 79.00000 0.60000
21.00000 79.00000 0.60000
22.00000 79.00000 NaN
23.00000 79.00000 NaN
24.00000 79.00000 NaN
25.00000 79.00000 NaN
26.00000 79.00000 NaN
27.00000 79.00000 NaN
28.00000 79.00000 NaN
29.00000 79.00000 NaN
30.00000 79.00000 NaN
31.00000 79.00000 NaN
32.00000 79.00000 NaN
33.00000 79.00000 NaN
34.00000 79.00000 NaN
35.00000 79.00000 NaN
36.00000 79.00000 NaN
37.00000 79.00000 NaN
38.00000 79.00000 NaN
39.00000 79.00000 NaN
40.00000 79.00000 NaN
41.00000 79.00000 NaN
42.00000 79.00000 NaN
43.00000 79.00000 NaN
44.00000 79.00000 NaN
45.00000 79.00000 NaN
46.00000 79.00000 NaN
47.00000 79.00000 NaN
48.00000 79.00000 NaN
49.00000 79.00000 NaN
50.00000 79.00000 NaN
51.00000 79.00000 NaN
52.00000 79.00000 NaN
53.00000 79.00000 NaN
54.00000 79.00000 NaN
55.00000 79.00000 NaN
56.00000 79.00000 NaN
57.00000 79.00000 NaN
58.00000 79.00000 NaN
59.00000 79.00000 NaN
60.00000 79.00000 NaN
61.00000 79.00000 NaN
62.00000 79.00000 NaN
63.00000 79.00000 NaN
64.00000 79.00000 NaN
65.00000 79.00000 NaN
66.00000 79.00000 NaN
67.00000 79.00000 NaN
68.00000 79.00000 NaN
69.00000 79.00000 NaN
70.00000 79.00000 NaN
71.00000 79.00000 NaN
72.00000 79.00000 NaN
73.00000 79.00000 NaN
74.00000 79.00000 NaN
75.00000 79.00000 NaN
76.00000 79.00000 NaN
77.00000 79.00000 NaN
78.00000 79.00000 NaN
79.00000 79.00000 NaN
80.00000 79.00000 NaN
81.00000 79.00000 NaN
82.00000 79.00000 NaN
83.00000 79.00000 NaN
84.00000 79.00000 NaN
85.00000 79.00000 NaN
86.00000 79.00000 NaN
87.00000 79.00000 NaN
88.00000 79.00000 NaN
89.00000 79.00000 NaN
90.00000 79.00000 NaN
91.00000 79.00000 NaN
92.00000 79.00000 NaN
93.00000 79.00000 NaN
94.00000 79.00000 NaN
95.00000 79.00000 NaN
96.00000 79.00000 NaN
97.00000 79.00000 NaN
98.00000 79.00000 NaN
99.00000 79.00000 NaN
100.00000 79.00000 NaN

0.00000 80.00000 NaN
1.00000 80.00000 0.60000
2.00000 80.00000 0.60000
3.00000 80.00000 0.60000
4.00000 80.00000 0.60000
5.00000 80.00000 0.60000
6.00000 80.00000 0.60000
7.00000 80.00000 0.60000
8.00000 80.00000 0.60000
9.00000 80.00000 0.60000
10.00000 80.00000 0.60000
11.00000 80.00000 0.60000
12.00000 80.00000 0.60000
13.00000 80.00000 0.60000
14.00000 80.00000 0.60000
15.00000 80.00000 0.60000
16.00000 80.00000 0.60000
17.00000 80.00000 0.60000
18.00000 80.00000 0.60000
19.00000 80.00000 0.60000
20.00000 80.00000 0.60000
21.00000 80.00000 NaN
22.00000 80.00000 NaN
23.00000 80.00000 NaN
24.00000 80.00000 NaN
25.00000 80.00000 NaN
26.00000 80.00000 NaN
27.00000 80.00000 NaN
28.00000 80.00000 NaN
29.00000 80.00000 NaN
30.00000 80.00000 NaN
31.00000 80.00000 NaN
32.00000 80.00000 NaN
33.00000 80.00000 NaN
34.00000 80.00000 NaN
35.00000 80.00000 NaN
36.00000 80.00000 NaN
37.00000 80.00000 NaN
38.00000 80.00000 NaN
39.00000 80.00000 NaN
40.00000 80.00000 NaN
41.00000 80.00000 NaN
42.00000 80.00000 NaN
43.00000 80.00000 NaN
44.00000 80.00000 NaN
45.00000 80.00000 NaN
46.00000 80.00000 NaN
47.00000 80.00000 NaN
48.00000 80.00000 NaN
49.00000 80.00000 NaN
50.00000 80.00000 NaN
51.00000 80.00000 NaN
52.00000 80.00000 NaN
53.00000 80.00000 NaN
54.00000 80.00000 NaN
55.00000 80.00000 NaN
56.00000 80.00000 NaN
57.00000 80.00000 NaN
58.00000 80.00000 NaN
59.00000 80.00000 NaN
60.00000 80.00000 NaN
61.00000 80.00000 NaN
62.00000 80.00000 NaN
63.00000 80.00000 NaN
64.00000 80.00000 NaN
65.00000 80.00000 NaN
66.00000 80.00000 NaN
67.00000 80.00000 NaN
68.00000 80.00000 NaN
69.00000 80.00000 NaN
70.00000 80.00000 NaN
71.00000 80.00000 NaN
72.00000 80.00000 NaN
73.00000 80.00000 NaN
74.00000 80.00000 NaN
75.00000 80.00000 NaN
76.00000 80.00000 NaN
77.00000 80.00000 NaN
78.00000 80.00000 NaN
79.00000 80.00000 NaN
80.00000 80.00000 NaN
81.00000 80.00000 NaN
82.00000 80.00000 NaN
83.00000 80.00000 NaN
84.00000 80.00000 NaN
85.00000 80.00000 NaN
86.00000 80.00000 NaN
87.00000 80.00000 NaN
88.00000 80.00000 NaN
89.00000 80.00000 NaN
90.00000 80.00000 NaN
91.00000 80.00000 NaN
92.00000 80.00000 NaN
93.00000 80.00000 NaN
94.00000 80.00000 NaN
95.00000 80.00000 NaN
96.00000 80.00000 NaN
97.00000 80.00000 NaN
98.00000 80.00000 NaN
99.00000 80.00000 NaN
100.00000 80.00000 NaN

0.00000 81.00000 NaN
1.00000 81.00000 0.60000
2.00000 81.00000 0.60000
3.00000 81.00000 0.60000
4.00000 81.00000 0.60000
5.00000 81.00000 0.60000
6.00000 81.00000 0.60000
7.00000 81.00000 0.60000
8.00000 81.00000 0.60000
9.00000 81.00000 0.60000
10.00000 81.00000 0.60000
11.00000 81.00000 0.60000
12.00000 81.00000 0.60000
13.00000 81.00000 0.60000
14.00000 81.00000 0.60000
15.00000 81.00000 0.60000
16.00000 81.00000 0.60000
17.00000 81.00000 0.60000
18.00000 81.00000 0.60000
19.00000 81.00000 0.60000
20.00000 81.00000 NaN
21.00000 81.00000 NaN
22.00000 81.00000 NaN
23.00000 81.00000 NaN
24.00000 81.00000 NaN
25.00000 81.00000 NaN
26.00000 81.00000 NaN
27.00000 81.00000 NaN
28.00000 81.00000 NaN
29.00000 81.00000 NaN
30.00000 81.00000 NaN
31.00000 81.00000 NaN
32.00000 81.00000 NaN
33.00000 81.00000 NaN
34.00000 81.00000 NaN
35.00000 81.00000 NaN
36.00000 81.00000 NaN
37.00000 81.00000 NaN
38.00000 81.00000 NaN
39.00000 81.00000 NaN
40.00000 81.00000 NaN
41.00000 81.00000 NaN
42.00000 81.00000 NaN
43.00000 81.00000 NaN
44.00000 81.00000 NaN
45.00000 81.00000 NaN
46.00000 81.00000 NaN
47.00000 81.00000 NaN
48.00000 81.00000 NaN
49.00000 81.00000 NaN
50.00000 81.00000 NaN
51.00000 81.00000 NaN
52.00000 81.00000 NaN
53.00000 81.00000 NaN
54.00000 81.00000 NaN
55.00000 81.00000 NaN
56.00000 81.00000 NaN
57.00000 81.00000 NaN
58.00000 81.00000 NaN
59.00000 81.00000 NaN
60.00000 81.00000 NaN
61.00000 81.00000 NaN
62.00000 81.00000 NaN
63.00000 81.00000 NaN
64.00000 81.00000 NaN
65.00000 81.00000 NaN
66.00000 81.00000 NaN
67.00000 81.00000 NaN
68.00000 81.00000 NaN
69.00000 81.00000 NaN
70.00000 81.00000 NaN
71.00000 81.00000 NaN
72.00000 81.00000 NaN
73.00000 81.00000 NaN
74.00000 81.00000 NaN
75.00000 81.00000 NaN
76.00000 81.00000 NaN
77.00000 81.00000 NaN
78.00000 81.00000 NaN
79.00000 81.00000 NaN
80.00000 81.00000 NaN
81.00000 81.00000 NaN
82.00000 81.00000 NaN
83.00000 81.00000 NaN
84.00000 81.00000 NaN
85.00000 81.00000 NaN
86.00000 81.00000 NaN
87.00000 81.00000 NaN
88.00000 81.00000 NaN
89.00000 81.00000 NaN
90.00000 81.00000 NaN
91.00000 81.00000 NaN
92.00000 81.00000 NaN
93.00000 81.00000 NaN
94.00000 81.00000 NaN
95.00000 81.00000 NaN
96.00000 81.00000 NaN
97.00000 81.00000 NaN
98.00000 81.00000 NaN
99.00000 81.00000 NaN
100.00000 81.00000 NaN

0.00000 82.00000 NaN
1.00000 82.00000 0.60000
2.00000 82.00000 0.60000
3.00000 82.00000 0.60000
4.00000 82.00000 0.60000
5.00000 82.00000 0.60000
6.00000 82.00000 0.60000
7.00000 82.00000 0.60000
8.00000 82.00000 0.60000
9.00000 82.00000 0.60000
10.00000 82.00000 0.60000
11.00000 82.00000 0.60000
12.00000 82.00000 0.60000
13.00000 82.00000 0.60000
14.00000 82.00000 0.60000
15.00000 82.00000 0.60000
16.00000 82.00000 0.60000
17.00000 82.00000 0.60000
18.00000 82.00000 0.60000
19.00000 82.00000 NaN
20.00000 82.00000 NaN
21.00000 82.00000 NaN
22.00000 82.00000 NaN
23.00000 82.00000 NaN
24.00000 82.00000 NaN
25.00000 82.00000 NaN
26.00000 82.00000 NaN
27.00000 82.00000 NaN
28.00000 82.00000 NaN
29.00000 82.00000 NaN
30.00000 82.00000 NaN
31.00000 82.00000 NaN
32.00000 82.00000 NaN
33.00000 82.00000 NaN
34.00000 82.00000 NaN
35.00000 82.00000 NaN
36.00000 82.00000 NaN
37.00000 82.00000 NaN
38.00000 82.00000 NaN
39.00000 82.00000 NaN
40.00000 82.00000 NaN
41.00000 82.00000 NaN
42.00000 82.00000 NaN
43.00000 82.00000 NaN
44.00000 82.00000 NaN
45.00000 82.00000 NaN
46.00000 82.00000 NaN
47.00000 82.00000 NaN
48.00000 82.00000 NaN
49.00000 82.00000 NaN
50.00000 82.00000 NaN
51.00000 82.00000 NaN
52.00000 82.00000 NaN
53.00000 82.00000 NaN
54.00000 82.00000 NaN
55.00000 82.00000 NaN
56.00000 82.00000 NaN
57.00000 82.00000 NaN
58.00000 82.00000 NaN
59.00000 82.00000 NaN
60.00000 82.00000 NaN
61.00000 82.00000 NaN
62.00000 82.00000 NaN
63.00000 82.00000 NaN
64.00000 82.00000 NaN
65.00000 82.00000 NaN
66.00000 82.00000 NaN
67.00000 82.00000 NaN
68.00000 82.00000 NaN
69.00000 82.00000 NaN
70.00000 82.00000 NaN
71.00000 82.00000 NaN
72.00000 82.00000 NaN
73.00000 82.00000 NaN
74.00000 82.00000 NaN
75.00000 82.00000 NaN
76.00000 82.00000 NaN
77.00000 82.00000 NaN
78.00000 82.00000 NaN
79.00000 82.00000 NaN
80.00000 82.00000 NaN
81.00000 82.00000 NaN
82.00000 82.00000 NaN
83.00000 82.00000 NaN
84.00000 82.00000 NaN
85.00000 82.00000 NaN
86.00000 82.00000 NaN
87.00000 82.00000 NaN
88.00000 82.00000 NaN
89.00000 82.00000 NaN
90.00000 82.00000 NaN
91.00000 82.00000 NaN
92.00000 82.00000 NaN
93.00000 82.00000 NaN
94.00000 82.00000 NaN
95.00000 82.00000 NaN
96.00000 82.00000 NaN
97.00000 82.00000 NaN
98.00000 82.00000 NaN
99.00000 82.00000 NaN
100.00000 82.00000 NaN

0.00000 83.00000 NaN
1.00000 83.00000 0.60000
2.00000 83.00000 0.60000
3.00000 83.00000 0.60000
4.00000 83.00000 0.60000
5.00000 83.00000 0.60000
6.00000 83.00000 0.60000
7.00000 83.00000 0.60000
8.00000 83.00000 0.60000
9.00000 83.00000 0.60000
10.00000 83.00000 0.60000
11.00000 83.00000 0.60000
12.00000 83.00000 0.60000
13.00000 83.00000 0.60000
14.00000 83.00000 0.60000
15.00000 83.00000 0.60000
16.00000 83.00000 0.60000
17.00000 83.00000 0.60000
18.00000 83.00000 NaN
19.00000 83.00000 NaN
20.00000 83.00000 NaN
21.00000 83.00000 NaN
22.00000 83.00000 NaN
23.00000 83.00000 NaN
24.00000 83.00000 NaN
25.00000 83.00000 NaN
26.00000 83.00000 NaN
27.00000 83.00000 NaN
28.00000 83.00000 NaN
29.00000 83.00000 NaN
30.00000 83.00000 NaN
31.00000 83.00000 NaN
32.00000 83.00000 NaN
33.00000 83.00000 NaN
34.00000 83.00000 NaN
35.00000 83.00000 NaN
36.00000 83.00000 NaN
37.00000 83.00000 NaN
38.00000 83.00000 NaN
39.00000 83.00000 NaN
40.00000 83.00000 NaN
41.00000 83.00000 NaN
42.00000 83.00000 NaN
43.00000 83.00000 NaN
44.00000 83.00000 NaN
45.00000 83.00000 NaN
46.00000 83.00000 NaN
47.00000 83.00000 NaN
48.00000 83.00000 NaN
49.00000 83.00000 NaN
50.00000 83.00000 NaN
51.00000 83.00000 NaN
52.00000 83.00000 NaN
53.00000 83.00000 NaN
54.00000 83.00000 NaN
55.00000 83.00000 NaN
56.00000 83.00000 NaN
57.00000 83.00000 NaN
58.00000 83.00000 NaN
59.00000 83.00000 NaN
60.00000 83.00000 NaN
61.00000 83.00000 NaN
62.00000 83.00000 NaN
63.00000 83.00000 NaN
64.00000 83.00000 NaN
65.00000 83.00000 NaN
66.00000 83.00000 NaN
67.00000 83.00000 NaN
68.00000 83.00000 NaN
69.00000 83.00000 NaN
70.00000 83.00000 NaN
71.00000 83.00000 NaN
72.00000 83.00000 NaN
73.00000 83.00000 NaN
74.00000 83.00000 NaN
75.00000 83.00000 NaN
76.00000 83.00000 NaN
77.00000 83.00000 NaN
78.00000 83.00000 NaN
79.00000 83.00000 NaN
80.00000 83.00000 NaN
81.00000 83.00000 NaN
82.00000 83.00000 NaN
83.00000 83.00000 NaN
84.00000 83.00000 NaN
85.00000 83.00000 NaN
86.00000 83.00000 NaN
87.00000 83.00000 NaN
88.00000 83.00000 NaN
89.00000 83.00000 NaN
90.00000 83.00000 NaN
91.00000 83.00000 NaN
92.00000 83.00000 NaN
93.00000 83.00000 NaN
94.00000 83.00000 NaN
95.00000 83.00000 NaN
96.00000 83.00000 NaN
97.00000 83.00000 NaN
98.00000 83.00000 NaN
99.00000 83.00000 NaN
100.00000 83.00000 NaN

0.00000 84.00000 NaN
1.00000 84.00000 0.60000
2.00000 84.00000 0.60000
3.00000 84.00000 0.60000
4.00000 84.00000 0.60000
5.00000 84.00000 0.60000
6.00000 84.00000 0.60000
7.00000 84.00000 0.60000
8.00000 84.00000 0.60000
9.00000 84.00000 0.60000
10.00000 84.00000 0.60000
11.00000 84.00000 0.60000
12.00000 84.00000 0.60000
13.00000 84.00000 0.60000
14.00000 84.00000 0.60000
15.00000 84.00000 0.60000
16.00000 84.00000 0.60000
17.00000 84.00000 NaN
18.00000 84.00000 NaN
19.00000 84.00000 NaN
20.00000 84.00000 NaN
21.00000 84.00000 NaN
22.00000 84.00000 NaN
23.00000 84.00000 NaN
24.00000 84.00000 NaN
25.00000 84.00000 NaN
26.00000 84.00000 NaN
27.00000 84.00000 NaN
28.00000 84.00000 NaN
29.00000 84.00000 NaN
30.00000 84.00000 NaN
31.00000 84.00000 NaN
32.00000 84.00000 NaN
33.00000 84.00000 NaN
34.00000 84.00000 NaN
35.00000 84.00000 NaN
36.00000 84.00000 NaN
37.00000 84.00000 NaN
38.00000 84.00000 NaN
39.00000 84.00000 NaN
40.00000 84.00000 NaN
41.00000 84.00000 NaN
42.00000 84.00000 NaN
43.00000 84.00000 NaN
44.00000 84.00000 NaN
45.00000 84.00000 NaN
46.00000 84.00000 NaN
47.00000 84.00000 NaN
48.00000 84.00000 NaN
49.00000 84.00000 NaN
50.00000 84.00000 NaN
51.00000 84.00000 NaN
52.00000 84.00000 NaN
53.00000 84.00000 NaN
54.00000 84.00000 NaN
55.00000 84.00000 NaN
56.00000 84.00000 NaN
57.00000 84.00000 NaN
58.00000 84.00000 NaN
59.00000 84.00000 NaN
60.00000 84.00000 NaN
61.00000 84.00000 NaN
62.00000 84.00000 NaN
63.00000 84.00000 NaN
64.00000 84.00000 NaN
65.00000 84.00000 NaN
66.00000 84.00000 NaN
67.00000 84.00000 NaN
68.00000 84.00000 NaN
69.00000 84.00000 NaN
70.00000 84.00000 NaN
71.00000 84.00000 NaN
72.00000 84.00000 NaN
73.00000 84.00000 NaN
74.00000 84.00000 NaN
75.00000 84.00000 NaN
76.00000 84.00000 NaN
77.00000 84.00000 NaN
78.00000 84.00000 NaN
79.00000 84.00000 NaN
80.00000 84.00000 NaN
81.00000 84.00000 NaN
82.00000 84.00000 NaN
83.00000 84.00000 NaN
84.00000 84.00000 NaN
85.00000 84.00000 NaN
86.00000 84.00000 NaN
87.00000 84.00000 NaN
88.00000 84.00000 NaN
89.00000 84.00000 NaN
90.00000 84.00000 NaN
91.00000 84.00000 NaN
92.00000 84.00000 NaN
93.00000 84.00000 NaN
94.00000 84.00000 NaN
95.00000 84.00000 NaN
96.00000 84.00000 NaN
97.00000 84.00000 NaN
98.00000 84.00000 NaN
99.00000 84.00000 NaN
100.00000 84.00000 NaN

0.00000 85.00000 NaN
1.00000 85.00000 0.60000
2.00000 85.00000 0.60000
3.00000 85.00000 0.60000
4.00000 85.00000 0.60000
5.00000 85.00000 0.60000
6.00000 85.00000 0.60000
7.00000 85.00000 0.60000
8.00000 85.00000 0.60000
9.00000 85.00000 0.60000
10.00000 85.00000 0.60000
11.00000 85.00000 0.60000
12.00000 85.00000 0.60000
13.00000 85.00000 0.60000
14.00000 85.00000 0.60000
15.00000 85.00000 0.60000
16.00000 85.00000 NaN
17.00000 85.00000 NaN
18.00000 85.00000 NaN
19.00000 85.00000 NaN
20.00000 85.00000 NaN
21.00000 85.00000 NaN
22.00000 85.00000 NaN
23.00000 85.00000 NaN
24.00000 85.00000 NaN
25.00000 85.00000 NaN
26.00000 85.00000 NaN
27.00000 85.00000 NaN
28.00000 85.00000 NaN
29.00000 85.00000 NaN
30.00000 85.00000 NaN
31.00000 85.00000 NaN
32.00000 85.00000 NaN
33.00000 85.00000 NaN
34.00000 85.00000 NaN
35.00000 85.00000 NaN
36.00000 85.00000 NaN
37.00000 85.00000 NaN
38.00000 85.00000 NaN
39.00000 85.00000 NaN
40.00000 85.00000 NaN
41.00000 85.00000 NaN
42.00000 85.00000 NaN
43.00000 85.00000 NaN
44.00000 85.00000 NaN
45.00000 85.00000 NaN
46.00000 85.00000 NaN
47.00000 85.00000 NaN
48.00000 85.00000 NaN
49.00000 85.00000 NaN
50.00000 85.00000 NaN
51.00000 85.00000 NaN
52.00000 85.00000 NaN
53.00000 85.00000 NaN
54.00000 85.00000 NaN
55.00000 85.00000 NaN
56.00000 85.00000 NaN
57.00000 85.00000 NaN
58.00000 85.00000 NaN
59.00000 85.00000 NaN
60.00000 85.00000 NaN
61.00000 85.00000 NaN
62.00000 85.00000 NaN
63.00000 85.00000 NaN
64.00000 85.00000 NaN
65.00000 85.00000 NaN
66.00000 85.00000 NaN
67.00000 85.00000 NaN
68.00000 85.00000 NaN
69.00000 85.00000 NaN
70.00000 85.00000 NaN
71.00000 85.00000 NaN
72.00000 85.00000 NaN
73.00000 85.00000 NaN
74.00000 85.00000 NaN
75.00000 85.00000 NaN
76.00000 85.00000 NaN
77.00000 85.00000 NaN
78.00000 85.00000 NaN
79.00000 85.00000 NaN
80.00000 85.00000 NaN
81.00000 85.00000 NaN
82.00000 85.00000 NaN
83.00000 85.00000 NaN
84.00000 85.00000 NaN
85.00000 85.00000 NaN
86.00000 85.00000 NaN
87.00000 85.00000 NaN
88.00000 85.00000 NaN
89.00000 85.00000 NaN
90.00000 85.00000 NaN
91.00000 85.00000 NaN
92.00000 85.00000 NaN
93.00000 85.00000 NaN
94.00000 85.00000 NaN
95.00000 85.00000 NaN
96.00000 85.00000 NaN
97.00000 85.00000 NaN
98.00000 85.00000 NaN
99.00000 85.00000 NaN
100.00000 85.00000 NaN

0.00000 86.00000 NaN
1.00000 86.00000 0.60000
2.00000 86.00000 0.60000
3.00000 86.00000 0.60000
4.00000 86.00000 0.60000
5.00000 86.00000 0.60000
6.00000 86.00000 0.60000
7.00000 86.00000 0.60000
8.00000 86.00000 0.60000
9.00000 86.00000 0.60000
10.00000 86.00000 0.60000
11.00000 86.00000 0.60000
12.00000 86.00000 0.60000
13.00000 86.00000 0.60000
14.00000 86.00000 0.60000
15.00000 86.00000 NaN
16.00000 86.00000 NaN
17.00000 86.00000 NaN
18.00000 86.00000 NaN
19.00000 86.00000 NaN
20.00000 86.00000 NaN
21.00000 86.00000 NaN
22.00000 86.00000 NaN
23.00000 86.00000 NaN
24.00000 86.00000 NaN
25.00000 86.00000 NaN
26.00000 86.00000 NaN
27.00000 86.00000 NaN
28.00000 86.00000 NaN
29.00000 86.00000 NaN
30.00000 86.00000 NaN
31.00000 86.00000 NaN
32.00000 86.00000 NaN
33.00000 86.00000 NaN
34.00000 86.00000 NaN
35.00000 86.00000 NaN
36.00000 86.00000 NaN
37.00000 86.00000 NaN
38.00000 86.00000 NaN
39.00000 86.00000 NaN
40.00000 86.00000 NaN
41.00000 86.00000 NaN
42.00000 86.00000 NaN
43.00000 86.00000 NaN
44.00000 86.00000 NaN
45.00000 86.00000 NaN
46.00000 86.00000 NaN
47.00000 86.00000 NaN
48.00000 86.00000 NaN
49.00000 86.00000 NaN
50.00000 86.00000 NaN
51.00000 86.00000 NaN
52.00000 86.00000 NaN
53.00000 86.00000 NaN
54.00000 86.00000 NaN
55.00000 86.00000 NaN
56.00000 86.00000 NaN
57.00000 86.00000 NaN
58.00000 86.00000 NaN
59.00000 86.00000 NaN
60.00000 86.00000 NaN
61.00000 86.00000 NaN
62.00000 86.00000 NaN
63.00000 86.00000 NaN
64.00000 86.00000 NaN
65.00000 86.00000 NaN
66.00000 86.00000 NaN
67.00000 86.00000 NaN
68.00000 86.00000 NaN
69.00000 86.00000 NaN
70.00000 86.00000 NaN
71.00000 86.00000 NaN
72.00000 86.00000 NaN
73.00000 86.00000 NaN
74.00000 86.00000 NaN
75.00000 86.00000 NaN
76.00000 86.00000 NaN
77.00000 86.00000 NaN
78.00000 86.00000 NaN
79.00000 86.00000 NaN
80.00000 86.00000 NaN
81.00000 86.00000 NaN
82.00000 86.00000 NaN
83.00000 86.00000 NaN
84.00000 86.00000 NaN
85.00000 86.00000 NaN
86.00000 86.00000 NaN
87.00000 86.00000 NaN
88.00000 86.00000 NaN
89.00000 86.00000 NaN
90.00000 86.00000 NaN
91.00000 86.00000 NaN
92.00000 86.00000 NaN
93.00000 86.00000 NaN
94.00000 86.00000 NaN
95.00000 86.00000 NaN
96.00000 86.00000 NaN
97.00000 86.00000 NaN
98.00000 86.00000 NaN
99.00000 86.00000 NaN
100.00000 86.00000 NaN

0.00000 87.00000 NaN
1.00000 87.00000 0.60000
2.00000 87.00000 0.60000
3.00000 87.00000 0.60000
4.00000 87.00000 0.60000
5.00000 87.00000 0.60000
6.00000 87.00000 0.60000
7.00000 87.00000 0.60000
8.00000 87.00000 0.60000
9.00000 87.00000 0.60000
10.00000 87.00000 0.60000
11.00000 87.00000 0.60000
12.00000 87.00000 0.60000
13.00000 87.00000 0.60000
14.00000 87.00000 NaN
15.00000 87.00000 NaN
16.00000 87.00000 NaN
17.00000 87.00000 NaN
18.00000 87.00000 NaN
19.00000 87.00000 NaN
20.00000 87.00000 NaN
21.00000 87.00000 NaN
22.00000 87.00000 NaN
23.00000 87.00000 NaN
24.00000 87.00000 NaN
25.00000 87.00000 NaN
26.00000 87.00000 NaN
27.00000 87.00000 NaN
28.00000 87.00000 NaN
29.00000 87.00000 NaN
30.00000 87.00000 NaN
31.00000 87.00000 NaN
32.00000 87.00000 NaN
33.00000 87.00000 NaN
34.00000 87.00000 NaN
35.00000 87.00000 NaN
36.00000 87.00000 NaN
37.00000 87.00000 NaN
38.00000 87.00000 NaN
39.00000 87.00000 NaN
40.00000 87.00000 NaN
41.00000 87.00000 NaN
42.00000 87.00000 NaN
43.00000 87.00000 NaN
44.00000 87.00000 NaN
45.00000 87.00000 NaN
46.00000 87.00000 NaN
47.00000 87.00000 NaN
48.00000 87.00000 NaN
49.00000 87.00000 NaN
50.00000 87.00000 NaN
51.00000 87.00000 NaN
52.00000 87.00000 NaN
53.00000 87.00000 NaN
54.00000 87.00000 NaN
55.00000 87.00000 NaN
56.00000 87.00000 NaN
57.00000 87.00000 NaN
58.00000 87.00000 NaN
59.00000 87.00000 NaN
60.00000 87.00000 NaN
61.00000 87.00000 NaN
62.00000 87.00000 NaN
63.00000 87.00000 NaN
64.00000 87.00000 NaN
65.00000 87.00000 NaN
66.00000 87.00000 NaN
67.00000 87.00000 NaN
68.00000 87.00000 NaN
69.00000 87.00000 NaN
70.00000 87.00000 NaN
71.00000 87.00000 NaN
72.00000 87.00000 NaN
73.00000 87.00000 NaN
74.00000 87.00000 NaN
75.00000 87.00000 NaN
76.00000 87.00000 NaN
77.00000 87.00000 NaN
78.00000 87.00000 NaN
79.00000 87.00000 NaN
80.00000 87.00000 NaN
81.00000 87.00000 NaN
82.00000 87.00000 NaN
83.00000 87.00000 NaN
84.00000 87.00000 NaN
85.00000 87.00000 NaN
86.00000 87.00000 NaN
87.00000 87.00000 NaN
88.00000 87.00000 NaN
89.00000 87.00000 NaN
90.00000 87.00000 NaN
91.00000 87.00000 NaN
92.00000 87.00000 NaN
93.00000 87.00000 NaN
94.00000 87.00000 NaN
95.00000 87.00000 NaN
96.00000 87.00000 NaN
97.00000 87.00000 NaN
98.00000 87.00000 NaN
99.00000 87.00000 NaN
100.00000 87.00000 NaN

0.00000 88.00000 NaN
1.00000 88.00000 0.60000
2.00000 88.00000 0.60000
3.00000 88.00000 0.60000
4.00000 88.00000 0.60000
5.00000 88.00000 0.60000
6.00000 88.00000 0.60000
7.00000 88.00000 0.60000
8.00000 88.00000 0.60000
9.00000 88.00000 0.60000
10.00000 88.00000 0.60000
11.00000 88.00000 0.60000
12.00000 88.00000 0.60000
13.00000 88.00000 NaN
14.00000 88.00000 NaN
15.00000 88.00000 NaN
16.00000 88.00000 NaN
17.00000 88.00000 NaN
18.00000 88.00000 NaN
19.00000 88.00000 NaN
20.00000 88.00000 NaN
21.00000 88.00000 NaN
22.00000 88.00000 NaN
23.00000 88.00000 NaN
24.00000 88.00000 NaN
25.00000 88.00000 NaN
26.00000 88.00000 NaN
27.00000 88.00000 NaN
28.00000 88.00000 NaN
29.00000 88.00000 NaN
30.00000 88.00000 NaN
31.00000 88.00000 NaN
32.00000 88.00000 NaN
33.00000 88.00000 NaN
34.00000 88.00000 NaN
35.00000 88.00000 NaN
36.00000 88.00000 NaN
37.00000 88.00000 NaN
38.00000 88.00000 NaN
39.00000 88.00000 NaN
40.00000 88.00000 NaN
41.00000 88.00000 NaN
42.00000 88.00000 NaN
43.00000 88.00000 NaN
44.00000 88.00000 NaN
45.00000 88.00000 NaN
46.00000 88.00000 NaN
47.00000 88.00000 NaN
48.00000 88.00000 NaN
49.00000 88.00000 NaN
50.00000 88.00000 NaN
51.00000 88.00000 NaN
52.00000 88.00000 NaN
53.00000 88.00000 NaN
54.00000 88.00000 NaN
55.00000 88.00000 NaN
56.00000 88.00000 NaN
57.00000 88.00000 NaN
58.00000 88.00000 NaN
59.00000 88.00000 NaN
60.00000 88.00000 NaN
61.00000 88.00000 NaN
62.00000 88.00000 NaN
63.00000 88.00000 NaN
64.00000 88.00000 NaN
65.00000 88.00000 NaN
66.00000 88.00000 NaN
67.00000 88.00000 NaN
68.00000 88.00000 NaN
69.00000 88.00000 NaN
70.00000 88.00000 NaN
71.00000 88.00000 NaN
72.00000 88.00000 NaN
73.00000 88.00000 NaN
74.00000 88.00000 NaN
75.00000 88.00000 NaN
76.00000 88.00000 NaN
77.00000 88.00000 NaN
78.00000 88.00000 NaN
79.00000 88.00000 NaN
80.00000 88.00000 NaN
81.00000 88.00000 NaN
82.00000 88.00000 NaN
83.00000 88.00000 NaN
84.00000 88.00000 NaN
85.00000 88.00000 NaN
86.00000 88.00000 NaN
87.00000 88.00000 NaN
88.00000 88.00000 NaN
89.00000 88.00000 NaN
90.00000 88.00000 NaN
91.00000 88.00000 NaN
92.00000 88.00000 NaN
93.00000 88.00000 NaN
94.00000 88.00000 NaN
95.00000 88.00000 NaN
96.00000 88.00000 NaN
97.00000 88.00000 NaN
98.00000 88.00000 NaN
99.00000 88.00000 NaN
100.00000 88.00000 NaN

0.00000 89.00000 NaN
1.00000 89.00000 0.60000
2.00000 89.00000 0.60000
3.00000 89.00000 0.60000
4.00000 89.00000 0.60000
5.00000 89.00000 0.60000
6.00000 89.00000 0.60000
7.00000 89.00000 0.60000
8.00000 89.00000 0.60000
9.00000 89.00000 0.60000
10.00000 89.00000 0.60000
11.00000 89.00000 0.60000
12.00000 89.00000 NaN
13.00000 89.00000 NaN
14.00000 89.00000 NaN
15.00000 89.00000 NaN
16.00000 89.00000 NaN
17.00000 89.00000 NaN
18.00000 89.00000 NaN
19.00000 89.00000 NaN
20.00000 89.00000 NaN
21.00000 89.00000 NaN
22.00000 89.00000 NaN
23.00000 89.00000 NaN
24.00000 89.00000 NaN
25.00000 89.00000 NaN
26.00000 89.00000 NaN
27.00000 89.00000 NaN
28.00000 89.00000 NaN
29.00000 89.00000 NaN
30.00000 89.00000 NaN
31.00000 89.00000 NaN
32.00000 89.00000 NaN
33.00000 89.00000 NaN
34.00000 89.00000 NaN
35.00000 89.00000 NaN
36.00000 89.00000 NaN
37.00000 89.00000 NaN
38.00000 89.00000 NaN
39.00000 89.00000 NaN
40.00000 89.00000 NaN
41.00000 89.00000 NaN
42.00000 89.00000 NaN
43.00000 89.00000 NaN
44.00000 89.00000 NaN
45.00000 89.00000 NaN
46.00000 89.00000 NaN
47.00000 89.00000 NaN
48.00000 89.00000 NaN
49.00000 89.00000 NaN
50.00000 89.00000 NaN
51.00000 89.00000 NaN
52.00000 89.00000 NaN
53.00000 89.00000 NaN
54.00000 89.00000 NaN
55.00000 89.00000 NaN
56.00000 89.00000 NaN
57.00000 89.00000 NaN
58.00000 89.00000 NaN
59.00000 89.00000 NaN
60.00000 89.00000 NaN
61.00000 89.00000 NaN
62.00000 89.00000 NaN
63.00000 89.00000 NaN
64.00000 89.00000 NaN
65.00000 89.00000 NaN
66.00000 89.00000 NaN
67.00000 89.00000 NaN
68.00000 89.00000 NaN
69.00000 89.00000 NaN
70.00000 89.00000 NaN
71.00000 89.00000 NaN
72.00000 89.00000 NaN
73.00000 89.00000 NaN
74.00000 89.00000 NaN
75.00000 89.00000 NaN
76.00000 89.00000 NaN
77.00000 89.00000 NaN
78.00000 89.00000 NaN
79.00000 89.00000 NaN
80.00000 89.00000 NaN
81.00000 89.00000 NaN
82.00000 89.00000 NaN
83.00000 89.00000 NaN
84.00000 89.00000 NaN
85.00000 89.00000 NaN
86.00000 89.00000 NaN
87.00000 89.00000 NaN
88.00000 89.00000 NaN
89.00000 89.00000 NaN
90.00000 89.00000 NaN
91.00000 89.00000 NaN
92.00000 89.00000 NaN
93.00000 89.00000 NaN
94.00000 89.00000 NaN
95.00000 89.00000 NaN
96.00000 89.00000 NaN
97.00000 89.00000 NaN
98.00000 89.00000 NaN
99.00000 89.00000 NaN
100.00000 89.00000 NaN

0.00000 90.00000 NaN
1.00000 90.00000 0.60000
2.00000 90.00000 0.60000
3.00000 90.00000 0.60000
4.00000 90.00000 0.60000
5.00000 90.00000 0.60000
6.00000 90.00000 0.60000
7.00000 90.00000 0.60000
8.00000 90.00000 0.60000
9.00000 90.00000 0.60000
10.00000 90.00000 0.60000
11.00000 90.00000 NaN
12.00000 90.00000 NaN
13.00000 90.00000 NaN
14.00000 90.00000 NaN
15.00000 90.00000 NaN
16.00000 90.00000 NaN
17.00000 90.00000 NaN
18.00000 90.00000 NaN
19.00000 90.00000 NaN
20.00000 90.00000 NaN
21.00000 90.00000 NaN
22.00000 90.00000 NaN
23.00000 90.00000 NaN
24.00000 90.00000 NaN
25.00000 90.00000 NaN
26.00000 90.00000 NaN
27.00000 90.00000 NaN
28.00000 90.00000 NaN
29.00000 90.00000 NaN
30.00000 90.00000 NaN
31.00000 90.00000 NaN
32.00000 90.00000 NaN
33.00000 90.00000 NaN
34.00000 90.00000 NaN
35.00000 90.00000 NaN
36.00000 90.00000 NaN
37.00000 90.00000 NaN
38.00000 90.00000 NaN
39.00000 90.00000 NaN
40.00000 90.00000 NaN
41.00000 90.00000 NaN
42.00000 90.00000 NaN
43.00000 90.00000 NaN
44.00000 90.00000 NaN
45.00000 90.00000 NaN
46.00000 90.00000 NaN
47.00000 90.00000 NaN
48.00000 90.00000 NaN
49.00000 90.00000 NaN
50.00000 90.00000 NaN
51.00000 90.00000 NaN
52.00000 90.00000 NaN
53.00000 90.00000 NaN
54.00000 90.00000 NaN
55.00000 90.00000 NaN
56.00000 90.00000 NaN
57.00000 90.00000 NaN
58.00000 90.00000 NaN
59.00000 90.00000 NaN
60.00000 90.00000 NaN
61.00000 90.00000 NaN
62.00000 90.00000 NaN
63.00000 90.00000 NaN
64.00000 90.00000 NaN
65.00000 90.00000 NaN
66.00000 90.00000 NaN
67.00000 90.00000 NaN
68.00000 90.00000 NaN
69.00000 90.00000 NaN
70.00000 90.00000 NaN
71.00000 90.00000 NaN
72.00000 90.00000 NaN
73.00000 90.00000 NaN
74.00000 90.00000 NaN
75.00000 90.00000 NaN
76.00000 90.00000 NaN
77.00000 90.00000 NaN
78.00000 90.00000 NaN
79.00000 90.00000 NaN
80.00000 90.00000 NaN
81.00000 90.00000 NaN
82.00000 90.00000 NaN
83.00000 90.00000 NaN
84.00000 90.00000 NaN
85.00000 90.00000 NaN
86.00000 90.00000 NaN
87.00000 90.00000 NaN
88.00000 90.00000 NaN
89.00000 90.00000 NaN
90.00000 90.00000 NaN
91.00000 90.00000 NaN
92.00000 90.00000 NaN
93.00000 90.00000 NaN
94.00000 90.00000 NaN
95.00000 90.00000 NaN
96.00000 90.00000 NaN
97.00000 90.00000 NaN
98.00000 90.00000 NaN
99.00000 90.00000 NaN
100.00000 90.00000 NaN

0.00000 91.00000 NaN
1.00000 91.00000 0.60000
2.00000 91.00000 0.60000
3.00000 91.00000 0.60000
4.00000 91.00000 0.60000
5.00000 91.00000 0.60000
6.00000 91.00000 0.60000
7.00000 91.00000 0.60000
8.00000 91.00000 0.60000
9.00000 91.00000 0.60000
10.00000 91.00000 NaN
11.00000 91.00000 NaN
12.00000 91.00000 NaN
13.00000 91.00000 NaN
14.00000 91.00000 NaN
15.00000 91.00000 NaN
16.00000 91.00000 NaN
17.00000 91.00000 NaN
18.00000 91.00000 NaN
19.00000 91.00000 NaN
20.00000 91.00000 NaN
21.00000 91.00000 NaN
22.00000 91.00000 NaN
23.00000 91.00000 NaN
24.00000 91.00000 NaN
25.00000 91.00000 NaN
26.00000 91.00000 NaN
27.00000 91.00000 NaN
28.00000 91.00000 NaN
29.00000 91.00000 NaN
30.00000 91.00000 NaN
31.00000 91.00000 NaN
32.00000 91.00000 NaN
33.00000 91.00000 NaN
34.00000 91.00000 NaN
35.00000 91.00000 NaN
36.00000 91.00000 NaN
37.00000 91.00000 NaN
38.00000 91.00000 NaN
39.00000 91.00000 NaN
40.00000 91.00000 NaN
41.00000 91.00000 NaN
42.00000 91.00000 NaN
43.00000 91.00000 NaN
44.00000 91.00000 NaN
45.00000 91.00000 NaN
46.00000 91.00000 NaN
47.00000 91.00000 NaN
48.00000 91.00000 NaN
49.00000 91.00000 NaN
50.00000 91.00000 NaN
51.00000 91.00000 NaN
52.00000 91.00000 NaN
53.00000 91.00000 NaN
54.00000 91.00000 NaN
55.00000 91.00000 NaN
56.00000 91.00000 NaN
57.00000 91.00000 NaN
58.00000 91.00000 NaN
59.00000 91.00000 NaN
60.00000 91.00000 NaN
61.00000 91.00000 NaN
62.00000 91.00000 NaN
63.00000 91.00000 NaN
64.00000 91.00000 NaN
65.00000 91.00000 NaN
66.00000 91.00000 NaN
67.00000 91.00000 NaN
68.00000 91.00000 NaN
69.00000 91.00000 NaN
70.00000 91.00000 NaN
71.00000 91.00000 NaN
72.00000 91.00000 NaN
73.00000 91.00000 NaN
74.00000 91.00000 NaN
75.00000 91.00000 NaN
76.00000 91.00000 NaN
77.00000 91.00000 NaN
78.00000 91.00000 NaN
79.00000 91.00000 NaN
80.00000 91.00000 NaN
81.00000 91.00000 NaN
82.00000 91.00000 NaN
83.00000 91.00000 NaN
84.00000 91.00000 NaN
85.00000 91.00000 NaN
86.00000 91.00000 NaN
87.00000 91.00000 NaN
88.00000 91.00000 NaN
89.00000 91.00000 NaN
90.00000 91.00000 NaN
91.00000 91.00000 NaN
92.00000 91.00000 NaN
93.00000 91.00000 NaN
94.00000 91.00000 NaN
95.00000 91.00000 NaN
96.00000 91.00000 NaN
97.00000 91.00000 NaN
98.00000 91.00000 NaN
99.00000 91.00000 NaN
100.00000 91.00000 NaN

0.00000 92.00000 NaN
1.00000 92.00000 0.60000
2.00000 92.00000 0.60000
3.00000 92.00000 0.60000
4.00000 92.00000 0.60000
5.00000 92.00000 0.60000
6.00000 92.00000 0.60000
7.00000 92.00000 0.60000
8.00000 92.00000 0.60000
9.00000 92.00000 NaN
10.00000 92.00000 NaN
11.00000 92.00000 NaN
12.00000 92.00000 NaN
13.00000 92.00000 NaN
14.00000 92.00000 NaN
15.00000 92.00000 NaN
16.00000 92.00000 NaN
17.00000 92.00000 NaN
18.00000 92.00000 NaN
19.00000 92.00000 NaN
20.00000 92.00000 NaN
21.00000 92.00000 NaN
22.00000 92.00000 NaN
23.00000 92.00000 NaN
24.00000 92.00000 NaN
25.00000 92.00000 NaN
26.00000 92.00000 NaN
27.00000 92.00000 NaN
28.00000 92.00000 NaN
29.00000 92.00000 NaN
30.00000 92.00000 NaN
31.00000 92.00000 NaN
32.00000 92.00000 NaN
33.00000 92.00000 NaN
34.00000 92.00000 NaN
35.00000 92.00000 NaN
36.00000 92.00000 NaN
37.00000 92.00000 NaN
38.00000 92.00000 NaN
39.00000 92.00000 NaN
40.00000 92.00000 NaN
41.00000 92.00000 NaN
42.00000 92.00000 NaN
43.00000 92.00000 NaN
44.00000 92.00000 NaN
45.00000 92.00000 NaN
46.00000 92.00000 NaN
47.00000 92.00000 NaN
48.00000 92.00000 NaN
49.00000 92.00000 NaN
50.00000 92.00000 NaN
51.00000 92.00000 NaN
52.00000 92.00000 NaN
53.00000 92.00000 NaN
54.00000 92.00000 NaN
55.00000 92.00000 NaN
56.00000 92.00000 NaN
57.00000 92.00000 NaN
58.00000 92.00000 NaN
59.00000 92.00000 NaN
60.00000 92.00000 NaN
61.00000 92.00000 NaN
62.00000 92.00000 NaN
63.00000 92.00000 NaN
64.00000 92.00000 NaN
65.00000 92.00000 NaN
66.00000 92.00000 NaN
67.00000 92.00000 NaN
68.00000 92.00000 NaN
69.00000 92.00000 NaN
70.00000 92.00000 NaN
71.00000 92.00000 NaN
72.00000 92.00000 NaN
73.00000 92.00000 NaN
74.00000 92.00000 NaN
75.00000 92.00000 NaN
76.00000 92.00000 NaN
77.00000 92.00000 NaN
78.00000 92.00000 NaN
79.00000 92.00000 NaN
80.00000 92.00000 NaN
81.00000 92.00000 NaN
82.00000 92.00000 NaN
83.00000 92.00000 NaN
84.00000 92.00000 NaN
85.00000 92.00000 NaN
86.00000 92.00000 NaN
87.00000 92.00000 NaN
88.00000 92.00000 NaN
89.00000 92.00000 NaN
90.00000 92.00000 NaN
91.00000 92.00000 NaN
92.00000 92.00000 NaN
93.00000 92.00000 NaN
94.00000 92.00000 NaN
95.00000 92.00000 NaN
96.00000 92.00000 NaN
97.00000 92.00000 NaN
98.00000 92.00000 NaN
99.00000 92.00000 NaN
100.00000 92.00000 NaN

0.00000 93.00000 NaN
1.00000 93.00000 0.60000
2.00000 93.00000 0.60000
3.00000 93.00000 0.60000
4.00000 93.00000 0.60000
5.00000 93.00000 0.60000
6.00000 93.00000 0.60000
7.00000 93.00000 0.60000
8.00000 93.00000 NaN
9.00000 93.00000 NaN
10.00000 93.00000 NaN
11.00000 93.00000 NaN
12.00000 93.00000 NaN
13.00000 93.00000 NaN
14.00000 93.00000 NaN
15.00000 93.00000 NaN
16.00000 93.00000 NaN
17.00000 93.00000 NaN
18.00000 93.00000 NaN
19.00000 93.00000 NaN
20.00000 93.00000 NaN
21.00000 93.00000 NaN
22.00000 93.00000 NaN
23.00000 93.00000 NaN
24.00000 93.00000 NaN
25.00000 93.00000 NaN
26.00000 93.00000 NaN
27.00000 93.00000 NaN
28.00000 93.00000 NaN
29.00000 93.00000 NaN
30.00000 93.00000 NaN
31.00000 93.00000 NaN
32.00000 93.00000 NaN
33.00000 93.00000 NaN
34.00000 93.00000 NaN
35.00000 93.00000 NaN
36.00000 93.00000 NaN
37.00000 93.00000 NaN
38.00000 93.00000 NaN
39.00000 93.00000 NaN
40.00000 93.00000 NaN
41.00000 93.00000 NaN
42.00000 93.00000 NaN
43.00000 93.00000 NaN
44.00000 93.00000 NaN
45.00000 93.00000 NaN
46.00000 93.00000 NaN
47.00000 93.00000 NaN
48.00000 93.00000 NaN
49.00000 93.00000 NaN
50.00000 93.00000 NaN
51.00000 93.00000 NaN
52.00000 93.00000 NaN
53.00000 93.00000 NaN
54.00000 93.00000 NaN
55.00000 93.00000 NaN
56.00000 93.00000 NaN
57.00000 93.00000 NaN
58.00000 93.00000 NaN
59.00000 93.00000 NaN
60.00000 93.00000 NaN
61.00000 93.00000 NaN
62.00000 93.00000 NaN
63.00000 93.00000 NaN
64.00000 93.00000 NaN
65.00000 93.00000 NaN
66.00000 93.00000 NaN
67.00000 93.00000 NaN
68.00000 93.00000 NaN
69.00000 93.00000 NaN
70.00000 93.00000 NaN
71.00000 93.00000 NaN
72.00000 93.00000 NaN
73.00000 93.00000 NaN
74.00000 93.00000 NaN
75.00000 93.00000 NaN
76.00000 93.00000 NaN
77.00000 93.00000 NaN
78.00000 93.00000 NaN
79.00000 93.00000 NaN
80.00000 93.00000 NaN
81.00000 93.00000 NaN
82.00000 93.00000 NaN
83.00000 93.00000 NaN
84.00000 93.00000 NaN
85.00000 93.00000 NaN
86.00000 93.00000 NaN
87.00000 93.00000 NaN
88.00000 93.00000 NaN
89.00000 93.00000 NaN
90.00000 93.00000 NaN
91.00000 93.00000 NaN
92.00000 93.00000 NaN
93.00000 93.00000 NaN
94.00000 93.00000 NaN
95.00000 93.00000 NaN
96.00000 93.00000 NaN
97.00000 93.00000 NaN
98.00000 93.00000 NaN
99.00000 93.00000 NaN
100.00000 93.00000 NaN

0.00000 94.00000 NaN
1.00000 94.00000 0.60000
2.00000 94.00000 0.60000
3.00000 94.00000 0.60000
4.00000 94.00000 0.60000
5.00000 94.00000 0.60000
6.00000 94.00000 0.60000
7.00000 94.00000 NaN
8.00000 94.00000 NaN
9.00000 94.00000 NaN
10.00000 94.00000 NaN
11.00000 94.00000 NaN
12.00000 94.00000 NaN
13.00000 94.00000 NaN
14.00000 94.00000 NaN
15.00000 94.00000 NaN
16.00000 94.00000 NaN
17.00000 94.00000 NaN
18.00000 94.00000 NaN
19.00000 94.00000 NaN
20.00000 94.00000 NaN
21.00000 94.00000 NaN
22.00000 94.00000 NaN
23.00000 94.00000 NaN
24.00000 94.00000 NaN
25.00000 94.00000 NaN
26.00000 94.00000 NaN
27.00000 94.00000 NaN
28.00000 94.00000 NaN
29.00000 94.00000 NaN
30.00000 94.00000 NaN
31.00000 94.00000 NaN
32.00000 94.00000 NaN
33.00000 94.00000 NaN
34.00000 94.00000 NaN
35.00000 94.00000 NaN
36.00000 94.00000 NaN
37.00000 94.00000 NaN
38.00000 94.00000 NaN
39.00000 94.00000 NaN
40.00000 94.00000 NaN
41.00000 94.00000 NaN
42.00000 94.00000 NaN
43.00000 94.00000 NaN
44.00000 94.00000 NaN
45.00000 94.00000 NaN
46.00000 94.00000 NaN
47.00000 94.00000 NaN
48.00000 94.00000 NaN
49.00000 94.00000 NaN
50.00000 94.00000 NaN
51.00000 94.00000 NaN
52.00000 94.00000 NaN
53.00000 94.00000 NaN
54.00000 94.00000 NaN
55.00000 94.00000 NaN
56.00000 94.00000 NaN
57.00000 94.00000 NaN
58.00000 94.00000 NaN
59.00000 94.00000 NaN
60.00000 94.00000 NaN
61.00000 94.00000 NaN
62.00000 94.00000 NaN
63.00000 94.00000 NaN
64.00000 94.00000 NaN
65.00000 94.00000 NaN
66.00000 94.00000 NaN
67.00000 94.00000 NaN
68.00000 94.00000 NaN
69.00000 94.00000 NaN
70.00000 94.00000 NaN
71.00000 94.00000 NaN
72.00000 94.00000 NaN
73.00000 94.00000 NaN
74.00000 94.00000 NaN
75.00000 94.00000 NaN
76.00000 94.00000 NaN
77.00000 94.00000 NaN
78.00000 94.00000 NaN
79.00000 94.00000 NaN
80.00000 94.00000 NaN
81.00000 94.00000 NaN
82.00000 94.00000 NaN
83.00000 94.00000 NaN
84.00000 94.00000 NaN
85.00000 94.00000 NaN
86.00000 94.00000 NaN
87.00000 94.00000 NaN
88.00000 94.00000 NaN
89.00000 94.00000 NaN
90.00000 94.00000 NaN
91.00000 94.00000 NaN
92.00000 94.00000 NaN
93.00000 94.00000 NaN
94.00000 94.00000 NaN
95.00000 94.00000 NaN
96.00000 94.00000 NaN
97.00000 94.00000 NaN
98.00000 94.00000 NaN
99.00000 94.00000 NaN
100.00000 94.00000 NaN

0.00000 95.00000 NaN
1.00000 95.00000 0.60000
2.00000 95.00000 0.60000
3.00000 95.00000 0.60000
4.00000 95.00000 0.60000
5.00000 95.00000 0.60000
6.00000 95.00000 NaN
7.00000 95.00000 NaN
8.00000 95.00000 NaN
9.00000 95.00000 NaN
10.00000 95.00000 NaN
11.00000 95.00000 NaN
12.00000 95.00000 NaN
13.00000 95.00000 NaN
14.00000 95.00000 NaN
15.00000 95.00000 NaN
16.00000 95.00000 NaN
17.00000 95.00000 NaN
18.00000 95.00000 NaN
19.00000 95.00000 NaN
20.00000 95.00000 NaN
21.00000 95.00000 NaN
22.00000 95.00000 NaN
23.00000 95.00000 NaN
24.00000 95.00000 NaN
25.00000 95.00000 NaN
26.00000 95.00000 NaN
27.00000 95.00000 NaN
28.00000 95.00000 NaN
29.00000 95.00000 NaN
30.00000 95.00000 NaN
31.00000 95.00000 NaN
32.00000 95.00000 NaN
33.00000 95.00000 NaN
34.00000 95.00000 NaN
35.00000 95.00000 NaN
36.00000 95.00000 NaN
37.00000 95.00000 NaN
38.00000 95.00000 NaN
39.00000 95.00000 NaN
40.00000 95.00000 NaN
41.00000 95.00000 NaN
42.00000 95.00000 NaN
43.00000 95.00000 NaN
44.00000 95.00000 NaN
45.00000 95.00000 NaN
46.00000 95.00000 NaN
47.00000 95.00000 NaN
48.00000 95.00000 NaN
49.00000 95.00000 NaN
50.00000 95.00000 NaN
51.00000 95.00000 NaN
52.00000 95.00000 NaN
53.00000 95.00000 NaN
54.00000 95.00000 NaN
55.00000 95.00000 NaN
56.00000 95.00000 NaN
57.00000 95.00000 NaN
58.00000 95.00000 NaN
59.00000 95.00000 NaN
60.00000 95.00000 NaN
61.00000 95.00000 NaN
62.00000 95.00000 NaN
63.00000 95.00000 NaN
64.00000 95.00000 NaN
65.00000 95.00000 NaN
66.00000 95.00000 NaN
67.00000 95.00000 NaN
68.00000 95.00000 NaN
69.00000 95.00000 NaN
70.00000 95.00000 NaN
71.00000 95.00000 NaN
72.00000 95.00000 NaN
73.00000 95.00000 NaN
74.00000 95.00000 NaN
75.00000 95.00000 NaN
76.00000 95.00000 NaN
77.00000 95.00000 NaN
78.00000 95.00000 NaN
79.00000 95.00000 NaN
80.00000 95.00000 NaN
81.00000 95.00000 NaN
82.00000 95.00000 NaN
83.00000 95.00000 NaN
84.00000 95.00000 NaN
85.00000 95.00000 NaN
86.00000 95.00000 NaN
87.00000 95.00000 NaN
88.00000 95.00000 NaN
89.00000 95.00000 NaN
90.00000 95.00000 NaN
91.00000 95.00000 NaN
92.00000 95.00000 NaN
93.00000 95.00000 NaN
94.00000 95.00000 NaN
95.00000 95.00000 NaN
96.00000 95.00000 NaN
97.00000 95.00000 NaN
98.00000 95.00000 NaN
99.00000 95.00000 NaN
100.00000 95.00000 NaN

0.00000 96.00000 NaN
1.00000 96.00000 0.60000
2.00000 96.00000 0.60000
3.00000 96.00000 0.60000
4.00000 96.00000 0.60000
5.00000 96.00000 NaN
6.00000 96.00000 NaN
7.00000 96.00000 NaN
8.00000 96.00000 NaN
9.00000 96.00000 NaN
10.00000 96.00000 NaN
11.00000 96.00000 NaN
12.00000 96.00000 NaN
13.00000 96.00000 NaN
14.00000 96.00000 NaN
15.00000 96.00000 NaN
16.00000 96.00000 NaN
17.00000 96.00000 NaN
18.00000 96.00000 NaN
19.00000 96.00000 NaN
20.00000 96.00000 NaN
21.00000 96.00000 NaN
22.00000 96.00000 NaN
23.00000 96.00000 NaN
24.00000 96.00000 NaN
25.00000 96.00000 NaN
26.00000 96.00000 NaN
27.00000 96.00000 NaN
28.00000 96.00000 NaN
29.00000 96.00000 NaN
30.00000 96.00000 NaN
31.00000 96.00000 NaN
32.00000 96.00000 NaN
33.00000 96.00000 NaN
34.00000 96.00000 NaN
35.00000 96.00000 NaN
36.00000 96.00000 NaN
37.00000 96.00000 NaN
38.00000 96.00000 NaN
39.00000 96.00000 NaN
40.00000 96.00000 NaN
41.00000 96.00000 NaN
42.00000 96.00000 NaN
43.00000 96.00000 NaN
44.00000 96.00000 NaN
45.00000 96.00000 NaN
46.00000 96.00000 NaN
47.00000 96.00000 NaN
48.00000 96.00000 NaN
49.00000 96.00000 NaN
50.00000 96.00000 NaN
51.00000 96.00000 NaN
52.00000 96.00000 NaN
53.00000 96.00000 NaN
54.00000 96.00000 NaN
55.00000 96.00000 NaN
56.00000 96.00000 NaN
57.00000 96.00000 NaN
58.00000 96.00000 NaN
59.00000 96.00000 NaN
60.00000 96.00000 NaN
61.00000 96.00000 NaN
62.00000 96.00000 NaN
63.00000 96.00000 NaN
64.00000 96.00000 NaN
65.00000 96.00000 NaN
66.00000 96.00000 NaN
67.00000 96.00000 NaN
68.00000 96.00000 NaN
69.00000 96.00000 NaN
70.00000 96.00000 NaN
71.00000 96.00000 NaN
72.00000 96.00000 NaN
73.00000 96.00000 NaN
74.00000 96.00000 NaN
75.00000 96.00000 NaN
76.00000 96.00000 NaN
77.00000 96.00000 NaN
78.00000 96.00000 NaN
79.00000 96.00000 NaN
80.00000 96.00000 NaN
81.00000 96.00000 NaN
82.00000 96.00000 NaN
83.00000 96.00000 NaN
84.00000 96.00000 NaN
85.00000 96.00000 NaN
86.00000 96.00000 NaN
87.00000 96.00000 NaN
88.00000 96.00000 NaN
89.00000 96.00000 NaN
90.00000 96.00000 NaN
91.00000 96.00000 NaN
92.00000 96.00000 NaN
93.00000 96.00000 NaN
94.00000 96.00000 NaN
95.00000 96.00000 NaN
96.00000 96.00000 NaN
97.00000 96.00000 NaN
98.00000 96.00000 NaN
99.00000 96.00000 NaN
100.00000 96.00000 NaN

0.00000 97.00000 NaN
1.00000 97.00000 0.60000
2.00000 97.00000 0.60000
3.00000 97.00000 0.60000
4.00000 97.00000 NaN
5.00000 97.00000 NaN
6.00000 97.00000 NaN
7.00000 97.00000 NaN
8.00000 97.00000 NaN
9.00000 97.00000 NaN
10.00000 97.00000 NaN
11.00000 97.00000 NaN
12.00000 97.00000 NaN
13.00000 97.00000 NaN
14.00000 97.00000 NaN
15.00000 97.00000 NaN
16.00000 97.00000 NaN
17.00000 97.00000 NaN
18.00000 97.00000 NaN
19.00000 97.00000 NaN
20.00000 97.00000 NaN
21.00000 97.00000 NaN
22.00000 97.00000 NaN
23.00000 97.00000 NaN
24.00000 97.00000 NaN
25.00000 97.00000 NaN
26.00000 97.00000 NaN
27.00000 97.00000 NaN
28.00000 97.00000 NaN
29.00000 97.00000 NaN
30.00000 97.00000 NaN
31.00000 97.00000 NaN
32.00000 97.00000 NaN
33.00000 97.00000 NaN
34.00000 97.00000 NaN
35.00000 97.00000 NaN
36.00000 97.00000 NaN
37.00000 97.00000 NaN
38.00000 97.00000 NaN
39.00000 97.00000 NaN
40.00000 97.00000 NaN
41.00000 97.00000 NaN
42.00000 97.00000 NaN
43.00000 97.00000 NaN
44.00000 97.00000 NaN
45.00000 97.00000 NaN
46.00000 97.00000 NaN
47.00000 97.00000 NaN
48.00000 97.00000 NaN
49.00000 97.00000 NaN
50.00000 97.00000 NaN
51.00000 97.00000 NaN
52.00000 97.00000 NaN
53.00000 97.00000 NaN
54.00000 97.00000 NaN
55.00000 97.00000 NaN
56.00000 97.00000 NaN
57.00000 97.00000 NaN
58.00000 97.00000 NaN
59.00000 97.00000 NaN
60.00000 97.00000 NaN
61.00000 97.00000 NaN
62.00000 97.00000 NaN
63.00000 97.00000 NaN
64.00000 97.00000 NaN
65.00000 97.00000 NaN
66.00000 97.00000 NaN
67.00000 97.00000 NaN
68.00000 97.00000 NaN
69.00000 97.00000 NaN
70.00000 97.00000 NaN
71.00000 97.00000 NaN
72.00000 97.00000 NaN
73.00000 97.00000 NaN
74.00000 97.00000 NaN
75.00000 97.00000 NaN
76.00000 97.00000 NaN
77.00000 97.00000 NaN
78.00000 97.00000 NaN
79.00000 97.00000 NaN
80.00000 97.00000 NaN
81.00000 97.00000 NaN
82.00000 97.00000 NaN
83.00000 97.00000 NaN
84.00000 97.00000 NaN
85.00000 97.00000 NaN
86.00000 97.00000 NaN
87.00000 97.00000 NaN
88.00000 97.00000 NaN
89.00000 97.00000 NaN
90.00000 97.00000 NaN
91.00000 97.00000 NaN
92.00000 97.00000 NaN
93.00000 97.00000 NaN
94.00000 97.00000 NaN
95.00000 97.00000 NaN
96.00000 97.00000 NaN
97.00000 97.00000 NaN
98.00000 97.00000 NaN
99.00000 97.00000 NaN
100.00000 97.00000 NaN

0.00000 98.00000 NaN
1.00000 98.00000 0.60000
2.00000 98.00000 0.60000
3.00000 98.00000 NaN
4.00000 98.00000 NaN
5.00000 98.00000 NaN
6.00000 98.00000 NaN
7.00000 98.00000 NaN
8.00000 98.00000 NaN
9.00000 98.00000 NaN
10.00000 98.00000 NaN
11.00000 98.00000 NaN
12.00000 98.00000 NaN
13.00000 98.00000 NaN
14.00000 98.00000 NaN
15.00000 98.00000 NaN
16.00000 98.00000 NaN
17.00000 98.00000 NaN
18.00000 98.00000 NaN
19.00000 98.00000 NaN
20.00000 98.00000 NaN
21.00000 98.00000 NaN
22.00000 98.00000 NaN
23.00000 98.00000 NaN
24.00000 98.00000 NaN
25.00000 98.00000 NaN
26.00000 98.00000 NaN
27.00000 98.00000 NaN
28.00000 98.00000 NaN
29.00000 98.00000 NaN
30.00000 98.00000 NaN
31.00000 98.00000 NaN
32.00000 98.00000 NaN
33.00000 98.00000 NaN
34.00000 98.00000 NaN
35.00000 98.00000 NaN
36.00000 98.00000 NaN
37.00000 98.00000 NaN
38.00000 98.00000 NaN
39.00000 98.00000 NaN
40.00000 98.00000 NaN
41.00000 98.00000 NaN
42.00000 98.00000 NaN
43.00000 98.00000 NaN
44.00000 98.00000 NaN
45.00000 98.00000 NaN
46.00000 98.00000 NaN
47.00000 98.00000 NaN
48.00000 98.00000 NaN
49.00000 98.00000 NaN
50.00000 98.00000 NaN
51.00000 98.00000 NaN
52.00000 98.00000 NaN
53.00000 98.00000 NaN
54.00000 98.00000 NaN
55.00000 98.00000 NaN
56.00000 98.00000 NaN
57.00000 98.00000 NaN
58.00000 98.00000 NaN
59.00000 98.00000 NaN
60.00000 98.00000 NaN
61.00000 98.00000 NaN
62.00000 98.00000 NaN
63.00000 98.00000 NaN
64.00000 98.00000 NaN
65.00000 98.00000 NaN
66.00000 98.00000 NaN
67.00000 98.00000 NaN
68.00000 98.00000 NaN
69.00000 98.00000 NaN
70.00000 98.00000 NaN
71.00000 98.00000 NaN
72.00000 98.00000 NaN
73.00000 98.00000 NaN
74.00000 98.00000 NaN
75.00000 98.00000 NaN
76.00000 98.00000 NaN
77.00000 98.00000 NaN
78.00000 98.00000 NaN
79.00000 98.00000 NaN
80.00000 98.00000 NaN
81.00000 98.00000 NaN
82.00000 98.00000 NaN
83.00000 98.00000 NaN
84.00000 98.00000 NaN
85.00000 98.00000 NaN
86.00000 98.00000 NaN
87.00000 98.00000 NaN
88.00000 98.00000 NaN
89.00000 98.00000 NaN
90.00000 98.00000 NaN
91.00000 98.00000 NaN
92.00000 98.00000 NaN
93.00000 98.00000 NaN
94.00000 98.00000 NaN
95.00000 98.00000 NaN
96.00000 98.00000 NaN
97.00000 98.00000 NaN
98.00000 98.00000 NaN
99.00000 98.00000 NaN
100.00000 98.00000 NaN

0.00000 99.00000 NaN
1.00000 99.00000 0.60000
2.00000 99.00000 NaN
3.00000 99.00000 NaN
4.00000 99.00000 NaN
5.00000 99.00000 NaN
6.00000 99.00000 NaN
7.00000 99.00000 NaN
8.00000 99.00000 NaN
9.00000 99.00000 NaN
10.00000 99.00000 NaN
11.00000 99.00000 NaN
12.00000 99.00000 NaN
13.00000 99.00000 NaN
14.00000 99.00000 NaN
15.00000 99.00000 NaN
16.00000 99.00000 NaN
17.00000 99.00000 NaN
18.00000 99.00000 NaN
19.00000 99.00000 NaN
20.00000 99.00000 NaN
21.00000 99.00000 NaN
22.00000 99.00000 NaN
23.00000 99.00000 NaN
24.00000 99.00000 NaN
25.00000 99.00000 NaN
26.00000 99.00000 NaN
27.00000 99.00000 NaN
28.00000 99.00000 NaN
29.00000 99.00000 NaN
30.00000 99.00000 NaN
31.00000 99.00000 NaN
32.00000 99.00000 NaN
33.00000 99.00000 NaN
34.00000 99.00000 NaN
35.00000 99.00000 NaN
36.00000 99.00000 NaN
37.00000 99.00000 NaN
38.00000 99.00000 NaN
39.00000 99.00000 NaN
40.00000 99.00000 NaN
41.00000 99.00000 NaN
42.00000 99.00000 NaN
43.00000 99.00000 NaN
44.00000 99.00000 NaN
45.00000 99.00000 NaN
46.00000 99.00000 NaN
47.00000 99.00000 NaN
48.00000 99.00000 NaN
49.00000 99.00000 NaN
50.00000 99.00000 NaN
51.00000 99.00000 NaN
52.00000 99.00000 NaN
53.00000 99.00000 NaN
54.00000 99.00000 NaN
55.00000 99.00000 NaN
56.00000 99.00000 NaN
57.00000 99.00000 NaN
58.00000 99.00000 NaN
59.00000 99.00000 NaN
60.00000 99.00000 NaN
61.00000 99.00000 NaN
62.00000 99.00000 NaN
63.00000 99.00000 NaN
64.00000 99.00000 NaN
65.00000 99.00000 NaN
66.00000 99.00000 NaN
67.00000 99.00000 NaN
68.00000 99.00000 NaN
69.00000 99.00000 NaN
70.00000 99.00000 NaN
71.00000 99.00000 NaN
72.00000 99.00000 NaN
73.00000 99.00000 NaN
74.00000 99.00000 NaN
75.00000 99.00000 NaN
76.00000 99.00000 NaN
77.00000 99.00000 NaN
78.00000 99.00000 NaN
79.00000 99.00000 NaN
80.00000 99.00000 NaN
81.00000 99.00000 NaN
82.00000 99.00000 NaN
83.00000 99.00000 NaN
84.00000 99.00000 NaN
85.00000 99.00000 NaN
86.00000 99.00000 NaN
87.00000 99.00000 NaN
88.00000 99.00000 NaN
89.00000 99.00000 NaN
90.00000 99.00000 NaN
91.00000 99.00000 NaN
92.00000 99.00000 NaN
93.00000 99.00000 NaN
94.00000 99.00000 NaN
95.00000 99.00000 NaN
96.00000 99.00000 NaN
97.00000 99.00000 NaN
98.00000 99.00000 NaN
99.00000 99.00000 NaN
100.00000 99.00000 NaN

0.00000 100.00000 NaN
1.00000 100.00000 NaN
2.00000 100.00000 NaN
3.00000 100.00000 NaN
4.00000 100.00000 NaN
5.00000 100.00000 NaN
6.00000 100.00000 NaN
7.00000 100.00000 NaN
8.00000 100.00000 NaN
9.00000 100.00000 NaN
10.00000 100.00000 NaN
11.00000 100.00000 NaN
12.00000 100.00000 NaN
13.00000 100.00000 NaN
14.00000 100.00000 NaN
15.00000 100.00000 NaN
16.00000 100.00000 NaN
17.00000 100.00000 NaN
18.00000 100.00000 NaN
19.00000 100.00000 NaN
20.00000 100.00000 NaN
21.00000 100.00000 NaN
22.00000 100.00000 NaN
23.00000 100.00000 NaN
24.00000 100.00000 NaN
25.00000 100.00000 NaN
26.00000 100.00000 NaN
27.00000 100.00000 NaN
28.00000 100.00000 NaN
29.00000 100.00000 NaN
30.00000 100.00000 NaN
31.00000 100.00000 NaN
32.00000 100.00000 NaN
33.00000 100.00000 NaN
34.00000 100.00000 NaN
35.00000 100.00000 NaN
36.00000 100.00000 NaN
37.00000 100.00000 NaN
38.00000 100.00000 NaN
39.00000 100.00000 NaN
40.00000 100.00000 NaN
41.00000 100.00000 NaN
42.00000 100.00000 NaN
43.00000 100.00000 NaN
44.00000 100.00000 NaN
45.00000 100.00000 NaN
46.00000 100.00000 NaN
47.00000 100.00000 NaN
48.00000 100.00000 NaN
49.00000 100.00000 NaN
50.00000 100.00000 NaN
51.00000 100.00000 NaN
52.00000 100.00000 NaN
53.00000 100.00000 NaN
54.00000 100.00000 NaN
55.00000 100.00000 NaN
56.00000 100.00000 NaN
57.00000 100.00000 NaN
58.00000 100.00000 NaN
59.00000 100.00000 NaN
60.00000 100.00000 NaN
61.00000 100.00000 NaN
62.00000 100.00000 NaN
63.00000 100.00000 NaN
64.00000 100.00000 NaN
65.00000 100.00000 NaN
66.00000 100.00000 NaN
67.00000 100.00000 NaN
68.00000 100.00000 NaN
69.00000 100.00000 NaN
70.00000 100.00000 NaN
71.00000 100.00000 NaN
72.00000 100.00000 NaN
73.00000 100.00000 NaN
74.00000 100.00000 NaN
75.00000 100.00000 NaN
76.00000 100.00000 NaN
77.00000 100.00000 NaN
78.00000 100.00000 NaN
79.00000 100.00000 NaN
80.00000 100.00000 NaN
81.00000 100.00000 NaN
82.00000 100.00000 NaN
83.00000 100.00000 NaN
84.00000 100.00000 NaN
85.00000 100.00000 NaN
86.00000 100.00000 NaN
87.00000 100.00000 NaN
88.00000 100.00000 NaN
89.00000 100.00000 NaN
90.00000 100.00000 NaN
91.00000 100.00000 NaN
92.00000 100.00000 NaN
93.00000 100.00000 NaN
94.00000 100.00000 NaN
95.00000 100.00000 NaN
96.00000 100.00000 NaN
97.00000 100.00000 NaN
98.00000 100.00000 NaN
99.00000 100.00000 NaN
100.00000 100.00000 NaN


==> SIR_Policies3_c2_3pwrgu_2.dat <==
0.00000 0.00000 NaN
1.00000 0.00000 3.00000
2.00000 0.00000 3.00000
3.00000 0.00000 3.00000
4.00000 0.00000 3.00000
5.00000 0.00000 3.00000
6.00000 0.00000 3.00000
7.00000 0.00000 3.00000
8.00000 0.00000 3.00000
9.00000 0.00000 3.00000
10.00000 0.00000 3.00000
11.00000 0.00000 3.00000
12.00000 0.00000 3.00000
13.00000 0.00000 3.00000
14.00000 0.00000 3.00000
15.00000 0.00000 3.00000
16.00000 0.00000 3.00000
17.00000 0.00000 3.00000
18.00000 0.00000 3.00000
19.00000 0.00000 3.00000
20.00000 0.00000 3.00000
21.00000 0.00000 3.00000
22.00000 0.00000 3.00000
23.00000 0.00000 3.00000
24.00000 0.00000 3.00000
25.00000 0.00000 3.00000
26.00000 0.00000 3.00000
27.00000 0.00000 3.00000
28.00000 0.00000 3.00000
29.00000 0.00000 3.00000
30.00000 0.00000 3.00000
31.00000 0.00000 3.00000
32.00000 0.00000 3.00000
33.00000 0.00000 3.00000
34.00000 0.00000 3.00000
35.00000 0.00000 3.00000
36.00000 0.00000 3.00000
37.00000 0.00000 3.00000
38.00000 0.00000 3.00000
39.00000 0.00000 3.00000
40.00000 0.00000 3.00000
41.00000 0.00000 3.00000
42.00000 0.00000 3.00000
43.00000 0.00000 3.00000
44.00000 0.00000 3.00000
45.00000 0.00000 3.00000
46.00000 0.00000 3.00000
47.00000 0.00000 3.00000
48.00000 0.00000 3.00000
49.00000 0.00000 3.00000
50.00000 0.00000 3.00000
51.00000 0.00000 3.00000
52.00000 0.00000 3.00000
53.00000 0.00000 3.00000
54.00000 0.00000 3.00000
55.00000 0.00000 3.00000
56.00000 0.00000 3.00000
57.00000 0.00000 3.00000
58.00000 0.00000 3.00000
59.00000 0.00000 3.00000
60.00000 0.00000 3.00000
61.00000 0.00000 3.00000
62.00000 0.00000 3.00000
63.00000 0.00000 3.00000
64.00000 0.00000 3.00000
65.00000 0.00000 3.00000
66.00000 0.00000 3.00000
67.00000 0.00000 3.00000
68.00000 0.00000 3.00000
69.00000 0.00000 3.00000
70.00000 0.00000 3.00000
71.00000 0.00000 3.00000
72.00000 0.00000 3.00000
73.00000 0.00000 3.00000
74.00000 0.00000 3.00000
75.00000 0.00000 3.00000
76.00000 0.00000 3.00000
77.00000 0.00000 3.00000
78.00000 0.00000 3.00000
79.00000 0.00000 3.00000
80.00000 0.00000 3.00000
81.00000 0.00000 3.00000
82.00000 0.00000 3.00000
83.00000 0.00000 3.00000
84.00000 0.00000 3.00000
85.00000 0.00000 3.00000
86.00000 0.00000 3.00000
87.00000 0.00000 3.00000
88.00000 0.00000 3.00000
89.00000 0.00000 3.00000
90.00000 0.00000 3.00000
91.00000 0.00000 3.00000
92.00000 0.00000 3.00000
93.00000 0.00000 3.00000
94.00000 0.00000 3.00000
95.00000 0.00000 3.00000
96.00000 0.00000 3.00000
97.00000 0.00000 3.00000
98.00000 0.00000 3.00000
99.00000 0.00000 3.00000
100.00000 0.00000 3.00000

0.00000 1.00000 NaN
1.00000 1.00000 3.00000
2.00000 1.00000 3.00000
3.00000 1.00000 3.00000
4.00000 1.00000 3.00000
5.00000 1.00000 3.00000
6.00000 1.00000 3.00000
7.00000 1.00000 3.00000
8.00000 1.00000 3.00000
9.00000 1.00000 3.00000
10.00000 1.00000 3.00000
11.00000 1.00000 3.00000
12.00000 1.00000 3.00000
13.00000 1.00000 3.00000
14.00000 1.00000 3.00000
15.00000 1.00000 3.00000
16.00000 1.00000 3.00000
17.00000 1.00000 3.00000
18.00000 1.00000 3.00000
19.00000 1.00000 3.00000
20.00000 1.00000 3.00000
21.00000 1.00000 3.00000
22.00000 1.00000 3.00000
23.00000 1.00000 3.00000
24.00000 1.00000 3.00000
25.00000 1.00000 3.00000
26.00000 1.00000 3.00000
27.00000 1.00000 3.00000
28.00000 1.00000 3.00000
29.00000 1.00000 3.00000
30.00000 1.00000 3.00000
31.00000 1.00000 3.00000
32.00000 1.00000 3.00000
33.00000 1.00000 3.00000
34.00000 1.00000 3.00000
35.00000 1.00000 3.00000
36.00000 1.00000 3.00000
37.00000 1.00000 3.00000
38.00000 1.00000 3.00000
39.00000 1.00000 3.00000
40.00000 1.00000 3.00000
41.00000 1.00000 3.00000
42.00000 1.00000 3.00000
43.00000 1.00000 3.00000
44.00000 1.00000 3.00000
45.00000 1.00000 3.00000
46.00000 1.00000 3.00000
47.00000 1.00000 3.00000
48.00000 1.00000 3.00000
49.00000 1.00000 3.00000
50.00000 1.00000 3.00000
51.00000 1.00000 3.00000
52.00000 1.00000 3.00000
53.00000 1.00000 3.00000
54.00000 1.00000 3.00000
55.00000 1.00000 3.00000
56.00000 1.00000 3.00000
57.00000 1.00000 3.00000
58.00000 1.00000 3.00000
59.00000 1.00000 3.00000
60.00000 1.00000 3.00000
61.00000 1.00000 3.00000
62.00000 1.00000 3.00000
63.00000 1.00000 3.00000
64.00000 1.00000 3.00000
65.00000 1.00000 3.00000
66.00000 1.00000 3.00000
67.00000 1.00000 3.00000
68.00000 1.00000 3.00000
69.00000 1.00000 3.00000
70.00000 1.00000 3.00000
71.00000 1.00000 3.00000
72.00000 1.00000 3.00000
73.00000 1.00000 3.00000
74.00000 1.00000 3.00000
75.00000 1.00000 3.00000
76.00000 1.00000 3.00000
77.00000 1.00000 3.00000
78.00000 1.00000 3.00000
79.00000 1.00000 3.00000
80.00000 1.00000 3.00000
81.00000 1.00000 3.00000
82.00000 1.00000 3.00000
83.00000 1.00000 3.00000
84.00000 1.00000 3.00000
85.00000 1.00000 3.00000
86.00000 1.00000 3.00000
87.00000 1.00000 3.00000
88.00000 1.00000 3.00000
89.00000 1.00000 3.00000
90.00000 1.00000 3.00000
91.00000 1.00000 3.00000
92.00000 1.00000 3.00000
93.00000 1.00000 3.00000
94.00000 1.00000 3.00000
95.00000 1.00000 3.00000
96.00000 1.00000 3.00000
97.00000 1.00000 3.00000
98.00000 1.00000 3.00000
99.00000 1.00000 3.00000
100.00000 1.00000 NaN

0.00000 2.00000 NaN
1.00000 2.00000 3.00000
2.00000 2.00000 3.00000
3.00000 2.00000 3.00000
4.00000 2.00000 3.00000
5.00000 2.00000 3.00000
6.00000 2.00000 3.00000
7.00000 2.00000 3.00000
8.00000 2.00000 3.00000
9.00000 2.00000 3.00000
10.00000 2.00000 3.00000
11.00000 2.00000 3.00000
12.00000 2.00000 3.00000
13.00000 2.00000 3.00000
14.00000 2.00000 3.00000
15.00000 2.00000 3.00000
16.00000 2.00000 3.00000
17.00000 2.00000 3.00000
18.00000 2.00000 3.00000
19.00000 2.00000 3.00000
20.00000 2.00000 3.00000
21.00000 2.00000 3.00000
22.00000 2.00000 3.00000
23.00000 2.00000 3.00000
24.00000 2.00000 3.00000
25.00000 2.00000 3.00000
26.00000 2.00000 3.00000
27.00000 2.00000 3.00000
28.00000 2.00000 3.00000
29.00000 2.00000 3.00000
30.00000 2.00000 3.00000
31.00000 2.00000 3.00000
32.00000 2.00000 3.00000
33.00000 2.00000 3.00000
34.00000 2.00000 3.00000
35.00000 2.00000 3.00000
36.00000 2.00000 3.00000
37.00000 2.00000 3.00000
38.00000 2.00000 3.00000
39.00000 2.00000 3.00000
40.00000 2.00000 3.00000
41.00000 2.00000 3.00000
42.00000 2.00000 3.00000
43.00000 2.00000 3.00000
44.00000 2.00000 3.00000
45.00000 2.00000 3.00000
46.00000 2.00000 3.00000
47.00000 2.00000 3.00000
48.00000 2.00000 3.00000
49.00000 2.00000 3.00000
50.00000 2.00000 3.00000
51.00000 2.00000 3.00000
52.00000 2.00000 3.00000
53.00000 2.00000 3.00000
54.00000 2.00000 3.00000
55.00000 2.00000 3.00000
56.00000 2.00000 3.00000
57.00000 2.00000 3.00000
58.00000 2.00000 3.00000
59.00000 2.00000 3.00000
60.00000 2.00000 3.00000
61.00000 2.00000 3.00000
62.00000 2.00000 3.00000
63.00000 2.00000 3.00000
64.00000 2.00000 3.00000
65.00000 2.00000 3.00000
66.00000 2.00000 3.00000
67.00000 2.00000 3.00000
68.00000 2.00000 3.00000
69.00000 2.00000 3.00000
70.00000 2.00000 3.00000
71.00000 2.00000 3.00000
72.00000 2.00000 3.00000
73.00000 2.00000 3.00000
74.00000 2.00000 3.00000
75.00000 2.00000 3.00000
76.00000 2.00000 3.00000
77.00000 2.00000 3.00000
78.00000 2.00000 3.00000
79.00000 2.00000 3.00000
80.00000 2.00000 3.00000
81.00000 2.00000 3.00000
82.00000 2.00000 3.00000
83.00000 2.00000 3.00000
84.00000 2.00000 3.00000
85.00000 2.00000 3.00000
86.00000 2.00000 3.00000
87.00000 2.00000 3.00000
88.00000 2.00000 3.00000
89.00000 2.00000 3.00000
90.00000 2.00000 3.00000
91.00000 2.00000 3.00000
92.00000 2.00000 3.00000
93.00000 2.00000 3.00000
94.00000 2.00000 3.00000
95.00000 2.00000 3.00000
96.00000 2.00000 3.00000
97.00000 2.00000 3.00000
98.00000 2.00000 3.00000
99.00000 2.00000 NaN
100.00000 2.00000 NaN

0.00000 3.00000 NaN
1.00000 3.00000 3.00000
2.00000 3.00000 3.00000
3.00000 3.00000 3.00000
4.00000 3.00000 3.00000
5.00000 3.00000 3.00000
6.00000 3.00000 3.00000
7.00000 3.00000 3.00000
8.00000 3.00000 3.00000
9.00000 3.00000 3.00000
10.00000 3.00000 3.00000
11.00000 3.00000 3.00000
12.00000 3.00000 3.00000
13.00000 3.00000 3.00000
14.00000 3.00000 3.00000
15.00000 3.00000 3.00000
16.00000 3.00000 3.00000
17.00000 3.00000 3.00000
18.00000 3.00000 3.00000
19.00000 3.00000 3.00000
20.00000 3.00000 3.00000
21.00000 3.00000 3.00000
22.00000 3.00000 3.00000
23.00000 3.00000 3.00000
24.00000 3.00000 3.00000
25.00000 3.00000 3.00000
26.00000 3.00000 3.00000
27.00000 3.00000 3.00000
28.00000 3.00000 3.00000
29.00000 3.00000 3.00000
30.00000 3.00000 3.00000
31.00000 3.00000 3.00000
32.00000 3.00000 3.00000
33.00000 3.00000 3.00000
34.00000 3.00000 3.00000
35.00000 3.00000 3.00000
36.00000 3.00000 3.00000
37.00000 3.00000 3.00000
38.00000 3.00000 3.00000
39.00000 3.00000 3.00000
40.00000 3.00000 3.00000
41.00000 3.00000 3.00000
42.00000 3.00000 3.00000
43.00000 3.00000 3.00000
44.00000 3.00000 3.00000
45.00000 3.00000 3.00000
46.00000 3.00000 3.00000
47.00000 3.00000 3.00000
48.00000 3.00000 3.00000
49.00000 3.00000 3.00000
50.00000 3.00000 3.00000
51.00000 3.00000 3.00000
52.00000 3.00000 3.00000
53.00000 3.00000 3.00000
54.00000 3.00000 3.00000
55.00000 3.00000 3.00000
56.00000 3.00000 3.00000
57.00000 3.00000 3.00000
58.00000 3.00000 3.00000
59.00000 3.00000 3.00000
60.00000 3.00000 3.00000
61.00000 3.00000 3.00000
62.00000 3.00000 3.00000
63.00000 3.00000 3.00000
64.00000 3.00000 3.00000
65.00000 3.00000 3.00000
66.00000 3.00000 3.00000
67.00000 3.00000 3.00000
68.00000 3.00000 3.00000
69.00000 3.00000 3.00000
70.00000 3.00000 3.00000
71.00000 3.00000 3.00000
72.00000 3.00000 3.00000
73.00000 3.00000 3.00000
74.00000 3.00000 3.00000
75.00000 3.00000 3.00000
76.00000 3.00000 3.00000
77.00000 3.00000 3.00000
78.00000 3.00000 3.00000
79.00000 3.00000 3.00000
80.00000 3.00000 3.00000
81.00000 3.00000 3.00000
82.00000 3.00000 3.00000
83.00000 3.00000 3.00000
84.00000 3.00000 3.00000
85.00000 3.00000 3.00000
86.00000 3.00000 3.00000
87.00000 3.00000 3.00000
88.00000 3.00000 3.00000
89.00000 3.00000 3.00000
90.00000 3.00000 3.00000
91.00000 3.00000 3.00000
92.00000 3.00000 3.00000
93.00000 3.00000 3.00000
94.00000 3.00000 3.00000
95.00000 3.00000 3.00000
96.00000 3.00000 3.00000
97.00000 3.00000 3.00000
98.00000 3.00000 NaN
99.00000 3.00000 NaN
100.00000 3.00000 NaN

0.00000 4.00000 NaN
1.00000 4.00000 3.00000
2.00000 4.00000 3.00000
3.00000 4.00000 3.00000
4.00000 4.00000 3.00000
5.00000 4.00000 3.00000
6.00000 4.00000 3.00000
7.00000 4.00000 3.00000
8.00000 4.00000 3.00000
9.00000 4.00000 3.00000
10.00000 4.00000 3.00000
11.00000 4.00000 3.00000
12.00000 4.00000 3.00000
13.00000 4.00000 3.00000
14.00000 4.00000 3.00000
15.00000 4.00000 3.00000
16.00000 4.00000 3.00000
17.00000 4.00000 3.00000
18.00000 4.00000 3.00000
19.00000 4.00000 3.00000
20.00000 4.00000 3.00000
21.00000 4.00000 3.00000
22.00000 4.00000 3.00000
23.00000 4.00000 3.00000
24.00000 4.00000 3.00000
25.00000 4.00000 3.00000
26.00000 4.00000 3.00000
27.00000 4.00000 3.00000
28.00000 4.00000 3.00000
29.00000 4.00000 3.00000
30.00000 4.00000 3.00000
31.00000 4.00000 3.00000
32.00000 4.00000 3.00000
33.00000 4.00000 3.00000
34.00000 4.00000 3.00000
35.00000 4.00000 3.00000
36.00000 4.00000 3.00000
37.00000 4.00000 3.00000
38.00000 4.00000 3.00000
39.00000 4.00000 3.00000
40.00000 4.00000 3.00000
41.00000 4.00000 3.00000
42.00000 4.00000 3.00000
43.00000 4.00000 3.00000
44.00000 4.00000 3.00000
45.00000 4.00000 3.00000
46.00000 4.00000 3.00000
47.00000 4.00000 3.00000
48.00000 4.00000 3.00000
49.00000 4.00000 3.00000
50.00000 4.00000 3.00000
51.00000 4.00000 3.00000
52.00000 4.00000 3.00000
53.00000 4.00000 3.00000
54.00000 4.00000 3.00000
55.00000 4.00000 3.00000
56.00000 4.00000 3.00000
57.00000 4.00000 3.00000
58.00000 4.00000 3.00000
59.00000 4.00000 3.00000
60.00000 4.00000 3.00000
61.00000 4.00000 3.00000
62.00000 4.00000 3.00000
63.00000 4.00000 3.00000
64.00000 4.00000 3.00000
65.00000 4.00000 3.00000
66.00000 4.00000 3.00000
67.00000 4.00000 3.00000
68.00000 4.00000 3.00000
69.00000 4.00000 3.00000
70.00000 4.00000 3.00000
71.00000 4.00000 3.00000
72.00000 4.00000 3.00000
73.00000 4.00000 3.00000
74.00000 4.00000 3.00000
75.00000 4.00000 3.00000
76.00000 4.00000 3.00000
77.00000 4.00000 3.00000
78.00000 4.00000 3.00000
79.00000 4.00000 3.00000
80.00000 4.00000 3.00000
81.00000 4.00000 3.00000
82.00000 4.00000 3.00000
83.00000 4.00000 3.00000
84.00000 4.00000 3.00000
85.00000 4.00000 3.00000
86.00000 4.00000 3.00000
87.00000 4.00000 3.00000
88.00000 4.00000 3.00000
89.00000 4.00000 3.00000
90.00000 4.00000 3.00000
91.00000 4.00000 3.00000
92.00000 4.00000 3.00000
93.00000 4.00000 3.00000
94.00000 4.00000 3.00000
95.00000 4.00000 3.00000
96.00000 4.00000 3.00000
97.00000 4.00000 NaN
98.00000 4.00000 NaN
99.00000 4.00000 NaN
100.00000 4.00000 NaN

0.00000 5.00000 NaN
1.00000 5.00000 3.00000
2.00000 5.00000 3.00000
3.00000 5.00000 3.00000
4.00000 5.00000 3.00000
5.00000 5.00000 3.00000
6.00000 5.00000 3.00000
7.00000 5.00000 3.00000
8.00000 5.00000 3.00000
9.00000 5.00000 3.00000
10.00000 5.00000 3.00000
11.00000 5.00000 3.00000
12.00000 5.00000 3.00000
13.00000 5.00000 3.00000
14.00000 5.00000 3.00000
15.00000 5.00000 3.00000
16.00000 5.00000 3.00000
17.00000 5.00000 3.00000
18.00000 5.00000 3.00000
19.00000 5.00000 3.00000
20.00000 5.00000 3.00000
21.00000 5.00000 3.00000
22.00000 5.00000 3.00000
23.00000 5.00000 3.00000
24.00000 5.00000 3.00000
25.00000 5.00000 3.00000
26.00000 5.00000 3.00000
27.00000 5.00000 3.00000
28.00000 5.00000 3.00000
29.00000 5.00000 3.00000
30.00000 5.00000 3.00000
31.00000 5.00000 3.00000
32.00000 5.00000 3.00000
33.00000 5.00000 3.00000
34.00000 5.00000 3.00000
35.00000 5.00000 3.00000
36.00000 5.00000 3.00000
37.00000 5.00000 3.00000
38.00000 5.00000 3.00000
39.00000 5.00000 3.00000
40.00000 5.00000 3.00000
41.00000 5.00000 3.00000
42.00000 5.00000 3.00000
43.00000 5.00000 3.00000
44.00000 5.00000 3.00000
45.00000 5.00000 3.00000
46.00000 5.00000 3.00000
47.00000 5.00000 3.00000
48.00000 5.00000 3.00000
49.00000 5.00000 3.00000
50.00000 5.00000 3.00000
51.00000 5.00000 3.00000
52.00000 5.00000 3.00000
53.00000 5.00000 3.00000
54.00000 5.00000 3.00000
55.00000 5.00000 3.00000
56.00000 5.00000 3.00000
57.00000 5.00000 3.00000
58.00000 5.00000 3.00000
59.00000 5.00000 3.00000
60.00000 5.00000 3.00000
61.00000 5.00000 3.00000
62.00000 5.00000 3.00000
63.00000 5.00000 3.00000
64.00000 5.00000 3.00000
65.00000 5.00000 3.00000
66.00000 5.00000 3.00000
67.00000 5.00000 3.00000
68.00000 5.00000 3.00000
69.00000 5.00000 3.00000
70.00000 5.00000 3.00000
71.00000 5.00000 3.00000
72.00000 5.00000 3.00000
73.00000 5.00000 3.00000
74.00000 5.00000 3.00000
75.00000 5.00000 3.00000
76.00000 5.00000 3.00000
77.00000 5.00000 3.00000
78.00000 5.00000 3.00000
79.00000 5.00000 3.00000
80.00000 5.00000 3.00000
81.00000 5.00000 3.00000
82.00000 5.00000 3.00000
83.00000 5.00000 3.00000
84.00000 5.00000 3.00000
85.00000 5.00000 3.00000
86.00000 5.00000 3.00000
87.00000 5.00000 3.00000
88.00000 5.00000 3.00000
89.00000 5.00000 3.00000
90.00000 5.00000 3.00000
91.00000 5.00000 3.00000
92.00000 5.00000 3.00000
93.00000 5.00000 3.00000
94.00000 5.00000 3.00000
95.00000 5.00000 3.00000
96.00000 5.00000 NaN
97.00000 5.00000 NaN
98.00000 5.00000 NaN
99.00000 5.00000 NaN
100.00000 5.00000 NaN

0.00000 6.00000 NaN
1.00000 6.00000 3.00000
2.00000 6.00000 3.00000
3.00000 6.00000 3.00000
4.00000 6.00000 3.00000
5.00000 6.00000 3.00000
6.00000 6.00000 3.00000
7.00000 6.00000 3.00000
8.00000 6.00000 3.00000
9.00000 6.00000 3.00000
10.00000 6.00000 3.00000
11.00000 6.00000 3.00000
12.00000 6.00000 3.00000
13.00000 6.00000 3.00000
14.00000 6.00000 3.00000
15.00000 6.00000 3.00000
16.00000 6.00000 3.00000
17.00000 6.00000 3.00000
18.00000 6.00000 3.00000
19.00000 6.00000 3.00000
20.00000 6.00000 3.00000
21.00000 6.00000 3.00000
22.00000 6.00000 3.00000
23.00000 6.00000 3.00000
24.00000 6.00000 3.00000
25.00000 6.00000 3.00000
26.00000 6.00000 3.00000
27.00000 6.00000 3.00000
28.00000 6.00000 3.00000
29.00000 6.00000 3.00000
30.00000 6.00000 3.00000
31.00000 6.00000 3.00000
32.00000 6.00000 3.00000
33.00000 6.00000 3.00000
34.00000 6.00000 3.00000
35.00000 6.00000 3.00000
36.00000 6.00000 3.00000
37.00000 6.00000 3.00000
38.00000 6.00000 3.00000
39.00000 6.00000 3.00000
40.00000 6.00000 3.00000
41.00000 6.00000 3.00000
42.00000 6.00000 3.00000
43.00000 6.00000 3.00000
44.00000 6.00000 3.00000
45.00000 6.00000 3.00000
46.00000 6.00000 3.00000
47.00000 6.00000 3.00000
48.00000 6.00000 3.00000
49.00000 6.00000 3.00000
50.00000 6.00000 3.00000
51.00000 6.00000 3.00000
52.00000 6.00000 3.00000
53.00000 6.00000 3.00000
54.00000 6.00000 3.00000
55.00000 6.00000 3.00000
56.00000 6.00000 3.00000
57.00000 6.00000 3.00000
58.00000 6.00000 3.00000
59.00000 6.00000 3.00000
60.00000 6.00000 3.00000
61.00000 6.00000 3.00000
62.00000 6.00000 3.00000
63.00000 6.00000 3.00000
64.00000 6.00000 3.00000
65.00000 6.00000 3.00000
66.00000 6.00000 3.00000
67.00000 6.00000 3.00000
68.00000 6.00000 3.00000
69.00000 6.00000 3.00000
70.00000 6.00000 3.00000
71.00000 6.00000 3.00000
72.00000 6.00000 3.00000
73.00000 6.00000 3.00000
74.00000 6.00000 3.00000
75.00000 6.00000 3.00000
76.00000 6.00000 3.00000
77.00000 6.00000 3.00000
78.00000 6.00000 3.00000
79.00000 6.00000 3.00000
80.00000 6.00000 3.00000
81.00000 6.00000 3.00000
82.00000 6.00000 3.00000
83.00000 6.00000 3.00000
84.00000 6.00000 3.00000
85.00000 6.00000 3.00000
86.00000 6.00000 3.00000
87.00000 6.00000 3.00000
88.00000 6.00000 3.00000
89.00000 6.00000 3.00000
90.00000 6.00000 3.00000
91.00000 6.00000 3.00000
92.00000 6.00000 3.00000
93.00000 6.00000 3.00000
94.00000 6.00000 3.00000
95.00000 6.00000 NaN
96.00000 6.00000 NaN
97.00000 6.00000 NaN
98.00000 6.00000 NaN
99.00000 6.00000 NaN
100.00000 6.00000 NaN

0.00000 7.00000 NaN
1.00000 7.00000 3.00000
2.00000 7.00000 3.00000
3.00000 7.00000 3.00000
4.00000 7.00000 3.00000
5.00000 7.00000 3.00000
6.00000 7.00000 3.00000
7.00000 7.00000 3.00000
8.00000 7.00000 3.00000
9.00000 7.00000 3.00000
10.00000 7.00000 3.00000
11.00000 7.00000 3.00000
12.00000 7.00000 3.00000
13.00000 7.00000 3.00000
14.00000 7.00000 3.00000
15.00000 7.00000 3.00000
16.00000 7.00000 3.00000
17.00000 7.00000 3.00000
18.00000 7.00000 3.00000
19.00000 7.00000 3.00000
20.00000 7.00000 3.00000
21.00000 7.00000 3.00000
22.00000 7.00000 3.00000
23.00000 7.00000 3.00000
24.00000 7.00000 3.00000
25.00000 7.00000 3.00000
26.00000 7.00000 3.00000
27.00000 7.00000 3.00000
28.00000 7.00000 3.00000
29.00000 7.00000 3.00000
30.00000 7.00000 3.00000
31.00000 7.00000 3.00000
32.00000 7.00000 3.00000
33.00000 7.00000 3.00000
34.00000 7.00000 3.00000
35.00000 7.00000 3.00000
36.00000 7.00000 3.00000
37.00000 7.00000 3.00000
38.00000 7.00000 3.00000
39.00000 7.00000 3.00000
40.00000 7.00000 3.00000
41.00000 7.00000 3.00000
42.00000 7.00000 3.00000
43.00000 7.00000 3.00000
44.00000 7.00000 3.00000
45.00000 7.00000 3.00000
46.00000 7.00000 3.00000
47.00000 7.00000 3.00000
48.00000 7.00000 3.00000
49.00000 7.00000 3.00000
50.00000 7.00000 3.00000
51.00000 7.00000 3.00000
52.00000 7.00000 3.00000
53.00000 7.00000 3.00000
54.00000 7.00000 3.00000
55.00000 7.00000 3.00000
56.00000 7.00000 3.00000
57.00000 7.00000 3.00000
58.00000 7.00000 3.00000
59.00000 7.00000 3.00000
60.00000 7.00000 3.00000
61.00000 7.00000 3.00000
62.00000 7.00000 3.00000
63.00000 7.00000 3.00000
64.00000 7.00000 3.00000
65.00000 7.00000 3.00000
66.00000 7.00000 3.00000
67.00000 7.00000 3.00000
68.00000 7.00000 3.00000
69.00000 7.00000 3.00000
70.00000 7.00000 3.00000
71.00000 7.00000 3.00000
72.00000 7.00000 3.00000
73.00000 7.00000 3.00000
74.00000 7.00000 3.00000
75.00000 7.00000 3.00000
76.00000 7.00000 3.00000
77.00000 7.00000 3.00000
78.00000 7.00000 3.00000
79.00000 7.00000 3.00000
80.00000 7.00000 3.00000
81.00000 7.00000 3.00000
82.00000 7.00000 3.00000
83.00000 7.00000 3.00000
84.00000 7.00000 3.00000
85.00000 7.00000 3.00000
86.00000 7.00000 3.00000
87.00000 7.00000 3.00000
88.00000 7.00000 3.00000
89.00000 7.00000 3.00000
90.00000 7.00000 3.00000
91.00000 7.00000 3.00000
92.00000 7.00000 3.00000
93.00000 7.00000 3.00000
94.00000 7.00000 NaN
95.00000 7.00000 NaN
96.00000 7.00000 NaN
97.00000 7.00000 NaN
98.00000 7.00000 NaN
99.00000 7.00000 NaN
100.00000 7.00000 NaN

0.00000 8.00000 NaN
1.00000 8.00000 3.00000
2.00000 8.00000 3.00000
3.00000 8.00000 3.00000
4.00000 8.00000 3.00000
5.00000 8.00000 3.00000
6.00000 8.00000 3.00000
7.00000 8.00000 3.00000
8.00000 8.00000 3.00000
9.00000 8.00000 3.00000
10.00000 8.00000 3.00000
11.00000 8.00000 3.00000
12.00000 8.00000 3.00000
13.00000 8.00000 3.00000
14.00000 8.00000 3.00000
15.00000 8.00000 3.00000
16.00000 8.00000 3.00000
17.00000 8.00000 3.00000
18.00000 8.00000 3.00000
19.00000 8.00000 3.00000
20.00000 8.00000 3.00000
21.00000 8.00000 3.00000
22.00000 8.00000 3.00000
23.00000 8.00000 3.00000
24.00000 8.00000 3.00000
25.00000 8.00000 3.00000
26.00000 8.00000 3.00000
27.00000 8.00000 3.00000
28.00000 8.00000 3.00000
29.00000 8.00000 3.00000
30.00000 8.00000 3.00000
31.00000 8.00000 3.00000
32.00000 8.00000 3.00000
33.00000 8.00000 3.00000
34.00000 8.00000 3.00000
35.00000 8.00000 3.00000
36.00000 8.00000 3.00000
37.00000 8.00000 3.00000
38.00000 8.00000 3.00000
39.00000 8.00000 3.00000
40.00000 8.00000 3.00000
41.00000 8.00000 3.00000
42.00000 8.00000 3.00000
43.00000 8.00000 3.00000
44.00000 8.00000 3.00000
45.00000 8.00000 3.00000
46.00000 8.00000 3.00000
47.00000 8.00000 3.00000
48.00000 8.00000 3.00000
49.00000 8.00000 3.00000
50.00000 8.00000 3.00000
51.00000 8.00000 3.00000
52.00000 8.00000 3.00000
53.00000 8.00000 3.00000
54.00000 8.00000 3.00000
55.00000 8.00000 3.00000
56.00000 8.00000 3.00000
57.00000 8.00000 3.00000
58.00000 8.00000 3.00000
59.00000 8.00000 3.00000
60.00000 8.00000 3.00000
61.00000 8.00000 3.00000
62.00000 8.00000 3.00000
63.00000 8.00000 3.00000
64.00000 8.00000 3.00000
65.00000 8.00000 3.00000
66.00000 8.00000 3.00000
67.00000 8.00000 3.00000
68.00000 8.00000 3.00000
69.00000 8.00000 3.00000
70.00000 8.00000 3.00000
71.00000 8.00000 3.00000
72.00000 8.00000 3.00000
73.00000 8.00000 3.00000
74.00000 8.00000 3.00000
75.00000 8.00000 3.00000
76.00000 8.00000 3.00000
77.00000 8.00000 3.00000
78.00000 8.00000 3.00000
79.00000 8.00000 3.00000
80.00000 8.00000 3.00000
81.00000 8.00000 3.00000
82.00000 8.00000 3.00000
83.00000 8.00000 3.00000
84.00000 8.00000 3.00000
85.00000 8.00000 3.00000
86.00000 8.00000 3.00000
87.00000 8.00000 3.00000
88.00000 8.00000 3.00000
89.00000 8.00000 3.00000
90.00000 8.00000 3.00000
91.00000 8.00000 3.00000
92.00000 8.00000 3.00000
93.00000 8.00000 NaN
94.00000 8.00000 NaN
95.00000 8.00000 NaN
96.00000 8.00000 NaN
97.00000 8.00000 NaN
98.00000 8.00000 NaN
99.00000 8.00000 NaN
100.00000 8.00000 NaN

0.00000 9.00000 NaN
1.00000 9.00000 3.00000
2.00000 9.00000 3.00000
3.00000 9.00000 3.00000
4.00000 9.00000 3.00000
5.00000 9.00000 3.00000
6.00000 9.00000 3.00000
7.00000 9.00000 3.00000
8.00000 9.00000 3.00000
9.00000 9.00000 3.00000
10.00000 9.00000 3.00000
11.00000 9.00000 3.00000
12.00000 9.00000 3.00000
13.00000 9.00000 3.00000
14.00000 9.00000 3.00000
15.00000 9.00000 3.00000
16.00000 9.00000 3.00000
17.00000 9.00000 3.00000
18.00000 9.00000 3.00000
19.00000 9.00000 3.00000
20.00000 9.00000 3.00000
21.00000 9.00000 3.00000
22.00000 9.00000 3.00000
23.00000 9.00000 3.00000
24.00000 9.00000 3.00000
25.00000 9.00000 3.00000
26.00000 9.00000 3.00000
27.00000 9.00000 3.00000
28.00000 9.00000 3.00000
29.00000 9.00000 3.00000
30.00000 9.00000 3.00000
31.00000 9.00000 3.00000
32.00000 9.00000 3.00000
33.00000 9.00000 3.00000
34.00000 9.00000 3.00000
35.00000 9.00000 3.00000
36.00000 9.00000 3.00000
37.00000 9.00000 3.00000
38.00000 9.00000 3.00000
39.00000 9.00000 3.00000
40.00000 9.00000 3.00000
41.00000 9.00000 3.00000
42.00000 9.00000 3.00000
43.00000 9.00000 3.00000
44.00000 9.00000 3.00000
45.00000 9.00000 3.00000
46.00000 9.00000 3.00000
47.00000 9.00000 3.00000
48.00000 9.00000 3.00000
49.00000 9.00000 3.00000
50.00000 9.00000 3.00000
51.00000 9.00000 3.00000
52.00000 9.00000 3.00000
53.00000 9.00000 3.00000
54.00000 9.00000 3.00000
55.00000 9.00000 3.00000
56.00000 9.00000 3.00000
57.00000 9.00000 3.00000
58.00000 9.00000 3.00000
59.00000 9.00000 3.00000
60.00000 9.00000 3.00000
61.00000 9.00000 3.00000
62.00000 9.00000 3.00000
63.00000 9.00000 3.00000
64.00000 9.00000 3.00000
65.00000 9.00000 3.00000
66.00000 9.00000 3.00000
67.00000 9.00000 3.00000
68.00000 9.00000 3.00000
69.00000 9.00000 3.00000
70.00000 9.00000 3.00000
71.00000 9.00000 3.00000
72.00000 9.00000 3.00000
73.00000 9.00000 3.00000
74.00000 9.00000 3.00000
75.00000 9.00000 3.00000
76.00000 9.00000 3.00000
77.00000 9.00000 3.00000
78.00000 9.00000 3.00000
79.00000 9.00000 3.00000
80.00000 9.00000 3.00000
81.00000 9.00000 3.00000
82.00000 9.00000 3.00000
83.00000 9.00000 3.00000
84.00000 9.00000 3.00000
85.00000 9.00000 3.00000
86.00000 9.00000 3.00000
87.00000 9.00000 3.00000
88.00000 9.00000 3.00000
89.00000 9.00000 3.00000
90.00000 9.00000 3.00000
91.00000 9.00000 3.00000
92.00000 9.00000 NaN
93.00000 9.00000 NaN
94.00000 9.00000 NaN
95.00000 9.00000 NaN
96.00000 9.00000 NaN
97.00000 9.00000 NaN
98.00000 9.00000 NaN
99.00000 9.00000 NaN
100.00000 9.00000 NaN

0.00000 10.00000 NaN
1.00000 10.00000 3.00000
2.00000 10.00000 3.00000
3.00000 10.00000 3.00000
4.00000 10.00000 3.00000
5.00000 10.00000 3.00000
6.00000 10.00000 3.00000
7.00000 10.00000 3.00000
8.00000 10.00000 3.00000
9.00000 10.00000 3.00000
10.00000 10.00000 3.00000
11.00000 10.00000 3.00000
12.00000 10.00000 3.00000
13.00000 10.00000 3.00000
14.00000 10.00000 3.00000
15.00000 10.00000 3.00000
16.00000 10.00000 3.00000
17.00000 10.00000 3.00000
18.00000 10.00000 3.00000
19.00000 10.00000 3.00000
20.00000 10.00000 3.00000
21.00000 10.00000 3.00000
22.00000 10.00000 3.00000
23.00000 10.00000 3.00000
24.00000 10.00000 3.00000
25.00000 10.00000 3.00000
26.00000 10.00000 3.00000
27.00000 10.00000 3.00000
28.00000 10.00000 3.00000
29.00000 10.00000 3.00000
30.00000 10.00000 3.00000
31.00000 10.00000 3.00000
32.00000 10.00000 3.00000
33.00000 10.00000 3.00000
34.00000 10.00000 3.00000
35.00000 10.00000 3.00000
36.00000 10.00000 3.00000
37.00000 10.00000 3.00000
38.00000 10.00000 3.00000
39.00000 10.00000 3.00000
40.00000 10.00000 3.00000
41.00000 10.00000 3.00000
42.00000 10.00000 3.00000
43.00000 10.00000 3.00000
44.00000 10.00000 3.00000
45.00000 10.00000 3.00000
46.00000 10.00000 3.00000
47.00000 10.00000 3.00000
48.00000 10.00000 3.00000
49.00000 10.00000 3.00000
50.00000 10.00000 3.00000
51.00000 10.00000 3.00000
52.00000 10.00000 3.00000
53.00000 10.00000 3.00000
54.00000 10.00000 3.00000
55.00000 10.00000 3.00000
56.00000 10.00000 3.00000
57.00000 10.00000 3.00000
58.00000 10.00000 3.00000
59.00000 10.00000 3.00000
60.00000 10.00000 3.00000
61.00000 10.00000 3.00000
62.00000 10.00000 3.00000
63.00000 10.00000 3.00000
64.00000 10.00000 3.00000
65.00000 10.00000 3.00000
66.00000 10.00000 3.00000
67.00000 10.00000 3.00000
68.00000 10.00000 3.00000
69.00000 10.00000 3.00000
70.00000 10.00000 3.00000
71.00000 10.00000 3.00000
72.00000 10.00000 3.00000
73.00000 10.00000 3.00000
74.00000 10.00000 3.00000
75.00000 10.00000 3.00000
76.00000 10.00000 3.00000
77.00000 10.00000 3.00000
78.00000 10.00000 3.00000
79.00000 10.00000 3.00000
80.00000 10.00000 3.00000
81.00000 10.00000 3.00000
82.00000 10.00000 3.00000
83.00000 10.00000 3.00000
84.00000 10.00000 3.00000
85.00000 10.00000 3.00000
86.00000 10.00000 3.00000
87.00000 10.00000 3.00000
88.00000 10.00000 3.00000
89.00000 10.00000 3.00000
90.00000 10.00000 3.00000
91.00000 10.00000 NaN
92.00000 10.00000 NaN
93.00000 10.00000 NaN
94.00000 10.00000 NaN
95.00000 10.00000 NaN
96.00000 10.00000 NaN
97.00000 10.00000 NaN
98.00000 10.00000 NaN
99.00000 10.00000 NaN
100.00000 10.00000 NaN

0.00000 11.00000 NaN
1.00000 11.00000 3.00000
2.00000 11.00000 3.00000
3.00000 11.00000 3.00000
4.00000 11.00000 3.00000
5.00000 11.00000 3.00000
6.00000 11.00000 3.00000
7.00000 11.00000 3.00000
8.00000 11.00000 3.00000
9.00000 11.00000 3.00000
10.00000 11.00000 3.00000
11.00000 11.00000 3.00000
12.00000 11.00000 3.00000
13.00000 11.00000 3.00000
14.00000 11.00000 3.00000
15.00000 11.00000 3.00000
16.00000 11.00000 3.00000
17.00000 11.00000 3.00000
18.00000 11.00000 3.00000
19.00000 11.00000 3.00000
20.00000 11.00000 3.00000
21.00000 11.00000 3.00000
22.00000 11.00000 3.00000
23.00000 11.00000 3.00000
24.00000 11.00000 3.00000
25.00000 11.00000 3.00000
26.00000 11.00000 3.00000
27.00000 11.00000 3.00000
28.00000 11.00000 3.00000
29.00000 11.00000 3.00000
30.00000 11.00000 3.00000
31.00000 11.00000 3.00000
32.00000 11.00000 3.00000
33.00000 11.00000 3.00000
34.00000 11.00000 3.00000
35.00000 11.00000 3.00000
36.00000 11.00000 3.00000
37.00000 11.00000 3.00000
38.00000 11.00000 3.00000
39.00000 11.00000 3.00000
40.00000 11.00000 3.00000
41.00000 11.00000 3.00000
42.00000 11.00000 3.00000
43.00000 11.00000 3.00000
44.00000 11.00000 3.00000
45.00000 11.00000 3.00000
46.00000 11.00000 3.00000
47.00000 11.00000 3.00000
48.00000 11.00000 3.00000
49.00000 11.00000 3.00000
50.00000 11.00000 3.00000
51.00000 11.00000 3.00000
52.00000 11.00000 3.00000
53.00000 11.00000 3.00000
54.00000 11.00000 3.00000
55.00000 11.00000 3.00000
56.00000 11.00000 3.00000
57.00000 11.00000 3.00000
58.00000 11.00000 3.00000
59.00000 11.00000 3.00000
60.00000 11.00000 3.00000
61.00000 11.00000 3.00000
62.00000 11.00000 3.00000
63.00000 11.00000 3.00000
64.00000 11.00000 3.00000
65.00000 11.00000 3.00000
66.00000 11.00000 3.00000
67.00000 11.00000 3.00000
68.00000 11.00000 3.00000
69.00000 11.00000 3.00000
70.00000 11.00000 3.00000
71.00000 11.00000 3.00000
72.00000 11.00000 3.00000
73.00000 11.00000 3.00000
74.00000 11.00000 3.00000
75.00000 11.00000 3.00000
76.00000 11.00000 3.00000
77.00000 11.00000 3.00000
78.00000 11.00000 3.00000
79.00000 11.00000 3.00000
80.00000 11.00000 3.00000
81.00000 11.00000 3.00000
82.00000 11.00000 3.00000
83.00000 11.00000 3.00000
84.00000 11.00000 3.00000
85.00000 11.00000 3.00000
86.00000 11.00000 3.00000
87.00000 11.00000 3.00000
88.00000 11.00000 3.00000
89.00000 11.00000 3.00000
90.00000 11.00000 NaN
91.00000 11.00000 NaN
92.00000 11.00000 NaN
93.00000 11.00000 NaN
94.00000 11.00000 NaN
95.00000 11.00000 NaN
96.00000 11.00000 NaN
97.00000 11.00000 NaN
98.00000 11.00000 NaN
99.00000 11.00000 NaN
100.00000 11.00000 NaN

0.00000 12.00000 NaN
1.00000 12.00000 3.00000
2.00000 12.00000 3.00000
3.00000 12.00000 3.00000
4.00000 12.00000 3.00000
5.00000 12.00000 3.00000
6.00000 12.00000 3.00000
7.00000 12.00000 3.00000
8.00000 12.00000 3.00000
9.00000 12.00000 3.00000
10.00000 12.00000 3.00000
11.00000 12.00000 3.00000
12.00000 12.00000 3.00000
13.00000 12.00000 3.00000
14.00000 12.00000 3.00000
15.00000 12.00000 3.00000
16.00000 12.00000 3.00000
17.00000 12.00000 3.00000
18.00000 12.00000 3.00000
19.00000 12.00000 3.00000
20.00000 12.00000 3.00000
21.00000 12.00000 3.00000
22.00000 12.00000 3.00000
23.00000 12.00000 3.00000
24.00000 12.00000 3.00000
25.00000 12.00000 3.00000
26.00000 12.00000 3.00000
27.00000 12.00000 3.00000
28.00000 12.00000 3.00000
29.00000 12.00000 3.00000
30.00000 12.00000 3.00000
31.00000 12.00000 3.00000
32.00000 12.00000 3.00000
33.00000 12.00000 3.00000
34.00000 12.00000 3.00000
35.00000 12.00000 3.00000
36.00000 12.00000 3.00000
37.00000 12.00000 3.00000
38.00000 12.00000 3.00000
39.00000 12.00000 3.00000
40.00000 12.00000 3.00000
41.00000 12.00000 3.00000
42.00000 12.00000 3.00000
43.00000 12.00000 3.00000
44.00000 12.00000 3.00000
45.00000 12.00000 3.00000
46.00000 12.00000 3.00000
47.00000 12.00000 3.00000
48.00000 12.00000 3.00000
49.00000 12.00000 3.00000
50.00000 12.00000 3.00000
51.00000 12.00000 3.00000
52.00000 12.00000 3.00000
53.00000 12.00000 3.00000
54.00000 12.00000 3.00000
55.00000 12.00000 3.00000
56.00000 12.00000 3.00000
57.00000 12.00000 3.00000
58.00000 12.00000 3.00000
59.00000 12.00000 3.00000
60.00000 12.00000 3.00000
61.00000 12.00000 3.00000
62.00000 12.00000 3.00000
63.00000 12.00000 3.00000
64.00000 12.00000 3.00000
65.00000 12.00000 3.00000
66.00000 12.00000 3.00000
67.00000 12.00000 3.00000
68.00000 12.00000 3.00000
69.00000 12.00000 3.00000
70.00000 12.00000 3.00000
71.00000 12.00000 3.00000
72.00000 12.00000 3.00000
73.00000 12.00000 3.00000
74.00000 12.00000 3.00000
75.00000 12.00000 3.00000
76.00000 12.00000 3.00000
77.00000 12.00000 3.00000
78.00000 12.00000 3.00000
79.00000 12.00000 3.00000
80.00000 12.00000 3.00000
81.00000 12.00000 3.00000
82.00000 12.00000 3.00000
83.00000 12.00000 3.00000
84.00000 12.00000 3.00000
85.00000 12.00000 3.00000
86.00000 12.00000 3.00000
87.00000 12.00000 3.00000
88.00000 12.00000 3.00000
89.00000 12.00000 NaN
90.00000 12.00000 NaN
91.00000 12.00000 NaN
92.00000 12.00000 NaN
93.00000 12.00000 NaN
94.00000 12.00000 NaN
95.00000 12.00000 NaN
96.00000 12.00000 NaN
97.00000 12.00000 NaN
98.00000 12.00000 NaN
99.00000 12.00000 NaN
100.00000 12.00000 NaN

0.00000 13.00000 NaN
1.00000 13.00000 3.00000
2.00000 13.00000 3.00000
3.00000 13.00000 3.00000
4.00000 13.00000 3.00000
5.00000 13.00000 3.00000
6.00000 13.00000 3.00000
7.00000 13.00000 3.00000
8.00000 13.00000 3.00000
9.00000 13.00000 3.00000
10.00000 13.00000 3.00000
11.00000 13.00000 3.00000
12.00000 13.00000 3.00000
13.00000 13.00000 3.00000
14.00000 13.00000 3.00000
15.00000 13.00000 3.00000
16.00000 13.00000 3.00000
17.00000 13.00000 3.00000
18.00000 13.00000 3.00000
19.00000 13.00000 3.00000
20.00000 13.00000 3.00000
21.00000 13.00000 3.00000
22.00000 13.00000 3.00000
23.00000 13.00000 3.00000
24.00000 13.00000 3.00000
25.00000 13.00000 3.00000
26.00000 13.00000 3.00000
27.00000 13.00000 3.00000
28.00000 13.00000 3.00000
29.00000 13.00000 3.00000
30.00000 13.00000 3.00000
31.00000 13.00000 3.00000
32.00000 13.00000 3.00000
33.00000 13.00000 3.00000
34.00000 13.00000 3.00000
35.00000 13.00000 3.00000
36.00000 13.00000 3.00000
37.00000 13.00000 3.00000
38.00000 13.00000 3.00000
39.00000 13.00000 3.00000
40.00000 13.00000 3.00000
41.00000 13.00000 3.00000
42.00000 13.00000 3.00000
43.00000 13.00000 3.00000
44.00000 13.00000 3.00000
45.00000 13.00000 3.00000
46.00000 13.00000 3.00000
47.00000 13.00000 3.00000
48.00000 13.00000 3.00000
49.00000 13.00000 3.00000
50.00000 13.00000 3.00000
51.00000 13.00000 3.00000
52.00000 13.00000 3.00000
53.00000 13.00000 3.00000
54.00000 13.00000 3.00000
55.00000 13.00000 3.00000
56.00000 13.00000 3.00000
57.00000 13.00000 3.00000
58.00000 13.00000 3.00000
59.00000 13.00000 3.00000
60.00000 13.00000 3.00000
61.00000 13.00000 3.00000
62.00000 13.00000 3.00000
63.00000 13.00000 3.00000
64.00000 13.00000 3.00000
65.00000 13.00000 3.00000
66.00000 13.00000 3.00000
67.00000 13.00000 3.00000
68.00000 13.00000 3.00000
69.00000 13.00000 3.00000
70.00000 13.00000 3.00000
71.00000 13.00000 3.00000
72.00000 13.00000 3.00000
73.00000 13.00000 3.00000
74.00000 13.00000 3.00000
75.00000 13.00000 3.00000
76.00000 13.00000 3.00000
77.00000 13.00000 3.00000
78.00000 13.00000 3.00000
79.00000 13.00000 3.00000
80.00000 13.00000 3.00000
81.00000 13.00000 3.00000
82.00000 13.00000 3.00000
83.00000 13.00000 3.00000
84.00000 13.00000 3.00000
85.00000 13.00000 3.00000
86.00000 13.00000 3.00000
87.00000 13.00000 3.00000
88.00000 13.00000 NaN
89.00000 13.00000 NaN
90.00000 13.00000 NaN
91.00000 13.00000 NaN
92.00000 13.00000 NaN
93.00000 13.00000 NaN
94.00000 13.00000 NaN
95.00000 13.00000 NaN
96.00000 13.00000 NaN
97.00000 13.00000 NaN
98.00000 13.00000 NaN
99.00000 13.00000 NaN
100.00000 13.00000 NaN

0.00000 14.00000 NaN
1.00000 14.00000 3.00000
2.00000 14.00000 3.00000
3.00000 14.00000 3.00000
4.00000 14.00000 3.00000
5.00000 14.00000 3.00000
6.00000 14.00000 3.00000
7.00000 14.00000 3.00000
8.00000 14.00000 3.00000
9.00000 14.00000 3.00000
10.00000 14.00000 3.00000
11.00000 14.00000 3.00000
12.00000 14.00000 3.00000
13.00000 14.00000 3.00000
14.00000 14.00000 3.00000
15.00000 14.00000 3.00000
16.00000 14.00000 3.00000
17.00000 14.00000 3.00000
18.00000 14.00000 3.00000
19.00000 14.00000 3.00000
20.00000 14.00000 3.00000
21.00000 14.00000 3.00000
22.00000 14.00000 3.00000
23.00000 14.00000 3.00000
24.00000 14.00000 3.00000
25.00000 14.00000 3.00000
26.00000 14.00000 3.00000
27.00000 14.00000 3.00000
28.00000 14.00000 3.00000
29.00000 14.00000 3.00000
30.00000 14.00000 3.00000
31.00000 14.00000 3.00000
32.00000 14.00000 3.00000
33.00000 14.00000 3.00000
34.00000 14.00000 3.00000
35.00000 14.00000 3.00000
36.00000 14.00000 3.00000
37.00000 14.00000 3.00000
38.00000 14.00000 3.00000
39.00000 14.00000 3.00000
40.00000 14.00000 3.00000
41.00000 14.00000 3.00000
42.00000 14.00000 3.00000
43.00000 14.00000 3.00000
44.00000 14.00000 3.00000
45.00000 14.00000 3.00000
46.00000 14.00000 3.00000
47.00000 14.00000 3.00000
48.00000 14.00000 3.00000
49.00000 14.00000 3.00000
50.00000 14.00000 3.00000
51.00000 14.00000 3.00000
52.00000 14.00000 3.00000
53.00000 14.00000 3.00000
54.00000 14.00000 3.00000
55.00000 14.00000 3.00000
56.00000 14.00000 3.00000
57.00000 14.00000 3.00000
58.00000 14.00000 3.00000
59.00000 14.00000 3.00000
60.00000 14.00000 3.00000
61.00000 14.00000 3.00000
62.00000 14.00000 3.00000
63.00000 14.00000 3.00000
64.00000 14.00000 3.00000
65.00000 14.00000 3.00000
66.00000 14.00000 3.00000
67.00000 14.00000 3.00000
68.00000 14.00000 3.00000
69.00000 14.00000 3.00000
70.00000 14.00000 3.00000
71.00000 14.00000 3.00000
72.00000 14.00000 3.00000
73.00000 14.00000 3.00000
74.00000 14.00000 3.00000
75.00000 14.00000 3.00000
76.00000 14.00000 3.00000
77.00000 14.00000 3.00000
78.00000 14.00000 3.00000
79.00000 14.00000 3.00000
80.00000 14.00000 3.00000
81.00000 14.00000 3.00000
82.00000 14.00000 3.00000
83.00000 14.00000 3.00000
84.00000 14.00000 3.00000
85.00000 14.00000 3.00000
86.00000 14.00000 3.00000
87.00000 14.00000 NaN
88.00000 14.00000 NaN
89.00000 14.00000 NaN
90.00000 14.00000 NaN
91.00000 14.00000 NaN
92.00000 14.00000 NaN
93.00000 14.00000 NaN
94.00000 14.00000 NaN
95.00000 14.00000 NaN
96.00000 14.00000 NaN
97.00000 14.00000 NaN
98.00000 14.00000 NaN
99.00000 14.00000 NaN
100.00000 14.00000 NaN

0.00000 15.00000 NaN
1.00000 15.00000 3.00000
2.00000 15.00000 3.00000
3.00000 15.00000 3.00000
4.00000 15.00000 3.00000
5.00000 15.00000 3.00000
6.00000 15.00000 3.00000
7.00000 15.00000 3.00000
8.00000 15.00000 3.00000
9.00000 15.00000 3.00000
10.00000 15.00000 3.00000
11.00000 15.00000 3.00000
12.00000 15.00000 3.00000
13.00000 15.00000 3.00000
14.00000 15.00000 3.00000
15.00000 15.00000 3.00000
16.00000 15.00000 3.00000
17.00000 15.00000 3.00000
18.00000 15.00000 3.00000
19.00000 15.00000 3.00000
20.00000 15.00000 3.00000
21.00000 15.00000 3.00000
22.00000 15.00000 3.00000
23.00000 15.00000 3.00000
24.00000 15.00000 3.00000
25.00000 15.00000 3.00000
26.00000 15.00000 3.00000
27.00000 15.00000 3.00000
28.00000 15.00000 3.00000
29.00000 15.00000 3.00000
30.00000 15.00000 3.00000
31.00000 15.00000 3.00000
32.00000 15.00000 3.00000
33.00000 15.00000 3.00000
34.00000 15.00000 3.00000
35.00000 15.00000 3.00000
36.00000 15.00000 3.00000
37.00000 15.00000 3.00000
38.00000 15.00000 3.00000
39.00000 15.00000 3.00000
40.00000 15.00000 3.00000
41.00000 15.00000 3.00000
42.00000 15.00000 3.00000
43.00000 15.00000 3.00000
44.00000 15.00000 3.00000
45.00000 15.00000 3.00000
46.00000 15.00000 3.00000
47.00000 15.00000 3.00000
48.00000 15.00000 3.00000
49.00000 15.00000 3.00000
50.00000 15.00000 3.00000
51.00000 15.00000 3.00000
52.00000 15.00000 3.00000
53.00000 15.00000 3.00000
54.00000 15.00000 3.00000
55.00000 15.00000 3.00000
56.00000 15.00000 3.00000
57.00000 15.00000 3.00000
58.00000 15.00000 3.00000
59.00000 15.00000 3.00000
60.00000 15.00000 3.00000
61.00000 15.00000 3.00000
62.00000 15.00000 3.00000
63.00000 15.00000 3.00000
64.00000 15.00000 3.00000
65.00000 15.00000 3.00000
66.00000 15.00000 3.00000
67.00000 15.00000 3.00000
68.00000 15.00000 3.00000
69.00000 15.00000 3.00000
70.00000 15.00000 3.00000
71.00000 15.00000 3.00000
72.00000 15.00000 3.00000
73.00000 15.00000 3.00000
74.00000 15.00000 3.00000
75.00000 15.00000 3.00000
76.00000 15.00000 3.00000
77.00000 15.00000 3.00000
78.00000 15.00000 3.00000
79.00000 15.00000 3.00000
80.00000 15.00000 3.00000
81.00000 15.00000 3.00000
82.00000 15.00000 3.00000
83.00000 15.00000 3.00000
84.00000 15.00000 3.00000
85.00000 15.00000 3.00000
86.00000 15.00000 NaN
87.00000 15.00000 NaN
88.00000 15.00000 NaN
89.00000 15.00000 NaN
90.00000 15.00000 NaN
91.00000 15.00000 NaN
92.00000 15.00000 NaN
93.00000 15.00000 NaN
94.00000 15.00000 NaN
95.00000 15.00000 NaN
96.00000 15.00000 NaN
97.00000 15.00000 NaN
98.00000 15.00000 NaN
99.00000 15.00000 NaN
100.00000 15.00000 NaN

0.00000 16.00000 NaN
1.00000 16.00000 3.00000
2.00000 16.00000 3.00000
3.00000 16.00000 3.00000
4.00000 16.00000 3.00000
5.00000 16.00000 3.00000
6.00000 16.00000 3.00000
7.00000 16.00000 3.00000
8.00000 16.00000 3.00000
9.00000 16.00000 3.00000
10.00000 16.00000 3.00000
11.00000 16.00000 3.00000
12.00000 16.00000 3.00000
13.00000 16.00000 3.00000
14.00000 16.00000 3.00000
15.00000 16.00000 3.00000
16.00000 16.00000 3.00000
17.00000 16.00000 3.00000
18.00000 16.00000 3.00000
19.00000 16.00000 3.00000
20.00000 16.00000 3.00000
21.00000 16.00000 3.00000
22.00000 16.00000 3.00000
23.00000 16.00000 3.00000
24.00000 16.00000 3.00000
25.00000 16.00000 3.00000
26.00000 16.00000 3.00000
27.00000 16.00000 3.00000
28.00000 16.00000 3.00000
29.00000 16.00000 3.00000
30.00000 16.00000 3.00000
31.00000 16.00000 3.00000
32.00000 16.00000 3.00000
33.00000 16.00000 3.00000
34.00000 16.00000 3.00000
35.00000 16.00000 3.00000
36.00000 16.00000 3.00000
37.00000 16.00000 3.00000
38.00000 16.00000 3.00000
39.00000 16.00000 3.00000
40.00000 16.00000 3.00000
41.00000 16.00000 3.00000
42.00000 16.00000 3.00000
43.00000 16.00000 3.00000
44.00000 16.00000 3.00000
45.00000 16.00000 3.00000
46.00000 16.00000 3.00000
47.00000 16.00000 3.00000
48.00000 16.00000 3.00000
49.00000 16.00000 3.00000
50.00000 16.00000 3.00000
51.00000 16.00000 3.00000
52.00000 16.00000 3.00000
53.00000 16.00000 3.00000
54.00000 16.00000 3.00000
55.00000 16.00000 3.00000
56.00000 16.00000 3.00000
57.00000 16.00000 3.00000
58.00000 16.00000 3.00000
59.00000 16.00000 3.00000
60.00000 16.00000 3.00000
61.00000 16.00000 3.00000
62.00000 16.00000 3.00000
63.00000 16.00000 3.00000
64.00000 16.00000 3.00000
65.00000 16.00000 3.00000
66.00000 16.00000 3.00000
67.00000 16.00000 3.00000
68.00000 16.00000 3.00000
69.00000 16.00000 3.00000
70.00000 16.00000 3.00000
71.00000 16.00000 3.00000
72.00000 16.00000 3.00000
73.00000 16.00000 3.00000
74.00000 16.00000 3.00000
75.00000 16.00000 3.00000
76.00000 16.00000 3.00000
77.00000 16.00000 3.00000
78.00000 16.00000 3.00000
79.00000 16.00000 3.00000
80.00000 16.00000 3.00000
81.00000 16.00000 3.00000
82.00000 16.00000 3.00000
83.00000 16.00000 3.00000
84.00000 16.00000 3.00000
85.00000 16.00000 NaN
86.00000 16.00000 NaN
87.00000 16.00000 NaN
88.00000 16.00000 NaN
89.00000 16.00000 NaN
90.00000 16.00000 NaN
91.00000 16.00000 NaN
92.00000 16.00000 NaN
93.00000 16.00000 NaN
94.00000 16.00000 NaN
95.00000 16.00000 NaN
96.00000 16.00000 NaN
97.00000 16.00000 NaN
98.00000 16.00000 NaN
99.00000 16.00000 NaN
100.00000 16.00000 NaN

0.00000 17.00000 NaN
1.00000 17.00000 3.00000
2.00000 17.00000 3.00000
3.00000 17.00000 3.00000
4.00000 17.00000 3.00000
5.00000 17.00000 3.00000
6.00000 17.00000 3.00000
7.00000 17.00000 3.00000
8.00000 17.00000 3.00000
9.00000 17.00000 3.00000
10.00000 17.00000 3.00000
11.00000 17.00000 3.00000
12.00000 17.00000 3.00000
13.00000 17.00000 3.00000
14.00000 17.00000 3.00000
15.00000 17.00000 3.00000
16.00000 17.00000 3.00000
17.00000 17.00000 3.00000
18.00000 17.00000 3.00000
19.00000 17.00000 3.00000
20.00000 17.00000 3.00000
21.00000 17.00000 3.00000
22.00000 17.00000 3.00000
23.00000 17.00000 3.00000
24.00000 17.00000 3.00000
25.00000 17.00000 3.00000
26.00000 17.00000 3.00000
27.00000 17.00000 3.00000
28.00000 17.00000 3.00000
29.00000 17.00000 3.00000
30.00000 17.00000 3.00000
31.00000 17.00000 3.00000
32.00000 17.00000 3.00000
33.00000 17.00000 3.00000
34.00000 17.00000 3.00000
35.00000 17.00000 3.00000
36.00000 17.00000 3.00000
37.00000 17.00000 3.00000
38.00000 17.00000 3.00000
39.00000 17.00000 3.00000
40.00000 17.00000 3.00000
41.00000 17.00000 3.00000
42.00000 17.00000 3.00000
43.00000 17.00000 3.00000
44.00000 17.00000 3.00000
45.00000 17.00000 3.00000
46.00000 17.00000 3.00000
47.00000 17.00000 3.00000
48.00000 17.00000 3.00000
49.00000 17.00000 3.00000
50.00000 17.00000 3.00000
51.00000 17.00000 3.00000
52.00000 17.00000 3.00000
53.00000 17.00000 3.00000
54.00000 17.00000 3.00000
55.00000 17.00000 3.00000
56.00000 17.00000 3.00000
57.00000 17.00000 3.00000
58.00000 17.00000 3.00000
59.00000 17.00000 3.00000
60.00000 17.00000 3.00000
61.00000 17.00000 3.00000
62.00000 17.00000 3.00000
63.00000 17.00000 3.00000
64.00000 17.00000 3.00000
65.00000 17.00000 3.00000
66.00000 17.00000 3.00000
67.00000 17.00000 3.00000
68.00000 17.00000 3.00000
69.00000 17.00000 3.00000
70.00000 17.00000 3.00000
71.00000 17.00000 3.00000
72.00000 17.00000 3.00000
73.00000 17.00000 3.00000
74.00000 17.00000 3.00000
75.00000 17.00000 3.00000
76.00000 17.00000 3.00000
77.00000 17.00000 3.00000
78.00000 17.00000 3.00000
79.00000 17.00000 3.00000
80.00000 17.00000 3.00000
81.00000 17.00000 3.00000
82.00000 17.00000 3.00000
83.00000 17.00000 3.00000
84.00000 17.00000 NaN
85.00000 17.00000 NaN
86.00000 17.00000 NaN
87.00000 17.00000 NaN
88.00000 17.00000 NaN
89.00000 17.00000 NaN
90.00000 17.00000 NaN
91.00000 17.00000 NaN
92.00000 17.00000 NaN
93.00000 17.00000 NaN
94.00000 17.00000 NaN
95.00000 17.00000 NaN
96.00000 17.00000 NaN
97.00000 17.00000 NaN
98.00000 17.00000 NaN
99.00000 17.00000 NaN
100.00000 17.00000 NaN

0.00000 18.00000 NaN
1.00000 18.00000 3.00000
2.00000 18.00000 3.00000
3.00000 18.00000 3.00000
4.00000 18.00000 3.00000
5.00000 18.00000 3.00000
6.00000 18.00000 3.00000
7.00000 18.00000 3.00000
8.00000 18.00000 3.00000
9.00000 18.00000 3.00000
10.00000 18.00000 3.00000
11.00000 18.00000 3.00000
12.00000 18.00000 3.00000
13.00000 18.00000 3.00000
14.00000 18.00000 3.00000
15.00000 18.00000 3.00000
16.00000 18.00000 3.00000
17.00000 18.00000 3.00000
18.00000 18.00000 3.00000
19.00000 18.00000 3.00000
20.00000 18.00000 3.00000
21.00000 18.00000 3.00000
22.00000 18.00000 3.00000
23.00000 18.00000 3.00000
24.00000 18.00000 3.00000
25.00000 18.00000 3.00000
26.00000 18.00000 3.00000
27.00000 18.00000 3.00000
28.00000 18.00000 3.00000
29.00000 18.00000 3.00000
30.00000 18.00000 3.00000
31.00000 18.00000 3.00000
32.00000 18.00000 3.00000
33.00000 18.00000 3.00000
34.00000 18.00000 3.00000
35.00000 18.00000 3.00000
36.00000 18.00000 3.00000
37.00000 18.00000 3.00000
38.00000 18.00000 3.00000
39.00000 18.00000 3.00000
40.00000 18.00000 3.00000
41.00000 18.00000 3.00000
42.00000 18.00000 3.00000
43.00000 18.00000 3.00000
44.00000 18.00000 3.00000
45.00000 18.00000 3.00000
46.00000 18.00000 3.00000
47.00000 18.00000 3.00000
48.00000 18.00000 3.00000
49.00000 18.00000 3.00000
50.00000 18.00000 3.00000
51.00000 18.00000 3.00000
52.00000 18.00000 3.00000
53.00000 18.00000 3.00000
54.00000 18.00000 3.00000
55.00000 18.00000 3.00000
56.00000 18.00000 3.00000
57.00000 18.00000 3.00000
58.00000 18.00000 3.00000
59.00000 18.00000 3.00000
60.00000 18.00000 3.00000
61.00000 18.00000 3.00000
62.00000 18.00000 3.00000
63.00000 18.00000 3.00000
64.00000 18.00000 3.00000
65.00000 18.00000 3.00000
66.00000 18.00000 3.00000
67.00000 18.00000 3.00000
68.00000 18.00000 3.00000
69.00000 18.00000 3.00000
70.00000 18.00000 3.00000
71.00000 18.00000 3.00000
72.00000 18.00000 3.00000
73.00000 18.00000 3.00000
74.00000 18.00000 3.00000
75.00000 18.00000 3.00000
76.00000 18.00000 3.00000
77.00000 18.00000 3.00000
78.00000 18.00000 3.00000
79.00000 18.00000 3.00000
80.00000 18.00000 3.00000
81.00000 18.00000 3.00000
82.00000 18.00000 3.00000
83.00000 18.00000 NaN
84.00000 18.00000 NaN
85.00000 18.00000 NaN
86.00000 18.00000 NaN
87.00000 18.00000 NaN
88.00000 18.00000 NaN
89.00000 18.00000 NaN
90.00000 18.00000 NaN
91.00000 18.00000 NaN
92.00000 18.00000 NaN
93.00000 18.00000 NaN
94.00000 18.00000 NaN
95.00000 18.00000 NaN
96.00000 18.00000 NaN
97.00000 18.00000 NaN
98.00000 18.00000 NaN
99.00000 18.00000 NaN
100.00000 18.00000 NaN

0.00000 19.00000 NaN
1.00000 19.00000 3.00000
2.00000 19.00000 3.00000
3.00000 19.00000 3.00000
4.00000 19.00000 3.00000
5.00000 19.00000 3.00000
6.00000 19.00000 3.00000
7.00000 19.00000 3.00000
8.00000 19.00000 3.00000
9.00000 19.00000 3.00000
10.00000 19.00000 3.00000
11.00000 19.00000 3.00000
12.00000 19.00000 3.00000
13.00000 19.00000 3.00000
14.00000 19.00000 3.00000
15.00000 19.00000 3.00000
16.00000 19.00000 3.00000
17.00000 19.00000 3.00000
18.00000 19.00000 3.00000
19.00000 19.00000 3.00000
20.00000 19.00000 3.00000
21.00000 19.00000 3.00000
22.00000 19.00000 3.00000
23.00000 19.00000 3.00000
24.00000 19.00000 3.00000
25.00000 19.00000 3.00000
26.00000 19.00000 3.00000
27.00000 19.00000 3.00000
28.00000 19.00000 3.00000
29.00000 19.00000 3.00000
30.00000 19.00000 3.00000
31.00000 19.00000 3.00000
32.00000 19.00000 3.00000
33.00000 19.00000 3.00000
34.00000 19.00000 3.00000
35.00000 19.00000 3.00000
36.00000 19.00000 3.00000
37.00000 19.00000 3.00000
38.00000 19.00000 3.00000
39.00000 19.00000 3.00000
40.00000 19.00000 3.00000
41.00000 19.00000 3.00000
42.00000 19.00000 3.00000
43.00000 19.00000 3.00000
44.00000 19.00000 3.00000
45.00000 19.00000 3.00000
46.00000 19.00000 3.00000
47.00000 19.00000 3.00000
48.00000 19.00000 3.00000
49.00000 19.00000 3.00000
50.00000 19.00000 3.00000
51.00000 19.00000 3.00000
52.00000 19.00000 3.00000
53.00000 19.00000 3.00000
54.00000 19.00000 3.00000
55.00000 19.00000 3.00000
56.00000 19.00000 3.00000
57.00000 19.00000 3.00000
58.00000 19.00000 3.00000
59.00000 19.00000 3.00000
60.00000 19.00000 3.00000
61.00000 19.00000 3.00000
62.00000 19.00000 3.00000
63.00000 19.00000 3.00000
64.00000 19.00000 3.00000
65.00000 19.00000 3.00000
66.00000 19.00000 3.00000
67.00000 19.00000 3.00000
68.00000 19.00000 3.00000
69.00000 19.00000 3.00000
70.00000 19.00000 3.00000
71.00000 19.00000 3.00000
72.00000 19.00000 3.00000
73.00000 19.00000 3.00000
74.00000 19.00000 3.00000
75.00000 19.00000 3.00000
76.00000 19.00000 3.00000
77.00000 19.00000 3.00000
78.00000 19.00000 3.00000
79.00000 19.00000 3.00000
80.00000 19.00000 3.00000
81.00000 19.00000 3.00000
82.00000 19.00000 NaN
83.00000 19.00000 NaN
84.00000 19.00000 NaN
85.00000 19.00000 NaN
86.00000 19.00000 NaN
87.00000 19.00000 NaN
88.00000 19.00000 NaN
89.00000 19.00000 NaN
90.00000 19.00000 NaN
91.00000 19.00000 NaN
92.00000 19.00000 NaN
93.00000 19.00000 NaN
94.00000 19.00000 NaN
95.00000 19.00000 NaN
96.00000 19.00000 NaN
97.00000 19.00000 NaN
98.00000 19.00000 NaN
99.00000 19.00000 NaN
100.00000 19.00000 NaN

0.00000 20.00000 NaN
1.00000 20.00000 3.00000
2.00000 20.00000 3.00000
3.00000 20.00000 3.00000
4.00000 20.00000 3.00000
5.00000 20.00000 3.00000
6.00000 20.00000 3.00000
7.00000 20.00000 3.00000
8.00000 20.00000 3.00000
9.00000 20.00000 3.00000
10.00000 20.00000 3.00000
11.00000 20.00000 3.00000
12.00000 20.00000 3.00000
13.00000 20.00000 3.00000
14.00000 20.00000 3.00000
15.00000 20.00000 3.00000
16.00000 20.00000 3.00000
17.00000 20.00000 3.00000
18.00000 20.00000 3.00000
19.00000 20.00000 3.00000
20.00000 20.00000 3.00000
21.00000 20.00000 3.00000
22.00000 20.00000 3.00000
23.00000 20.00000 3.00000
24.00000 20.00000 3.00000
25.00000 20.00000 3.00000
26.00000 20.00000 3.00000
27.00000 20.00000 3.00000
28.00000 20.00000 3.00000
29.00000 20.00000 3.00000
30.00000 20.00000 3.00000
31.00000 20.00000 3.00000
32.00000 20.00000 3.00000
33.00000 20.00000 3.00000
34.00000 20.00000 3.00000
35.00000 20.00000 3.00000
36.00000 20.00000 3.00000
37.00000 20.00000 3.00000
38.00000 20.00000 3.00000
39.00000 20.00000 3.00000
40.00000 20.00000 3.00000
41.00000 20.00000 3.00000
42.00000 20.00000 3.00000
43.00000 20.00000 3.00000
44.00000 20.00000 3.00000
45.00000 20.00000 3.00000
46.00000 20.00000 3.00000
47.00000 20.00000 3.00000
48.00000 20.00000 3.00000
49.00000 20.00000 3.00000
50.00000 20.00000 3.00000
51.00000 20.00000 3.00000
52.00000 20.00000 3.00000
53.00000 20.00000 3.00000
54.00000 20.00000 3.00000
55.00000 20.00000 3.00000
56.00000 20.00000 3.00000
57.00000 20.00000 3.00000
58.00000 20.00000 3.00000
59.00000 20.00000 3.00000
60.00000 20.00000 3.00000
61.00000 20.00000 3.00000
62.00000 20.00000 3.00000
63.00000 20.00000 3.00000
64.00000 20.00000 3.00000
65.00000 20.00000 3.00000
66.00000 20.00000 3.00000
67.00000 20.00000 3.00000
68.00000 20.00000 3.00000
69.00000 20.00000 3.00000
70.00000 20.00000 3.00000
71.00000 20.00000 3.00000
72.00000 20.00000 3.00000
73.00000 20.00000 3.00000
74.00000 20.00000 3.00000
75.00000 20.00000 3.00000
76.00000 20.00000 3.00000
77.00000 20.00000 3.00000
78.00000 20.00000 3.00000
79.00000 20.00000 3.00000
80.00000 20.00000 3.00000
81.00000 20.00000 NaN
82.00000 20.00000 NaN
83.00000 20.00000 NaN
84.00000 20.00000 NaN
85.00000 20.00000 NaN
86.00000 20.00000 NaN
87.00000 20.00000 NaN
88.00000 20.00000 NaN
89.00000 20.00000 NaN
90.00000 20.00000 NaN
91.00000 20.00000 NaN
92.00000 20.00000 NaN
93.00000 20.00000 NaN
94.00000 20.00000 NaN
95.00000 20.00000 NaN
96.00000 20.00000 NaN
97.00000 20.00000 NaN
98.00000 20.00000 NaN
99.00000 20.00000 NaN
100.00000 20.00000 NaN

0.00000 21.00000 NaN
1.00000 21.00000 3.00000
2.00000 21.00000 3.00000
3.00000 21.00000 3.00000
4.00000 21.00000 3.00000
5.00000 21.00000 3.00000
6.00000 21.00000 3.00000
7.00000 21.00000 3.00000
8.00000 21.00000 3.00000
9.00000 21.00000 3.00000
10.00000 21.00000 3.00000
11.00000 21.00000 3.00000
12.00000 21.00000 3.00000
13.00000 21.00000 3.00000
14.00000 21.00000 3.00000
15.00000 21.00000 3.00000
16.00000 21.00000 3.00000
17.00000 21.00000 3.00000
18.00000 21.00000 3.00000
19.00000 21.00000 3.00000
20.00000 21.00000 3.00000
21.00000 21.00000 3.00000
22.00000 21.00000 3.00000
23.00000 21.00000 3.00000
24.00000 21.00000 3.00000
25.00000 21.00000 3.00000
26.00000 21.00000 3.00000
27.00000 21.00000 3.00000
28.00000 21.00000 3.00000
29.00000 21.00000 3.00000
30.00000 21.00000 3.00000
31.00000 21.00000 3.00000
32.00000 21.00000 3.00000
33.00000 21.00000 3.00000
34.00000 21.00000 3.00000
35.00000 21.00000 3.00000
36.00000 21.00000 3.00000
37.00000 21.00000 3.00000
38.00000 21.00000 3.00000
39.00000 21.00000 3.00000
40.00000 21.00000 3.00000
41.00000 21.00000 3.00000
42.00000 21.00000 3.00000
43.00000 21.00000 3.00000
44.00000 21.00000 3.00000
45.00000 21.00000 3.00000
46.00000 21.00000 3.00000
47.00000 21.00000 3.00000
48.00000 21.00000 3.00000
49.00000 21.00000 3.00000
50.00000 21.00000 3.00000
51.00000 21.00000 3.00000
52.00000 21.00000 3.00000
53.00000 21.00000 3.00000
54.00000 21.00000 3.00000
55.00000 21.00000 3.00000
56.00000 21.00000 3.00000
57.00000 21.00000 3.00000
58.00000 21.00000 3.00000
59.00000 21.00000 3.00000
60.00000 21.00000 3.00000
61.00000 21.00000 3.00000
62.00000 21.00000 3.00000
63.00000 21.00000 3.00000
64.00000 21.00000 3.00000
65.00000 21.00000 3.00000
66.00000 21.00000 3.00000
67.00000 21.00000 3.00000
68.00000 21.00000 3.00000
69.00000 21.00000 3.00000
70.00000 21.00000 3.00000
71.00000 21.00000 3.00000
72.00000 21.00000 3.00000
73.00000 21.00000 3.00000
74.00000 21.00000 3.00000
75.00000 21.00000 3.00000
76.00000 21.00000 3.00000
77.00000 21.00000 3.00000
78.00000 21.00000 3.00000
79.00000 21.00000 3.00000
80.00000 21.00000 NaN
81.00000 21.00000 NaN
82.00000 21.00000 NaN
83.00000 21.00000 NaN
84.00000 21.00000 NaN
85.00000 21.00000 NaN
86.00000 21.00000 NaN
87.00000 21.00000 NaN
88.00000 21.00000 NaN
89.00000 21.00000 NaN
90.00000 21.00000 NaN
91.00000 21.00000 NaN
92.00000 21.00000 NaN
93.00000 21.00000 NaN
94.00000 21.00000 NaN
95.00000 21.00000 NaN
96.00000 21.00000 NaN
97.00000 21.00000 NaN
98.00000 21.00000 NaN
99.00000 21.00000 NaN
100.00000 21.00000 NaN

0.00000 22.00000 NaN
1.00000 22.00000 3.00000
2.00000 22.00000 3.00000
3.00000 22.00000 3.00000
4.00000 22.00000 3.00000
5.00000 22.00000 3.00000
6.00000 22.00000 3.00000
7.00000 22.00000 3.00000
8.00000 22.00000 3.00000
9.00000 22.00000 3.00000
10.00000 22.00000 3.00000
11.00000 22.00000 3.00000
12.00000 22.00000 3.00000
13.00000 22.00000 3.00000
14.00000 22.00000 3.00000
15.00000 22.00000 3.00000
16.00000 22.00000 3.00000
17.00000 22.00000 3.00000
18.00000 22.00000 3.00000
19.00000 22.00000 3.00000
20.00000 22.00000 3.00000
21.00000 22.00000 3.00000
22.00000 22.00000 3.00000
23.00000 22.00000 3.00000
24.00000 22.00000 3.00000
25.00000 22.00000 3.00000
26.00000 22.00000 3.00000
27.00000 22.00000 3.00000
28.00000 22.00000 3.00000
29.00000 22.00000 3.00000
30.00000 22.00000 3.00000
31.00000 22.00000 3.00000
32.00000 22.00000 3.00000
33.00000 22.00000 3.00000
34.00000 22.00000 3.00000
35.00000 22.00000 3.00000
36.00000 22.00000 3.00000
37.00000 22.00000 3.00000
38.00000 22.00000 3.00000
39.00000 22.00000 3.00000
40.00000 22.00000 3.00000
41.00000 22.00000 3.00000
42.00000 22.00000 3.00000
43.00000 22.00000 3.00000
44.00000 22.00000 3.00000
45.00000 22.00000 3.00000
46.00000 22.00000 3.00000
47.00000 22.00000 3.00000
48.00000 22.00000 3.00000
49.00000 22.00000 3.00000
50.00000 22.00000 3.00000
51.00000 22.00000 3.00000
52.00000 22.00000 3.00000
53.00000 22.00000 3.00000
54.00000 22.00000 3.00000
55.00000 22.00000 3.00000
56.00000 22.00000 3.00000
57.00000 22.00000 3.00000
58.00000 22.00000 3.00000
59.00000 22.00000 3.00000
60.00000 22.00000 3.00000
61.00000 22.00000 3.00000
62.00000 22.00000 3.00000
63.00000 22.00000 3.00000
64.00000 22.00000 3.00000
65.00000 22.00000 3.00000
66.00000 22.00000 3.00000
67.00000 22.00000 3.00000
68.00000 22.00000 3.00000
69.00000 22.00000 3.00000
70.00000 22.00000 3.00000
71.00000 22.00000 3.00000
72.00000 22.00000 3.00000
73.00000 22.00000 3.00000
74.00000 22.00000 3.00000
75.00000 22.00000 3.00000
76.00000 22.00000 3.00000
77.00000 22.00000 3.00000
78.00000 22.00000 3.00000
79.00000 22.00000 NaN
80.00000 22.00000 NaN
81.00000 22.00000 NaN
82.00000 22.00000 NaN
83.00000 22.00000 NaN
84.00000 22.00000 NaN
85.00000 22.00000 NaN
86.00000 22.00000 NaN
87.00000 22.00000 NaN
88.00000 22.00000 NaN
89.00000 22.00000 NaN
90.00000 22.00000 NaN
91.00000 22.00000 NaN
92.00000 22.00000 NaN
93.00000 22.00000 NaN
94.00000 22.00000 NaN
95.00000 22.00000 NaN
96.00000 22.00000 NaN
97.00000 22.00000 NaN
98.00000 22.00000 NaN
99.00000 22.00000 NaN
100.00000 22.00000 NaN

0.00000 23.00000 NaN
1.00000 23.00000 3.00000
2.00000 23.00000 3.00000
3.00000 23.00000 3.00000
4.00000 23.00000 3.00000
5.00000 23.00000 3.00000
6.00000 23.00000 3.00000
7.00000 23.00000 3.00000
8.00000 23.00000 3.00000
9.00000 23.00000 3.00000
10.00000 23.00000 3.00000
11.00000 23.00000 3.00000
12.00000 23.00000 3.00000
13.00000 23.00000 3.00000
14.00000 23.00000 3.00000
15.00000 23.00000 3.00000
16.00000 23.00000 3.00000
17.00000 23.00000 3.00000
18.00000 23.00000 3.00000
19.00000 23.00000 3.00000
20.00000 23.00000 3.00000
21.00000 23.00000 3.00000
22.00000 23.00000 3.00000
23.00000 23.00000 3.00000
24.00000 23.00000 3.00000
25.00000 23.00000 3.00000
26.00000 23.00000 3.00000
27.00000 23.00000 3.00000
28.00000 23.00000 3.00000
29.00000 23.00000 3.00000
30.00000 23.00000 3.00000
31.00000 23.00000 3.00000
32.00000 23.00000 3.00000
33.00000 23.00000 3.00000
34.00000 23.00000 3.00000
35.00000 23.00000 3.00000
36.00000 23.00000 3.00000
37.00000 23.00000 3.00000
38.00000 23.00000 3.00000
39.00000 23.00000 3.00000
40.00000 23.00000 3.00000
41.00000 23.00000 3.00000
42.00000 23.00000 3.00000
43.00000 23.00000 3.00000
44.00000 23.00000 3.00000
45.00000 23.00000 3.00000
46.00000 23.00000 3.00000
47.00000 23.00000 3.00000
48.00000 23.00000 3.00000
49.00000 23.00000 3.00000
50.00000 23.00000 3.00000
51.00000 23.00000 3.00000
52.00000 23.00000 3.00000
53.00000 23.00000 3.00000
54.00000 23.00000 3.00000
55.00000 23.00000 3.00000
56.00000 23.00000 3.00000
57.00000 23.00000 3.00000
58.00000 23.00000 3.00000
59.00000 23.00000 3.00000
60.00000 23.00000 3.00000
61.00000 23.00000 3.00000
62.00000 23.00000 3.00000
63.00000 23.00000 3.00000
64.00000 23.00000 3.00000
65.00000 23.00000 3.00000
66.00000 23.00000 3.00000
67.00000 23.00000 3.00000
68.00000 23.00000 3.00000
69.00000 23.00000 3.00000
70.00000 23.00000 3.00000
71.00000 23.00000 3.00000
72.00000 23.00000 3.00000
73.00000 23.00000 3.00000
74.00000 23.00000 3.00000
75.00000 23.00000 3.00000
76.00000 23.00000 3.00000
77.00000 23.00000 3.00000
78.00000 23.00000 NaN
79.00000 23.00000 NaN
80.00000 23.00000 NaN
81.00000 23.00000 NaN
82.00000 23.00000 NaN
83.00000 23.00000 NaN
84.00000 23.00000 NaN
85.00000 23.00000 NaN
86.00000 23.00000 NaN
87.00000 23.00000 NaN
88.00000 23.00000 NaN
89.00000 23.00000 NaN
90.00000 23.00000 NaN
91.00000 23.00000 NaN
92.00000 23.00000 NaN
93.00000 23.00000 NaN
94.00000 23.00000 NaN
95.00000 23.00000 NaN
96.00000 23.00000 NaN
97.00000 23.00000 NaN
98.00000 23.00000 NaN
99.00000 23.00000 NaN
100.00000 23.00000 NaN

0.00000 24.00000 NaN
1.00000 24.00000 3.00000
2.00000 24.00000 3.00000
3.00000 24.00000 3.00000
4.00000 24.00000 3.00000
5.00000 24.00000 3.00000
6.00000 24.00000 3.00000
7.00000 24.00000 3.00000
8.00000 24.00000 3.00000
9.00000 24.00000 3.00000
10.00000 24.00000 3.00000
11.00000 24.00000 3.00000
12.00000 24.00000 3.00000
13.00000 24.00000 3.00000
14.00000 24.00000 3.00000
15.00000 24.00000 3.00000
16.00000 24.00000 3.00000
17.00000 24.00000 3.00000
18.00000 24.00000 3.00000
19.00000 24.00000 3.00000
20.00000 24.00000 3.00000
21.00000 24.00000 3.00000
22.00000 24.00000 3.00000
23.00000 24.00000 3.00000
24.00000 24.00000 3.00000
25.00000 24.00000 3.00000
26.00000 24.00000 3.00000
27.00000 24.00000 3.00000
28.00000 24.00000 3.00000
29.00000 24.00000 3.00000
30.00000 24.00000 3.00000
31.00000 24.00000 3.00000
32.00000 24.00000 3.00000
33.00000 24.00000 3.00000
34.00000 24.00000 3.00000
35.00000 24.00000 3.00000
36.00000 24.00000 3.00000
37.00000 24.00000 3.00000
38.00000 24.00000 3.00000
39.00000 24.00000 3.00000
40.00000 24.00000 3.00000
41.00000 24.00000 3.00000
42.00000 24.00000 3.00000
43.00000 24.00000 3.00000
44.00000 24.00000 3.00000
45.00000 24.00000 3.00000
46.00000 24.00000 3.00000
47.00000 24.00000 3.00000
48.00000 24.00000 3.00000
49.00000 24.00000 3.00000
50.00000 24.00000 3.00000
51.00000 24.00000 3.00000
52.00000 24.00000 3.00000
53.00000 24.00000 3.00000
54.00000 24.00000 3.00000
55.00000 24.00000 3.00000
56.00000 24.00000 3.00000
57.00000 24.00000 3.00000
58.00000 24.00000 3.00000
59.00000 24.00000 3.00000
60.00000 24.00000 3.00000
61.00000 24.00000 3.00000
62.00000 24.00000 3.00000
63.00000 24.00000 3.00000
64.00000 24.00000 3.00000
65.00000 24.00000 3.00000
66.00000 24.00000 3.00000
67.00000 24.00000 3.00000
68.00000 24.00000 3.00000
69.00000 24.00000 3.00000
70.00000 24.00000 3.00000
71.00000 24.00000 3.00000
72.00000 24.00000 3.00000
73.00000 24.00000 3.00000
74.00000 24.00000 3.00000
75.00000 24.00000 3.00000
76.00000 24.00000 3.00000
77.00000 24.00000 NaN
78.00000 24.00000 NaN
79.00000 24.00000 NaN
80.00000 24.00000 NaN
81.00000 24.00000 NaN
82.00000 24.00000 NaN
83.00000 24.00000 NaN
84.00000 24.00000 NaN
85.00000 24.00000 NaN
86.00000 24.00000 NaN
87.00000 24.00000 NaN
88.00000 24.00000 NaN
89.00000 24.00000 NaN
90.00000 24.00000 NaN
91.00000 24.00000 NaN
92.00000 24.00000 NaN
93.00000 24.00000 NaN
94.00000 24.00000 NaN
95.00000 24.00000 NaN
96.00000 24.00000 NaN
97.00000 24.00000 NaN
98.00000 24.00000 NaN
99.00000 24.00000 NaN
100.00000 24.00000 NaN

0.00000 25.00000 NaN
1.00000 25.00000 3.00000
2.00000 25.00000 3.00000
3.00000 25.00000 3.00000
4.00000 25.00000 3.00000
5.00000 25.00000 3.00000
6.00000 25.00000 3.00000
7.00000 25.00000 3.00000
8.00000 25.00000 3.00000
9.00000 25.00000 3.00000
10.00000 25.00000 3.00000
11.00000 25.00000 3.00000
12.00000 25.00000 3.00000
13.00000 25.00000 3.00000
14.00000 25.00000 3.00000
15.00000 25.00000 3.00000
16.00000 25.00000 3.00000
17.00000 25.00000 3.00000
18.00000 25.00000 3.00000
19.00000 25.00000 3.00000
20.00000 25.00000 3.00000
21.00000 25.00000 3.00000
22.00000 25.00000 3.00000
23.00000 25.00000 3.00000
24.00000 25.00000 3.00000
25.00000 25.00000 3.00000
26.00000 25.00000 3.00000
27.00000 25.00000 3.00000
28.00000 25.00000 3.00000
29.00000 25.00000 3.00000
30.00000 25.00000 3.00000
31.00000 25.00000 3.00000
32.00000 25.00000 3.00000
33.00000 25.00000 3.00000
34.00000 25.00000 3.00000
35.00000 25.00000 3.00000
36.00000 25.00000 3.00000
37.00000 25.00000 3.00000
38.00000 25.00000 3.00000
39.00000 25.00000 3.00000
40.00000 25.00000 3.00000
41.00000 25.00000 3.00000
42.00000 25.00000 3.00000
43.00000 25.00000 3.00000
44.00000 25.00000 3.00000
45.00000 25.00000 3.00000
46.00000 25.00000 3.00000
47.00000 25.00000 3.00000
48.00000 25.00000 3.00000
49.00000 25.00000 3.00000
50.00000 25.00000 3.00000
51.00000 25.00000 3.00000
52.00000 25.00000 3.00000
53.00000 25.00000 3.00000
54.00000 25.00000 3.00000
55.00000 25.00000 3.00000
56.00000 25.00000 3.00000
57.00000 25.00000 3.00000
58.00000 25.00000 3.00000
59.00000 25.00000 3.00000
60.00000 25.00000 3.00000
61.00000 25.00000 3.00000
62.00000 25.00000 3.00000
63.00000 25.00000 3.00000
64.00000 25.00000 3.00000
65.00000 25.00000 3.00000
66.00000 25.00000 3.00000
67.00000 25.00000 3.00000
68.00000 25.00000 3.00000
69.00000 25.00000 3.00000
70.00000 25.00000 3.00000
71.00000 25.00000 3.00000
72.00000 25.00000 3.00000
73.00000 25.00000 3.00000
74.00000 25.00000 3.00000
75.00000 25.00000 3.00000
76.00000 25.00000 NaN
77.00000 25.00000 NaN
78.00000 25.00000 NaN
79.00000 25.00000 NaN
80.00000 25.00000 NaN
81.00000 25.00000 NaN
82.00000 25.00000 NaN
83.00000 25.00000 NaN
84.00000 25.00000 NaN
85.00000 25.00000 NaN
86.00000 25.00000 NaN
87.00000 25.00000 NaN
88.00000 25.00000 NaN
89.00000 25.00000 NaN
90.00000 25.00000 NaN
91.00000 25.00000 NaN
92.00000 25.00000 NaN
93.00000 25.00000 NaN
94.00000 25.00000 NaN
95.00000 25.00000 NaN
96.00000 25.00000 NaN
97.00000 25.00000 NaN
98.00000 25.00000 NaN
99.00000 25.00000 NaN
100.00000 25.00000 NaN

0.00000 26.00000 NaN
1.00000 26.00000 3.00000
2.00000 26.00000 3.00000
3.00000 26.00000 3.00000
4.00000 26.00000 3.00000
5.00000 26.00000 3.00000
6.00000 26.00000 3.00000
7.00000 26.00000 3.00000
8.00000 26.00000 3.00000
9.00000 26.00000 3.00000
10.00000 26.00000 3.00000
11.00000 26.00000 3.00000
12.00000 26.00000 3.00000
13.00000 26.00000 3.00000
14.00000 26.00000 3.00000
15.00000 26.00000 3.00000
16.00000 26.00000 3.00000
17.00000 26.00000 3.00000
18.00000 26.00000 3.00000
19.00000 26.00000 3.00000
20.00000 26.00000 3.00000
21.00000 26.00000 3.00000
22.00000 26.00000 3.00000
23.00000 26.00000 3.00000
24.00000 26.00000 3.00000
25.00000 26.00000 3.00000
26.00000 26.00000 3.00000
27.00000 26.00000 3.00000
28.00000 26.00000 3.00000
29.00000 26.00000 3.00000
30.00000 26.00000 3.00000
31.00000 26.00000 3.00000
32.00000 26.00000 3.00000
33.00000 26.00000 3.00000
34.00000 26.00000 3.00000
35.00000 26.00000 3.00000
36.00000 26.00000 3.00000
37.00000 26.00000 3.00000
38.00000 26.00000 3.00000
39.00000 26.00000 3.00000
40.00000 26.00000 3.00000
41.00000 26.00000 3.00000
42.00000 26.00000 3.00000
43.00000 26.00000 3.00000
44.00000 26.00000 3.00000
45.00000 26.00000 3.00000
46.00000 26.00000 3.00000
47.00000 26.00000 3.00000
48.00000 26.00000 3.00000
49.00000 26.00000 3.00000
50.00000 26.00000 3.00000
51.00000 26.00000 3.00000
52.00000 26.00000 3.00000
53.00000 26.00000 3.00000
54.00000 26.00000 3.00000
55.00000 26.00000 3.00000
56.00000 26.00000 3.00000
57.00000 26.00000 3.00000
58.00000 26.00000 3.00000
59.00000 26.00000 3.00000
60.00000 26.00000 3.00000
61.00000 26.00000 3.00000
62.00000 26.00000 3.00000
63.00000 26.00000 3.00000
64.00000 26.00000 3.00000
65.00000 26.00000 3.00000
66.00000 26.00000 3.00000
67.00000 26.00000 3.00000
68.00000 26.00000 3.00000
69.00000 26.00000 3.00000
70.00000 26.00000 3.00000
71.00000 26.00000 3.00000
72.00000 26.00000 3.00000
73.00000 26.00000 3.00000
74.00000 26.00000 3.00000
75.00000 26.00000 NaN
76.00000 26.00000 NaN
77.00000 26.00000 NaN
78.00000 26.00000 NaN
79.00000 26.00000 NaN
80.00000 26.00000 NaN
81.00000 26.00000 NaN
82.00000 26.00000 NaN
83.00000 26.00000 NaN
84.00000 26.00000 NaN
85.00000 26.00000 NaN
86.00000 26.00000 NaN
87.00000 26.00000 NaN
88.00000 26.00000 NaN
89.00000 26.00000 NaN
90.00000 26.00000 NaN
91.00000 26.00000 NaN
92.00000 26.00000 NaN
93.00000 26.00000 NaN
94.00000 26.00000 NaN
95.00000 26.00000 NaN
96.00000 26.00000 NaN
97.00000 26.00000 NaN
98.00000 26.00000 NaN
99.00000 26.00000 NaN
100.00000 26.00000 NaN

0.00000 27.00000 NaN
1.00000 27.00000 3.00000
2.00000 27.00000 3.00000
3.00000 27.00000 3.00000
4.00000 27.00000 3.00000
5.00000 27.00000 3.00000
6.00000 27.00000 3.00000
7.00000 27.00000 3.00000
8.00000 27.00000 3.00000
9.00000 27.00000 3.00000
10.00000 27.00000 3.00000
11.00000 27.00000 3.00000
12.00000 27.00000 3.00000
13.00000 27.00000 3.00000
14.00000 27.00000 3.00000
15.00000 27.00000 3.00000
16.00000 27.00000 3.00000
17.00000 27.00000 3.00000
18.00000 27.00000 3.00000
19.00000 27.00000 3.00000
20.00000 27.00000 3.00000
21.00000 27.00000 3.00000
22.00000 27.00000 3.00000
23.00000 27.00000 3.00000
24.00000 27.00000 3.00000
25.00000 27.00000 3.00000
26.00000 27.00000 3.00000
27.00000 27.00000 3.00000
28.00000 27.00000 3.00000
29.00000 27.00000 3.00000
30.00000 27.00000 3.00000
31.00000 27.00000 3.00000
32.00000 27.00000 3.00000
33.00000 27.00000 3.00000
34.00000 27.00000 3.00000
35.00000 27.00000 3.00000
36.00000 27.00000 3.00000
37.00000 27.00000 3.00000
38.00000 27.00000 3.00000
39.00000 27.00000 3.00000
40.00000 27.00000 3.00000
41.00000 27.00000 3.00000
42.00000 27.00000 3.00000
43.00000 27.00000 3.00000
44.00000 27.00000 3.00000
45.00000 27.00000 3.00000
46.00000 27.00000 3.00000
47.00000 27.00000 3.00000
48.00000 27.00000 3.00000
49.00000 27.00000 3.00000
50.00000 27.00000 3.00000
51.00000 27.00000 3.00000
52.00000 27.00000 3.00000
53.00000 27.00000 3.00000
54.00000 27.00000 3.00000
55.00000 27.00000 3.00000
56.00000 27.00000 3.00000
57.00000 27.00000 3.00000
58.00000 27.00000 3.00000
59.00000 27.00000 3.00000
60.00000 27.00000 3.00000
61.00000 27.00000 3.00000
62.00000 27.00000 3.00000
63.00000 27.00000 3.00000
64.00000 27.00000 3.00000
65.00000 27.00000 3.00000
66.00000 27.00000 3.00000
67.00000 27.00000 3.00000
68.00000 27.00000 3.00000
69.00000 27.00000 3.00000
70.00000 27.00000 3.00000
71.00000 27.00000 3.00000
72.00000 27.00000 3.00000
73.00000 27.00000 3.00000
74.00000 27.00000 NaN
75.00000 27.00000 NaN
76.00000 27.00000 NaN
77.00000 27.00000 NaN
78.00000 27.00000 NaN
79.00000 27.00000 NaN
80.00000 27.00000 NaN
81.00000 27.00000 NaN
82.00000 27.00000 NaN
83.00000 27.00000 NaN
84.00000 27.00000 NaN
85.00000 27.00000 NaN
86.00000 27.00000 NaN
87.00000 27.00000 NaN
88.00000 27.00000 NaN
89.00000 27.00000 NaN
90.00000 27.00000 NaN
91.00000 27.00000 NaN
92.00000 27.00000 NaN
93.00000 27.00000 NaN
94.00000 27.00000 NaN
95.00000 27.00000 NaN
96.00000 27.00000 NaN
97.00000 27.00000 NaN
98.00000 27.00000 NaN
99.00000 27.00000 NaN
100.00000 27.00000 NaN

0.00000 28.00000 NaN
1.00000 28.00000 3.00000
2.00000 28.00000 3.00000
3.00000 28.00000 3.00000
4.00000 28.00000 3.00000
5.00000 28.00000 3.00000
6.00000 28.00000 3.00000
7.00000 28.00000 3.00000
8.00000 28.00000 3.00000
9.00000 28.00000 3.00000
10.00000 28.00000 3.00000
11.00000 28.00000 3.00000
12.00000 28.00000 3.00000
13.00000 28.00000 3.00000
14.00000 28.00000 3.00000
15.00000 28.00000 3.00000
16.00000 28.00000 3.00000
17.00000 28.00000 3.00000
18.00000 28.00000 3.00000
19.00000 28.00000 3.00000
20.00000 28.00000 3.00000
21.00000 28.00000 3.00000
22.00000 28.00000 3.00000
23.00000 28.00000 3.00000
24.00000 28.00000 3.00000
25.00000 28.00000 3.00000
26.00000 28.00000 3.00000
27.00000 28.00000 3.00000
28.00000 28.00000 3.00000
29.00000 28.00000 3.00000
30.00000 28.00000 3.00000
31.00000 28.00000 3.00000
32.00000 28.00000 3.00000
33.00000 28.00000 3.00000
34.00000 28.00000 3.00000
35.00000 28.00000 3.00000
36.00000 28.00000 3.00000
37.00000 28.00000 3.00000
38.00000 28.00000 3.00000
39.00000 28.00000 3.00000
40.00000 28.00000 3.00000
41.00000 28.00000 3.00000
42.00000 28.00000 3.00000
43.00000 28.00000 3.00000
44.00000 28.00000 3.00000
45.00000 28.00000 3.00000
46.00000 28.00000 3.00000
47.00000 28.00000 3.00000
48.00000 28.00000 3.00000
49.00000 28.00000 3.00000
50.00000 28.00000 3.00000
51.00000 28.00000 3.00000
52.00000 28.00000 3.00000
53.00000 28.00000 3.00000
54.00000 28.00000 3.00000
55.00000 28.00000 3.00000
56.00000 28.00000 3.00000
57.00000 28.00000 3.00000
58.00000 28.00000 3.00000
59.00000 28.00000 3.00000
60.00000 28.00000 3.00000
61.00000 28.00000 3.00000
62.00000 28.00000 3.00000
63.00000 28.00000 3.00000
64.00000 28.00000 3.00000
65.00000 28.00000 3.00000
66.00000 28.00000 3.00000
67.00000 28.00000 3.00000
68.00000 28.00000 3.00000
69.00000 28.00000 3.00000
70.00000 28.00000 3.00000
71.00000 28.00000 3.00000
72.00000 28.00000 3.00000
73.00000 28.00000 NaN
74.00000 28.00000 NaN
75.00000 28.00000 NaN
76.00000 28.00000 NaN
77.00000 28.00000 NaN
78.00000 28.00000 NaN
79.00000 28.00000 NaN
80.00000 28.00000 NaN
81.00000 28.00000 NaN
82.00000 28.00000 NaN
83.00000 28.00000 NaN
84.00000 28.00000 NaN
85.00000 28.00000 NaN
86.00000 28.00000 NaN
87.00000 28.00000 NaN
88.00000 28.00000 NaN
89.00000 28.00000 NaN
90.00000 28.00000 NaN
91.00000 28.00000 NaN
92.00000 28.00000 NaN
93.00000 28.00000 NaN
94.00000 28.00000 NaN
95.00000 28.00000 NaN
96.00000 28.00000 NaN
97.00000 28.00000 NaN
98.00000 28.00000 NaN
99.00000 28.00000 NaN
100.00000 28.00000 NaN

0.00000 29.00000 NaN
1.00000 29.00000 3.00000
2.00000 29.00000 3.00000
3.00000 29.00000 3.00000
4.00000 29.00000 3.00000
5.00000 29.00000 3.00000
6.00000 29.00000 3.00000
7.00000 29.00000 3.00000
8.00000 29.00000 3.00000
9.00000 29.00000 3.00000
10.00000 29.00000 3.00000
11.00000 29.00000 3.00000
12.00000 29.00000 3.00000
13.00000 29.00000 3.00000
14.00000 29.00000 3.00000
15.00000 29.00000 3.00000
16.00000 29.00000 3.00000
17.00000 29.00000 3.00000
18.00000 29.00000 3.00000
19.00000 29.00000 3.00000
20.00000 29.00000 3.00000
21.00000 29.00000 3.00000
22.00000 29.00000 3.00000
23.00000 29.00000 3.00000
24.00000 29.00000 3.00000
25.00000 29.00000 3.00000
26.00000 29.00000 3.00000
27.00000 29.00000 3.00000
28.00000 29.00000 3.00000
29.00000 29.00000 3.00000
30.00000 29.00000 3.00000
31.00000 29.00000 3.00000
32.00000 29.00000 3.00000
33.00000 29.00000 3.00000
34.00000 29.00000 3.00000
35.00000 29.00000 3.00000
36.00000 29.00000 3.00000
37.00000 29.00000 3.00000
38.00000 29.00000 3.00000
39.00000 29.00000 3.00000
40.00000 29.00000 3.00000
41.00000 29.00000 3.00000
42.00000 29.00000 3.00000
43.00000 29.00000 3.00000
44.00000 29.00000 3.00000
45.00000 29.00000 3.00000
46.00000 29.00000 3.00000
47.00000 29.00000 3.00000
48.00000 29.00000 3.00000
49.00000 29.00000 3.00000
50.00000 29.00000 3.00000
51.00000 29.00000 3.00000
52.00000 29.00000 3.00000
53.00000 29.00000 3.00000
54.00000 29.00000 3.00000
55.00000 29.00000 3.00000
56.00000 29.00000 3.00000
57.00000 29.00000 3.00000
58.00000 29.00000 3.00000
59.00000 29.00000 3.00000
60.00000 29.00000 3.00000
61.00000 29.00000 3.00000
62.00000 29.00000 3.00000
63.00000 29.00000 3.00000
64.00000 29.00000 3.00000
65.00000 29.00000 3.00000
66.00000 29.00000 3.00000
67.00000 29.00000 3.00000
68.00000 29.00000 3.00000
69.00000 29.00000 3.00000
70.00000 29.00000 3.00000
71.00000 29.00000 3.00000
72.00000 29.00000 NaN
73.00000 29.00000 NaN
74.00000 29.00000 NaN
75.00000 29.00000 NaN
76.00000 29.00000 NaN
77.00000 29.00000 NaN
78.00000 29.00000 NaN
79.00000 29.00000 NaN
80.00000 29.00000 NaN
81.00000 29.00000 NaN
82.00000 29.00000 NaN
83.00000 29.00000 NaN
84.00000 29.00000 NaN
85.00000 29.00000 NaN
86.00000 29.00000 NaN
87.00000 29.00000 NaN
88.00000 29.00000 NaN
89.00000 29.00000 NaN
90.00000 29.00000 NaN
91.00000 29.00000 NaN
92.00000 29.00000 NaN
93.00000 29.00000 NaN
94.00000 29.00000 NaN
95.00000 29.00000 NaN
96.00000 29.00000 NaN
97.00000 29.00000 NaN
98.00000 29.00000 NaN
99.00000 29.00000 NaN
100.00000 29.00000 NaN

0.00000 30.00000 NaN
1.00000 30.00000 3.00000
2.00000 30.00000 3.00000
3.00000 30.00000 3.00000
4.00000 30.00000 3.00000
5.00000 30.00000 3.00000
6.00000 30.00000 3.00000
7.00000 30.00000 3.00000
8.00000 30.00000 3.00000
9.00000 30.00000 3.00000
10.00000 30.00000 3.00000
11.00000 30.00000 3.00000
12.00000 30.00000 3.00000
13.00000 30.00000 3.00000
14.00000 30.00000 3.00000
15.00000 30.00000 3.00000
16.00000 30.00000 3.00000
17.00000 30.00000 3.00000
18.00000 30.00000 3.00000
19.00000 30.00000 3.00000
20.00000 30.00000 3.00000
21.00000 30.00000 3.00000
22.00000 30.00000 3.00000
23.00000 30.00000 3.00000
24.00000 30.00000 3.00000
25.00000 30.00000 3.00000
26.00000 30.00000 3.00000
27.00000 30.00000 3.00000
28.00000 30.00000 3.00000
29.00000 30.00000 3.00000
30.00000 30.00000 3.00000
31.00000 30.00000 3.00000
32.00000 30.00000 3.00000
33.00000 30.00000 3.00000
34.00000 30.00000 3.00000
35.00000 30.00000 3.00000
36.00000 30.00000 3.00000
37.00000 30.00000 3.00000
38.00000 30.00000 3.00000
39.00000 30.00000 3.00000
40.00000 30.00000 3.00000
41.00000 30.00000 3.00000
42.00000 30.00000 3.00000
43.00000 30.00000 3.00000
44.00000 30.00000 3.00000
45.00000 30.00000 3.00000
46.00000 30.00000 3.00000
47.00000 30.00000 3.00000
48.00000 30.00000 3.00000
49.00000 30.00000 3.00000
50.00000 30.00000 3.00000
51.00000 30.00000 3.00000
52.00000 30.00000 3.00000
53.00000 30.00000 3.00000
54.00000 30.00000 3.00000
55.00000 30.00000 3.00000
56.00000 30.00000 3.00000
57.00000 30.00000 3.00000
58.00000 30.00000 3.00000
59.00000 30.00000 3.00000
60.00000 30.00000 3.00000
61.00000 30.00000 3.00000
62.00000 30.00000 3.00000
63.00000 30.00000 3.00000
64.00000 30.00000 3.00000
65.00000 30.00000 3.00000
66.00000 30.00000 3.00000
67.00000 30.00000 3.00000
68.00000 30.00000 3.00000
69.00000 30.00000 3.00000
70.00000 30.00000 3.00000
71.00000 30.00000 NaN
72.00000 30.00000 NaN
73.00000 30.00000 NaN
74.00000 30.00000 NaN
75.00000 30.00000 NaN
76.00000 30.00000 NaN
77.00000 30.00000 NaN
78.00000 30.00000 NaN
79.00000 30.00000 NaN
80.00000 30.00000 NaN
81.00000 30.00000 NaN
82.00000 30.00000 NaN
83.00000 30.00000 NaN
84.00000 30.00000 NaN
85.00000 30.00000 NaN
86.00000 30.00000 NaN
87.00000 30.00000 NaN
88.00000 30.00000 NaN
89.00000 30.00000 NaN
90.00000 30.00000 NaN
91.00000 30.00000 NaN
92.00000 30.00000 NaN
93.00000 30.00000 NaN
94.00000 30.00000 NaN
95.00000 30.00000 NaN
96.00000 30.00000 NaN
97.00000 30.00000 NaN
98.00000 30.00000 NaN
99.00000 30.00000 NaN
100.00000 30.00000 NaN

0.00000 31.00000 NaN
1.00000 31.00000 3.00000
2.00000 31.00000 3.00000
3.00000 31.00000 3.00000
4.00000 31.00000 3.00000
5.00000 31.00000 3.00000
6.00000 31.00000 3.00000
7.00000 31.00000 3.00000
8.00000 31.00000 3.00000
9.00000 31.00000 3.00000
10.00000 31.00000 3.00000
11.00000 31.00000 3.00000
12.00000 31.00000 3.00000
13.00000 31.00000 3.00000
14.00000 31.00000 3.00000
15.00000 31.00000 3.00000
16.00000 31.00000 3.00000
17.00000 31.00000 3.00000
18.00000 31.00000 3.00000
19.00000 31.00000 3.00000
20.00000 31.00000 3.00000
21.00000 31.00000 3.00000
22.00000 31.00000 3.00000
23.00000 31.00000 3.00000
24.00000 31.00000 3.00000
25.00000 31.00000 3.00000
26.00000 31.00000 3.00000
27.00000 31.00000 3.00000
28.00000 31.00000 3.00000
29.00000 31.00000 3.00000
30.00000 31.00000 3.00000
31.00000 31.00000 3.00000
32.00000 31.00000 3.00000
33.00000 31.00000 3.00000
34.00000 31.00000 3.00000
35.00000 31.00000 3.00000
36.00000 31.00000 3.00000
37.00000 31.00000 3.00000
38.00000 31.00000 3.00000
39.00000 31.00000 3.00000
40.00000 31.00000 3.00000
41.00000 31.00000 3.00000
42.00000 31.00000 3.00000
43.00000 31.00000 3.00000
44.00000 31.00000 3.00000
45.00000 31.00000 3.00000
46.00000 31.00000 3.00000
47.00000 31.00000 3.00000
48.00000 31.00000 3.00000
49.00000 31.00000 3.00000
50.00000 31.00000 3.00000
51.00000 31.00000 3.00000
52.00000 31.00000 3.00000
53.00000 31.00000 3.00000
54.00000 31.00000 3.00000
55.00000 31.00000 3.00000
56.00000 31.00000 3.00000
57.00000 31.00000 3.00000
58.00000 31.00000 3.00000
59.00000 31.00000 3.00000
60.00000 31.00000 3.00000
61.00000 31.00000 3.00000
62.00000 31.00000 3.00000
63.00000 31.00000 3.00000
64.00000 31.00000 3.00000
65.00000 31.00000 3.00000
66.00000 31.00000 3.00000
67.00000 31.00000 3.00000
68.00000 31.00000 3.00000
69.00000 31.00000 3.00000
70.00000 31.00000 NaN
71.00000 31.00000 NaN
72.00000 31.00000 NaN
73.00000 31.00000 NaN
74.00000 31.00000 NaN
75.00000 31.00000 NaN
76.00000 31.00000 NaN
77.00000 31.00000 NaN
78.00000 31.00000 NaN
79.00000 31.00000 NaN
80.00000 31.00000 NaN
81.00000 31.00000 NaN
82.00000 31.00000 NaN
83.00000 31.00000 NaN
84.00000 31.00000 NaN
85.00000 31.00000 NaN
86.00000 31.00000 NaN
87.00000 31.00000 NaN
88.00000 31.00000 NaN
89.00000 31.00000 NaN
90.00000 31.00000 NaN
91.00000 31.00000 NaN
92.00000 31.00000 NaN
93.00000 31.00000 NaN
94.00000 31.00000 NaN
95.00000 31.00000 NaN
96.00000 31.00000 NaN
97.00000 31.00000 NaN
98.00000 31.00000 NaN
99.00000 31.00000 NaN
100.00000 31.00000 NaN

0.00000 32.00000 NaN
1.00000 32.00000 3.00000
2.00000 32.00000 3.00000
3.00000 32.00000 3.00000
4.00000 32.00000 3.00000
5.00000 32.00000 3.00000
6.00000 32.00000 3.00000
7.00000 32.00000 3.00000
8.00000 32.00000 3.00000
9.00000 32.00000 3.00000
10.00000 32.00000 3.00000
11.00000 32.00000 3.00000
12.00000 32.00000 3.00000
13.00000 32.00000 3.00000
14.00000 32.00000 3.00000
15.00000 32.00000 3.00000
16.00000 32.00000 3.00000
17.00000 32.00000 3.00000
18.00000 32.00000 3.00000
19.00000 32.00000 3.00000
20.00000 32.00000 3.00000
21.00000 32.00000 3.00000
22.00000 32.00000 3.00000
23.00000 32.00000 3.00000
24.00000 32.00000 3.00000
25.00000 32.00000 3.00000
26.00000 32.00000 3.00000
27.00000 32.00000 3.00000
28.00000 32.00000 3.00000
29.00000 32.00000 3.00000
30.00000 32.00000 3.00000
31.00000 32.00000 3.00000
32.00000 32.00000 3.00000
33.00000 32.00000 3.00000
34.00000 32.00000 3.00000
35.00000 32.00000 3.00000
36.00000 32.00000 3.00000
37.00000 32.00000 3.00000
38.00000 32.00000 3.00000
39.00000 32.00000 3.00000
40.00000 32.00000 3.00000
41.00000 32.00000 3.00000
42.00000 32.00000 3.00000
43.00000 32.00000 3.00000
44.00000 32.00000 3.00000
45.00000 32.00000 3.00000
46.00000 32.00000 3.00000
47.00000 32.00000 3.00000
48.00000 32.00000 3.00000
49.00000 32.00000 3.00000
50.00000 32.00000 3.00000
51.00000 32.00000 3.00000
52.00000 32.00000 3.00000
53.00000 32.00000 3.00000
54.00000 32.00000 3.00000
55.00000 32.00000 3.00000
56.00000 32.00000 3.00000
57.00000 32.00000 3.00000
58.00000 32.00000 3.00000
59.00000 32.00000 3.00000
60.00000 32.00000 3.00000
61.00000 32.00000 3.00000
62.00000 32.00000 3.00000
63.00000 32.00000 3.00000
64.00000 32.00000 3.00000
65.00000 32.00000 3.00000
66.00000 32.00000 3.00000
67.00000 32.00000 3.00000
68.00000 32.00000 3.00000
69.00000 32.00000 NaN
70.00000 32.00000 NaN
71.00000 32.00000 NaN
72.00000 32.00000 NaN
73.00000 32.00000 NaN
74.00000 32.00000 NaN
75.00000 32.00000 NaN
76.00000 32.00000 NaN
77.00000 32.00000 NaN
78.00000 32.00000 NaN
79.00000 32.00000 NaN
80.00000 32.00000 NaN
81.00000 32.00000 NaN
82.00000 32.00000 NaN
83.00000 32.00000 NaN
84.00000 32.00000 NaN
85.00000 32.00000 NaN
86.00000 32.00000 NaN
87.00000 32.00000 NaN
88.00000 32.00000 NaN
89.00000 32.00000 NaN
90.00000 32.00000 NaN
91.00000 32.00000 NaN
92.00000 32.00000 NaN
93.00000 32.00000 NaN
94.00000 32.00000 NaN
95.00000 32.00000 NaN
96.00000 32.00000 NaN
97.00000 32.00000 NaN
98.00000 32.00000 NaN
99.00000 32.00000 NaN
100.00000 32.00000 NaN

0.00000 33.00000 NaN
1.00000 33.00000 3.00000
2.00000 33.00000 3.00000
3.00000 33.00000 3.00000
4.00000 33.00000 3.00000
5.00000 33.00000 3.00000
6.00000 33.00000 3.00000
7.00000 33.00000 3.00000
8.00000 33.00000 3.00000
9.00000 33.00000 3.00000
10.00000 33.00000 3.00000
11.00000 33.00000 3.00000
12.00000 33.00000 3.00000
13.00000 33.00000 3.00000
14.00000 33.00000 3.00000
15.00000 33.00000 3.00000
16.00000 33.00000 3.00000
17.00000 33.00000 3.00000
18.00000 33.00000 3.00000
19.00000 33.00000 3.00000
20.00000 33.00000 3.00000
21.00000 33.00000 3.00000
22.00000 33.00000 3.00000
23.00000 33.00000 3.00000
24.00000 33.00000 3.00000
25.00000 33.00000 3.00000
26.00000 33.00000 3.00000
27.00000 33.00000 3.00000
28.00000 33.00000 3.00000
29.00000 33.00000 3.00000
30.00000 33.00000 3.00000
31.00000 33.00000 3.00000
32.00000 33.00000 3.00000
33.00000 33.00000 3.00000
34.00000 33.00000 3.00000
35.00000 33.00000 3.00000
36.00000 33.00000 3.00000
37.00000 33.00000 3.00000
38.00000 33.00000 3.00000
39.00000 33.00000 3.00000
40.00000 33.00000 3.00000
41.00000 33.00000 3.00000
42.00000 33.00000 3.00000
43.00000 33.00000 3.00000
44.00000 33.00000 3.00000
45.00000 33.00000 3.00000
46.00000 33.00000 3.00000
47.00000 33.00000 3.00000
48.00000 33.00000 3.00000
49.00000 33.00000 3.00000
50.00000 33.00000 3.00000
51.00000 33.00000 3.00000
52.00000 33.00000 3.00000
53.00000 33.00000 3.00000
54.00000 33.00000 3.00000
55.00000 33.00000 3.00000
56.00000 33.00000 3.00000
57.00000 33.00000 3.00000
58.00000 33.00000 3.00000
59.00000 33.00000 3.00000
60.00000 33.00000 3.00000
61.00000 33.00000 3.00000
62.00000 33.00000 3.00000
63.00000 33.00000 3.00000
64.00000 33.00000 3.00000
65.00000 33.00000 3.00000
66.00000 33.00000 3.00000
67.00000 33.00000 3.00000
68.00000 33.00000 NaN
69.00000 33.00000 NaN
70.00000 33.00000 NaN
71.00000 33.00000 NaN
72.00000 33.00000 NaN
73.00000 33.00000 NaN
74.00000 33.00000 NaN
75.00000 33.00000 NaN
76.00000 33.00000 NaN
77.00000 33.00000 NaN
78.00000 33.00000 NaN
79.00000 33.00000 NaN
80.00000 33.00000 NaN
81.00000 33.00000 NaN
82.00000 33.00000 NaN
83.00000 33.00000 NaN
84.00000 33.00000 NaN
85.00000 33.00000 NaN
86.00000 33.00000 NaN
87.00000 33.00000 NaN
88.00000 33.00000 NaN
89.00000 33.00000 NaN
90.00000 33.00000 NaN
91.00000 33.00000 NaN
92.00000 33.00000 NaN
93.00000 33.00000 NaN
94.00000 33.00000 NaN
95.00000 33.00000 NaN
96.00000 33.00000 NaN
97.00000 33.00000 NaN
98.00000 33.00000 NaN
99.00000 33.00000 NaN
100.00000 33.00000 NaN

0.00000 34.00000 NaN
1.00000 34.00000 3.00000
2.00000 34.00000 3.00000
3.00000 34.00000 3.00000
4.00000 34.00000 3.00000
5.00000 34.00000 3.00000
6.00000 34.00000 3.00000
7.00000 34.00000 3.00000
8.00000 34.00000 3.00000
9.00000 34.00000 3.00000
10.00000 34.00000 3.00000
11.00000 34.00000 3.00000
12.00000 34.00000 3.00000
13.00000 34.00000 3.00000
14.00000 34.00000 3.00000
15.00000 34.00000 3.00000
16.00000 34.00000 3.00000
17.00000 34.00000 3.00000
18.00000 34.00000 3.00000
19.00000 34.00000 3.00000
20.00000 34.00000 3.00000
21.00000 34.00000 3.00000
22.00000 34.00000 3.00000
23.00000 34.00000 3.00000
24.00000 34.00000 3.00000
25.00000 34.00000 3.00000
26.00000 34.00000 3.00000
27.00000 34.00000 3.00000
28.00000 34.00000 3.00000
29.00000 34.00000 3.00000
30.00000 34.00000 3.00000
31.00000 34.00000 3.00000
32.00000 34.00000 3.00000
33.00000 34.00000 3.00000
34.00000 34.00000 3.00000
35.00000 34.00000 3.00000
36.00000 34.00000 3.00000
37.00000 34.00000 3.00000
38.00000 34.00000 3.00000
39.00000 34.00000 3.00000
40.00000 34.00000 3.00000
41.00000 34.00000 3.00000
42.00000 34.00000 3.00000
43.00000 34.00000 3.00000
44.00000 34.00000 3.00000
45.00000 34.00000 3.00000
46.00000 34.00000 3.00000
47.00000 34.00000 3.00000
48.00000 34.00000 3.00000
49.00000 34.00000 3.00000
50.00000 34.00000 3.00000
51.00000 34.00000 3.00000
52.00000 34.00000 3.00000
53.00000 34.00000 3.00000
54.00000 34.00000 3.00000
55.00000 34.00000 3.00000
56.00000 34.00000 3.00000
57.00000 34.00000 3.00000
58.00000 34.00000 3.00000
59.00000 34.00000 3.00000
60.00000 34.00000 3.00000
61.00000 34.00000 3.00000
62.00000 34.00000 3.00000
63.00000 34.00000 3.00000
64.00000 34.00000 3.00000
65.00000 34.00000 3.00000
66.00000 34.00000 3.00000
67.00000 34.00000 NaN
68.00000 34.00000 NaN
69.00000 34.00000 NaN
70.00000 34.00000 NaN
71.00000 34.00000 NaN
72.00000 34.00000 NaN
73.00000 34.00000 NaN
74.00000 34.00000 NaN
75.00000 34.00000 NaN
76.00000 34.00000 NaN
77.00000 34.00000 NaN
78.00000 34.00000 NaN
79.00000 34.00000 NaN
80.00000 34.00000 NaN
81.00000 34.00000 NaN
82.00000 34.00000 NaN
83.00000 34.00000 NaN
84.00000 34.00000 NaN
85.00000 34.00000 NaN
86.00000 34.00000 NaN
87.00000 34.00000 NaN
88.00000 34.00000 NaN
89.00000 34.00000 NaN
90.00000 34.00000 NaN
91.00000 34.00000 NaN
92.00000 34.00000 NaN
93.00000 34.00000 NaN
94.00000 34.00000 NaN
95.00000 34.00000 NaN
96.00000 34.00000 NaN
97.00000 34.00000 NaN
98.00000 34.00000 NaN
99.00000 34.00000 NaN
100.00000 34.00000 NaN

0.00000 35.00000 NaN
1.00000 35.00000 3.00000
2.00000 35.00000 3.00000
3.00000 35.00000 3.00000
4.00000 35.00000 3.00000
5.00000 35.00000 3.00000
6.00000 35.00000 3.00000
7.00000 35.00000 3.00000
8.00000 35.00000 3.00000
9.00000 35.00000 3.00000
10.00000 35.00000 3.00000
11.00000 35.00000 3.00000
12.00000 35.00000 3.00000
13.00000 35.00000 3.00000
14.00000 35.00000 3.00000
15.00000 35.00000 3.00000
16.00000 35.00000 3.00000
17.00000 35.00000 3.00000
18.00000 35.00000 3.00000
19.00000 35.00000 3.00000
20.00000 35.00000 3.00000
21.00000 35.00000 3.00000
22.00000 35.00000 3.00000
23.00000 35.00000 3.00000
24.00000 35.00000 3.00000
25.00000 35.00000 3.00000
26.00000 35.00000 3.00000
27.00000 35.00000 3.00000
28.00000 35.00000 3.00000
29.00000 35.00000 3.00000
30.00000 35.00000 3.00000
31.00000 35.00000 3.00000
32.00000 35.00000 3.00000
33.00000 35.00000 3.00000
34.00000 35.00000 3.00000
35.00000 35.00000 3.00000
36.00000 35.00000 3.00000
37.00000 35.00000 3.00000
38.00000 35.00000 3.00000
39.00000 35.00000 3.00000
40.00000 35.00000 3.00000
41.00000 35.00000 3.00000
42.00000 35.00000 3.00000
43.00000 35.00000 3.00000
44.00000 35.00000 3.00000
45.00000 35.00000 3.00000
46.00000 35.00000 3.00000
47.00000 35.00000 3.00000
48.00000 35.00000 3.00000
49.00000 35.00000 3.00000
50.00000 35.00000 3.00000
51.00000 35.00000 3.00000
52.00000 35.00000 3.00000
53.00000 35.00000 3.00000
54.00000 35.00000 3.00000
55.00000 35.00000 3.00000
56.00000 35.00000 3.00000
57.00000 35.00000 3.00000
58.00000 35.00000 3.00000
59.00000 35.00000 3.00000
60.00000 35.00000 3.00000
61.00000 35.00000 3.00000
62.00000 35.00000 3.00000
63.00000 35.00000 3.00000
64.00000 35.00000 3.00000
65.00000 35.00000 3.00000
66.00000 35.00000 NaN
67.00000 35.00000 NaN
68.00000 35.00000 NaN
69.00000 35.00000 NaN
70.00000 35.00000 NaN
71.00000 35.00000 NaN
72.00000 35.00000 NaN
73.00000 35.00000 NaN
74.00000 35.00000 NaN
75.00000 35.00000 NaN
76.00000 35.00000 NaN
77.00000 35.00000 NaN
78.00000 35.00000 NaN
79.00000 35.00000 NaN
80.00000 35.00000 NaN
81.00000 35.00000 NaN
82.00000 35.00000 NaN
83.00000 35.00000 NaN
84.00000 35.00000 NaN
85.00000 35.00000 NaN
86.00000 35.00000 NaN
87.00000 35.00000 NaN
88.00000 35.00000 NaN
89.00000 35.00000 NaN
90.00000 35.00000 NaN
91.00000 35.00000 NaN
92.00000 35.00000 NaN
93.00000 35.00000 NaN
94.00000 35.00000 NaN
95.00000 35.00000 NaN
96.00000 35.00000 NaN
97.00000 35.00000 NaN
98.00000 35.00000 NaN
99.00000 35.00000 NaN
100.00000 35.00000 NaN

0.00000 36.00000 NaN
1.00000 36.00000 3.00000
2.00000 36.00000 3.00000
3.00000 36.00000 3.00000
4.00000 36.00000 3.00000
5.00000 36.00000 3.00000
6.00000 36.00000 3.00000
7.00000 36.00000 3.00000
8.00000 36.00000 3.00000
9.00000 36.00000 3.00000
10.00000 36.00000 3.00000
11.00000 36.00000 3.00000
12.00000 36.00000 3.00000
13.00000 36.00000 3.00000
14.00000 36.00000 3.00000
15.00000 36.00000 3.00000
16.00000 36.00000 3.00000
17.00000 36.00000 3.00000
18.00000 36.00000 3.00000
19.00000 36.00000 3.00000
20.00000 36.00000 3.00000
21.00000 36.00000 3.00000
22.00000 36.00000 3.00000
23.00000 36.00000 3.00000
24.00000 36.00000 3.00000
25.00000 36.00000 3.00000
26.00000 36.00000 3.00000
27.00000 36.00000 3.00000
28.00000 36.00000 3.00000
29.00000 36.00000 3.00000
30.00000 36.00000 3.00000
31.00000 36.00000 3.00000
32.00000 36.00000 3.00000
33.00000 36.00000 3.00000
34.00000 36.00000 3.00000
35.00000 36.00000 3.00000
36.00000 36.00000 3.00000
37.00000 36.00000 3.00000
38.00000 36.00000 3.00000
39.00000 36.00000 3.00000
40.00000 36.00000 3.00000
41.00000 36.00000 3.00000
42.00000 36.00000 3.00000
43.00000 36.00000 3.00000
44.00000 36.00000 3.00000
45.00000 36.00000 3.00000
46.00000 36.00000 3.00000
47.00000 36.00000 3.00000
48.00000 36.00000 3.00000
49.00000 36.00000 3.00000
50.00000 36.00000 3.00000
51.00000 36.00000 3.00000
52.00000 36.00000 3.00000
53.00000 36.00000 3.00000
54.00000 36.00000 3.00000
55.00000 36.00000 3.00000
56.00000 36.00000 3.00000
57.00000 36.00000 3.00000
58.00000 36.00000 3.00000
59.00000 36.00000 3.00000
60.00000 36.00000 3.00000
61.00000 36.00000 3.00000
62.00000 36.00000 3.00000
63.00000 36.00000 3.00000
64.00000 36.00000 3.00000
65.00000 36.00000 NaN
66.00000 36.00000 NaN
67.00000 36.00000 NaN
68.00000 36.00000 NaN
69.00000 36.00000 NaN
70.00000 36.00000 NaN
71.00000 36.00000 NaN
72.00000 36.00000 NaN
73.00000 36.00000 NaN
74.00000 36.00000 NaN
75.00000 36.00000 NaN
76.00000 36.00000 NaN
77.00000 36.00000 NaN
78.00000 36.00000 NaN
79.00000 36.00000 NaN
80.00000 36.00000 NaN
81.00000 36.00000 NaN
82.00000 36.00000 NaN
83.00000 36.00000 NaN
84.00000 36.00000 NaN
85.00000 36.00000 NaN
86.00000 36.00000 NaN
87.00000 36.00000 NaN
88.00000 36.00000 NaN
89.00000 36.00000 NaN
90.00000 36.00000 NaN
91.00000 36.00000 NaN
92.00000 36.00000 NaN
93.00000 36.00000 NaN
94.00000 36.00000 NaN
95.00000 36.00000 NaN
96.00000 36.00000 NaN
97.00000 36.00000 NaN
98.00000 36.00000 NaN
99.00000 36.00000 NaN
100.00000 36.00000 NaN

0.00000 37.00000 NaN
1.00000 37.00000 3.00000
2.00000 37.00000 3.00000
3.00000 37.00000 3.00000
4.00000 37.00000 3.00000
5.00000 37.00000 3.00000
6.00000 37.00000 3.00000
7.00000 37.00000 3.00000
8.00000 37.00000 3.00000
9.00000 37.00000 3.00000
10.00000 37.00000 3.00000
11.00000 37.00000 3.00000
12.00000 37.00000 3.00000
13.00000 37.00000 3.00000
14.00000 37.00000 3.00000
15.00000 37.00000 3.00000
16.00000 37.00000 3.00000
17.00000 37.00000 3.00000
18.00000 37.00000 3.00000
19.00000 37.00000 3.00000
20.00000 37.00000 3.00000
21.00000 37.00000 3.00000
22.00000 37.00000 3.00000
23.00000 37.00000 3.00000
24.00000 37.00000 3.00000
25.00000 37.00000 3.00000
26.00000 37.00000 3.00000
27.00000 37.00000 3.00000
28.00000 37.00000 3.00000
29.00000 37.00000 3.00000
30.00000 37.00000 3.00000
31.00000 37.00000 3.00000
32.00000 37.00000 3.00000
33.00000 37.00000 3.00000
34.00000 37.00000 3.00000
35.00000 37.00000 3.00000
36.00000 37.00000 3.00000
37.00000 37.00000 3.00000
38.00000 37.00000 3.00000
39.00000 37.00000 3.00000
40.00000 37.00000 3.00000
41.00000 37.00000 3.00000
42.00000 37.00000 3.00000
43.00000 37.00000 3.00000
44.00000 37.00000 3.00000
45.00000 37.00000 3.00000
46.00000 37.00000 3.00000
47.00000 37.00000 3.00000
48.00000 37.00000 3.00000
49.00000 37.00000 3.00000
50.00000 37.00000 3.00000
51.00000 37.00000 3.00000
52.00000 37.00000 3.00000
53.00000 37.00000 3.00000
54.00000 37.00000 3.00000
55.00000 37.00000 3.00000
56.00000 37.00000 3.00000
57.00000 37.00000 3.00000
58.00000 37.00000 3.00000
59.00000 37.00000 3.00000
60.00000 37.00000 3.00000
61.00000 37.00000 3.00000
62.00000 37.00000 3.00000
63.00000 37.00000 3.00000
64.00000 37.00000 NaN
65.00000 37.00000 NaN
66.00000 37.00000 NaN
67.00000 37.00000 NaN
68.00000 37.00000 NaN
69.00000 37.00000 NaN
70.00000 37.00000 NaN
71.00000 37.00000 NaN
72.00000 37.00000 NaN
73.00000 37.00000 NaN
74.00000 37.00000 NaN
75.00000 37.00000 NaN
76.00000 37.00000 NaN
77.00000 37.00000 NaN
78.00000 37.00000 NaN
79.00000 37.00000 NaN
80.00000 37.00000 NaN
81.00000 37.00000 NaN
82.00000 37.00000 NaN
83.00000 37.00000 NaN
84.00000 37.00000 NaN
85.00000 37.00000 NaN
86.00000 37.00000 NaN
87.00000 37.00000 NaN
88.00000 37.00000 NaN
89.00000 37.00000 NaN
90.00000 37.00000 NaN
91.00000 37.00000 NaN
92.00000 37.00000 NaN
93.00000 37.00000 NaN
94.00000 37.00000 NaN
95.00000 37.00000 NaN
96.00000 37.00000 NaN
97.00000 37.00000 NaN
98.00000 37.00000 NaN
99.00000 37.00000 NaN
100.00000 37.00000 NaN

0.00000 38.00000 NaN
1.00000 38.00000 3.00000
2.00000 38.00000 3.00000
3.00000 38.00000 3.00000
4.00000 38.00000 3.00000
5.00000 38.00000 3.00000
6.00000 38.00000 3.00000
7.00000 38.00000 3.00000
8.00000 38.00000 3.00000
9.00000 38.00000 3.00000
10.00000 38.00000 3.00000
11.00000 38.00000 3.00000
12.00000 38.00000 3.00000
13.00000 38.00000 3.00000
14.00000 38.00000 3.00000
15.00000 38.00000 3.00000
16.00000 38.00000 3.00000
17.00000 38.00000 3.00000
18.00000 38.00000 3.00000
19.00000 38.00000 3.00000
20.00000 38.00000 3.00000
21.00000 38.00000 3.00000
22.00000 38.00000 3.00000
23.00000 38.00000 3.00000
24.00000 38.00000 3.00000
25.00000 38.00000 3.00000
26.00000 38.00000 3.00000
27.00000 38.00000 3.00000
28.00000 38.00000 3.00000
29.00000 38.00000 3.00000
30.00000 38.00000 3.00000
31.00000 38.00000 3.00000
32.00000 38.00000 3.00000
33.00000 38.00000 3.00000
34.00000 38.00000 3.00000
35.00000 38.00000 3.00000
36.00000 38.00000 3.00000
37.00000 38.00000 3.00000
38.00000 38.00000 3.00000
39.00000 38.00000 3.00000
40.00000 38.00000 3.00000
41.00000 38.00000 3.00000
42.00000 38.00000 3.00000
43.00000 38.00000 3.00000
44.00000 38.00000 3.00000
45.00000 38.00000 3.00000
46.00000 38.00000 3.00000
47.00000 38.00000 3.00000
48.00000 38.00000 3.00000
49.00000 38.00000 3.00000
50.00000 38.00000 3.00000
51.00000 38.00000 3.00000
52.00000 38.00000 3.00000
53.00000 38.00000 3.00000
54.00000 38.00000 3.00000
55.00000 38.00000 3.00000
56.00000 38.00000 3.00000
57.00000 38.00000 3.00000
58.00000 38.00000 3.00000
59.00000 38.00000 3.00000
60.00000 38.00000 3.00000
61.00000 38.00000 3.00000
62.00000 38.00000 3.00000
63.00000 38.00000 NaN
64.00000 38.00000 NaN
65.00000 38.00000 NaN
66.00000 38.00000 NaN
67.00000 38.00000 NaN
68.00000 38.00000 NaN
69.00000 38.00000 NaN
70.00000 38.00000 NaN
71.00000 38.00000 NaN
72.00000 38.00000 NaN
73.00000 38.00000 NaN
74.00000 38.00000 NaN
75.00000 38.00000 NaN
76.00000 38.00000 NaN
77.00000 38.00000 NaN
78.00000 38.00000 NaN
79.00000 38.00000 NaN
80.00000 38.00000 NaN
81.00000 38.00000 NaN
82.00000 38.00000 NaN
83.00000 38.00000 NaN
84.00000 38.00000 NaN
85.00000 38.00000 NaN
86.00000 38.00000 NaN
87.00000 38.00000 NaN
88.00000 38.00000 NaN
89.00000 38.00000 NaN
90.00000 38.00000 NaN
91.00000 38.00000 NaN
92.00000 38.00000 NaN
93.00000 38.00000 NaN
94.00000 38.00000 NaN
95.00000 38.00000 NaN
96.00000 38.00000 NaN
97.00000 38.00000 NaN
98.00000 38.00000 NaN
99.00000 38.00000 NaN
100.00000 38.00000 NaN

0.00000 39.00000 NaN
1.00000 39.00000 3.00000
2.00000 39.00000 3.00000
3.00000 39.00000 3.00000
4.00000 39.00000 3.00000
5.00000 39.00000 3.00000
6.00000 39.00000 3.00000
7.00000 39.00000 3.00000
8.00000 39.00000 3.00000
9.00000 39.00000 3.00000
10.00000 39.00000 3.00000
11.00000 39.00000 3.00000
12.00000 39.00000 3.00000
13.00000 39.00000 3.00000
14.00000 39.00000 3.00000
15.00000 39.00000 3.00000
16.00000 39.00000 3.00000
17.00000 39.00000 3.00000
18.00000 39.00000 3.00000
19.00000 39.00000 3.00000
20.00000 39.00000 3.00000
21.00000 39.00000 3.00000
22.00000 39.00000 3.00000
23.00000 39.00000 3.00000
24.00000 39.00000 3.00000
25.00000 39.00000 3.00000
26.00000 39.00000 3.00000
27.00000 39.00000 3.00000
28.00000 39.00000 3.00000
29.00000 39.00000 3.00000
30.00000 39.00000 3.00000
31.00000 39.00000 3.00000
32.00000 39.00000 3.00000
33.00000 39.00000 3.00000
34.00000 39.00000 3.00000
35.00000 39.00000 3.00000
36.00000 39.00000 3.00000
37.00000 39.00000 3.00000
38.00000 39.00000 3.00000
39.00000 39.00000 3.00000
40.00000 39.00000 3.00000
41.00000 39.00000 3.00000
42.00000 39.00000 3.00000
43.00000 39.00000 3.00000
44.00000 39.00000 3.00000
45.00000 39.00000 3.00000
46.00000 39.00000 3.00000
47.00000 39.00000 3.00000
48.00000 39.00000 3.00000
49.00000 39.00000 3.00000
50.00000 39.00000 3.00000
51.00000 39.00000 3.00000
52.00000 39.00000 3.00000
53.00000 39.00000 3.00000
54.00000 39.00000 3.00000
55.00000 39.00000 3.00000
56.00000 39.00000 3.00000
57.00000 39.00000 3.00000
58.00000 39.00000 3.00000
59.00000 39.00000 3.00000
60.00000 39.00000 3.00000
61.00000 39.00000 3.00000
62.00000 39.00000 NaN
63.00000 39.00000 NaN
64.00000 39.00000 NaN
65.00000 39.00000 NaN
66.00000 39.00000 NaN
67.00000 39.00000 NaN
68.00000 39.00000 NaN
69.00000 39.00000 NaN
70.00000 39.00000 NaN
71.00000 39.00000 NaN
72.00000 39.00000 NaN
73.00000 39.00000 NaN
74.00000 39.00000 NaN
75.00000 39.00000 NaN
76.00000 39.00000 NaN
77.00000 39.00000 NaN
78.00000 39.00000 NaN
79.00000 39.00000 NaN
80.00000 39.00000 NaN
81.00000 39.00000 NaN
82.00000 39.00000 NaN
83.00000 39.00000 NaN
84.00000 39.00000 NaN
85.00000 39.00000 NaN
86.00000 39.00000 NaN
87.00000 39.00000 NaN
88.00000 39.00000 NaN
89.00000 39.00000 NaN
90.00000 39.00000 NaN
91.00000 39.00000 NaN
92.00000 39.00000 NaN
93.00000 39.00000 NaN
94.00000 39.00000 NaN
95.00000 39.00000 NaN
96.00000 39.00000 NaN
97.00000 39.00000 NaN
98.00000 39.00000 NaN
99.00000 39.00000 NaN
100.00000 39.00000 NaN

0.00000 40.00000 NaN
1.00000 40.00000 3.00000
2.00000 40.00000 3.00000
3.00000 40.00000 3.00000
4.00000 40.00000 3.00000
5.00000 40.00000 3.00000
6.00000 40.00000 3.00000
7.00000 40.00000 3.00000
8.00000 40.00000 3.00000
9.00000 40.00000 3.00000
10.00000 40.00000 3.00000
11.00000 40.00000 3.00000
12.00000 40.00000 3.00000
13.00000 40.00000 3.00000
14.00000 40.00000 3.00000
15.00000 40.00000 3.00000
16.00000 40.00000 3.00000
17.00000 40.00000 3.00000
18.00000 40.00000 3.00000
19.00000 40.00000 3.00000
20.00000 40.00000 3.00000
21.00000 40.00000 3.00000
22.00000 40.00000 3.00000
23.00000 40.00000 3.00000
24.00000 40.00000 3.00000
25.00000 40.00000 3.00000
26.00000 40.00000 3.00000
27.00000 40.00000 3.00000
28.00000 40.00000 3.00000
29.00000 40.00000 3.00000
30.00000 40.00000 3.00000
31.00000 40.00000 3.00000
32.00000 40.00000 3.00000
33.00000 40.00000 3.00000
34.00000 40.00000 3.00000
35.00000 40.00000 3.00000
36.00000 40.00000 3.00000
37.00000 40.00000 3.00000
38.00000 40.00000 3.00000
39.00000 40.00000 3.00000
40.00000 40.00000 3.00000
41.00000 40.00000 3.00000
42.00000 40.00000 3.00000
43.00000 40.00000 3.00000
44.00000 40.00000 3.00000
45.00000 40.00000 3.00000
46.00000 40.00000 3.00000
47.00000 40.00000 3.00000
48.00000 40.00000 3.00000
49.00000 40.00000 3.00000
50.00000 40.00000 3.00000
51.00000 40.00000 3.00000
52.00000 40.00000 3.00000
53.00000 40.00000 3.00000
54.00000 40.00000 3.00000
55.00000 40.00000 3.00000
56.00000 40.00000 3.00000
57.00000 40.00000 3.00000
58.00000 40.00000 3.00000
59.00000 40.00000 3.00000
60.00000 40.00000 3.00000
61.00000 40.00000 NaN
62.00000 40.00000 NaN
63.00000 40.00000 NaN
64.00000 40.00000 NaN
65.00000 40.00000 NaN
66.00000 40.00000 NaN
67.00000 40.00000 NaN
68.00000 40.00000 NaN
69.00000 40.00000 NaN
70.00000 40.00000 NaN
71.00000 40.00000 NaN
72.00000 40.00000 NaN
73.00000 40.00000 NaN
74.00000 40.00000 NaN
75.00000 40.00000 NaN
76.00000 40.00000 NaN
77.00000 40.00000 NaN
78.00000 40.00000 NaN
79.00000 40.00000 NaN
80.00000 40.00000 NaN
81.00000 40.00000 NaN
82.00000 40.00000 NaN
83.00000 40.00000 NaN
84.00000 40.00000 NaN
85.00000 40.00000 NaN
86.00000 40.00000 NaN
87.00000 40.00000 NaN
88.00000 40.00000 NaN
89.00000 40.00000 NaN
90.00000 40.00000 NaN
91.00000 40.00000 NaN
92.00000 40.00000 NaN
93.00000 40.00000 NaN
94.00000 40.00000 NaN
95.00000 40.00000 NaN
96.00000 40.00000 NaN
97.00000 40.00000 NaN
98.00000 40.00000 NaN
99.00000 40.00000 NaN
100.00000 40.00000 NaN

0.00000 41.00000 NaN
1.00000 41.00000 3.00000
2.00000 41.00000 3.00000
3.00000 41.00000 3.00000
4.00000 41.00000 3.00000
5.00000 41.00000 3.00000
6.00000 41.00000 3.00000
7.00000 41.00000 3.00000
8.00000 41.00000 3.00000
9.00000 41.00000 3.00000
10.00000 41.00000 3.00000
11.00000 41.00000 3.00000
12.00000 41.00000 3.00000
13.00000 41.00000 3.00000
14.00000 41.00000 3.00000
15.00000 41.00000 3.00000
16.00000 41.00000 3.00000
17.00000 41.00000 3.00000
18.00000 41.00000 3.00000
19.00000 41.00000 3.00000
20.00000 41.00000 3.00000
21.00000 41.00000 3.00000
22.00000 41.00000 3.00000
23.00000 41.00000 3.00000
24.00000 41.00000 3.00000
25.00000 41.00000 3.00000
26.00000 41.00000 3.00000
27.00000 41.00000 3.00000
28.00000 41.00000 3.00000
29.00000 41.00000 3.00000
30.00000 41.00000 3.00000
31.00000 41.00000 3.00000
32.00000 41.00000 3.00000
33.00000 41.00000 3.00000
34.00000 41.00000 3.00000
35.00000 41.00000 3.00000
36.00000 41.00000 3.00000
37.00000 41.00000 3.00000
38.00000 41.00000 3.00000
39.00000 41.00000 3.00000
40.00000 41.00000 3.00000
41.00000 41.00000 3.00000
42.00000 41.00000 3.00000
43.00000 41.00000 3.00000
44.00000 41.00000 3.00000
45.00000 41.00000 3.00000
46.00000 41.00000 3.00000
47.00000 41.00000 3.00000
48.00000 41.00000 3.00000
49.00000 41.00000 3.00000
50.00000 41.00000 3.00000
51.00000 41.00000 3.00000
52.00000 41.00000 3.00000
53.00000 41.00000 3.00000
54.00000 41.00000 3.00000
55.00000 41.00000 3.00000
56.00000 41.00000 3.00000
57.00000 41.00000 3.00000
58.00000 41.00000 3.00000
59.00000 41.00000 3.00000
60.00000 41.00000 NaN
61.00000 41.00000 NaN
62.00000 41.00000 NaN
63.00000 41.00000 NaN
64.00000 41.00000 NaN
65.00000 41.00000 NaN
66.00000 41.00000 NaN
67.00000 41.00000 NaN
68.00000 41.00000 NaN
69.00000 41.00000 NaN
70.00000 41.00000 NaN
71.00000 41.00000 NaN
72.00000 41.00000 NaN
73.00000 41.00000 NaN
74.00000 41.00000 NaN
75.00000 41.00000 NaN
76.00000 41.00000 NaN
77.00000 41.00000 NaN
78.00000 41.00000 NaN
79.00000 41.00000 NaN
80.00000 41.00000 NaN
81.00000 41.00000 NaN
82.00000 41.00000 NaN
83.00000 41.00000 NaN
84.00000 41.00000 NaN
85.00000 41.00000 NaN
86.00000 41.00000 NaN
87.00000 41.00000 NaN
88.00000 41.00000 NaN
89.00000 41.00000 NaN
90.00000 41.00000 NaN
91.00000 41.00000 NaN
92.00000 41.00000 NaN
93.00000 41.00000 NaN
94.00000 41.00000 NaN
95.00000 41.00000 NaN
96.00000 41.00000 NaN
97.00000 41.00000 NaN
98.00000 41.00000 NaN
99.00000 41.00000 NaN
100.00000 41.00000 NaN

0.00000 42.00000 NaN
1.00000 42.00000 3.00000
2.00000 42.00000 3.00000
3.00000 42.00000 3.00000
4.00000 42.00000 3.00000
5.00000 42.00000 3.00000
6.00000 42.00000 3.00000
7.00000 42.00000 3.00000
8.00000 42.00000 3.00000
9.00000 42.00000 3.00000
10.00000 42.00000 3.00000
11.00000 42.00000 3.00000
12.00000 42.00000 3.00000
13.00000 42.00000 3.00000
14.00000 42.00000 3.00000
15.00000 42.00000 3.00000
16.00000 42.00000 3.00000
17.00000 42.00000 3.00000
18.00000 42.00000 3.00000
19.00000 42.00000 3.00000
20.00000 42.00000 3.00000
21.00000 42.00000 3.00000
22.00000 42.00000 3.00000
23.00000 42.00000 3.00000
24.00000 42.00000 3.00000
25.00000 42.00000 3.00000
26.00000 42.00000 3.00000
27.00000 42.00000 3.00000
28.00000 42.00000 3.00000
29.00000 42.00000 3.00000
30.00000 42.00000 3.00000
31.00000 42.00000 3.00000
32.00000 42.00000 3.00000
33.00000 42.00000 3.00000
34.00000 42.00000 3.00000
35.00000 42.00000 3.00000
36.00000 42.00000 3.00000
37.00000 42.00000 3.00000
38.00000 42.00000 3.00000
39.00000 42.00000 3.00000
40.00000 42.00000 3.00000
41.00000 42.00000 3.00000
42.00000 42.00000 3.00000
43.00000 42.00000 3.00000
44.00000 42.00000 3.00000
45.00000 42.00000 3.00000
46.00000 42.00000 3.00000
47.00000 42.00000 3.00000
48.00000 42.00000 3.00000
49.00000 42.00000 3.00000
50.00000 42.00000 3.00000
51.00000 42.00000 3.00000
52.00000 42.00000 3.00000
53.00000 42.00000 3.00000
54.00000 42.00000 3.00000
55.00000 42.00000 3.00000
56.00000 42.00000 3.00000
57.00000 42.00000 3.00000
58.00000 42.00000 3.00000
59.00000 42.00000 NaN
60.00000 42.00000 NaN
61.00000 42.00000 NaN
62.00000 42.00000 NaN
63.00000 42.00000 NaN
64.00000 42.00000 NaN
65.00000 42.00000 NaN
66.00000 42.00000 NaN
67.00000 42.00000 NaN
68.00000 42.00000 NaN
69.00000 42.00000 NaN
70.00000 42.00000 NaN
71.00000 42.00000 NaN
72.00000 42.00000 NaN
73.00000 42.00000 NaN
74.00000 42.00000 NaN
75.00000 42.00000 NaN
76.00000 42.00000 NaN
77.00000 42.00000 NaN
78.00000 42.00000 NaN
79.00000 42.00000 NaN
80.00000 42.00000 NaN
81.00000 42.00000 NaN
82.00000 42.00000 NaN
83.00000 42.00000 NaN
84.00000 42.00000 NaN
85.00000 42.00000 NaN
86.00000 42.00000 NaN
87.00000 42.00000 NaN
88.00000 42.00000 NaN
89.00000 42.00000 NaN
90.00000 42.00000 NaN
91.00000 42.00000 NaN
92.00000 42.00000 NaN
93.00000 42.00000 NaN
94.00000 42.00000 NaN
95.00000 42.00000 NaN
96.00000 42.00000 NaN
97.00000 42.00000 NaN
98.00000 42.00000 NaN
99.00000 42.00000 NaN
100.00000 42.00000 NaN

0.00000 43.00000 NaN
1.00000 43.00000 3.00000
2.00000 43.00000 3.00000
3.00000 43.00000 3.00000
4.00000 43.00000 3.00000
5.00000 43.00000 3.00000
6.00000 43.00000 3.00000
7.00000 43.00000 3.00000
8.00000 43.00000 3.00000
9.00000 43.00000 3.00000
10.00000 43.00000 3.00000
11.00000 43.00000 3.00000
12.00000 43.00000 3.00000
13.00000 43.00000 3.00000
14.00000 43.00000 3.00000
15.00000 43.00000 3.00000
16.00000 43.00000 3.00000
17.00000 43.00000 3.00000
18.00000 43.00000 3.00000
19.00000 43.00000 3.00000
20.00000 43.00000 3.00000
21.00000 43.00000 3.00000
22.00000 43.00000 3.00000
23.00000 43.00000 3.00000
24.00000 43.00000 3.00000
25.00000 43.00000 3.00000
26.00000 43.00000 3.00000
27.00000 43.00000 3.00000
28.00000 43.00000 3.00000
29.00000 43.00000 3.00000
30.00000 43.00000 3.00000
31.00000 43.00000 3.00000
32.00000 43.00000 3.00000
33.00000 43.00000 3.00000
34.00000 43.00000 3.00000
35.00000 43.00000 3.00000
36.00000 43.00000 3.00000
37.00000 43.00000 3.00000
38.00000 43.00000 3.00000
39.00000 43.00000 3.00000
40.00000 43.00000 3.00000
41.00000 43.00000 3.00000
42.00000 43.00000 3.00000
43.00000 43.00000 3.00000
44.00000 43.00000 3.00000
45.00000 43.00000 3.00000
46.00000 43.00000 3.00000
47.00000 43.00000 3.00000
48.00000 43.00000 3.00000
49.00000 43.00000 3.00000
50.00000 43.00000 3.00000
51.00000 43.00000 3.00000
52.00000 43.00000 3.00000
53.00000 43.00000 3.00000
54.00000 43.00000 3.00000
55.00000 43.00000 3.00000
56.00000 43.00000 3.00000
57.00000 43.00000 3.00000
58.00000 43.00000 NaN
59.00000 43.00000 NaN
60.00000 43.00000 NaN
61.00000 43.00000 NaN
62.00000 43.00000 NaN
63.00000 43.00000 NaN
64.00000 43.00000 NaN
65.00000 43.00000 NaN
66.00000 43.00000 NaN
67.00000 43.00000 NaN
68.00000 43.00000 NaN
69.00000 43.00000 NaN
70.00000 43.00000 NaN
71.00000 43.00000 NaN
72.00000 43.00000 NaN
73.00000 43.00000 NaN
74.00000 43.00000 NaN
75.00000 43.00000 NaN
76.00000 43.00000 NaN
77.00000 43.00000 NaN
78.00000 43.00000 NaN
79.00000 43.00000 NaN
80.00000 43.00000 NaN
81.00000 43.00000 NaN
82.00000 43.00000 NaN
83.00000 43.00000 NaN
84.00000 43.00000 NaN
85.00000 43.00000 NaN
86.00000 43.00000 NaN
87.00000 43.00000 NaN
88.00000 43.00000 NaN
89.00000 43.00000 NaN
90.00000 43.00000 NaN
91.00000 43.00000 NaN
92.00000 43.00000 NaN
93.00000 43.00000 NaN
94.00000 43.00000 NaN
95.00000 43.00000 NaN
96.00000 43.00000 NaN
97.00000 43.00000 NaN
98.00000 43.00000 NaN
99.00000 43.00000 NaN
100.00000 43.00000 NaN

0.00000 44.00000 NaN
1.00000 44.00000 3.00000
2.00000 44.00000 3.00000
3.00000 44.00000 3.00000
4.00000 44.00000 3.00000
5.00000 44.00000 3.00000
6.00000 44.00000 3.00000
7.00000 44.00000 3.00000
8.00000 44.00000 3.00000
9.00000 44.00000 3.00000
10.00000 44.00000 3.00000
11.00000 44.00000 3.00000
12.00000 44.00000 3.00000
13.00000 44.00000 3.00000
14.00000 44.00000 3.00000
15.00000 44.00000 3.00000
16.00000 44.00000 3.00000
17.00000 44.00000 3.00000
18.00000 44.00000 3.00000
19.00000 44.00000 3.00000
20.00000 44.00000 3.00000
21.00000 44.00000 3.00000
22.00000 44.00000 3.00000
23.00000 44.00000 3.00000
24.00000 44.00000 3.00000
25.00000 44.00000 3.00000
26.00000 44.00000 3.00000
27.00000 44.00000 3.00000
28.00000 44.00000 3.00000
29.00000 44.00000 3.00000
30.00000 44.00000 3.00000
31.00000 44.00000 3.00000
32.00000 44.00000 3.00000
33.00000 44.00000 3.00000
34.00000 44.00000 3.00000
35.00000 44.00000 3.00000
36.00000 44.00000 3.00000
37.00000 44.00000 3.00000
38.00000 44.00000 3.00000
39.00000 44.00000 3.00000
40.00000 44.00000 3.00000
41.00000 44.00000 3.00000
42.00000 44.00000 3.00000
43.00000 44.00000 3.00000
44.00000 44.00000 3.00000
45.00000 44.00000 3.00000
46.00000 44.00000 3.00000
47.00000 44.00000 3.00000
48.00000 44.00000 3.00000
49.00000 44.00000 3.00000
50.00000 44.00000 3.00000
51.00000 44.00000 3.00000
52.00000 44.00000 3.00000
53.00000 44.00000 3.00000
54.00000 44.00000 3.00000
55.00000 44.00000 3.00000
56.00000 44.00000 3.00000
57.00000 44.00000 NaN
58.00000 44.00000 NaN
59.00000 44.00000 NaN
60.00000 44.00000 NaN
61.00000 44.00000 NaN
62.00000 44.00000 NaN
63.00000 44.00000 NaN
64.00000 44.00000 NaN
65.00000 44.00000 NaN
66.00000 44.00000 NaN
67.00000 44.00000 NaN
68.00000 44.00000 NaN
69.00000 44.00000 NaN
70.00000 44.00000 NaN
71.00000 44.00000 NaN
72.00000 44.00000 NaN
73.00000 44.00000 NaN
74.00000 44.00000 NaN
75.00000 44.00000 NaN
76.00000 44.00000 NaN
77.00000 44.00000 NaN
78.00000 44.00000 NaN
79.00000 44.00000 NaN
80.00000 44.00000 NaN
81.00000 44.00000 NaN
82.00000 44.00000 NaN
83.00000 44.00000 NaN
84.00000 44.00000 NaN
85.00000 44.00000 NaN
86.00000 44.00000 NaN
87.00000 44.00000 NaN
88.00000 44.00000 NaN
89.00000 44.00000 NaN
90.00000 44.00000 NaN
91.00000 44.00000 NaN
92.00000 44.00000 NaN
93.00000 44.00000 NaN
94.00000 44.00000 NaN
95.00000 44.00000 NaN
96.00000 44.00000 NaN
97.00000 44.00000 NaN
98.00000 44.00000 NaN
99.00000 44.00000 NaN
100.00000 44.00000 NaN

0.00000 45.00000 NaN
1.00000 45.00000 3.00000
2.00000 45.00000 3.00000
3.00000 45.00000 3.00000
4.00000 45.00000 3.00000
5.00000 45.00000 3.00000
6.00000 45.00000 3.00000
7.00000 45.00000 3.00000
8.00000 45.00000 3.00000
9.00000 45.00000 3.00000
10.00000 45.00000 3.00000
11.00000 45.00000 3.00000
12.00000 45.00000 3.00000
13.00000 45.00000 3.00000
14.00000 45.00000 3.00000
15.00000 45.00000 3.00000
16.00000 45.00000 3.00000
17.00000 45.00000 3.00000
18.00000 45.00000 3.00000
19.00000 45.00000 3.00000
20.00000 45.00000 3.00000
21.00000 45.00000 3.00000
22.00000 45.00000 3.00000
23.00000 45.00000 3.00000
24.00000 45.00000 3.00000
25.00000 45.00000 3.00000
26.00000 45.00000 3.00000
27.00000 45.00000 3.00000
28.00000 45.00000 3.00000
29.00000 45.00000 3.00000
30.00000 45.00000 3.00000
31.00000 45.00000 3.00000
32.00000 45.00000 3.00000
33.00000 45.00000 3.00000
34.00000 45.00000 3.00000
35.00000 45.00000 3.00000
36.00000 45.00000 3.00000
37.00000 45.00000 3.00000
38.00000 45.00000 3.00000
39.00000 45.00000 3.00000
40.00000 45.00000 3.00000
41.00000 45.00000 3.00000
42.00000 45.00000 3.00000
43.00000 45.00000 3.00000
44.00000 45.00000 3.00000
45.00000 45.00000 3.00000
46.00000 45.00000 3.00000
47.00000 45.00000 3.00000
48.00000 45.00000 3.00000
49.00000 45.00000 3.00000
50.00000 45.00000 3.00000
51.00000 45.00000 3.00000
52.00000 45.00000 3.00000
53.00000 45.00000 3.00000
54.00000 45.00000 3.00000
55.00000 45.00000 3.00000
56.00000 45.00000 NaN
57.00000 45.00000 NaN
58.00000 45.00000 NaN
59.00000 45.00000 NaN
60.00000 45.00000 NaN
61.00000 45.00000 NaN
62.00000 45.00000 NaN
63.00000 45.00000 NaN
64.00000 45.00000 NaN
65.00000 45.00000 NaN
66.00000 45.00000 NaN
67.00000 45.00000 NaN
68.00000 45.00000 NaN
69.00000 45.00000 NaN
70.00000 45.00000 NaN
71.00000 45.00000 NaN
72.00000 45.00000 NaN
73.00000 45.00000 NaN
74.00000 45.00000 NaN
75.00000 45.00000 NaN
76.00000 45.00000 NaN
77.00000 45.00000 NaN
78.00000 45.00000 NaN
79.00000 45.00000 NaN
80.00000 45.00000 NaN
81.00000 45.00000 NaN
82.00000 45.00000 NaN
83.00000 45.00000 NaN
84.00000 45.00000 NaN
85.00000 45.00000 NaN
86.00000 45.00000 NaN
87.00000 45.00000 NaN
88.00000 45.00000 NaN
89.00000 45.00000 NaN
90.00000 45.00000 NaN
91.00000 45.00000 NaN
92.00000 45.00000 NaN
93.00000 45.00000 NaN
94.00000 45.00000 NaN
95.00000 45.00000 NaN
96.00000 45.00000 NaN
97.00000 45.00000 NaN
98.00000 45.00000 NaN
99.00000 45.00000 NaN
100.00000 45.00000 NaN

0.00000 46.00000 NaN
1.00000 46.00000 3.00000
2.00000 46.00000 3.00000
3.00000 46.00000 3.00000
4.00000 46.00000 3.00000
5.00000 46.00000 3.00000
6.00000 46.00000 3.00000
7.00000 46.00000 3.00000
8.00000 46.00000 3.00000
9.00000 46.00000 3.00000
10.00000 46.00000 3.00000
11.00000 46.00000 3.00000
12.00000 46.00000 3.00000
13.00000 46.00000 3.00000
14.00000 46.00000 3.00000
15.00000 46.00000 3.00000
16.00000 46.00000 3.00000
17.00000 46.00000 3.00000
18.00000 46.00000 3.00000
19.00000 46.00000 3.00000
20.00000 46.00000 3.00000
21.00000 46.00000 3.00000
22.00000 46.00000 3.00000
23.00000 46.00000 3.00000
24.00000 46.00000 3.00000
25.00000 46.00000 3.00000
26.00000 46.00000 3.00000
27.00000 46.00000 3.00000
28.00000 46.00000 3.00000
29.00000 46.00000 3.00000
30.00000 46.00000 3.00000
31.00000 46.00000 3.00000
32.00000 46.00000 3.00000
33.00000 46.00000 3.00000
34.00000 46.00000 3.00000
35.00000 46.00000 3.00000
36.00000 46.00000 3.00000
37.00000 46.00000 3.00000
38.00000 46.00000 3.00000
39.00000 46.00000 3.00000
40.00000 46.00000 3.00000
41.00000 46.00000 3.00000
42.00000 46.00000 3.00000
43.00000 46.00000 3.00000
44.00000 46.00000 3.00000
45.00000 46.00000 3.00000
46.00000 46.00000 3.00000
47.00000 46.00000 3.00000
48.00000 46.00000 3.00000
49.00000 46.00000 3.00000
50.00000 46.00000 3.00000
51.00000 46.00000 3.00000
52.00000 46.00000 3.00000
53.00000 46.00000 3.00000
54.00000 46.00000 3.00000
55.00000 46.00000 NaN
56.00000 46.00000 NaN
57.00000 46.00000 NaN
58.00000 46.00000 NaN
59.00000 46.00000 NaN
60.00000 46.00000 NaN
61.00000 46.00000 NaN
62.00000 46.00000 NaN
63.00000 46.00000 NaN
64.00000 46.00000 NaN
65.00000 46.00000 NaN
66.00000 46.00000 NaN
67.00000 46.00000 NaN
68.00000 46.00000 NaN
69.00000 46.00000 NaN
70.00000 46.00000 NaN
71.00000 46.00000 NaN
72.00000 46.00000 NaN
73.00000 46.00000 NaN
74.00000 46.00000 NaN
75.00000 46.00000 NaN
76.00000 46.00000 NaN
77.00000 46.00000 NaN
78.00000 46.00000 NaN
79.00000 46.00000 NaN
80.00000 46.00000 NaN
81.00000 46.00000 NaN
82.00000 46.00000 NaN
83.00000 46.00000 NaN
84.00000 46.00000 NaN
85.00000 46.00000 NaN
86.00000 46.00000 NaN
87.00000 46.00000 NaN
88.00000 46.00000 NaN
89.00000 46.00000 NaN
90.00000 46.00000 NaN
91.00000 46.00000 NaN
92.00000 46.00000 NaN
93.00000 46.00000 NaN
94.00000 46.00000 NaN
95.00000 46.00000 NaN
96.00000 46.00000 NaN
97.00000 46.00000 NaN
98.00000 46.00000 NaN
99.00000 46.00000 NaN
100.00000 46.00000 NaN

0.00000 47.00000 NaN
1.00000 47.00000 3.00000
2.00000 47.00000 3.00000
3.00000 47.00000 3.00000
4.00000 47.00000 3.00000
5.00000 47.00000 3.00000
6.00000 47.00000 3.00000
7.00000 47.00000 3.00000
8.00000 47.00000 3.00000
9.00000 47.00000 3.00000
10.00000 47.00000 3.00000
11.00000 47.00000 3.00000
12.00000 47.00000 3.00000
13.00000 47.00000 3.00000
14.00000 47.00000 3.00000
15.00000 47.00000 3.00000
16.00000 47.00000 3.00000
17.00000 47.00000 3.00000
18.00000 47.00000 3.00000
19.00000 47.00000 3.00000
20.00000 47.00000 3.00000
21.00000 47.00000 3.00000
22.00000 47.00000 3.00000
23.00000 47.00000 3.00000
24.00000 47.00000 3.00000
25.00000 47.00000 3.00000
26.00000 47.00000 3.00000
27.00000 47.00000 3.00000
28.00000 47.00000 3.00000
29.00000 47.00000 3.00000
30.00000 47.00000 3.00000
31.00000 47.00000 3.00000
32.00000 47.00000 3.00000
33.00000 47.00000 3.00000
34.00000 47.00000 3.00000
35.00000 47.00000 3.00000
36.00000 47.00000 3.00000
37.00000 47.00000 3.00000
38.00000 47.00000 3.00000
39.00000 47.00000 3.00000
40.00000 47.00000 3.00000
41.00000 47.00000 3.00000
42.00000 47.00000 3.00000
43.00000 47.00000 3.00000
44.00000 47.00000 3.00000
45.00000 47.00000 3.00000
46.00000 47.00000 3.00000
47.00000 47.00000 3.00000
48.00000 47.00000 3.00000
49.00000 47.00000 3.00000
50.00000 47.00000 3.00000
51.00000 47.00000 3.00000
52.00000 47.00000 3.00000
53.00000 47.00000 3.00000
54.00000 47.00000 NaN
55.00000 47.00000 NaN
56.00000 47.00000 NaN
57.00000 47.00000 NaN
58.00000 47.00000 NaN
59.00000 47.00000 NaN
60.00000 47.00000 NaN
61.00000 47.00000 NaN
62.00000 47.00000 NaN
63.00000 47.00000 NaN
64.00000 47.00000 NaN
65.00000 47.00000 NaN
66.00000 47.00000 NaN
67.00000 47.00000 NaN
68.00000 47.00000 NaN
69.00000 47.00000 NaN
70.00000 47.00000 NaN
71.00000 47.00000 NaN
72.00000 47.00000 NaN
73.00000 47.00000 NaN
74.00000 47.00000 NaN
75.00000 47.00000 NaN
76.00000 47.00000 NaN
77.00000 47.00000 NaN
78.00000 47.00000 NaN
79.00000 47.00000 NaN
80.00000 47.00000 NaN
81.00000 47.00000 NaN
82.00000 47.00000 NaN
83.00000 47.00000 NaN
84.00000 47.00000 NaN
85.00000 47.00000 NaN
86.00000 47.00000 NaN
87.00000 47.00000 NaN
88.00000 47.00000 NaN
89.00000 47.00000 NaN
90.00000 47.00000 NaN
91.00000 47.00000 NaN
92.00000 47.00000 NaN
93.00000 47.00000 NaN
94.00000 47.00000 NaN
95.00000 47.00000 NaN
96.00000 47.00000 NaN
97.00000 47.00000 NaN
98.00000 47.00000 NaN
99.00000 47.00000 NaN
100.00000 47.00000 NaN

0.00000 48.00000 NaN
1.00000 48.00000 3.00000
2.00000 48.00000 3.00000
3.00000 48.00000 3.00000
4.00000 48.00000 3.00000
5.00000 48.00000 3.00000
6.00000 48.00000 3.00000
7.00000 48.00000 3.00000
8.00000 48.00000 3.00000
9.00000 48.00000 3.00000
10.00000 48.00000 3.00000
11.00000 48.00000 3.00000
12.00000 48.00000 3.00000
13.00000 48.00000 3.00000
14.00000 48.00000 3.00000
15.00000 48.00000 3.00000
16.00000 48.00000 3.00000
17.00000 48.00000 3.00000
18.00000 48.00000 3.00000
19.00000 48.00000 3.00000
20.00000 48.00000 3.00000
21.00000 48.00000 3.00000
22.00000 48.00000 3.00000
23.00000 48.00000 3.00000
24.00000 48.00000 3.00000
25.00000 48.00000 3.00000
26.00000 48.00000 3.00000
27.00000 48.00000 3.00000
28.00000 48.00000 3.00000
29.00000 48.00000 3.00000
30.00000 48.00000 3.00000
31.00000 48.00000 3.00000
32.00000 48.00000 3.00000
33.00000 48.00000 3.00000
34.00000 48.00000 3.00000
35.00000 48.00000 3.00000
36.00000 48.00000 3.00000
37.00000 48.00000 3.00000
38.00000 48.00000 3.00000
39.00000 48.00000 3.00000
40.00000 48.00000 3.00000
41.00000 48.00000 3.00000
42.00000 48.00000 3.00000
43.00000 48.00000 3.00000
44.00000 48.00000 3.00000
45.00000 48.00000 3.00000
46.00000 48.00000 3.00000
47.00000 48.00000 3.00000
48.00000 48.00000 3.00000
49.00000 48.00000 3.00000
50.00000 48.00000 3.00000
51.00000 48.00000 3.00000
52.00000 48.00000 3.00000
53.00000 48.00000 NaN
54.00000 48.00000 NaN
55.00000 48.00000 NaN
56.00000 48.00000 NaN
57.00000 48.00000 NaN
58.00000 48.00000 NaN
59.00000 48.00000 NaN
60.00000 48.00000 NaN
61.00000 48.00000 NaN
62.00000 48.00000 NaN
63.00000 48.00000 NaN
64.00000 48.00000 NaN
65.00000 48.00000 NaN
66.00000 48.00000 NaN
67.00000 48.00000 NaN
68.00000 48.00000 NaN
69.00000 48.00000 NaN
70.00000 48.00000 NaN
71.00000 48.00000 NaN
72.00000 48.00000 NaN
73.00000 48.00000 NaN
74.00000 48.00000 NaN
75.00000 48.00000 NaN
76.00000 48.00000 NaN
77.00000 48.00000 NaN
78.00000 48.00000 NaN
79.00000 48.00000 NaN
80.00000 48.00000 NaN
81.00000 48.00000 NaN
82.00000 48.00000 NaN
83.00000 48.00000 NaN
84.00000 48.00000 NaN
85.00000 48.00000 NaN
86.00000 48.00000 NaN
87.00000 48.00000 NaN
88.00000 48.00000 NaN
89.00000 48.00000 NaN
90.00000 48.00000 NaN
91.00000 48.00000 NaN
92.00000 48.00000 NaN
93.00000 48.00000 NaN
94.00000 48.00000 NaN
95.00000 48.00000 NaN
96.00000 48.00000 NaN
97.00000 48.00000 NaN
98.00000 48.00000 NaN
99.00000 48.00000 NaN
100.00000 48.00000 NaN

0.00000 49.00000 NaN
1.00000 49.00000 0.60000
2.00000 49.00000 3.00000
3.00000 49.00000 3.00000
4.00000 49.00000 3.00000
5.00000 49.00000 3.00000
6.00000 49.00000 3.00000
7.00000 49.00000 3.00000
8.00000 49.00000 3.00000
9.00000 49.00000 3.00000
10.00000 49.00000 3.00000
11.00000 49.00000 3.00000
12.00000 49.00000 3.00000
13.00000 49.00000 3.00000
14.00000 49.00000 3.00000
15.00000 49.00000 3.00000
16.00000 49.00000 3.00000
17.00000 49.00000 3.00000
18.00000 49.00000 3.00000
19.00000 49.00000 3.00000
20.00000 49.00000 3.00000
21.00000 49.00000 3.00000
22.00000 49.00000 3.00000
23.00000 49.00000 3.00000
24.00000 49.00000 3.00000
25.00000 49.00000 3.00000
26.00000 49.00000 3.00000
27.00000 49.00000 3.00000
28.00000 49.00000 3.00000
29.00000 49.00000 3.00000
30.00000 49.00000 3.00000
31.00000 49.00000 3.00000
32.00000 49.00000 3.00000
33.00000 49.00000 3.00000
34.00000 49.00000 3.00000
35.00000 49.00000 3.00000
36.00000 49.00000 3.00000
37.00000 49.00000 3.00000
38.00000 49.00000 3.00000
39.00000 49.00000 3.00000
40.00000 49.00000 3.00000
41.00000 49.00000 3.00000
42.00000 49.00000 3.00000
43.00000 49.00000 3.00000
44.00000 49.00000 3.00000
45.00000 49.00000 3.00000
46.00000 49.00000 3.00000
47.00000 49.00000 3.00000
48.00000 49.00000 3.00000
49.00000 49.00000 3.00000
50.00000 49.00000 3.00000
51.00000 49.00000 3.00000
52.00000 49.00000 NaN
53.00000 49.00000 NaN
54.00000 49.00000 NaN
55.00000 49.00000 NaN
56.00000 49.00000 NaN
57.00000 49.00000 NaN
58.00000 49.00000 NaN
59.00000 49.00000 NaN
60.00000 49.00000 NaN
61.00000 49.00000 NaN
62.00000 49.00000 NaN
63.00000 49.00000 NaN
64.00000 49.00000 NaN
65.00000 49.00000 NaN
66.00000 49.00000 NaN
67.00000 49.00000 NaN
68.00000 49.00000 NaN
69.00000 49.00000 NaN
70.00000 49.00000 NaN
71.00000 49.00000 NaN
72.00000 49.00000 NaN
73.00000 49.00000 NaN
74.00000 49.00000 NaN
75.00000 49.00000 NaN
76.00000 49.00000 NaN
77.00000 49.00000 NaN
78.00000 49.00000 NaN
79.00000 49.00000 NaN
80.00000 49.00000 NaN
81.00000 49.00000 NaN
82.00000 49.00000 NaN
83.00000 49.00000 NaN
84.00000 49.00000 NaN
85.00000 49.00000 NaN
86.00000 49.00000 NaN
87.00000 49.00000 NaN
88.00000 49.00000 NaN
89.00000 49.00000 NaN
90.00000 49.00000 NaN
91.00000 49.00000 NaN
92.00000 49.00000 NaN
93.00000 49.00000 NaN
94.00000 49.00000 NaN
95.00000 49.00000 NaN
96.00000 49.00000 NaN
97.00000 49.00000 NaN
98.00000 49.00000 NaN
99.00000 49.00000 NaN
100.00000 49.00000 NaN

0.00000 50.00000 NaN
1.00000 50.00000 0.60000
2.00000 50.00000 3.00000
3.00000 50.00000 3.00000
4.00000 50.00000 3.00000
5.00000 50.00000 3.00000
6.00000 50.00000 3.00000
7.00000 50.00000 3.00000
8.00000 50.00000 3.00000
9.00000 50.00000 3.00000
10.00000 50.00000 3.00000
11.00000 50.00000 3.00000
12.00000 50.00000 3.00000
13.00000 50.00000 3.00000
14.00000 50.00000 3.00000
15.00000 50.00000 3.00000
16.00000 50.00000 3.00000
17.00000 50.00000 3.00000
18.00000 50.00000 3.00000
19.00000 50.00000 3.00000
20.00000 50.00000 3.00000
21.00000 50.00000 3.00000
22.00000 50.00000 3.00000
23.00000 50.00000 3.00000
24.00000 50.00000 3.00000
25.00000 50.00000 3.00000
26.00000 50.00000 3.00000
27.00000 50.00000 3.00000
28.00000 50.00000 3.00000
29.00000 50.00000 3.00000
30.00000 50.00000 3.00000
31.00000 50.00000 3.00000
32.00000 50.00000 3.00000
33.00000 50.00000 3.00000
34.00000 50.00000 3.00000
35.00000 50.00000 3.00000
36.00000 50.00000 3.00000
37.00000 50.00000 3.00000
38.00000 50.00000 3.00000
39.00000 50.00000 3.00000
40.00000 50.00000 3.00000
41.00000 50.00000 3.00000
42.00000 50.00000 3.00000
43.00000 50.00000 3.00000
44.00000 50.00000 3.00000
45.00000 50.00000 3.00000
46.00000 50.00000 3.00000
47.00000 50.00000 3.00000
48.00000 50.00000 3.00000
49.00000 50.00000 3.00000
50.00000 50.00000 3.00000
51.00000 50.00000 NaN
52.00000 50.00000 NaN
53.00000 50.00000 NaN
54.00000 50.00000 NaN
55.00000 50.00000 NaN
56.00000 50.00000 NaN
57.00000 50.00000 NaN
58.00000 50.00000 NaN
59.00000 50.00000 NaN
60.00000 50.00000 NaN
61.00000 50.00000 NaN
62.00000 50.00000 NaN
63.00000 50.00000 NaN
64.00000 50.00000 NaN
65.00000 50.00000 NaN
66.00000 50.00000 NaN
67.00000 50.00000 NaN
68.00000 50.00000 NaN
69.00000 50.00000 NaN
70.00000 50.00000 NaN
71.00000 50.00000 NaN
72.00000 50.00000 NaN
73.00000 50.00000 NaN
74.00000 50.00000 NaN
75.00000 50.00000 NaN
76.00000 50.00000 NaN
77.00000 50.00000 NaN
78.00000 50.00000 NaN
79.00000 50.00000 NaN
80.00000 50.00000 NaN
81.00000 50.00000 NaN
82.00000 50.00000 NaN
83.00000 50.00000 NaN
84.00000 50.00000 NaN
85.00000 50.00000 NaN
86.00000 50.00000 NaN
87.00000 50.00000 NaN
88.00000 50.00000 NaN
89.00000 50.00000 NaN
90.00000 50.00000 NaN
91.00000 50.00000 NaN
92.00000 50.00000 NaN
93.00000 50.00000 NaN
94.00000 50.00000 NaN
95.00000 50.00000 NaN
96.00000 50.00000 NaN
97.00000 50.00000 NaN
98.00000 50.00000 NaN
99.00000 50.00000 NaN
100.00000 50.00000 NaN

0.00000 51.00000 NaN
1.00000 51.00000 0.60000
2.00000 51.00000 3.00000
3.00000 51.00000 3.00000
4.00000 51.00000 3.00000
5.00000 51.00000 3.00000
6.00000 51.00000 3.00000
7.00000 51.00000 3.00000
8.00000 51.00000 3.00000
9.00000 51.00000 3.00000
10.00000 51.00000 3.00000
11.00000 51.00000 3.00000
12.00000 51.00000 3.00000
13.00000 51.00000 3.00000
14.00000 51.00000 3.00000
15.00000 51.00000 3.00000
16.00000 51.00000 3.00000
17.00000 51.00000 3.00000
18.00000 51.00000 3.00000
19.00000 51.00000 3.00000
20.00000 51.00000 3.00000
21.00000 51.00000 3.00000
22.00000 51.00000 3.00000
23.00000 51.00000 3.00000
24.00000 51.00000 3.00000
25.00000 51.00000 3.00000
26.00000 51.00000 3.00000
27.00000 51.00000 3.00000
28.00000 51.00000 3.00000
29.00000 51.00000 3.00000
30.00000 51.00000 3.00000
31.00000 51.00000 3.00000
32.00000 51.00000 3.00000
33.00000 51.00000 3.00000
34.00000 51.00000 3.00000
35.00000 51.00000 3.00000
36.00000 51.00000 3.00000
37.00000 51.00000 3.00000
38.00000 51.00000 3.00000
39.00000 51.00000 3.00000
40.00000 51.00000 3.00000
41.00000 51.00000 3.00000
42.00000 51.00000 3.00000
43.00000 51.00000 3.00000
44.00000 51.00000 3.00000
45.00000 51.00000 3.00000
46.00000 51.00000 3.00000
47.00000 51.00000 3.00000
48.00000 51.00000 3.00000
49.00000 51.00000 3.00000
50.00000 51.00000 NaN
51.00000 51.00000 NaN
52.00000 51.00000 NaN
53.00000 51.00000 NaN
54.00000 51.00000 NaN
55.00000 51.00000 NaN
56.00000 51.00000 NaN
57.00000 51.00000 NaN
58.00000 51.00000 NaN
59.00000 51.00000 NaN
60.00000 51.00000 NaN
61.00000 51.00000 NaN
62.00000 51.00000 NaN
63.00000 51.00000 NaN
64.00000 51.00000 NaN
65.00000 51.00000 NaN
66.00000 51.00000 NaN
67.00000 51.00000 NaN
68.00000 51.00000 NaN
69.00000 51.00000 NaN
70.00000 51.00000 NaN
71.00000 51.00000 NaN
72.00000 51.00000 NaN
73.00000 51.00000 NaN
74.00000 51.00000 NaN
75.00000 51.00000 NaN
76.00000 51.00000 NaN
77.00000 51.00000 NaN
78.00000 51.00000 NaN
79.00000 51.00000 NaN
80.00000 51.00000 NaN
81.00000 51.00000 NaN
82.00000 51.00000 NaN
83.00000 51.00000 NaN
84.00000 51.00000 NaN
85.00000 51.00000 NaN
86.00000 51.00000 NaN
87.00000 51.00000 NaN
88.00000 51.00000 NaN
89.00000 51.00000 NaN
90.00000 51.00000 NaN
91.00000 51.00000 NaN
92.00000 51.00000 NaN
93.00000 51.00000 NaN
94.00000 51.00000 NaN
95.00000 51.00000 NaN
96.00000 51.00000 NaN
97.00000 51.00000 NaN
98.00000 51.00000 NaN
99.00000 51.00000 NaN
100.00000 51.00000 NaN

0.00000 52.00000 NaN
1.00000 52.00000 0.60000
2.00000 52.00000 3.00000
3.00000 52.00000 3.00000
4.00000 52.00000 3.00000
5.00000 52.00000 3.00000
6.00000 52.00000 3.00000
7.00000 52.00000 3.00000
8.00000 52.00000 3.00000
9.00000 52.00000 3.00000
10.00000 52.00000 3.00000
11.00000 52.00000 3.00000
12.00000 52.00000 3.00000
13.00000 52.00000 3.00000
14.00000 52.00000 3.00000
15.00000 52.00000 3.00000
16.00000 52.00000 3.00000
17.00000 52.00000 3.00000
18.00000 52.00000 3.00000
19.00000 52.00000 3.00000
20.00000 52.00000 3.00000
21.00000 52.00000 3.00000
22.00000 52.00000 3.00000
23.00000 52.00000 3.00000
24.00000 52.00000 3.00000
25.00000 52.00000 3.00000
26.00000 52.00000 3.00000
27.00000 52.00000 3.00000
28.00000 52.00000 3.00000
29.00000 52.00000 3.00000
30.00000 52.00000 3.00000
31.00000 52.00000 3.00000
32.00000 52.00000 3.00000
33.00000 52.00000 3.00000
34.00000 52.00000 3.00000
35.00000 52.00000 3.00000
36.00000 52.00000 3.00000
37.00000 52.00000 3.00000
38.00000 52.00000 3.00000
39.00000 52.00000 3.00000
40.00000 52.00000 3.00000
41.00000 52.00000 3.00000
42.00000 52.00000 3.00000
43.00000 52.00000 3.00000
44.00000 52.00000 3.00000
45.00000 52.00000 3.00000
46.00000 52.00000 3.00000
47.00000 52.00000 3.00000
48.00000 52.00000 3.00000
49.00000 52.00000 NaN
50.00000 52.00000 NaN
51.00000 52.00000 NaN
52.00000 52.00000 NaN
53.00000 52.00000 NaN
54.00000 52.00000 NaN
55.00000 52.00000 NaN
56.00000 52.00000 NaN
57.00000 52.00000 NaN
58.00000 52.00000 NaN
59.00000 52.00000 NaN
60.00000 52.00000 NaN
61.00000 52.00000 NaN
62.00000 52.00000 NaN
63.00000 52.00000 NaN
64.00000 52.00000 NaN
65.00000 52.00000 NaN
66.00000 52.00000 NaN
67.00000 52.00000 NaN
68.00000 52.00000 NaN
69.00000 52.00000 NaN
70.00000 52.00000 NaN
71.00000 52.00000 NaN
72.00000 52.00000 NaN
73.00000 52.00000 NaN
74.00000 52.00000 NaN
75.00000 52.00000 NaN
76.00000 52.00000 NaN
77.00000 52.00000 NaN
78.00000 52.00000 NaN
79.00000 52.00000 NaN
80.00000 52.00000 NaN
81.00000 52.00000 NaN
82.00000 52.00000 NaN
83.00000 52.00000 NaN
84.00000 52.00000 NaN
85.00000 52.00000 NaN
86.00000 52.00000 NaN
87.00000 52.00000 NaN
88.00000 52.00000 NaN
89.00000 52.00000 NaN
90.00000 52.00000 NaN
91.00000 52.00000 NaN
92.00000 52.00000 NaN
93.00000 52.00000 NaN
94.00000 52.00000 NaN
95.00000 52.00000 NaN
96.00000 52.00000 NaN
97.00000 52.00000 NaN
98.00000 52.00000 NaN
99.00000 52.00000 NaN
100.00000 52.00000 NaN

0.00000 53.00000 NaN
1.00000 53.00000 0.60000
2.00000 53.00000 3.00000
3.00000 53.00000 3.00000
4.00000 53.00000 3.00000
5.00000 53.00000 3.00000
6.00000 53.00000 3.00000
7.00000 53.00000 3.00000
8.00000 53.00000 3.00000
9.00000 53.00000 3.00000
10.00000 53.00000 3.00000
11.00000 53.00000 3.00000
12.00000 53.00000 3.00000
13.00000 53.00000 3.00000
14.00000 53.00000 3.00000
15.00000 53.00000 3.00000
16.00000 53.00000 3.00000
17.00000 53.00000 3.00000
18.00000 53.00000 3.00000
19.00000 53.00000 3.00000
20.00000 53.00000 3.00000
21.00000 53.00000 3.00000
22.00000 53.00000 3.00000
23.00000 53.00000 3.00000
24.00000 53.00000 3.00000
25.00000 53.00000 3.00000
26.00000 53.00000 3.00000
27.00000 53.00000 3.00000
28.00000 53.00000 3.00000
29.00000 53.00000 3.00000
30.00000 53.00000 3.00000
31.00000 53.00000 3.00000
32.00000 53.00000 3.00000
33.00000 53.00000 3.00000
34.00000 53.00000 3.00000
35.00000 53.00000 3.00000
36.00000 53.00000 3.00000
37.00000 53.00000 3.00000
38.00000 53.00000 3.00000
39.00000 53.00000 3.00000
40.00000 53.00000 3.00000
41.00000 53.00000 3.00000
42.00000 53.00000 3.00000
43.00000 53.00000 3.00000
44.00000 53.00000 3.00000
45.00000 53.00000 3.00000
46.00000 53.00000 3.00000
47.00000 53.00000 3.00000
48.00000 53.00000 NaN
49.00000 53.00000 NaN
50.00000 53.00000 NaN
51.00000 53.00000 NaN
52.00000 53.00000 NaN
53.00000 53.00000 NaN
54.00000 53.00000 NaN
55.00000 53.00000 NaN
56.00000 53.00000 NaN
57.00000 53.00000 NaN
58.00000 53.00000 NaN
59.00000 53.00000 NaN
60.00000 53.00000 NaN
61.00000 53.00000 NaN
62.00000 53.00000 NaN
63.00000 53.00000 NaN
64.00000 53.00000 NaN
65.00000 53.00000 NaN
66.00000 53.00000 NaN
67.00000 53.00000 NaN
68.00000 53.00000 NaN
69.00000 53.00000 NaN
70.00000 53.00000 NaN
71.00000 53.00000 NaN
72.00000 53.00000 NaN
73.00000 53.00000 NaN
74.00000 53.00000 NaN
75.00000 53.00000 NaN
76.00000 53.00000 NaN
77.00000 53.00000 NaN
78.00000 53.00000 NaN
79.00000 53.00000 NaN
80.00000 53.00000 NaN
81.00000 53.00000 NaN
82.00000 53.00000 NaN
83.00000 53.00000 NaN
84.00000 53.00000 NaN
85.00000 53.00000 NaN
86.00000 53.00000 NaN
87.00000 53.00000 NaN
88.00000 53.00000 NaN
89.00000 53.00000 NaN
90.00000 53.00000 NaN
91.00000 53.00000 NaN
92.00000 53.00000 NaN
93.00000 53.00000 NaN
94.00000 53.00000 NaN
95.00000 53.00000 NaN
96.00000 53.00000 NaN
97.00000 53.00000 NaN
98.00000 53.00000 NaN
99.00000 53.00000 NaN
100.00000 53.00000 NaN

0.00000 54.00000 NaN
1.00000 54.00000 0.60000
2.00000 54.00000 3.00000
3.00000 54.00000 3.00000
4.00000 54.00000 3.00000
5.00000 54.00000 3.00000
6.00000 54.00000 3.00000
7.00000 54.00000 3.00000
8.00000 54.00000 3.00000
9.00000 54.00000 3.00000
10.00000 54.00000 3.00000
11.00000 54.00000 3.00000
12.00000 54.00000 3.00000
13.00000 54.00000 3.00000
14.00000 54.00000 3.00000
15.00000 54.00000 3.00000
16.00000 54.00000 3.00000
17.00000 54.00000 3.00000
18.00000 54.00000 3.00000
19.00000 54.00000 3.00000
20.00000 54.00000 3.00000
21.00000 54.00000 3.00000
22.00000 54.00000 3.00000
23.00000 54.00000 3.00000
24.00000 54.00000 3.00000
25.00000 54.00000 3.00000
26.00000 54.00000 3.00000
27.00000 54.00000 3.00000
28.00000 54.00000 3.00000
29.00000 54.00000 3.00000
30.00000 54.00000 3.00000
31.00000 54.00000 3.00000
32.00000 54.00000 3.00000
33.00000 54.00000 3.00000
34.00000 54.00000 3.00000
35.00000 54.00000 3.00000
36.00000 54.00000 3.00000
37.00000 54.00000 3.00000
38.00000 54.00000 3.00000
39.00000 54.00000 3.00000
40.00000 54.00000 3.00000
41.00000 54.00000 3.00000
42.00000 54.00000 3.00000
43.00000 54.00000 3.00000
44.00000 54.00000 3.00000
45.00000 54.00000 3.00000
46.00000 54.00000 3.00000
47.00000 54.00000 NaN
48.00000 54.00000 NaN
49.00000 54.00000 NaN
50.00000 54.00000 NaN
51.00000 54.00000 NaN
52.00000 54.00000 NaN
53.00000 54.00000 NaN
54.00000 54.00000 NaN
55.00000 54.00000 NaN
56.00000 54.00000 NaN
57.00000 54.00000 NaN
58.00000 54.00000 NaN
59.00000 54.00000 NaN
60.00000 54.00000 NaN
61.00000 54.00000 NaN
62.00000 54.00000 NaN
63.00000 54.00000 NaN
64.00000 54.00000 NaN
65.00000 54.00000 NaN
66.00000 54.00000 NaN
67.00000 54.00000 NaN
68.00000 54.00000 NaN
69.00000 54.00000 NaN
70.00000 54.00000 NaN
71.00000 54.00000 NaN
72.00000 54.00000 NaN
73.00000 54.00000 NaN
74.00000 54.00000 NaN
75.00000 54.00000 NaN
76.00000 54.00000 NaN
77.00000 54.00000 NaN
78.00000 54.00000 NaN
79.00000 54.00000 NaN
80.00000 54.00000 NaN
81.00000 54.00000 NaN
82.00000 54.00000 NaN
83.00000 54.00000 NaN
84.00000 54.00000 NaN
85.00000 54.00000 NaN
86.00000 54.00000 NaN
87.00000 54.00000 NaN
88.00000 54.00000 NaN
89.00000 54.00000 NaN
90.00000 54.00000 NaN
91.00000 54.00000 NaN
92.00000 54.00000 NaN
93.00000 54.00000 NaN
94.00000 54.00000 NaN
95.00000 54.00000 NaN
96.00000 54.00000 NaN
97.00000 54.00000 NaN
98.00000 54.00000 NaN
99.00000 54.00000 NaN
100.00000 54.00000 NaN

0.00000 55.00000 NaN
1.00000 55.00000 0.60000
2.00000 55.00000 0.60000
3.00000 55.00000 3.00000
4.00000 55.00000 3.00000
5.00000 55.00000 3.00000
6.00000 55.00000 3.00000
7.00000 55.00000 3.00000
8.00000 55.00000 3.00000
9.00000 55.00000 3.00000
10.00000 55.00000 3.00000
11.00000 55.00000 3.00000
12.00000 55.00000 3.00000
13.00000 55.00000 3.00000
14.00000 55.00000 3.00000
15.00000 55.00000 3.00000
16.00000 55.00000 3.00000
17.00000 55.00000 3.00000
18.00000 55.00000 3.00000
19.00000 55.00000 3.00000
20.00000 55.00000 3.00000
21.00000 55.00000 3.00000
22.00000 55.00000 3.00000
23.00000 55.00000 3.00000
24.00000 55.00000 3.00000
25.00000 55.00000 3.00000
26.00000 55.00000 3.00000
27.00000 55.00000 3.00000
28.00000 55.00000 3.00000
29.00000 55.00000 3.00000
30.00000 55.00000 3.00000
31.00000 55.00000 3.00000
32.00000 55.00000 3.00000
33.00000 55.00000 3.00000
34.00000 55.00000 3.00000
35.00000 55.00000 3.00000
36.00000 55.00000 3.00000
37.00000 55.00000 3.00000
38.00000 55.00000 3.00000
39.00000 55.00000 3.00000
40.00000 55.00000 3.00000
41.00000 55.00000 3.00000
42.00000 55.00000 3.00000
43.00000 55.00000 3.00000
44.00000 55.00000 3.00000
45.00000 55.00000 3.00000
46.00000 55.00000 NaN
47.00000 55.00000 NaN
48.00000 55.00000 NaN
49.00000 55.00000 NaN
50.00000 55.00000 NaN
51.00000 55.00000 NaN
52.00000 55.00000 NaN
53.00000 55.00000 NaN
54.00000 55.00000 NaN
55.00000 55.00000 NaN
56.00000 55.00000 NaN
57.00000 55.00000 NaN
58.00000 55.00000 NaN
59.00000 55.00000 NaN
60.00000 55.00000 NaN
61.00000 55.00000 NaN
62.00000 55.00000 NaN
63.00000 55.00000 NaN
64.00000 55.00000 NaN
65.00000 55.00000 NaN
66.00000 55.00000 NaN
67.00000 55.00000 NaN
68.00000 55.00000 NaN
69.00000 55.00000 NaN
70.00000 55.00000 NaN
71.00000 55.00000 NaN
72.00000 55.00000 NaN
73.00000 55.00000 NaN
74.00000 55.00000 NaN
75.00000 55.00000 NaN
76.00000 55.00000 NaN
77.00000 55.00000 NaN
78.00000 55.00000 NaN
79.00000 55.00000 NaN
80.00000 55.00000 NaN
81.00000 55.00000 NaN
82.00000 55.00000 NaN
83.00000 55.00000 NaN
84.00000 55.00000 NaN
85.00000 55.00000 NaN
86.00000 55.00000 NaN
87.00000 55.00000 NaN
88.00000 55.00000 NaN
89.00000 55.00000 NaN
90.00000 55.00000 NaN
91.00000 55.00000 NaN
92.00000 55.00000 NaN
93.00000 55.00000 NaN
94.00000 55.00000 NaN
95.00000 55.00000 NaN
96.00000 55.00000 NaN
97.00000 55.00000 NaN
98.00000 55.00000 NaN
99.00000 55.00000 NaN
100.00000 55.00000 NaN

0.00000 56.00000 NaN
1.00000 56.00000 0.60000
2.00000 56.00000 0.60000
3.00000 56.00000 3.00000
4.00000 56.00000 3.00000
5.00000 56.00000 3.00000
6.00000 56.00000 3.00000
7.00000 56.00000 3.00000
8.00000 56.00000 3.00000
9.00000 56.00000 3.00000
10.00000 56.00000 3.00000
11.00000 56.00000 3.00000
12.00000 56.00000 3.00000
13.00000 56.00000 3.00000
14.00000 56.00000 3.00000
15.00000 56.00000 3.00000
16.00000 56.00000 3.00000
17.00000 56.00000 3.00000
18.00000 56.00000 3.00000
19.00000 56.00000 3.00000
20.00000 56.00000 3.00000
21.00000 56.00000 3.00000
22.00000 56.00000 3.00000
23.00000 56.00000 3.00000
24.00000 56.00000 3.00000
25.00000 56.00000 3.00000
26.00000 56.00000 3.00000
27.00000 56.00000 3.00000
28.00000 56.00000 3.00000
29.00000 56.00000 3.00000
30.00000 56.00000 3.00000
31.00000 56.00000 3.00000
32.00000 56.00000 3.00000
33.00000 56.00000 3.00000
34.00000 56.00000 3.00000
35.00000 56.00000 3.00000
36.00000 56.00000 3.00000
37.00000 56.00000 3.00000
38.00000 56.00000 3.00000
39.00000 56.00000 3.00000
40.00000 56.00000 3.00000
41.00000 56.00000 3.00000
42.00000 56.00000 3.00000
43.00000 56.00000 3.00000
44.00000 56.00000 3.00000
45.00000 56.00000 NaN
46.00000 56.00000 NaN
47.00000 56.00000 NaN
48.00000 56.00000 NaN
49.00000 56.00000 NaN
50.00000 56.00000 NaN
51.00000 56.00000 NaN
52.00000 56.00000 NaN
53.00000 56.00000 NaN
54.00000 56.00000 NaN
55.00000 56.00000 NaN
56.00000 56.00000 NaN
57.00000 56.00000 NaN
58.00000 56.00000 NaN
59.00000 56.00000 NaN
60.00000 56.00000 NaN
61.00000 56.00000 NaN
62.00000 56.00000 NaN
63.00000 56.00000 NaN
64.00000 56.00000 NaN
65.00000 56.00000 NaN
66.00000 56.00000 NaN
67.00000 56.00000 NaN
68.00000 56.00000 NaN
69.00000 56.00000 NaN
70.00000 56.00000 NaN
71.00000 56.00000 NaN
72.00000 56.00000 NaN
73.00000 56.00000 NaN
74.00000 56.00000 NaN
75.00000 56.00000 NaN
76.00000 56.00000 NaN
77.00000 56.00000 NaN
78.00000 56.00000 NaN
79.00000 56.00000 NaN
80.00000 56.00000 NaN
81.00000 56.00000 NaN
82.00000 56.00000 NaN
83.00000 56.00000 NaN
84.00000 56.00000 NaN
85.00000 56.00000 NaN
86.00000 56.00000 NaN
87.00000 56.00000 NaN
88.00000 56.00000 NaN
89.00000 56.00000 NaN
90.00000 56.00000 NaN
91.00000 56.00000 NaN
92.00000 56.00000 NaN
93.00000 56.00000 NaN
94.00000 56.00000 NaN
95.00000 56.00000 NaN
96.00000 56.00000 NaN
97.00000 56.00000 NaN
98.00000 56.00000 NaN
99.00000 56.00000 NaN
100.00000 56.00000 NaN

0.00000 57.00000 NaN
1.00000 57.00000 0.60000
2.00000 57.00000 0.60000
3.00000 57.00000 3.00000
4.00000 57.00000 3.00000
5.00000 57.00000 3.00000
6.00000 57.00000 3.00000
7.00000 57.00000 3.00000
8.00000 57.00000 3.00000
9.00000 57.00000 3.00000
10.00000 57.00000 3.00000
11.00000 57.00000 3.00000
12.00000 57.00000 3.00000
13.00000 57.00000 3.00000
14.00000 57.00000 3.00000
15.00000 57.00000 3.00000
16.00000 57.00000 3.00000
17.00000 57.00000 3.00000
18.00000 57.00000 3.00000
19.00000 57.00000 3.00000
20.00000 57.00000 3.00000
21.00000 57.00000 3.00000
22.00000 57.00000 3.00000
23.00000 57.00000 3.00000
24.00000 57.00000 3.00000
25.00000 57.00000 3.00000
26.00000 57.00000 3.00000
27.00000 57.00000 3.00000
28.00000 57.00000 3.00000
29.00000 57.00000 3.00000
30.00000 57.00000 3.00000
31.00000 57.00000 3.00000
32.00000 57.00000 3.00000
33.00000 57.00000 3.00000
34.00000 57.00000 3.00000
35.00000 57.00000 3.00000
36.00000 57.00000 3.00000
37.00000 57.00000 3.00000
38.00000 57.00000 3.00000
39.00000 57.00000 3.00000
40.00000 57.00000 3.00000
41.00000 57.00000 3.00000
42.00000 57.00000 3.00000
43.00000 57.00000 3.00000
44.00000 57.00000 NaN
45.00000 57.00000 NaN
46.00000 57.00000 NaN
47.00000 57.00000 NaN
48.00000 57.00000 NaN
49.00000 57.00000 NaN
50.00000 57.00000 NaN
51.00000 57.00000 NaN
52.00000 57.00000 NaN
53.00000 57.00000 NaN
54.00000 57.00000 NaN
55.00000 57.00000 NaN
56.00000 57.00000 NaN
57.00000 57.00000 NaN
58.00000 57.00000 NaN
59.00000 57.00000 NaN
60.00000 57.00000 NaN
61.00000 57.00000 NaN
62.00000 57.00000 NaN
63.00000 57.00000 NaN
64.00000 57.00000 NaN
65.00000 57.00000 NaN
66.00000 57.00000 NaN
67.00000 57.00000 NaN
68.00000 57.00000 NaN
69.00000 57.00000 NaN
70.00000 57.00000 NaN
71.00000 57.00000 NaN
72.00000 57.00000 NaN
73.00000 57.00000 NaN
74.00000 57.00000 NaN
75.00000 57.00000 NaN
76.00000 57.00000 NaN
77.00000 57.00000 NaN
78.00000 57.00000 NaN
79.00000 57.00000 NaN
80.00000 57.00000 NaN
81.00000 57.00000 NaN
82.00000 57.00000 NaN
83.00000 57.00000 NaN
84.00000 57.00000 NaN
85.00000 57.00000 NaN
86.00000 57.00000 NaN
87.00000 57.00000 NaN
88.00000 57.00000 NaN
89.00000 57.00000 NaN
90.00000 57.00000 NaN
91.00000 57.00000 NaN
92.00000 57.00000 NaN
93.00000 57.00000 NaN
94.00000 57.00000 NaN
95.00000 57.00000 NaN
96.00000 57.00000 NaN
97.00000 57.00000 NaN
98.00000 57.00000 NaN
99.00000 57.00000 NaN
100.00000 57.00000 NaN

0.00000 58.00000 NaN
1.00000 58.00000 0.60000
2.00000 58.00000 0.60000
3.00000 58.00000 3.00000
4.00000 58.00000 3.00000
5.00000 58.00000 3.00000
6.00000 58.00000 3.00000
7.00000 58.00000 3.00000
8.00000 58.00000 3.00000
9.00000 58.00000 3.00000
10.00000 58.00000 3.00000
11.00000 58.00000 3.00000
12.00000 58.00000 3.00000
13.00000 58.00000 3.00000
14.00000 58.00000 3.00000
15.00000 58.00000 3.00000
16.00000 58.00000 3.00000
17.00000 58.00000 3.00000
18.00000 58.00000 3.00000
19.00000 58.00000 3.00000
20.00000 58.00000 3.00000
21.00000 58.00000 3.00000
22.00000 58.00000 3.00000
23.00000 58.00000 3.00000
24.00000 58.00000 3.00000
25.00000 58.00000 3.00000
26.00000 58.00000 3.00000
27.00000 58.00000 3.00000
28.00000 58.00000 3.00000
29.00000 58.00000 3.00000
30.00000 58.00000 3.00000
31.00000 58.00000 3.00000
32.00000 58.00000 3.00000
33.00000 58.00000 3.00000
34.00000 58.00000 3.00000
35.00000 58.00000 3.00000
36.00000 58.00000 3.00000
37.00000 58.00000 3.00000
38.00000 58.00000 3.00000
39.00000 58.00000 3.00000
40.00000 58.00000 3.00000
41.00000 58.00000 3.00000
42.00000 58.00000 3.00000
43.00000 58.00000 NaN
44.00000 58.00000 NaN
45.00000 58.00000 NaN
46.00000 58.00000 NaN
47.00000 58.00000 NaN
48.00000 58.00000 NaN
49.00000 58.00000 NaN
50.00000 58.00000 NaN
51.00000 58.00000 NaN
52.00000 58.00000 NaN
53.00000 58.00000 NaN
54.00000 58.00000 NaN
55.00000 58.00000 NaN
56.00000 58.00000 NaN
57.00000 58.00000 NaN
58.00000 58.00000 NaN
59.00000 58.00000 NaN
60.00000 58.00000 NaN
61.00000 58.00000 NaN
62.00000 58.00000 NaN
63.00000 58.00000 NaN
64.00000 58.00000 NaN
65.00000 58.00000 NaN
66.00000 58.00000 NaN
67.00000 58.00000 NaN
68.00000 58.00000 NaN
69.00000 58.00000 NaN
70.00000 58.00000 NaN
71.00000 58.00000 NaN
72.00000 58.00000 NaN
73.00000 58.00000 NaN
74.00000 58.00000 NaN
75.00000 58.00000 NaN
76.00000 58.00000 NaN
77.00000 58.00000 NaN
78.00000 58.00000 NaN
79.00000 58.00000 NaN
80.00000 58.00000 NaN
81.00000 58.00000 NaN
82.00000 58.00000 NaN
83.00000 58.00000 NaN
84.00000 58.00000 NaN
85.00000 58.00000 NaN
86.00000 58.00000 NaN
87.00000 58.00000 NaN
88.00000 58.00000 NaN
89.00000 58.00000 NaN
90.00000 58.00000 NaN
91.00000 58.00000 NaN
92.00000 58.00000 NaN
93.00000 58.00000 NaN
94.00000 58.00000 NaN
95.00000 58.00000 NaN
96.00000 58.00000 NaN
97.00000 58.00000 NaN
98.00000 58.00000 NaN
99.00000 58.00000 NaN
100.00000 58.00000 NaN

0.00000 59.00000 NaN
1.00000 59.00000 0.60000
2.00000 59.00000 0.60000
3.00000 59.00000 3.00000
4.00000 59.00000 3.00000
5.00000 59.00000 3.00000
6.00000 59.00000 3.00000
7.00000 59.00000 3.00000
8.00000 59.00000 3.00000
9.00000 59.00000 3.00000
10.00000 59.00000 3.00000
11.00000 59.00000 3.00000
12.00000 59.00000 3.00000
13.00000 59.00000 3.00000
14.00000 59.00000 3.00000
15.00000 59.00000 3.00000
16.00000 59.00000 3.00000
17.00000 59.00000 3.00000
18.00000 59.00000 3.00000
19.00000 59.00000 3.00000
20.00000 59.00000 3.00000
21.00000 59.00000 3.00000
22.00000 59.00000 3.00000
23.00000 59.00000 3.00000
24.00000 59.00000 3.00000
25.00000 59.00000 3.00000
26.00000 59.00000 3.00000
27.00000 59.00000 3.00000
28.00000 59.00000 3.00000
29.00000 59.00000 3.00000
30.00000 59.00000 3.00000
31.00000 59.00000 3.00000
32.00000 59.00000 3.00000
33.00000 59.00000 3.00000
34.00000 59.00000 3.00000
35.00000 59.00000 3.00000
36.00000 59.00000 3.00000
37.00000 59.00000 3.00000
38.00000 59.00000 3.00000
39.00000 59.00000 3.00000
40.00000 59.00000 3.00000
41.00000 59.00000 3.00000
42.00000 59.00000 NaN
43.00000 59.00000 NaN
44.00000 59.00000 NaN
45.00000 59.00000 NaN
46.00000 59.00000 NaN
47.00000 59.00000 NaN
48.00000 59.00000 NaN
49.00000 59.00000 NaN
50.00000 59.00000 NaN
51.00000 59.00000 NaN
52.00000 59.00000 NaN
53.00000 59.00000 NaN
54.00000 59.00000 NaN
55.00000 59.00000 NaN
56.00000 59.00000 NaN
57.00000 59.00000 NaN
58.00000 59.00000 NaN
59.00000 59.00000 NaN
60.00000 59.00000 NaN
61.00000 59.00000 NaN
62.00000 59.00000 NaN
63.00000 59.00000 NaN
64.00000 59.00000 NaN
65.00000 59.00000 NaN
66.00000 59.00000 NaN
67.00000 59.00000 NaN
68.00000 59.00000 NaN
69.00000 59.00000 NaN
70.00000 59.00000 NaN
71.00000 59.00000 NaN
72.00000 59.00000 NaN
73.00000 59.00000 NaN
74.00000 59.00000 NaN
75.00000 59.00000 NaN
76.00000 59.00000 NaN
77.00000 59.00000 NaN
78.00000 59.00000 NaN
79.00000 59.00000 NaN
80.00000 59.00000 NaN
81.00000 59.00000 NaN
82.00000 59.00000 NaN
83.00000 59.00000 NaN
84.00000 59.00000 NaN
85.00000 59.00000 NaN
86.00000 59.00000 NaN
87.00000 59.00000 NaN
88.00000 59.00000 NaN
89.00000 59.00000 NaN
90.00000 59.00000 NaN
91.00000 59.00000 NaN
92.00000 59.00000 NaN
93.00000 59.00000 NaN
94.00000 59.00000 NaN
95.00000 59.00000 NaN
96.00000 59.00000 NaN
97.00000 59.00000 NaN
98.00000 59.00000 NaN
99.00000 59.00000 NaN
100.00000 59.00000 NaN

0.00000 60.00000 NaN
1.00000 60.00000 0.60000
2.00000 60.00000 0.60000
3.00000 60.00000 3.00000
4.00000 60.00000 3.00000
5.00000 60.00000 3.00000
6.00000 60.00000 3.00000
7.00000 60.00000 3.00000
8.00000 60.00000 3.00000
9.00000 60.00000 3.00000
10.00000 60.00000 3.00000
11.00000 60.00000 3.00000
12.00000 60.00000 3.00000
13.00000 60.00000 3.00000
14.00000 60.00000 3.00000
15.00000 60.00000 3.00000
16.00000 60.00000 3.00000
17.00000 60.00000 3.00000
18.00000 60.00000 3.00000
19.00000 60.00000 3.00000
20.00000 60.00000 3.00000
21.00000 60.00000 3.00000
22.00000 60.00000 3.00000
23.00000 60.00000 3.00000
24.00000 60.00000 3.00000
25.00000 60.00000 3.00000
26.00000 60.00000 3.00000
27.00000 60.00000 3.00000
28.00000 60.00000 3.00000
29.00000 60.00000 3.00000
30.00000 60.00000 3.00000
31.00000 60.00000 3.00000
32.00000 60.00000 3.00000
33.00000 60.00000 3.00000
34.00000 60.00000 3.00000
35.00000 60.00000 3.00000
36.00000 60.00000 3.00000
37.00000 60.00000 3.00000
38.00000 60.00000 3.00000
39.00000 60.00000 3.00000
40.00000 60.00000 3.00000
41.00000 60.00000 NaN
42.00000 60.00000 NaN
43.00000 60.00000 NaN
44.00000 60.00000 NaN
45.00000 60.00000 NaN
46.00000 60.00000 NaN
47.00000 60.00000 NaN
48.00000 60.00000 NaN
49.00000 60.00000 NaN
50.00000 60.00000 NaN
51.00000 60.00000 NaN
52.00000 60.00000 NaN
53.00000 60.00000 NaN
54.00000 60.00000 NaN
55.00000 60.00000 NaN
56.00000 60.00000 NaN
57.00000 60.00000 NaN
58.00000 60.00000 NaN
59.00000 60.00000 NaN
60.00000 60.00000 NaN
61.00000 60.00000 NaN
62.00000 60.00000 NaN
63.00000 60.00000 NaN
64.00000 60.00000 NaN
65.00000 60.00000 NaN
66.00000 60.00000 NaN
67.00000 60.00000 NaN
68.00000 60.00000 NaN
69.00000 60.00000 NaN
70.00000 60.00000 NaN
71.00000 60.00000 NaN
72.00000 60.00000 NaN
73.00000 60.00000 NaN
74.00000 60.00000 NaN
75.00000 60.00000 NaN
76.00000 60.00000 NaN
77.00000 60.00000 NaN
78.00000 60.00000 NaN
79.00000 60.00000 NaN
80.00000 60.00000 NaN
81.00000 60.00000 NaN
82.00000 60.00000 NaN
83.00000 60.00000 NaN
84.00000 60.00000 NaN
85.00000 60.00000 NaN
86.00000 60.00000 NaN
87.00000 60.00000 NaN
88.00000 60.00000 NaN
89.00000 60.00000 NaN
90.00000 60.00000 NaN
91.00000 60.00000 NaN
92.00000 60.00000 NaN
93.00000 60.00000 NaN
94.00000 60.00000 NaN
95.00000 60.00000 NaN
96.00000 60.00000 NaN
97.00000 60.00000 NaN
98.00000 60.00000 NaN
99.00000 60.00000 NaN
100.00000 60.00000 NaN

0.00000 61.00000 NaN
1.00000 61.00000 0.60000
2.00000 61.00000 0.60000
3.00000 61.00000 3.00000
4.00000 61.00000 3.00000
5.00000 61.00000 3.00000
6.00000 61.00000 3.00000
7.00000 61.00000 3.00000
8.00000 61.00000 3.00000
9.00000 61.00000 3.00000
10.00000 61.00000 3.00000
11.00000 61.00000 3.00000
12.00000 61.00000 3.00000
13.00000 61.00000 3.00000
14.00000 61.00000 3.00000
15.00000 61.00000 3.00000
16.00000 61.00000 3.00000
17.00000 61.00000 3.00000
18.00000 61.00000 3.00000
19.00000 61.00000 3.00000
20.00000 61.00000 3.00000
21.00000 61.00000 3.00000
22.00000 61.00000 3.00000
23.00000 61.00000 3.00000
24.00000 61.00000 3.00000
25.00000 61.00000 3.00000
26.00000 61.00000 3.00000
27.00000 61.00000 3.00000
28.00000 61.00000 3.00000
29.00000 61.00000 3.00000
30.00000 61.00000 3.00000
31.00000 61.00000 3.00000
32.00000 61.00000 3.00000
33.00000 61.00000 3.00000
34.00000 61.00000 3.00000
35.00000 61.00000 3.00000
36.00000 61.00000 3.00000
37.00000 61.00000 3.00000
38.00000 61.00000 3.00000
39.00000 61.00000 3.00000
40.00000 61.00000 NaN
41.00000 61.00000 NaN
42.00000 61.00000 NaN
43.00000 61.00000 NaN
44.00000 61.00000 NaN
45.00000 61.00000 NaN
46.00000 61.00000 NaN
47.00000 61.00000 NaN
48.00000 61.00000 NaN
49.00000 61.00000 NaN
50.00000 61.00000 NaN
51.00000 61.00000 NaN
52.00000 61.00000 NaN
53.00000 61.00000 NaN
54.00000 61.00000 NaN
55.00000 61.00000 NaN
56.00000 61.00000 NaN
57.00000 61.00000 NaN
58.00000 61.00000 NaN
59.00000 61.00000 NaN
60.00000 61.00000 NaN
61.00000 61.00000 NaN
62.00000 61.00000 NaN
63.00000 61.00000 NaN
64.00000 61.00000 NaN
65.00000 61.00000 NaN
66.00000 61.00000 NaN
67.00000 61.00000 NaN
68.00000 61.00000 NaN
69.00000 61.00000 NaN
70.00000 61.00000 NaN
71.00000 61.00000 NaN
72.00000 61.00000 NaN
73.00000 61.00000 NaN
74.00000 61.00000 NaN
75.00000 61.00000 NaN
76.00000 61.00000 NaN
77.00000 61.00000 NaN
78.00000 61.00000 NaN
79.00000 61.00000 NaN
80.00000 61.00000 NaN
81.00000 61.00000 NaN
82.00000 61.00000 NaN
83.00000 61.00000 NaN
84.00000 61.00000 NaN
85.00000 61.00000 NaN
86.00000 61.00000 NaN
87.00000 61.00000 NaN
88.00000 61.00000 NaN
89.00000 61.00000 NaN
90.00000 61.00000 NaN
91.00000 61.00000 NaN
92.00000 61.00000 NaN
93.00000 61.00000 NaN
94.00000 61.00000 NaN
95.00000 61.00000 NaN
96.00000 61.00000 NaN
97.00000 61.00000 NaN
98.00000 61.00000 NaN
99.00000 61.00000 NaN
100.00000 61.00000 NaN

0.00000 62.00000 NaN
1.00000 62.00000 0.60000
2.00000 62.00000 0.60000
3.00000 62.00000 0.60000
4.00000 62.00000 3.00000
5.00000 62.00000 3.00000
6.00000 62.00000 3.00000
7.00000 62.00000 3.00000
8.00000 62.00000 3.00000
9.00000 62.00000 3.00000
10.00000 62.00000 3.00000
11.00000 62.00000 3.00000
12.00000 62.00000 3.00000
13.00000 62.00000 3.00000
14.00000 62.00000 3.00000
15.00000 62.00000 3.00000
16.00000 62.00000 3.00000
17.00000 62.00000 3.00000
18.00000 62.00000 3.00000
19.00000 62.00000 3.00000
20.00000 62.00000 3.00000
21.00000 62.00000 3.00000
22.00000 62.00000 3.00000
23.00000 62.00000 3.00000
24.00000 62.00000 3.00000
25.00000 62.00000 3.00000
26.00000 62.00000 3.00000
27.00000 62.00000 3.00000
28.00000 62.00000 3.00000
29.00000 62.00000 3.00000
30.00000 62.00000 3.00000
31.00000 62.00000 3.00000
32.00000 62.00000 3.00000
33.00000 62.00000 3.00000
34.00000 62.00000 3.00000
35.00000 62.00000 3.00000
36.00000 62.00000 3.00000
37.00000 62.00000 3.00000
38.00000 62.00000 3.00000
39.00000 62.00000 NaN
40.00000 62.00000 NaN
41.00000 62.00000 NaN
42.00000 62.00000 NaN
43.00000 62.00000 NaN
44.00000 62.00000 NaN
45.00000 62.00000 NaN
46.00000 62.00000 NaN
47.00000 62.00000 NaN
48.00000 62.00000 NaN
49.00000 62.00000 NaN
50.00000 62.00000 NaN
51.00000 62.00000 NaN
52.00000 62.00000 NaN
53.00000 62.00000 NaN
54.00000 62.00000 NaN
55.00000 62.00000 NaN
56.00000 62.00000 NaN
57.00000 62.00000 NaN
58.00000 62.00000 NaN
59.00000 62.00000 NaN
60.00000 62.00000 NaN
61.00000 62.00000 NaN
62.00000 62.00000 NaN
63.00000 62.00000 NaN
64.00000 62.00000 NaN
65.00000 62.00000 NaN
66.00000 62.00000 NaN
67.00000 62.00000 NaN
68.00000 62.00000 NaN
69.00000 62.00000 NaN
70.00000 62.00000 NaN
71.00000 62.00000 NaN
72.00000 62.00000 NaN
73.00000 62.00000 NaN
74.00000 62.00000 NaN
75.00000 62.00000 NaN
76.00000 62.00000 NaN
77.00000 62.00000 NaN
78.00000 62.00000 NaN
79.00000 62.00000 NaN
80.00000 62.00000 NaN
81.00000 62.00000 NaN
82.00000 62.00000 NaN
83.00000 62.00000 NaN
84.00000 62.00000 NaN
85.00000 62.00000 NaN
86.00000 62.00000 NaN
87.00000 62.00000 NaN
88.00000 62.00000 NaN
89.00000 62.00000 NaN
90.00000 62.00000 NaN
91.00000 62.00000 NaN
92.00000 62.00000 NaN
93.00000 62.00000 NaN
94.00000 62.00000 NaN
95.00000 62.00000 NaN
96.00000 62.00000 NaN
97.00000 62.00000 NaN
98.00000 62.00000 NaN
99.00000 62.00000 NaN
100.00000 62.00000 NaN

0.00000 63.00000 NaN
1.00000 63.00000 0.60000
2.00000 63.00000 0.60000
3.00000 63.00000 0.60000
4.00000 63.00000 3.00000
5.00000 63.00000 3.00000
6.00000 63.00000 3.00000
7.00000 63.00000 3.00000
8.00000 63.00000 3.00000
9.00000 63.00000 3.00000
10.00000 63.00000 3.00000
11.00000 63.00000 3.00000
12.00000 63.00000 3.00000
13.00000 63.00000 3.00000
14.00000 63.00000 3.00000
15.00000 63.00000 3.00000
16.00000 63.00000 3.00000
17.00000 63.00000 3.00000
18.00000 63.00000 3.00000
19.00000 63.00000 3.00000
20.00000 63.00000 3.00000
21.00000 63.00000 3.00000
22.00000 63.00000 3.00000
23.00000 63.00000 3.00000
24.00000 63.00000 3.00000
25.00000 63.00000 3.00000
26.00000 63.00000 3.00000
27.00000 63.00000 3.00000
28.00000 63.00000 3.00000
29.00000 63.00000 3.00000
30.00000 63.00000 3.00000
31.00000 63.00000 3.00000
32.00000 63.00000 3.00000
33.00000 63.00000 3.00000
34.00000 63.00000 3.00000
35.00000 63.00000 3.00000
36.00000 63.00000 3.00000
37.00000 63.00000 3.00000
38.00000 63.00000 NaN
39.00000 63.00000 NaN
40.00000 63.00000 NaN
41.00000 63.00000 NaN
42.00000 63.00000 NaN
43.00000 63.00000 NaN
44.00000 63.00000 NaN
45.00000 63.00000 NaN
46.00000 63.00000 NaN
47.00000 63.00000 NaN
48.00000 63.00000 NaN
49.00000 63.00000 NaN
50.00000 63.00000 NaN
51.00000 63.00000 NaN
52.00000 63.00000 NaN
53.00000 63.00000 NaN
54.00000 63.00000 NaN
55.00000 63.00000 NaN
56.00000 63.00000 NaN
57.00000 63.00000 NaN
58.00000 63.00000 NaN
59.00000 63.00000 NaN
60.00000 63.00000 NaN
61.00000 63.00000 NaN
62.00000 63.00000 NaN
63.00000 63.00000 NaN
64.00000 63.00000 NaN
65.00000 63.00000 NaN
66.00000 63.00000 NaN
67.00000 63.00000 NaN
68.00000 63.00000 NaN
69.00000 63.00000 NaN
70.00000 63.00000 NaN
71.00000 63.00000 NaN
72.00000 63.00000 NaN
73.00000 63.00000 NaN
74.00000 63.00000 NaN
75.00000 63.00000 NaN
76.00000 63.00000 NaN
77.00000 63.00000 NaN
78.00000 63.00000 NaN
79.00000 63.00000 NaN
80.00000 63.00000 NaN
81.00000 63.00000 NaN
82.00000 63.00000 NaN
83.00000 63.00000 NaN
84.00000 63.00000 NaN
85.00000 63.00000 NaN
86.00000 63.00000 NaN
87.00000 63.00000 NaN
88.00000 63.00000 NaN
89.00000 63.00000 NaN
90.00000 63.00000 NaN
91.00000 63.00000 NaN
92.00000 63.00000 NaN
93.00000 63.00000 NaN
94.00000 63.00000 NaN
95.00000 63.00000 NaN
96.00000 63.00000 NaN
97.00000 63.00000 NaN
98.00000 63.00000 NaN
99.00000 63.00000 NaN
100.00000 63.00000 NaN

0.00000 64.00000 NaN
1.00000 64.00000 0.60000
2.00000 64.00000 0.60000
3.00000 64.00000 0.60000
4.00000 64.00000 3.00000
5.00000 64.00000 3.00000
6.00000 64.00000 3.00000
7.00000 64.00000 3.00000
8.00000 64.00000 3.00000
9.00000 64.00000 3.00000
10.00000 64.00000 3.00000
11.00000 64.00000 3.00000
12.00000 64.00000 3.00000
13.00000 64.00000 3.00000
14.00000 64.00000 3.00000
15.00000 64.00000 3.00000
16.00000 64.00000 3.00000
17.00000 64.00000 3.00000
18.00000 64.00000 3.00000
19.00000 64.00000 3.00000
20.00000 64.00000 3.00000
21.00000 64.00000 3.00000
22.00000 64.00000 3.00000
23.00000 64.00000 3.00000
24.00000 64.00000 3.00000
25.00000 64.00000 3.00000
26.00000 64.00000 3.00000
27.00000 64.00000 3.00000
28.00000 64.00000 3.00000
29.00000 64.00000 3.00000
30.00000 64.00000 3.00000
31.00000 64.00000 3.00000
32.00000 64.00000 3.00000
33.00000 64.00000 3.00000
34.00000 64.00000 3.00000
35.00000 64.00000 3.00000
36.00000 64.00000 3.00000
37.00000 64.00000 NaN
38.00000 64.00000 NaN
39.00000 64.00000 NaN
40.00000 64.00000 NaN
41.00000 64.00000 NaN
42.00000 64.00000 NaN
43.00000 64.00000 NaN
44.00000 64.00000 NaN
45.00000 64.00000 NaN
46.00000 64.00000 NaN
47.00000 64.00000 NaN
48.00000 64.00000 NaN
49.00000 64.00000 NaN
50.00000 64.00000 NaN
51.00000 64.00000 NaN
52.00000 64.00000 NaN
53.00000 64.00000 NaN
54.00000 64.00000 NaN
55.00000 64.00000 NaN
56.00000 64.00000 NaN
57.00000 64.00000 NaN
58.00000 64.00000 NaN
59.00000 64.00000 NaN
60.00000 64.00000 NaN
61.00000 64.00000 NaN
62.00000 64.00000 NaN
63.00000 64.00000 NaN
64.00000 64.00000 NaN
65.00000 64.00000 NaN
66.00000 64.00000 NaN
67.00000 64.00000 NaN
68.00000 64.00000 NaN
69.00000 64.00000 NaN
70.00000 64.00000 NaN
71.00000 64.00000 NaN
72.00000 64.00000 NaN
73.00000 64.00000 NaN
74.00000 64.00000 NaN
75.00000 64.00000 NaN
76.00000 64.00000 NaN
77.00000 64.00000 NaN
78.00000 64.00000 NaN
79.00000 64.00000 NaN
80.00000 64.00000 NaN
81.00000 64.00000 NaN
82.00000 64.00000 NaN
83.00000 64.00000 NaN
84.00000 64.00000 NaN
85.00000 64.00000 NaN
86.00000 64.00000 NaN
87.00000 64.00000 NaN
88.00000 64.00000 NaN
89.00000 64.00000 NaN
90.00000 64.00000 NaN
91.00000 64.00000 NaN
92.00000 64.00000 NaN
93.00000 64.00000 NaN
94.00000 64.00000 NaN
95.00000 64.00000 NaN
96.00000 64.00000 NaN
97.00000 64.00000 NaN
98.00000 64.00000 NaN
99.00000 64.00000 NaN
100.00000 64.00000 NaN

0.00000 65.00000 NaN
1.00000 65.00000 0.60000
2.00000 65.00000 0.60000
3.00000 65.00000 0.60000
4.00000 65.00000 3.00000
5.00000 65.00000 3.00000
6.00000 65.00000 3.00000
7.00000 65.00000 3.00000
8.00000 65.00000 3.00000
9.00000 65.00000 3.00000
10.00000 65.00000 3.00000
11.00000 65.00000 3.00000
12.00000 65.00000 3.00000
13.00000 65.00000 3.00000
14.00000 65.00000 3.00000
15.00000 65.00000 3.00000
16.00000 65.00000 3.00000
17.00000 65.00000 3.00000
18.00000 65.00000 3.00000
19.00000 65.00000 3.00000
20.00000 65.00000 3.00000
21.00000 65.00000 3.00000
22.00000 65.00000 3.00000
23.00000 65.00000 3.00000
24.00000 65.00000 3.00000
25.00000 65.00000 3.00000
26.00000 65.00000 3.00000
27.00000 65.00000 3.00000
28.00000 65.00000 3.00000
29.00000 65.00000 3.00000
30.00000 65.00000 3.00000
31.00000 65.00000 3.00000
32.00000 65.00000 3.00000
33.00000 65.00000 3.00000
34.00000 65.00000 3.00000
35.00000 65.00000 3.00000
36.00000 65.00000 NaN
37.00000 65.00000 NaN
38.00000 65.00000 NaN
39.00000 65.00000 NaN
40.00000 65.00000 NaN
41.00000 65.00000 NaN
42.00000 65.00000 NaN
43.00000 65.00000 NaN
44.00000 65.00000 NaN
45.00000 65.00000 NaN
46.00000 65.00000 NaN
47.00000 65.00000 NaN
48.00000 65.00000 NaN
49.00000 65.00000 NaN
50.00000 65.00000 NaN
51.00000 65.00000 NaN
52.00000 65.00000 NaN
53.00000 65.00000 NaN
54.00000 65.00000 NaN
55.00000 65.00000 NaN
56.00000 65.00000 NaN
57.00000 65.00000 NaN
58.00000 65.00000 NaN
59.00000 65.00000 NaN
60.00000 65.00000 NaN
61.00000 65.00000 NaN
62.00000 65.00000 NaN
63.00000 65.00000 NaN
64.00000 65.00000 NaN
65.00000 65.00000 NaN
66.00000 65.00000 NaN
67.00000 65.00000 NaN
68.00000 65.00000 NaN
69.00000 65.00000 NaN
70.00000 65.00000 NaN
71.00000 65.00000 NaN
72.00000 65.00000 NaN
73.00000 65.00000 NaN
74.00000 65.00000 NaN
75.00000 65.00000 NaN
76.00000 65.00000 NaN
77.00000 65.00000 NaN
78.00000 65.00000 NaN
79.00000 65.00000 NaN
80.00000 65.00000 NaN
81.00000 65.00000 NaN
82.00000 65.00000 NaN
83.00000 65.00000 NaN
84.00000 65.00000 NaN
85.00000 65.00000 NaN
86.00000 65.00000 NaN
87.00000 65.00000 NaN
88.00000 65.00000 NaN
89.00000 65.00000 NaN
90.00000 65.00000 NaN
91.00000 65.00000 NaN
92.00000 65.00000 NaN
93.00000 65.00000 NaN
94.00000 65.00000 NaN
95.00000 65.00000 NaN
96.00000 65.00000 NaN
97.00000 65.00000 NaN
98.00000 65.00000 NaN
99.00000 65.00000 NaN
100.00000 65.00000 NaN

0.00000 66.00000 NaN
1.00000 66.00000 0.60000
2.00000 66.00000 0.60000
3.00000 66.00000 0.60000
4.00000 66.00000 3.00000
5.00000 66.00000 3.00000
6.00000 66.00000 3.00000
7.00000 66.00000 3.00000
8.00000 66.00000 3.00000
9.00000 66.00000 3.00000
10.00000 66.00000 3.00000
11.00000 66.00000 3.00000
12.00000 66.00000 3.00000
13.00000 66.00000 3.00000
14.00000 66.00000 3.00000
15.00000 66.00000 3.00000
16.00000 66.00000 3.00000
17.00000 66.00000 3.00000
18.00000 66.00000 3.00000
19.00000 66.00000 3.00000
20.00000 66.00000 3.00000
21.00000 66.00000 3.00000
22.00000 66.00000 3.00000
23.00000 66.00000 3.00000
24.00000 66.00000 3.00000
25.00000 66.00000 3.00000
26.00000 66.00000 3.00000
27.00000 66.00000 3.00000
28.00000 66.00000 3.00000
29.00000 66.00000 3.00000
30.00000 66.00000 3.00000
31.00000 66.00000 3.00000
32.00000 66.00000 3.00000
33.00000 66.00000 3.00000
34.00000 66.00000 3.00000
35.00000 66.00000 NaN
36.00000 66.00000 NaN
37.00000 66.00000 NaN
38.00000 66.00000 NaN
39.00000 66.00000 NaN
40.00000 66.00000 NaN
41.00000 66.00000 NaN
42.00000 66.00000 NaN
43.00000 66.00000 NaN
44.00000 66.00000 NaN
45.00000 66.00000 NaN
46.00000 66.00000 NaN
47.00000 66.00000 NaN
48.00000 66.00000 NaN
49.00000 66.00000 NaN
50.00000 66.00000 NaN
51.00000 66.00000 NaN
52.00000 66.00000 NaN
53.00000 66.00000 NaN
54.00000 66.00000 NaN
55.00000 66.00000 NaN
56.00000 66.00000 NaN
57.00000 66.00000 NaN
58.00000 66.00000 NaN
59.00000 66.00000 NaN
60.00000 66.00000 NaN
61.00000 66.00000 NaN
62.00000 66.00000 NaN
63.00000 66.00000 NaN
64.00000 66.00000 NaN
65.00000 66.00000 NaN
66.00000 66.00000 NaN
67.00000 66.00000 NaN
68.00000 66.00000 NaN
69.00000 66.00000 NaN
70.00000 66.00000 NaN
71.00000 66.00000 NaN
72.00000 66.00000 NaN
73.00000 66.00000 NaN
74.00000 66.00000 NaN
75.00000 66.00000 NaN
76.00000 66.00000 NaN
77.00000 66.00000 NaN
78.00000 66.00000 NaN
79.00000 66.00000 NaN
80.00000 66.00000 NaN
81.00000 66.00000 NaN
82.00000 66.00000 NaN
83.00000 66.00000 NaN
84.00000 66.00000 NaN
85.00000 66.00000 NaN
86.00000 66.00000 NaN
87.00000 66.00000 NaN
88.00000 66.00000 NaN
89.00000 66.00000 NaN
90.00000 66.00000 NaN
91.00000 66.00000 NaN
92.00000 66.00000 NaN
93.00000 66.00000 NaN
94.00000 66.00000 NaN
95.00000 66.00000 NaN
96.00000 66.00000 NaN
97.00000 66.00000 NaN
98.00000 66.00000 NaN
99.00000 66.00000 NaN
100.00000 66.00000 NaN

0.00000 67.00000 NaN
1.00000 67.00000 0.60000
2.00000 67.00000 0.60000
3.00000 67.00000 0.60000
4.00000 67.00000 3.00000
5.00000 67.00000 3.00000
6.00000 67.00000 3.00000
7.00000 67.00000 3.00000
8.00000 67.00000 3.00000
9.00000 67.00000 3.00000
10.00000 67.00000 3.00000
11.00000 67.00000 3.00000
12.00000 67.00000 3.00000
13.00000 67.00000 3.00000
14.00000 67.00000 3.00000
15.00000 67.00000 3.00000
16.00000 67.00000 3.00000
17.00000 67.00000 3.00000
18.00000 67.00000 3.00000
19.00000 67.00000 3.00000
20.00000 67.00000 3.00000
21.00000 67.00000 3.00000
22.00000 67.00000 3.00000
23.00000 67.00000 3.00000
24.00000 67.00000 3.00000
25.00000 67.00000 3.00000
26.00000 67.00000 3.00000
27.00000 67.00000 3.00000
28.00000 67.00000 3.00000
29.00000 67.00000 3.00000
30.00000 67.00000 3.00000
31.00000 67.00000 3.00000
32.00000 67.00000 3.00000
33.00000 67.00000 3.00000
34.00000 67.00000 NaN
35.00000 67.00000 NaN
36.00000 67.00000 NaN
37.00000 67.00000 NaN
38.00000 67.00000 NaN
39.00000 67.00000 NaN
40.00000 67.00000 NaN
41.00000 67.00000 NaN
42.00000 67.00000 NaN
43.00000 67.00000 NaN
44.00000 67.00000 NaN
45.00000 67.00000 NaN
46.00000 67.00000 NaN
47.00000 67.00000 NaN
48.00000 67.00000 NaN
49.00000 67.00000 NaN
50.00000 67.00000 NaN
51.00000 67.00000 NaN
52.00000 67.00000 NaN
53.00000 67.00000 NaN
54.00000 67.00000 NaN
55.00000 67.00000 NaN
56.00000 67.00000 NaN
57.00000 67.00000 NaN
58.00000 67.00000 NaN
59.00000 67.00000 NaN
60.00000 67.00000 NaN
61.00000 67.00000 NaN
62.00000 67.00000 NaN
63.00000 67.00000 NaN
64.00000 67.00000 NaN
65.00000 67.00000 NaN
66.00000 67.00000 NaN
67.00000 67.00000 NaN
68.00000 67.00000 NaN
69.00000 67.00000 NaN
70.00000 67.00000 NaN
71.00000 67.00000 NaN
72.00000 67.00000 NaN
73.00000 67.00000 NaN
74.00000 67.00000 NaN
75.00000 67.00000 NaN
76.00000 67.00000 NaN
77.00000 67.00000 NaN
78.00000 67.00000 NaN
79.00000 67.00000 NaN
80.00000 67.00000 NaN
81.00000 67.00000 NaN
82.00000 67.00000 NaN
83.00000 67.00000 NaN
84.00000 67.00000 NaN
85.00000 67.00000 NaN
86.00000 67.00000 NaN
87.00000 67.00000 NaN
88.00000 67.00000 NaN
89.00000 67.00000 NaN
90.00000 67.00000 NaN
91.00000 67.00000 NaN
92.00000 67.00000 NaN
93.00000 67.00000 NaN
94.00000 67.00000 NaN
95.00000 67.00000 NaN
96.00000 67.00000 NaN
97.00000 67.00000 NaN
98.00000 67.00000 NaN
99.00000 67.00000 NaN
100.00000 67.00000 NaN

0.00000 68.00000 NaN
1.00000 68.00000 0.60000
2.00000 68.00000 0.60000
3.00000 68.00000 0.60000
4.00000 68.00000 3.00000
5.00000 68.00000 3.00000
6.00000 68.00000 3.00000
7.00000 68.00000 3.00000
8.00000 68.00000 3.00000
9.00000 68.00000 3.00000
10.00000 68.00000 3.00000
11.00000 68.00000 3.00000
12.00000 68.00000 3.00000
13.00000 68.00000 3.00000
14.00000 68.00000 3.00000
15.00000 68.00000 3.00000
16.00000 68.00000 3.00000
17.00000 68.00000 3.00000
18.00000 68.00000 3.00000
19.00000 68.00000 3.00000
20.00000 68.00000 3.00000
21.00000 68.00000 3.00000
22.00000 68.00000 3.00000
23.00000 68.00000 3.00000
24.00000 68.00000 3.00000
25.00000 68.00000 3.00000
26.00000 68.00000 3.00000
27.00000 68.00000 3.00000
28.00000 68.00000 3.00000
29.00000 68.00000 3.00000
30.00000 68.00000 3.00000
31.00000 68.00000 3.00000
32.00000 68.00000 3.00000
33.00000 68.00000 NaN
34.00000 68.00000 NaN
35.00000 68.00000 NaN
36.00000 68.00000 NaN
37.00000 68.00000 NaN
38.00000 68.00000 NaN
39.00000 68.00000 NaN
40.00000 68.00000 NaN
41.00000 68.00000 NaN
42.00000 68.00000 NaN
43.00000 68.00000 NaN
44.00000 68.00000 NaN
45.00000 68.00000 NaN
46.00000 68.00000 NaN
47.00000 68.00000 NaN
48.00000 68.00000 NaN
49.00000 68.00000 NaN
50.00000 68.00000 NaN
51.00000 68.00000 NaN
52.00000 68.00000 NaN
53.00000 68.00000 NaN
54.00000 68.00000 NaN
55.00000 68.00000 NaN
56.00000 68.00000 NaN
57.00000 68.00000 NaN
58.00000 68.00000 NaN
59.00000 68.00000 NaN
60.00000 68.00000 NaN
61.00000 68.00000 NaN
62.00000 68.00000 NaN
63.00000 68.00000 NaN
64.00000 68.00000 NaN
65.00000 68.00000 NaN
66.00000 68.00000 NaN
67.00000 68.00000 NaN
68.00000 68.00000 NaN
69.00000 68.00000 NaN
70.00000 68.00000 NaN
71.00000 68.00000 NaN
72.00000 68.00000 NaN
73.00000 68.00000 NaN
74.00000 68.00000 NaN
75.00000 68.00000 NaN
76.00000 68.00000 NaN
77.00000 68.00000 NaN
78.00000 68.00000 NaN
79.00000 68.00000 NaN
80.00000 68.00000 NaN
81.00000 68.00000 NaN
82.00000 68.00000 NaN
83.00000 68.00000 NaN
84.00000 68.00000 NaN
85.00000 68.00000 NaN
86.00000 68.00000 NaN
87.00000 68.00000 NaN
88.00000 68.00000 NaN
89.00000 68.00000 NaN
90.00000 68.00000 NaN
91.00000 68.00000 NaN
92.00000 68.00000 NaN
93.00000 68.00000 NaN
94.00000 68.00000 NaN
95.00000 68.00000 NaN
96.00000 68.00000 NaN
97.00000 68.00000 NaN
98.00000 68.00000 NaN
99.00000 68.00000 NaN
100.00000 68.00000 NaN

0.00000 69.00000 NaN
1.00000 69.00000 0.60000
2.00000 69.00000 0.60000
3.00000 69.00000 0.60000
4.00000 69.00000 3.00000
5.00000 69.00000 3.00000
6.00000 69.00000 3.00000
7.00000 69.00000 3.00000
8.00000 69.00000 3.00000
9.00000 69.00000 3.00000
10.00000 69.00000 3.00000
11.00000 69.00000 3.00000
12.00000 69.00000 3.00000
13.00000 69.00000 3.00000
14.00000 69.00000 3.00000
15.00000 69.00000 3.00000
16.00000 69.00000 3.00000
17.00000 69.00000 3.00000
18.00000 69.00000 3.00000
19.00000 69.00000 3.00000
20.00000 69.00000 3.00000
21.00000 69.00000 3.00000
22.00000 69.00000 3.00000
23.00000 69.00000 3.00000
24.00000 69.00000 3.00000
25.00000 69.00000 3.00000
26.00000 69.00000 3.00000
27.00000 69.00000 3.00000
28.00000 69.00000 3.00000
29.00000 69.00000 3.00000
30.00000 69.00000 3.00000
31.00000 69.00000 3.00000
32.00000 69.00000 NaN
33.00000 69.00000 NaN
34.00000 69.00000 NaN
35.00000 69.00000 NaN
36.00000 69.00000 NaN
37.00000 69.00000 NaN
38.00000 69.00000 NaN
39.00000 69.00000 NaN
40.00000 69.00000 NaN
41.00000 69.00000 NaN
42.00000 69.00000 NaN
43.00000 69.00000 NaN
44.00000 69.00000 NaN
45.00000 69.00000 NaN
46.00000 69.00000 NaN
47.00000 69.00000 NaN
48.00000 69.00000 NaN
49.00000 69.00000 NaN
50.00000 69.00000 NaN
51.00000 69.00000 NaN
52.00000 69.00000 NaN
53.00000 69.00000 NaN
54.00000 69.00000 NaN
55.00000 69.00000 NaN
56.00000 69.00000 NaN
57.00000 69.00000 NaN
58.00000 69.00000 NaN
59.00000 69.00000 NaN
60.00000 69.00000 NaN
61.00000 69.00000 NaN
62.00000 69.00000 NaN
63.00000 69.00000 NaN
64.00000 69.00000 NaN
65.00000 69.00000 NaN
66.00000 69.00000 NaN
67.00000 69.00000 NaN
68.00000 69.00000 NaN
69.00000 69.00000 NaN
70.00000 69.00000 NaN
71.00000 69.00000 NaN
72.00000 69.00000 NaN
73.00000 69.00000 NaN
74.00000 69.00000 NaN
75.00000 69.00000 NaN
76.00000 69.00000 NaN
77.00000 69.00000 NaN
78.00000 69.00000 NaN
79.00000 69.00000 NaN
80.00000 69.00000 NaN
81.00000 69.00000 NaN
82.00000 69.00000 NaN
83.00000 69.00000 NaN
84.00000 69.00000 NaN
85.00000 69.00000 NaN
86.00000 69.00000 NaN
87.00000 69.00000 NaN
88.00000 69.00000 NaN
89.00000 69.00000 NaN
90.00000 69.00000 NaN
91.00000 69.00000 NaN
92.00000 69.00000 NaN
93.00000 69.00000 NaN
94.00000 69.00000 NaN
95.00000 69.00000 NaN
96.00000 69.00000 NaN
97.00000 69.00000 NaN
98.00000 69.00000 NaN
99.00000 69.00000 NaN
100.00000 69.00000 NaN

0.00000 70.00000 NaN
1.00000 70.00000 0.60000
2.00000 70.00000 0.60000
3.00000 70.00000 0.60000
4.00000 70.00000 3.00000
5.00000 70.00000 3.00000
6.00000 70.00000 3.00000
7.00000 70.00000 3.00000
8.00000 70.00000 3.00000
9.00000 70.00000 3.00000
10.00000 70.00000 3.00000
11.00000 70.00000 3.00000
12.00000 70.00000 3.00000
13.00000 70.00000 3.00000
14.00000 70.00000 3.00000
15.00000 70.00000 3.00000
16.00000 70.00000 3.00000
17.00000 70.00000 3.00000
18.00000 70.00000 3.00000
19.00000 70.00000 3.00000
20.00000 70.00000 3.00000
21.00000 70.00000 3.00000
22.00000 70.00000 3.00000
23.00000 70.00000 3.00000
24.00000 70.00000 3.00000
25.00000 70.00000 3.00000
26.00000 70.00000 3.00000
27.00000 70.00000 3.00000
28.00000 70.00000 3.00000
29.00000 70.00000 3.00000
30.00000 70.00000 3.00000
31.00000 70.00000 NaN
32.00000 70.00000 NaN
33.00000 70.00000 NaN
34.00000 70.00000 NaN
35.00000 70.00000 NaN
36.00000 70.00000 NaN
37.00000 70.00000 NaN
38.00000 70.00000 NaN
39.00000 70.00000 NaN
40.00000 70.00000 NaN
41.00000 70.00000 NaN
42.00000 70.00000 NaN
43.00000 70.00000 NaN
44.00000 70.00000 NaN
45.00000 70.00000 NaN
46.00000 70.00000 NaN
47.00000 70.00000 NaN
48.00000 70.00000 NaN
49.00000 70.00000 NaN
50.00000 70.00000 NaN
51.00000 70.00000 NaN
52.00000 70.00000 NaN
53.00000 70.00000 NaN
54.00000 70.00000 NaN
55.00000 70.00000 NaN
56.00000 70.00000 NaN
57.00000 70.00000 NaN
58.00000 70.00000 NaN
59.00000 70.00000 NaN
60.00000 70.00000 NaN
61.00000 70.00000 NaN
62.00000 70.00000 NaN
63.00000 70.00000 NaN
64.00000 70.00000 NaN
65.00000 70.00000 NaN
66.00000 70.00000 NaN
67.00000 70.00000 NaN
68.00000 70.00000 NaN
69.00000 70.00000 NaN
70.00000 70.00000 NaN
71.00000 70.00000 NaN
72.00000 70.00000 NaN
73.00000 70.00000 NaN
74.00000 70.00000 NaN
75.00000 70.00000 NaN
76.00000 70.00000 NaN
77.00000 70.00000 NaN
78.00000 70.00000 NaN
79.00000 70.00000 NaN
80.00000 70.00000 NaN
81.00000 70.00000 NaN
82.00000 70.00000 NaN
83.00000 70.00000 NaN
84.00000 70.00000 NaN
85.00000 70.00000 NaN
86.00000 70.00000 NaN
87.00000 70.00000 NaN
88.00000 70.00000 NaN
89.00000 70.00000 NaN
90.00000 70.00000 NaN
91.00000 70.00000 NaN
92.00000 70.00000 NaN
93.00000 70.00000 NaN
94.00000 70.00000 NaN
95.00000 70.00000 NaN
96.00000 70.00000 NaN
97.00000 70.00000 NaN
98.00000 70.00000 NaN
99.00000 70.00000 NaN
100.00000 70.00000 NaN

0.00000 71.00000 NaN
1.00000 71.00000 0.60000
2.00000 71.00000 0.60000
3.00000 71.00000 0.60000
4.00000 71.00000 0.60000
5.00000 71.00000 3.00000
6.00000 71.00000 3.00000
7.00000 71.00000 3.00000
8.00000 71.00000 3.00000
9.00000 71.00000 3.00000
10.00000 71.00000 3.00000
11.00000 71.00000 3.00000
12.00000 71.00000 3.00000
13.00000 71.00000 3.00000
14.00000 71.00000 3.00000
15.00000 71.00000 3.00000
16.00000 71.00000 3.00000
17.00000 71.00000 3.00000
18.00000 71.00000 3.00000
19.00000 71.00000 3.00000
20.00000 71.00000 3.00000
21.00000 71.00000 3.00000
22.00000 71.00000 3.00000
23.00000 71.00000 3.00000
24.00000 71.00000 3.00000
25.00000 71.00000 3.00000
26.00000 71.00000 3.00000
27.00000 71.00000 3.00000
28.00000 71.00000 3.00000
29.00000 71.00000 3.00000
30.00000 71.00000 NaN
31.00000 71.00000 NaN
32.00000 71.00000 NaN
33.00000 71.00000 NaN
34.00000 71.00000 NaN
35.00000 71.00000 NaN
36.00000 71.00000 NaN
37.00000 71.00000 NaN
38.00000 71.00000 NaN
39.00000 71.00000 NaN
40.00000 71.00000 NaN
41.00000 71.00000 NaN
42.00000 71.00000 NaN
43.00000 71.00000 NaN
44.00000 71.00000 NaN
45.00000 71.00000 NaN
46.00000 71.00000 NaN
47.00000 71.00000 NaN
48.00000 71.00000 NaN
49.00000 71.00000 NaN
50.00000 71.00000 NaN
51.00000 71.00000 NaN
52.00000 71.00000 NaN
53.00000 71.00000 NaN
54.00000 71.00000 NaN
55.00000 71.00000 NaN
56.00000 71.00000 NaN
57.00000 71.00000 NaN
58.00000 71.00000 NaN
59.00000 71.00000 NaN
60.00000 71.00000 NaN
61.00000 71.00000 NaN
62.00000 71.00000 NaN
63.00000 71.00000 NaN
64.00000 71.00000 NaN
65.00000 71.00000 NaN
66.00000 71.00000 NaN
67.00000 71.00000 NaN
68.00000 71.00000 NaN
69.00000 71.00000 NaN
70.00000 71.00000 NaN
71.00000 71.00000 NaN
72.00000 71.00000 NaN
73.00000 71.00000 NaN
74.00000 71.00000 NaN
75.00000 71.00000 NaN
76.00000 71.00000 NaN
77.00000 71.00000 NaN
78.00000 71.00000 NaN
79.00000 71.00000 NaN
80.00000 71.00000 NaN
81.00000 71.00000 NaN
82.00000 71.00000 NaN
83.00000 71.00000 NaN
84.00000 71.00000 NaN
85.00000 71.00000 NaN
86.00000 71.00000 NaN
87.00000 71.00000 NaN
88.00000 71.00000 NaN
89.00000 71.00000 NaN
90.00000 71.00000 NaN
91.00000 71.00000 NaN
92.00000 71.00000 NaN
93.00000 71.00000 NaN
94.00000 71.00000 NaN
95.00000 71.00000 NaN
96.00000 71.00000 NaN
97.00000 71.00000 NaN
98.00000 71.00000 NaN
99.00000 71.00000 NaN
100.00000 71.00000 NaN

0.00000 72.00000 NaN
1.00000 72.00000 0.60000
2.00000 72.00000 0.60000
3.00000 72.00000 0.60000
4.00000 72.00000 0.60000
5.00000 72.00000 3.00000
6.00000 72.00000 3.00000
7.00000 72.00000 3.00000
8.00000 72.00000 3.00000
9.00000 72.00000 3.00000
10.00000 72.00000 3.00000
11.00000 72.00000 3.00000
12.00000 72.00000 3.00000
13.00000 72.00000 3.00000
14.00000 72.00000 3.00000
15.00000 72.00000 3.00000
16.00000 72.00000 3.00000
17.00000 72.00000 3.00000
18.00000 72.00000 3.00000
19.00000 72.00000 3.00000
20.00000 72.00000 3.00000
21.00000 72.00000 3.00000
22.00000 72.00000 3.00000
23.00000 72.00000 3.00000
24.00000 72.00000 3.00000
25.00000 72.00000 3.00000
26.00000 72.00000 3.00000
27.00000 72.00000 3.00000
28.00000 72.00000 3.00000
29.00000 72.00000 NaN
30.00000 72.00000 NaN
31.00000 72.00000 NaN
32.00000 72.00000 NaN
33.00000 72.00000 NaN
34.00000 72.00000 NaN
35.00000 72.00000 NaN
36.00000 72.00000 NaN
37.00000 72.00000 NaN
38.00000 72.00000 NaN
39.00000 72.00000 NaN
40.00000 72.00000 NaN
41.00000 72.00000 NaN
42.00000 72.00000 NaN
43.00000 72.00000 NaN
44.00000 72.00000 NaN
45.00000 72.00000 NaN
46.00000 72.00000 NaN
47.00000 72.00000 NaN
48.00000 72.00000 NaN
49.00000 72.00000 NaN
50.00000 72.00000 NaN
51.00000 72.00000 NaN
52.00000 72.00000 NaN
53.00000 72.00000 NaN
54.00000 72.00000 NaN
55.00000 72.00000 NaN
56.00000 72.00000 NaN
57.00000 72.00000 NaN
58.00000 72.00000 NaN
59.00000 72.00000 NaN
60.00000 72.00000 NaN
61.00000 72.00000 NaN
62.00000 72.00000 NaN
63.00000 72.00000 NaN
64.00000 72.00000 NaN
65.00000 72.00000 NaN
66.00000 72.00000 NaN
67.00000 72.00000 NaN
68.00000 72.00000 NaN
69.00000 72.00000 NaN
70.00000 72.00000 NaN
71.00000 72.00000 NaN
72.00000 72.00000 NaN
73.00000 72.00000 NaN
74.00000 72.00000 NaN
75.00000 72.00000 NaN
76.00000 72.00000 NaN
77.00000 72.00000 NaN
78.00000 72.00000 NaN
79.00000 72.00000 NaN
80.00000 72.00000 NaN
81.00000 72.00000 NaN
82.00000 72.00000 NaN
83.00000 72.00000 NaN
84.00000 72.00000 NaN
85.00000 72.00000 NaN
86.00000 72.00000 NaN
87.00000 72.00000 NaN
88.00000 72.00000 NaN
89.00000 72.00000 NaN
90.00000 72.00000 NaN
91.00000 72.00000 NaN
92.00000 72.00000 NaN
93.00000 72.00000 NaN
94.00000 72.00000 NaN
95.00000 72.00000 NaN
96.00000 72.00000 NaN
97.00000 72.00000 NaN
98.00000 72.00000 NaN
99.00000 72.00000 NaN
100.00000 72.00000 NaN

0.00000 73.00000 NaN
1.00000 73.00000 0.60000
2.00000 73.00000 0.60000
3.00000 73.00000 0.60000
4.00000 73.00000 0.60000
5.00000 73.00000 3.00000
6.00000 73.00000 3.00000
7.00000 73.00000 3.00000
8.00000 73.00000 3.00000
9.00000 73.00000 3.00000
10.00000 73.00000 3.00000
11.00000 73.00000 3.00000
12.00000 73.00000 3.00000
13.00000 73.00000 3.00000
14.00000 73.00000 3.00000
15.00000 73.00000 3.00000
16.00000 73.00000 3.00000
17.00000 73.00000 3.00000
18.00000 73.00000 3.00000
19.00000 73.00000 3.00000
20.00000 73.00000 3.00000
21.00000 73.00000 3.00000
22.00000 73.00000 3.00000
23.00000 73.00000 3.00000
24.00000 73.00000 3.00000
25.00000 73.00000 3.00000
26.00000 73.00000 3.00000
27.00000 73.00000 3.00000
28.00000 73.00000 NaN
29.00000 73.00000 NaN
30.00000 73.00000 NaN
31.00000 73.00000 NaN
32.00000 73.00000 NaN
33.00000 73.00000 NaN
34.00000 73.00000 NaN
35.00000 73.00000 NaN
36.00000 73.00000 NaN
37.00000 73.00000 NaN
38.00000 73.00000 NaN
39.00000 73.00000 NaN
40.00000 73.00000 NaN
41.00000 73.00000 NaN
42.00000 73.00000 NaN
43.00000 73.00000 NaN
44.00000 73.00000 NaN
45.00000 73.00000 NaN
46.00000 73.00000 NaN
47.00000 73.00000 NaN
48.00000 73.00000 NaN
49.00000 73.00000 NaN
50.00000 73.00000 NaN
51.00000 73.00000 NaN
52.00000 73.00000 NaN
53.00000 73.00000 NaN
54.00000 73.00000 NaN
55.00000 73.00000 NaN
56.00000 73.00000 NaN
57.00000 73.00000 NaN
58.00000 73.00000 NaN
59.00000 73.00000 NaN
60.00000 73.00000 NaN
61.00000 73.00000 NaN
62.00000 73.00000 NaN
63.00000 73.00000 NaN
64.00000 73.00000 NaN
65.00000 73.00000 NaN
66.00000 73.00000 NaN
67.00000 73.00000 NaN
68.00000 73.00000 NaN
69.00000 73.00000 NaN
70.00000 73.00000 NaN
71.00000 73.00000 NaN
72.00000 73.00000 NaN
73.00000 73.00000 NaN
74.00000 73.00000 NaN
75.00000 73.00000 NaN
76.00000 73.00000 NaN
77.00000 73.00000 NaN
78.00000 73.00000 NaN
79.00000 73.00000 NaN
80.00000 73.00000 NaN
81.00000 73.00000 NaN
82.00000 73.00000 NaN
83.00000 73.00000 NaN
84.00000 73.00000 NaN
85.00000 73.00000 NaN
86.00000 73.00000 NaN
87.00000 73.00000 NaN
88.00000 73.00000 NaN
89.00000 73.00000 NaN
90.00000 73.00000 NaN
91.00000 73.00000 NaN
92.00000 73.00000 NaN
93.00000 73.00000 NaN
94.00000 73.00000 NaN
95.00000 73.00000 NaN
96.00000 73.00000 NaN
97.00000 73.00000 NaN
98.00000 73.00000 NaN
99.00000 73.00000 NaN
100.00000 73.00000 NaN

0.00000 74.00000 NaN
1.00000 74.00000 0.60000
2.00000 74.00000 0.60000
3.00000 74.00000 0.60000
4.00000 74.00000 0.60000
5.00000 74.00000 3.00000
6.00000 74.00000 3.00000
7.00000 74.00000 3.00000
8.00000 74.00000 3.00000
9.00000 74.00000 3.00000
10.00000 74.00000 3.00000
11.00000 74.00000 3.00000
12.00000 74.00000 3.00000
13.00000 74.00000 3.00000
14.00000 74.00000 3.00000
15.00000 74.00000 3.00000
16.00000 74.00000 3.00000
17.00000 74.00000 3.00000
18.00000 74.00000 3.00000
19.00000 74.00000 3.00000
20.00000 74.00000 3.00000
21.00000 74.00000 3.00000
22.00000 74.00000 3.00000
23.00000 74.00000 3.00000
24.00000 74.00000 3.00000
25.00000 74.00000 3.00000
26.00000 74.00000 3.00000
27.00000 74.00000 NaN
28.00000 74.00000 NaN
29.00000 74.00000 NaN
30.00000 74.00000 NaN
31.00000 74.00000 NaN
32.00000 74.00000 NaN
33.00000 74.00000 NaN
34.00000 74.00000 NaN
35.00000 74.00000 NaN
36.00000 74.00000 NaN
37.00000 74.00000 NaN
38.00000 74.00000 NaN
39.00000 74.00000 NaN
40.00000 74.00000 NaN
41.00000 74.00000 NaN
42.00000 74.00000 NaN
43.00000 74.00000 NaN
44.00000 74.00000 NaN
45.00000 74.00000 NaN
46.00000 74.00000 NaN
47.00000 74.00000 NaN
48.00000 74.00000 NaN
49.00000 74.00000 NaN
50.00000 74.00000 NaN
51.00000 74.00000 NaN
52.00000 74.00000 NaN
53.00000 74.00000 NaN
54.00000 74.00000 NaN
55.00000 74.00000 NaN
56.00000 74.00000 NaN
57.00000 74.00000 NaN
58.00000 74.00000 NaN
59.00000 74.00000 NaN
60.00000 74.00000 NaN
61.00000 74.00000 NaN
62.00000 74.00000 NaN
63.00000 74.00000 NaN
64.00000 74.00000 NaN
65.00000 74.00000 NaN
66.00000 74.00000 NaN
67.00000 74.00000 NaN
68.00000 74.00000 NaN
69.00000 74.00000 NaN
70.00000 74.00000 NaN
71.00000 74.00000 NaN
72.00000 74.00000 NaN
73.00000 74.00000 NaN
74.00000 74.00000 NaN
75.00000 74.00000 NaN
76.00000 74.00000 NaN
77.00000 74.00000 NaN
78.00000 74.00000 NaN
79.00000 74.00000 NaN
80.00000 74.00000 NaN
81.00000 74.00000 NaN
82.00000 74.00000 NaN
83.00000 74.00000 NaN
84.00000 74.00000 NaN
85.00000 74.00000 NaN
86.00000 74.00000 NaN
87.00000 74.00000 NaN
88.00000 74.00000 NaN
89.00000 74.00000 NaN
90.00000 74.00000 NaN
91.00000 74.00000 NaN
92.00000 74.00000 NaN
93.00000 74.00000 NaN
94.00000 74.00000 NaN
95.00000 74.00000 NaN
96.00000 74.00000 NaN
97.00000 74.00000 NaN
98.00000 74.00000 NaN
99.00000 74.00000 NaN
100.00000 74.00000 NaN

0.00000 75.00000 NaN
1.00000 75.00000 0.60000
2.00000 75.00000 0.60000
3.00000 75.00000 0.60000
4.00000 75.00000 0.60000
5.00000 75.00000 3.00000
6.00000 75.00000 3.00000
7.00000 75.00000 3.00000
8.00000 75.00000 3.00000
9.00000 75.00000 3.00000
10.00000 75.00000 3.00000
11.00000 75.00000 3.00000
12.00000 75.00000 3.00000
13.00000 75.00000 3.00000
14.00000 75.00000 3.00000
15.00000 75.00000 3.00000
16.00000 75.00000 3.00000
17.00000 75.00000 3.00000
18.00000 75.00000 3.00000
19.00000 75.00000 3.00000
20.00000 75.00000 3.00000
21.00000 75.00000 3.00000
22.00000 75.00000 3.00000
23.00000 75.00000 3.00000
24.00000 75.00000 3.00000
25.00000 75.00000 3.00000
26.00000 75.00000 NaN
27.00000 75.00000 NaN
28.00000 75.00000 NaN
29.00000 75.00000 NaN
30.00000 75.00000 NaN
31.00000 75.00000 NaN
32.00000 75.00000 NaN
33.00000 75.00000 NaN
34.00000 75.00000 NaN
35.00000 75.00000 NaN
36.00000 75.00000 NaN
37.00000 75.00000 NaN
38.00000 75.00000 NaN
39.00000 75.00000 NaN
40.00000 75.00000 NaN
41.00000 75.00000 NaN
42.00000 75.00000 NaN
43.00000 75.00000 NaN
44.00000 75.00000 NaN
45.00000 75.00000 NaN
46.00000 75.00000 NaN
47.00000 75.00000 NaN
48.00000 75.00000 NaN
49.00000 75.00000 NaN
50.00000 75.00000 NaN
51.00000 75.00000 NaN
52.00000 75.00000 NaN
53.00000 75.00000 NaN
54.00000 75.00000 NaN
55.00000 75.00000 NaN
56.00000 75.00000 NaN
57.00000 75.00000 NaN
58.00000 75.00000 NaN
59.00000 75.00000 NaN
60.00000 75.00000 NaN
61.00000 75.00000 NaN
62.00000 75.00000 NaN
63.00000 75.00000 NaN
64.00000 75.00000 NaN
65.00000 75.00000 NaN
66.00000 75.00000 NaN
67.00000 75.00000 NaN
68.00000 75.00000 NaN
69.00000 75.00000 NaN
70.00000 75.00000 NaN
71.00000 75.00000 NaN
72.00000 75.00000 NaN
73.00000 75.00000 NaN
74.00000 75.00000 NaN
75.00000 75.00000 NaN
76.00000 75.00000 NaN
77.00000 75.00000 NaN
78.00000 75.00000 NaN
79.00000 75.00000 NaN
80.00000 75.00000 NaN
81.00000 75.00000 NaN
82.00000 75.00000 NaN
83.00000 75.00000 NaN
84.00000 75.00000 NaN
85.00000 75.00000 NaN
86.00000 75.00000 NaN
87.00000 75.00000 NaN
88.00000 75.00000 NaN
89.00000 75.00000 NaN
90.00000 75.00000 NaN
91.00000 75.00000 NaN
92.00000 75.00000 NaN
93.00000 75.00000 NaN
94.00000 75.00000 NaN
95.00000 75.00000 NaN
96.00000 75.00000 NaN
97.00000 75.00000 NaN
98.00000 75.00000 NaN
99.00000 75.00000 NaN
100.00000 75.00000 NaN

0.00000 76.00000 NaN
1.00000 76.00000 0.60000
2.00000 76.00000 0.60000
3.00000 76.00000 0.60000
4.00000 76.00000 0.60000
5.00000 76.00000 3.00000
6.00000 76.00000 3.00000
7.00000 76.00000 3.00000
8.00000 76.00000 3.00000
9.00000 76.00000 3.00000
10.00000 76.00000 3.00000
11.00000 76.00000 3.00000
12.00000 76.00000 3.00000
13.00000 76.00000 3.00000
14.00000 76.00000 3.00000
15.00000 76.00000 3.00000
16.00000 76.00000 3.00000
17.00000 76.00000 3.00000
18.00000 76.00000 3.00000
19.00000 76.00000 3.00000
20.00000 76.00000 3.00000
21.00000 76.00000 3.00000
22.00000 76.00000 3.00000
23.00000 76.00000 3.00000
24.00000 76.00000 3.00000
25.00000 76.00000 NaN
26.00000 76.00000 NaN
27.00000 76.00000 NaN
28.00000 76.00000 NaN
29.00000 76.00000 NaN
30.00000 76.00000 NaN
31.00000 76.00000 NaN
32.00000 76.00000 NaN
33.00000 76.00000 NaN
34.00000 76.00000 NaN
35.00000 76.00000 NaN
36.00000 76.00000 NaN
37.00000 76.00000 NaN
38.00000 76.00000 NaN
39.00000 76.00000 NaN
40.00000 76.00000 NaN
41.00000 76.00000 NaN
42.00000 76.00000 NaN
43.00000 76.00000 NaN
44.00000 76.00000 NaN
45.00000 76.00000 NaN
46.00000 76.00000 NaN
47.00000 76.00000 NaN
48.00000 76.00000 NaN
49.00000 76.00000 NaN
50.00000 76.00000 NaN
51.00000 76.00000 NaN
52.00000 76.00000 NaN
53.00000 76.00000 NaN
54.00000 76.00000 NaN
55.00000 76.00000 NaN
56.00000 76.00000 NaN
57.00000 76.00000 NaN
58.00000 76.00000 NaN
59.00000 76.00000 NaN
60.00000 76.00000 NaN
61.00000 76.00000 NaN
62.00000 76.00000 NaN
63.00000 76.00000 NaN
64.00000 76.00000 NaN
65.00000 76.00000 NaN
66.00000 76.00000 NaN
67.00000 76.00000 NaN
68.00000 76.00000 NaN
69.00000 76.00000 NaN
70.00000 76.00000 NaN
71.00000 76.00000 NaN
72.00000 76.00000 NaN
73.00000 76.00000 NaN
74.00000 76.00000 NaN
75.00000 76.00000 NaN
76.00000 76.00000 NaN
77.00000 76.00000 NaN
78.00000 76.00000 NaN
79.00000 76.00000 NaN
80.00000 76.00000 NaN
81.00000 76.00000 NaN
82.00000 76.00000 NaN
83.00000 76.00000 NaN
84.00000 76.00000 NaN
85.00000 76.00000 NaN
86.00000 76.00000 NaN
87.00000 76.00000 NaN
88.00000 76.00000 NaN
89.00000 76.00000 NaN
90.00000 76.00000 NaN
91.00000 76.00000 NaN
92.00000 76.00000 NaN
93.00000 76.00000 NaN
94.00000 76.00000 NaN
95.00000 76.00000 NaN
96.00000 76.00000 NaN
97.00000 76.00000 NaN
98.00000 76.00000 NaN
99.00000 76.00000 NaN
100.00000 76.00000 NaN

0.00000 77.00000 NaN
1.00000 77.00000 0.60000
2.00000 77.00000 0.60000
3.00000 77.00000 0.60000
4.00000 77.00000 0.60000
5.00000 77.00000 3.00000
6.00000 77.00000 3.00000
7.00000 77.00000 3.00000
8.00000 77.00000 3.00000
9.00000 77.00000 3.00000
10.00000 77.00000 3.00000
11.00000 77.00000 3.00000
12.00000 77.00000 3.00000
13.00000 77.00000 3.00000
14.00000 77.00000 3.00000
15.00000 77.00000 3.00000
16.00000 77.00000 3.00000
17.00000 77.00000 3.00000
18.00000 77.00000 3.00000
19.00000 77.00000 3.00000
20.00000 77.00000 3.00000
21.00000 77.00000 3.00000
22.00000 77.00000 3.00000
23.00000 77.00000 3.00000
24.00000 77.00000 NaN
25.00000 77.00000 NaN
26.00000 77.00000 NaN
27.00000 77.00000 NaN
28.00000 77.00000 NaN
29.00000 77.00000 NaN
30.00000 77.00000 NaN
31.00000 77.00000 NaN
32.00000 77.00000 NaN
33.00000 77.00000 NaN
34.00000 77.00000 NaN
35.00000 77.00000 NaN
36.00000 77.00000 NaN
37.00000 77.00000 NaN
38.00000 77.00000 NaN
39.00000 77.00000 NaN
40.00000 77.00000 NaN
41.00000 77.00000 NaN
42.00000 77.00000 NaN
43.00000 77.00000 NaN
44.00000 77.00000 NaN
45.00000 77.00000 NaN
46.00000 77.00000 NaN
47.00000 77.00000 NaN
48.00000 77.00000 NaN
49.00000 77.00000 NaN
50.00000 77.00000 NaN
51.00000 77.00000 NaN
52.00000 77.00000 NaN
53.00000 77.00000 NaN
54.00000 77.00000 NaN
55.00000 77.00000 NaN
56.00000 77.00000 NaN
57.00000 77.00000 NaN
58.00000 77.00000 NaN
59.00000 77.00000 NaN
60.00000 77.00000 NaN
61.00000 77.00000 NaN
62.00000 77.00000 NaN
63.00000 77.00000 NaN
64.00000 77.00000 NaN
65.00000 77.00000 NaN
66.00000 77.00000 NaN
67.00000 77.00000 NaN
68.00000 77.00000 NaN
69.00000 77.00000 NaN
70.00000 77.00000 NaN
71.00000 77.00000 NaN
72.00000 77.00000 NaN
73.00000 77.00000 NaN
74.00000 77.00000 NaN
75.00000 77.00000 NaN
76.00000 77.00000 NaN
77.00000 77.00000 NaN
78.00000 77.00000 NaN
79.00000 77.00000 NaN
80.00000 77.00000 NaN
81.00000 77.00000 NaN
82.00000 77.00000 NaN
83.00000 77.00000 NaN
84.00000 77.00000 NaN
85.00000 77.00000 NaN
86.00000 77.00000 NaN
87.00000 77.00000 NaN
88.00000 77.00000 NaN
89.00000 77.00000 NaN
90.00000 77.00000 NaN
91.00000 77.00000 NaN
92.00000 77.00000 NaN
93.00000 77.00000 NaN
94.00000 77.00000 NaN
95.00000 77.00000 NaN
96.00000 77.00000 NaN
97.00000 77.00000 NaN
98.00000 77.00000 NaN
99.00000 77.00000 NaN
100.00000 77.00000 NaN

0.00000 78.00000 NaN
1.00000 78.00000 0.60000
2.00000 78.00000 0.60000
3.00000 78.00000 0.60000
4.00000 78.00000 0.60000
5.00000 78.00000 3.00000
6.00000 78.00000 3.00000
7.00000 78.00000 3.00000
8.00000 78.00000 3.00000
9.00000 78.00000 3.00000
10.00000 78.00000 3.00000
11.00000 78.00000 3.00000
12.00000 78.00000 3.00000
13.00000 78.00000 3.00000
14.00000 78.00000 3.00000
15.00000 78.00000 3.00000
16.00000 78.00000 3.00000
17.00000 78.00000 3.00000
18.00000 78.00000 3.00000
19.00000 78.00000 3.00000
20.00000 78.00000 3.00000
21.00000 78.00000 3.00000
22.00000 78.00000 3.00000
23.00000 78.00000 NaN
24.00000 78.00000 NaN
25.00000 78.00000 NaN
26.00000 78.00000 NaN
27.00000 78.00000 NaN
28.00000 78.00000 NaN
29.00000 78.00000 NaN
30.00000 78.00000 NaN
31.00000 78.00000 NaN
32.00000 78.00000 NaN
33.00000 78.00000 NaN
34.00000 78.00000 NaN
35.00000 78.00000 NaN
36.00000 78.00000 NaN
37.00000 78.00000 NaN
38.00000 78.00000 NaN
39.00000 78.00000 NaN
40.00000 78.00000 NaN
41.00000 78.00000 NaN
42.00000 78.00000 NaN
43.00000 78.00000 NaN
44.00000 78.00000 NaN
45.00000 78.00000 NaN
46.00000 78.00000 NaN
47.00000 78.00000 NaN
48.00000 78.00000 NaN
49.00000 78.00000 NaN
50.00000 78.00000 NaN
51.00000 78.00000 NaN
52.00000 78.00000 NaN
53.00000 78.00000 NaN
54.00000 78.00000 NaN
55.00000 78.00000 NaN
56.00000 78.00000 NaN
57.00000 78.00000 NaN
58.00000 78.00000 NaN
59.00000 78.00000 NaN
60.00000 78.00000 NaN
61.00000 78.00000 NaN
62.00000 78.00000 NaN
63.00000 78.00000 NaN
64.00000 78.00000 NaN
65.00000 78.00000 NaN
66.00000 78.00000 NaN
67.00000 78.00000 NaN
68.00000 78.00000 NaN
69.00000 78.00000 NaN
70.00000 78.00000 NaN
71.00000 78.00000 NaN
72.00000 78.00000 NaN
73.00000 78.00000 NaN
74.00000 78.00000 NaN
75.00000 78.00000 NaN
76.00000 78.00000 NaN
77.00000 78.00000 NaN
78.00000 78.00000 NaN
79.00000 78.00000 NaN
80.00000 78.00000 NaN
81.00000 78.00000 NaN
82.00000 78.00000 NaN
83.00000 78.00000 NaN
84.00000 78.00000 NaN
85.00000 78.00000 NaN
86.00000 78.00000 NaN
87.00000 78.00000 NaN
88.00000 78.00000 NaN
89.00000 78.00000 NaN
90.00000 78.00000 NaN
91.00000 78.00000 NaN
92.00000 78.00000 NaN
93.00000 78.00000 NaN
94.00000 78.00000 NaN
95.00000 78.00000 NaN
96.00000 78.00000 NaN
97.00000 78.00000 NaN
98.00000 78.00000 NaN
99.00000 78.00000 NaN
100.00000 78.00000 NaN

0.00000 79.00000 NaN
1.00000 79.00000 0.60000
2.00000 79.00000 0.60000
3.00000 79.00000 0.60000
4.00000 79.00000 0.60000
5.00000 79.00000 3.00000
6.00000 79.00000 3.00000
7.00000 79.00000 3.00000
8.00000 79.00000 3.00000
9.00000 79.00000 3.00000
10.00000 79.00000 3.00000
11.00000 79.00000 3.00000
12.00000 79.00000 3.00000
13.00000 79.00000 3.00000
14.00000 79.00000 3.00000
15.00000 79.00000 3.00000
16.00000 79.00000 3.00000
17.00000 79.00000 3.00000
18.00000 79.00000 3.00000
19.00000 79.00000 3.00000
20.00000 79.00000 3.00000
21.00000 79.00000 3.00000
22.00000 79.00000 NaN
23.00000 79.00000 NaN
24.00000 79.00000 NaN
25.00000 79.00000 NaN
26.00000 79.00000 NaN
27.00000 79.00000 NaN
28.00000 79.00000 NaN
29.00000 79.00000 NaN
30.00000 79.00000 NaN
31.00000 79.00000 NaN
32.00000 79.00000 NaN
33.00000 79.00000 NaN
34.00000 79.00000 NaN
35.00000 79.00000 NaN
36.00000 79.00000 NaN
37.00000 79.00000 NaN
38.00000 79.00000 NaN
39.00000 79.00000 NaN
40.00000 79.00000 NaN
41.00000 79.00000 NaN
42.00000 79.00000 NaN
43.00000 79.00000 NaN
44.00000 79.00000 NaN
45.00000 79.00000 NaN
46.00000 79.00000 NaN
47.00000 79.00000 NaN
48.00000 79.00000 NaN
49.00000 79.00000 NaN
50.00000 79.00000 NaN
51.00000 79.00000 NaN
52.00000 79.00000 NaN
53.00000 79.00000 NaN
54.00000 79.00000 NaN
55.00000 79.00000 NaN
56.00000 79.00000 NaN
57.00000 79.00000 NaN
58.00000 79.00000 NaN
59.00000 79.00000 NaN
60.00000 79.00000 NaN
61.00000 79.00000 NaN
62.00000 79.00000 NaN
63.00000 79.00000 NaN
64.00000 79.00000 NaN
65.00000 79.00000 NaN
66.00000 79.00000 NaN
67.00000 79.00000 NaN
68.00000 79.00000 NaN
69.00000 79.00000 NaN
70.00000 79.00000 NaN
71.00000 79.00000 NaN
72.00000 79.00000 NaN
73.00000 79.00000 NaN
74.00000 79.00000 NaN
75.00000 79.00000 NaN
76.00000 79.00000 NaN
77.00000 79.00000 NaN
78.00000 79.00000 NaN
79.00000 79.00000 NaN
80.00000 79.00000 NaN
81.00000 79.00000 NaN
82.00000 79.00000 NaN
83.00000 79.00000 NaN
84.00000 79.00000 NaN
85.00000 79.00000 NaN
86.00000 79.00000 NaN
87.00000 79.00000 NaN
88.00000 79.00000 NaN
89.00000 79.00000 NaN
90.00000 79.00000 NaN
91.00000 79.00000 NaN
92.00000 79.00000 NaN
93.00000 79.00000 NaN
94.00000 79.00000 NaN
95.00000 79.00000 NaN
96.00000 79.00000 NaN
97.00000 79.00000 NaN
98.00000 79.00000 NaN
99.00000 79.00000 NaN
100.00000 79.00000 NaN

0.00000 80.00000 NaN
1.00000 80.00000 0.60000
2.00000 80.00000 0.60000
3.00000 80.00000 0.60000
4.00000 80.00000 0.60000
5.00000 80.00000 3.00000
6.00000 80.00000 3.00000
7.00000 80.00000 3.00000
8.00000 80.00000 3.00000
9.00000 80.00000 3.00000
10.00000 80.00000 3.00000
11.00000 80.00000 3.00000
12.00000 80.00000 3.00000
13.00000 80.00000 3.00000
14.00000 80.00000 3.00000
15.00000 80.00000 3.00000
16.00000 80.00000 3.00000
17.00000 80.00000 3.00000
18.00000 80.00000 3.00000
19.00000 80.00000 3.00000
20.00000 80.00000 3.00000
21.00000 80.00000 NaN
22.00000 80.00000 NaN
23.00000 80.00000 NaN
24.00000 80.00000 NaN
25.00000 80.00000 NaN
26.00000 80.00000 NaN
27.00000 80.00000 NaN
28.00000 80.00000 NaN
29.00000 80.00000 NaN
30.00000 80.00000 NaN
31.00000 80.00000 NaN
32.00000 80.00000 NaN
33.00000 80.00000 NaN
34.00000 80.00000 NaN
35.00000 80.00000 NaN
36.00000 80.00000 NaN
37.00000 80.00000 NaN
38.00000 80.00000 NaN
39.00000 80.00000 NaN
40.00000 80.00000 NaN
41.00000 80.00000 NaN
42.00000 80.00000 NaN
43.00000 80.00000 NaN
44.00000 80.00000 NaN
45.00000 80.00000 NaN
46.00000 80.00000 NaN
47.00000 80.00000 NaN
48.00000 80.00000 NaN
49.00000 80.00000 NaN
50.00000 80.00000 NaN
51.00000 80.00000 NaN
52.00000 80.00000 NaN
53.00000 80.00000 NaN
54.00000 80.00000 NaN
55.00000 80.00000 NaN
56.00000 80.00000 NaN
57.00000 80.00000 NaN
58.00000 80.00000 NaN
59.00000 80.00000 NaN
60.00000 80.00000 NaN
61.00000 80.00000 NaN
62.00000 80.00000 NaN
63.00000 80.00000 NaN
64.00000 80.00000 NaN
65.00000 80.00000 NaN
66.00000 80.00000 NaN
67.00000 80.00000 NaN
68.00000 80.00000 NaN
69.00000 80.00000 NaN
70.00000 80.00000 NaN
71.00000 80.00000 NaN
72.00000 80.00000 NaN
73.00000 80.00000 NaN
74.00000 80.00000 NaN
75.00000 80.00000 NaN
76.00000 80.00000 NaN
77.00000 80.00000 NaN
78.00000 80.00000 NaN
79.00000 80.00000 NaN
80.00000 80.00000 NaN
81.00000 80.00000 NaN
82.00000 80.00000 NaN
83.00000 80.00000 NaN
84.00000 80.00000 NaN
85.00000 80.00000 NaN
86.00000 80.00000 NaN
87.00000 80.00000 NaN
88.00000 80.00000 NaN
89.00000 80.00000 NaN
90.00000 80.00000 NaN
91.00000 80.00000 NaN
92.00000 80.00000 NaN
93.00000 80.00000 NaN
94.00000 80.00000 NaN
95.00000 80.00000 NaN
96.00000 80.00000 NaN
97.00000 80.00000 NaN
98.00000 80.00000 NaN
99.00000 80.00000 NaN
100.00000 80.00000 NaN

0.00000 81.00000 NaN
1.00000 81.00000 0.60000
2.00000 81.00000 0.60000
3.00000 81.00000 0.60000
4.00000 81.00000 0.60000
5.00000 81.00000 3.00000
6.00000 81.00000 3.00000
7.00000 81.00000 3.00000
8.00000 81.00000 3.00000
9.00000 81.00000 3.00000
10.00000 81.00000 3.00000
11.00000 81.00000 3.00000
12.00000 81.00000 3.00000
13.00000 81.00000 3.00000
14.00000 81.00000 3.00000
15.00000 81.00000 3.00000
16.00000 81.00000 3.00000
17.00000 81.00000 3.00000
18.00000 81.00000 3.00000
19.00000 81.00000 3.00000
20.00000 81.00000 NaN
21.00000 81.00000 NaN
22.00000 81.00000 NaN
23.00000 81.00000 NaN
24.00000 81.00000 NaN
25.00000 81.00000 NaN
26.00000 81.00000 NaN
27.00000 81.00000 NaN
28.00000 81.00000 NaN
29.00000 81.00000 NaN
30.00000 81.00000 NaN
31.00000 81.00000 NaN
32.00000 81.00000 NaN
33.00000 81.00000 NaN
34.00000 81.00000 NaN
35.00000 81.00000 NaN
36.00000 81.00000 NaN
37.00000 81.00000 NaN
38.00000 81.00000 NaN
39.00000 81.00000 NaN
40.00000 81.00000 NaN
41.00000 81.00000 NaN
42.00000 81.00000 NaN
43.00000 81.00000 NaN
44.00000 81.00000 NaN
45.00000 81.00000 NaN
46.00000 81.00000 NaN
47.00000 81.00000 NaN
48.00000 81.00000 NaN
49.00000 81.00000 NaN
50.00000 81.00000 NaN
51.00000 81.00000 NaN
52.00000 81.00000 NaN
53.00000 81.00000 NaN
54.00000 81.00000 NaN
55.00000 81.00000 NaN
56.00000 81.00000 NaN
57.00000 81.00000 NaN
58.00000 81.00000 NaN
59.00000 81.00000 NaN
60.00000 81.00000 NaN
61.00000 81.00000 NaN
62.00000 81.00000 NaN
63.00000 81.00000 NaN
64.00000 81.00000 NaN
65.00000 81.00000 NaN
66.00000 81.00000 NaN
67.00000 81.00000 NaN
68.00000 81.00000 NaN
69.00000 81.00000 NaN
70.00000 81.00000 NaN
71.00000 81.00000 NaN
72.00000 81.00000 NaN
73.00000 81.00000 NaN
74.00000 81.00000 NaN
75.00000 81.00000 NaN
76.00000 81.00000 NaN
77.00000 81.00000 NaN
78.00000 81.00000 NaN
79.00000 81.00000 NaN
80.00000 81.00000 NaN
81.00000 81.00000 NaN
82.00000 81.00000 NaN
83.00000 81.00000 NaN
84.00000 81.00000 NaN
85.00000 81.00000 NaN
86.00000 81.00000 NaN
87.00000 81.00000 NaN
88.00000 81.00000 NaN
89.00000 81.00000 NaN
90.00000 81.00000 NaN
91.00000 81.00000 NaN
92.00000 81.00000 NaN
93.00000 81.00000 NaN
94.00000 81.00000 NaN
95.00000 81.00000 NaN
96.00000 81.00000 NaN
97.00000 81.00000 NaN
98.00000 81.00000 NaN
99.00000 81.00000 NaN
100.00000 81.00000 NaN

0.00000 82.00000 NaN
1.00000 82.00000 0.60000
2.00000 82.00000 0.60000
3.00000 82.00000 0.60000
4.00000 82.00000 0.60000
5.00000 82.00000 3.00000
6.00000 82.00000 3.00000
7.00000 82.00000 3.00000
8.00000 82.00000 3.00000
9.00000 82.00000 3.00000
10.00000 82.00000 3.00000
11.00000 82.00000 3.00000
12.00000 82.00000 3.00000
13.00000 82.00000 3.00000
14.00000 82.00000 3.00000
15.00000 82.00000 3.00000
16.00000 82.00000 3.00000
17.00000 82.00000 3.00000
18.00000 82.00000 3.00000
19.00000 82.00000 NaN
20.00000 82.00000 NaN
21.00000 82.00000 NaN
22.00000 82.00000 NaN
23.00000 82.00000 NaN
24.00000 82.00000 NaN
25.00000 82.00000 NaN
26.00000 82.00000 NaN
27.00000 82.00000 NaN
28.00000 82.00000 NaN
29.00000 82.00000 NaN
30.00000 82.00000 NaN
31.00000 82.00000 NaN
32.00000 82.00000 NaN
33.00000 82.00000 NaN
34.00000 82.00000 NaN
35.00000 82.00000 NaN
36.00000 82.00000 NaN
37.00000 82.00000 NaN
38.00000 82.00000 NaN
39.00000 82.00000 NaN
40.00000 82.00000 NaN
41.00000 82.00000 NaN
42.00000 82.00000 NaN
43.00000 82.00000 NaN
44.00000 82.00000 NaN
45.00000 82.00000 NaN
46.00000 82.00000 NaN
47.00000 82.00000 NaN
48.00000 82.00000 NaN
49.00000 82.00000 NaN
50.00000 82.00000 NaN
51.00000 82.00000 NaN
52.00000 82.00000 NaN
53.00000 82.00000 NaN
54.00000 82.00000 NaN
55.00000 82.00000 NaN
56.00000 82.00000 NaN
57.00000 82.00000 NaN
58.00000 82.00000 NaN
59.00000 82.00000 NaN
60.00000 82.00000 NaN
61.00000 82.00000 NaN
62.00000 82.00000 NaN
63.00000 82.00000 NaN
64.00000 82.00000 NaN
65.00000 82.00000 NaN
66.00000 82.00000 NaN
67.00000 82.00000 NaN
68.00000 82.00000 NaN
69.00000 82.00000 NaN
70.00000 82.00000 NaN
71.00000 82.00000 NaN
72.00000 82.00000 NaN
73.00000 82.00000 NaN
74.00000 82.00000 NaN
75.00000 82.00000 NaN
76.00000 82.00000 NaN
77.00000 82.00000 NaN
78.00000 82.00000 NaN
79.00000 82.00000 NaN
80.00000 82.00000 NaN
81.00000 82.00000 NaN
82.00000 82.00000 NaN
83.00000 82.00000 NaN
84.00000 82.00000 NaN
85.00000 82.00000 NaN
86.00000 82.00000 NaN
87.00000 82.00000 NaN
88.00000 82.00000 NaN
89.00000 82.00000 NaN
90.00000 82.00000 NaN
91.00000 82.00000 NaN
92.00000 82.00000 NaN
93.00000 82.00000 NaN
94.00000 82.00000 NaN
95.00000 82.00000 NaN
96.00000 82.00000 NaN
97.00000 82.00000 NaN
98.00000 82.00000 NaN
99.00000 82.00000 NaN
100.00000 82.00000 NaN

0.00000 83.00000 NaN
1.00000 83.00000 0.60000
2.00000 83.00000 0.60000
3.00000 83.00000 0.60000
4.00000 83.00000 0.60000
5.00000 83.00000 3.00000
6.00000 83.00000 3.00000
7.00000 83.00000 3.00000
8.00000 83.00000 3.00000
9.00000 83.00000 3.00000
10.00000 83.00000 3.00000
11.00000 83.00000 3.00000
12.00000 83.00000 3.00000
13.00000 83.00000 3.00000
14.00000 83.00000 3.00000
15.00000 83.00000 3.00000
16.00000 83.00000 3.00000
17.00000 83.00000 3.00000
18.00000 83.00000 NaN
19.00000 83.00000 NaN
20.00000 83.00000 NaN
21.00000 83.00000 NaN
22.00000 83.00000 NaN
23.00000 83.00000 NaN
24.00000 83.00000 NaN
25.00000 83.00000 NaN
26.00000 83.00000 NaN
27.00000 83.00000 NaN
28.00000 83.00000 NaN
29.00000 83.00000 NaN
30.00000 83.00000 NaN
31.00000 83.00000 NaN
32.00000 83.00000 NaN
33.00000 83.00000 NaN
34.00000 83.00000 NaN
35.00000 83.00000 NaN
36.00000 83.00000 NaN
37.00000 83.00000 NaN
38.00000 83.00000 NaN
39.00000 83.00000 NaN
40.00000 83.00000 NaN
41.00000 83.00000 NaN
42.00000 83.00000 NaN
43.00000 83.00000 NaN
44.00000 83.00000 NaN
45.00000 83.00000 NaN
46.00000 83.00000 NaN
47.00000 83.00000 NaN
48.00000 83.00000 NaN
49.00000 83.00000 NaN
50.00000 83.00000 NaN
51.00000 83.00000 NaN
52.00000 83.00000 NaN
53.00000 83.00000 NaN
54.00000 83.00000 NaN
55.00000 83.00000 NaN
56.00000 83.00000 NaN
57.00000 83.00000 NaN
58.00000 83.00000 NaN
59.00000 83.00000 NaN
60.00000 83.00000 NaN
61.00000 83.00000 NaN
62.00000 83.00000 NaN
63.00000 83.00000 NaN
64.00000 83.00000 NaN
65.00000 83.00000 NaN
66.00000 83.00000 NaN
67.00000 83.00000 NaN
68.00000 83.00000 NaN
69.00000 83.00000 NaN
70.00000 83.00000 NaN
71.00000 83.00000 NaN
72.00000 83.00000 NaN
73.00000 83.00000 NaN
74.00000 83.00000 NaN
75.00000 83.00000 NaN
76.00000 83.00000 NaN
77.00000 83.00000 NaN
78.00000 83.00000 NaN
79.00000 83.00000 NaN
80.00000 83.00000 NaN
81.00000 83.00000 NaN
82.00000 83.00000 NaN
83.00000 83.00000 NaN
84.00000 83.00000 NaN
85.00000 83.00000 NaN
86.00000 83.00000 NaN
87.00000 83.00000 NaN
88.00000 83.00000 NaN
89.00000 83.00000 NaN
90.00000 83.00000 NaN
91.00000 83.00000 NaN
92.00000 83.00000 NaN
93.00000 83.00000 NaN
94.00000 83.00000 NaN
95.00000 83.00000 NaN
96.00000 83.00000 NaN
97.00000 83.00000 NaN
98.00000 83.00000 NaN
99.00000 83.00000 NaN
100.00000 83.00000 NaN

0.00000 84.00000 NaN
1.00000 84.00000 0.60000
2.00000 84.00000 0.60000
3.00000 84.00000 0.60000
4.00000 84.00000 0.60000
5.00000 84.00000 3.00000
6.00000 84.00000 3.00000
7.00000 84.00000 3.00000
8.00000 84.00000 3.00000
9.00000 84.00000 3.00000
10.00000 84.00000 3.00000
11.00000 84.00000 3.00000
12.00000 84.00000 3.00000
13.00000 84.00000 3.00000
14.00000 84.00000 3.00000
15.00000 84.00000 3.00000
16.00000 84.00000 3.00000
17.00000 84.00000 NaN
18.00000 84.00000 NaN
19.00000 84.00000 NaN
20.00000 84.00000 NaN
21.00000 84.00000 NaN
22.00000 84.00000 NaN
23.00000 84.00000 NaN
24.00000 84.00000 NaN
25.00000 84.00000 NaN
26.00000 84.00000 NaN
27.00000 84.00000 NaN
28.00000 84.00000 NaN
29.00000 84.00000 NaN
30.00000 84.00000 NaN
31.00000 84.00000 NaN
32.00000 84.00000 NaN
33.00000 84.00000 NaN
34.00000 84.00000 NaN
35.00000 84.00000 NaN
36.00000 84.00000 NaN
37.00000 84.00000 NaN
38.00000 84.00000 NaN
39.00000 84.00000 NaN
40.00000 84.00000 NaN
41.00000 84.00000 NaN
42.00000 84.00000 NaN
43.00000 84.00000 NaN
44.00000 84.00000 NaN
45.00000 84.00000 NaN
46.00000 84.00000 NaN
47.00000 84.00000 NaN
48.00000 84.00000 NaN
49.00000 84.00000 NaN
50.00000 84.00000 NaN
51.00000 84.00000 NaN
52.00000 84.00000 NaN
53.00000 84.00000 NaN
54.00000 84.00000 NaN
55.00000 84.00000 NaN
56.00000 84.00000 NaN
57.00000 84.00000 NaN
58.00000 84.00000 NaN
59.00000 84.00000 NaN
60.00000 84.00000 NaN
61.00000 84.00000 NaN
62.00000 84.00000 NaN
63.00000 84.00000 NaN
64.00000 84.00000 NaN
65.00000 84.00000 NaN
66.00000 84.00000 NaN
67.00000 84.00000 NaN
68.00000 84.00000 NaN
69.00000 84.00000 NaN
70.00000 84.00000 NaN
71.00000 84.00000 NaN
72.00000 84.00000 NaN
73.00000 84.00000 NaN
74.00000 84.00000 NaN
75.00000 84.00000 NaN
76.00000 84.00000 NaN
77.00000 84.00000 NaN
78.00000 84.00000 NaN
79.00000 84.00000 NaN
80.00000 84.00000 NaN
81.00000 84.00000 NaN
82.00000 84.00000 NaN
83.00000 84.00000 NaN
84.00000 84.00000 NaN
85.00000 84.00000 NaN
86.00000 84.00000 NaN
87.00000 84.00000 NaN
88.00000 84.00000 NaN
89.00000 84.00000 NaN
90.00000 84.00000 NaN
91.00000 84.00000 NaN
92.00000 84.00000 NaN
93.00000 84.00000 NaN
94.00000 84.00000 NaN
95.00000 84.00000 NaN
96.00000 84.00000 NaN
97.00000 84.00000 NaN
98.00000 84.00000 NaN
99.00000 84.00000 NaN
100.00000 84.00000 NaN

0.00000 85.00000 NaN
1.00000 85.00000 0.60000
2.00000 85.00000 0.60000
3.00000 85.00000 0.60000
4.00000 85.00000 0.60000
5.00000 85.00000 0.60000
6.00000 85.00000 3.00000
7.00000 85.00000 3.00000
8.00000 85.00000 3.00000
9.00000 85.00000 3.00000
10.00000 85.00000 3.00000
11.00000 85.00000 3.00000
12.00000 85.00000 3.00000
13.00000 85.00000 3.00000
14.00000 85.00000 3.00000
15.00000 85.00000 3.00000
16.00000 85.00000 NaN
17.00000 85.00000 NaN
18.00000 85.00000 NaN
19.00000 85.00000 NaN
20.00000 85.00000 NaN
21.00000 85.00000 NaN
22.00000 85.00000 NaN
23.00000 85.00000 NaN
24.00000 85.00000 NaN
25.00000 85.00000 NaN
26.00000 85.00000 NaN
27.00000 85.00000 NaN
28.00000 85.00000 NaN
29.00000 85.00000 NaN
30.00000 85.00000 NaN
31.00000 85.00000 NaN
32.00000 85.00000 NaN
33.00000 85.00000 NaN
34.00000 85.00000 NaN
35.00000 85.00000 NaN
36.00000 85.00000 NaN
37.00000 85.00000 NaN
38.00000 85.00000 NaN
39.00000 85.00000 NaN
40.00000 85.00000 NaN
41.00000 85.00000 NaN
42.00000 85.00000 NaN
43.00000 85.00000 NaN
44.00000 85.00000 NaN
45.00000 85.00000 NaN
46.00000 85.00000 NaN
47.00000 85.00000 NaN
48.00000 85.00000 NaN
49.00000 85.00000 NaN
50.00000 85.00000 NaN
51.00000 85.00000 NaN
52.00000 85.00000 NaN
53.00000 85.00000 NaN
54.00000 85.00000 NaN
55.00000 85.00000 NaN
56.00000 85.00000 NaN
57.00000 85.00000 NaN
58.00000 85.00000 NaN
59.00000 85.00000 NaN
60.00000 85.00000 NaN
61.00000 85.00000 NaN
62.00000 85.00000 NaN
63.00000 85.00000 NaN
64.00000 85.00000 NaN
65.00000 85.00000 NaN
66.00000 85.00000 NaN
67.00000 85.00000 NaN
68.00000 85.00000 NaN
69.00000 85.00000 NaN
70.00000 85.00000 NaN
71.00000 85.00000 NaN
72.00000 85.00000 NaN
73.00000 85.00000 NaN
74.00000 85.00000 NaN
75.00000 85.00000 NaN
76.00000 85.00000 NaN
77.00000 85.00000 NaN
78.00000 85.00000 NaN
79.00000 85.00000 NaN
80.00000 85.00000 NaN
81.00000 85.00000 NaN
82.00000 85.00000 NaN
83.00000 85.00000 NaN
84.00000 85.00000 NaN
85.00000 85.00000 NaN
86.00000 85.00000 NaN
87.00000 85.00000 NaN
88.00000 85.00000 NaN
89.00000 85.00000 NaN
90.00000 85.00000 NaN
91.00000 85.00000 NaN
92.00000 85.00000 NaN
93.00000 85.00000 NaN
94.00000 85.00000 NaN
95.00000 85.00000 NaN
96.00000 85.00000 NaN
97.00000 85.00000 NaN
98.00000 85.00000 NaN
99.00000 85.00000 NaN
100.00000 85.00000 NaN

0.00000 86.00000 NaN
1.00000 86.00000 0.60000
2.00000 86.00000 0.60000
3.00000 86.00000 0.60000
4.00000 86.00000 0.60000
5.00000 86.00000 0.60000
6.00000 86.00000 3.00000
7.00000 86.00000 3.00000
8.00000 86.00000 3.00000
9.00000 86.00000 3.00000
10.00000 86.00000 3.00000
11.00000 86.00000 3.00000
12.00000 86.00000 3.00000
13.00000 86.00000 3.00000
14.00000 86.00000 3.00000
15.00000 86.00000 NaN
16.00000 86.00000 NaN
17.00000 86.00000 NaN
18.00000 86.00000 NaN
19.00000 86.00000 NaN
20.00000 86.00000 NaN
21.00000 86.00000 NaN
22.00000 86.00000 NaN
23.00000 86.00000 NaN
24.00000 86.00000 NaN
25.00000 86.00000 NaN
26.00000 86.00000 NaN
27.00000 86.00000 NaN
28.00000 86.00000 NaN
29.00000 86.00000 NaN
30.00000 86.00000 NaN
31.00000 86.00000 NaN
32.00000 86.00000 NaN
33.00000 86.00000 NaN
34.00000 86.00000 NaN
35.00000 86.00000 NaN
36.00000 86.00000 NaN
37.00000 86.00000 NaN
38.00000 86.00000 NaN
39.00000 86.00000 NaN
40.00000 86.00000 NaN
41.00000 86.00000 NaN
42.00000 86.00000 NaN
43.00000 86.00000 NaN
44.00000 86.00000 NaN
45.00000 86.00000 NaN
46.00000 86.00000 NaN
47.00000 86.00000 NaN
48.00000 86.00000 NaN
49.00000 86.00000 NaN
50.00000 86.00000 NaN
51.00000 86.00000 NaN
52.00000 86.00000 NaN
53.00000 86.00000 NaN
54.00000 86.00000 NaN
55.00000 86.00000 NaN
56.00000 86.00000 NaN
57.00000 86.00000 NaN
58.00000 86.00000 NaN
59.00000 86.00000 NaN
60.00000 86.00000 NaN
61.00000 86.00000 NaN
62.00000 86.00000 NaN
63.00000 86.00000 NaN
64.00000 86.00000 NaN
65.00000 86.00000 NaN
66.00000 86.00000 NaN
67.00000 86.00000 NaN
68.00000 86.00000 NaN
69.00000 86.00000 NaN
70.00000 86.00000 NaN
71.00000 86.00000 NaN
72.00000 86.00000 NaN
73.00000 86.00000 NaN
74.00000 86.00000 NaN
75.00000 86.00000 NaN
76.00000 86.00000 NaN
77.00000 86.00000 NaN
78.00000 86.00000 NaN
79.00000 86.00000 NaN
80.00000 86.00000 NaN
81.00000 86.00000 NaN
82.00000 86.00000 NaN
83.00000 86.00000 NaN
84.00000 86.00000 NaN
85.00000 86.00000 NaN
86.00000 86.00000 NaN
87.00000 86.00000 NaN
88.00000 86.00000 NaN
89.00000 86.00000 NaN
90.00000 86.00000 NaN
91.00000 86.00000 NaN
92.00000 86.00000 NaN
93.00000 86.00000 NaN
94.00000 86.00000 NaN
95.00000 86.00000 NaN
96.00000 86.00000 NaN
97.00000 86.00000 NaN
98.00000 86.00000 NaN
99.00000 86.00000 NaN
100.00000 86.00000 NaN

0.00000 87.00000 NaN
1.00000 87.00000 0.60000
2.00000 87.00000 0.60000
3.00000 87.00000 0.60000
4.00000 87.00000 0.60000
5.00000 87.00000 0.60000
6.00000 87.00000 3.00000
7.00000 87.00000 3.00000
8.00000 87.00000 3.00000
9.00000 87.00000 3.00000
10.00000 87.00000 3.00000
11.00000 87.00000 3.00000
12.00000 87.00000 3.00000
13.00000 87.00000 3.00000
14.00000 87.00000 NaN
15.00000 87.00000 NaN
16.00000 87.00000 NaN
17.00000 87.00000 NaN
18.00000 87.00000 NaN
19.00000 87.00000 NaN
20.00000 87.00000 NaN
21.00000 87.00000 NaN
22.00000 87.00000 NaN
23.00000 87.00000 NaN
24.00000 87.00000 NaN
25.00000 87.00000 NaN
26.00000 87.00000 NaN
27.00000 87.00000 NaN
28.00000 87.00000 NaN
29.00000 87.00000 NaN
30.00000 87.00000 NaN
31.00000 87.00000 NaN
32.00000 87.00000 NaN
33.00000 87.00000 NaN
34.00000 87.00000 NaN
35.00000 87.00000 NaN
36.00000 87.00000 NaN
37.00000 87.00000 NaN
38.00000 87.00000 NaN
39.00000 87.00000 NaN
40.00000 87.00000 NaN
41.00000 87.00000 NaN
42.00000 87.00000 NaN
43.00000 87.00000 NaN
44.00000 87.00000 NaN
45.00000 87.00000 NaN
46.00000 87.00000 NaN
47.00000 87.00000 NaN
48.00000 87.00000 NaN
49.00000 87.00000 NaN
50.00000 87.00000 NaN
51.00000 87.00000 NaN
52.00000 87.00000 NaN
53.00000 87.00000 NaN
54.00000 87.00000 NaN
55.00000 87.00000 NaN
56.00000 87.00000 NaN
57.00000 87.00000 NaN
58.00000 87.00000 NaN
59.00000 87.00000 NaN
60.00000 87.00000 NaN
61.00000 87.00000 NaN
62.00000 87.00000 NaN
63.00000 87.00000 NaN
64.00000 87.00000 NaN
65.00000 87.00000 NaN
66.00000 87.00000 NaN
67.00000 87.00000 NaN
68.00000 87.00000 NaN
69.00000 87.00000 NaN
70.00000 87.00000 NaN
71.00000 87.00000 NaN
72.00000 87.00000 NaN
73.00000 87.00000 NaN
74.00000 87.00000 NaN
75.00000 87.00000 NaN
76.00000 87.00000 NaN
77.00000 87.00000 NaN
78.00000 87.00000 NaN
79.00000 87.00000 NaN
80.00000 87.00000 NaN
81.00000 87.00000 NaN
82.00000 87.00000 NaN
83.00000 87.00000 NaN
84.00000 87.00000 NaN
85.00000 87.00000 NaN
86.00000 87.00000 NaN
87.00000 87.00000 NaN
88.00000 87.00000 NaN
89.00000 87.00000 NaN
90.00000 87.00000 NaN
91.00000 87.00000 NaN
92.00000 87.00000 NaN
93.00000 87.00000 NaN
94.00000 87.00000 NaN
95.00000 87.00000 NaN
96.00000 87.00000 NaN
97.00000 87.00000 NaN
98.00000 87.00000 NaN
99.00000 87.00000 NaN
100.00000 87.00000 NaN

0.00000 88.00000 NaN
1.00000 88.00000 0.60000
2.00000 88.00000 0.60000
3.00000 88.00000 0.60000
4.00000 88.00000 0.60000
5.00000 88.00000 0.60000
6.00000 88.00000 3.00000
7.00000 88.00000 3.00000
8.00000 88.00000 3.00000
9.00000 88.00000 3.00000
10.00000 88.00000 3.00000
11.00000 88.00000 3.00000
12.00000 88.00000 3.00000
13.00000 88.00000 NaN
14.00000 88.00000 NaN
15.00000 88.00000 NaN
16.00000 88.00000 NaN
17.00000 88.00000 NaN
18.00000 88.00000 NaN
19.00000 88.00000 NaN
20.00000 88.00000 NaN
21.00000 88.00000 NaN
22.00000 88.00000 NaN
23.00000 88.00000 NaN
24.00000 88.00000 NaN
25.00000 88.00000 NaN
26.00000 88.00000 NaN
27.00000 88.00000 NaN
28.00000 88.00000 NaN
29.00000 88.00000 NaN
30.00000 88.00000 NaN
31.00000 88.00000 NaN
32.00000 88.00000 NaN
33.00000 88.00000 NaN
34.00000 88.00000 NaN
35.00000 88.00000 NaN
36.00000 88.00000 NaN
37.00000 88.00000 NaN
38.00000 88.00000 NaN
39.00000 88.00000 NaN
40.00000 88.00000 NaN
41.00000 88.00000 NaN
42.00000 88.00000 NaN
43.00000 88.00000 NaN
44.00000 88.00000 NaN
45.00000 88.00000 NaN
46.00000 88.00000 NaN
47.00000 88.00000 NaN
48.00000 88.00000 NaN
49.00000 88.00000 NaN
50.00000 88.00000 NaN
51.00000 88.00000 NaN
52.00000 88.00000 NaN
53.00000 88.00000 NaN
54.00000 88.00000 NaN
55.00000 88.00000 NaN
56.00000 88.00000 NaN
57.00000 88.00000 NaN
58.00000 88.00000 NaN
59.00000 88.00000 NaN
60.00000 88.00000 NaN
61.00000 88.00000 NaN
62.00000 88.00000 NaN
63.00000 88.00000 NaN
64.00000 88.00000 NaN
65.00000 88.00000 NaN
66.00000 88.00000 NaN
67.00000 88.00000 NaN
68.00000 88.00000 NaN
69.00000 88.00000 NaN
70.00000 88.00000 NaN
71.00000 88.00000 NaN
72.00000 88.00000 NaN
73.00000 88.00000 NaN
74.00000 88.00000 NaN
75.00000 88.00000 NaN
76.00000 88.00000 NaN
77.00000 88.00000 NaN
78.00000 88.00000 NaN
79.00000 88.00000 NaN
80.00000 88.00000 NaN
81.00000 88.00000 NaN
82.00000 88.00000 NaN
83.00000 88.00000 NaN
84.00000 88.00000 NaN
85.00000 88.00000 NaN
86.00000 88.00000 NaN
87.00000 88.00000 NaN
88.00000 88.00000 NaN
89.00000 88.00000 NaN
90.00000 88.00000 NaN
91.00000 88.00000 NaN
92.00000 88.00000 NaN
93.00000 88.00000 NaN
94.00000 88.00000 NaN
95.00000 88.00000 NaN
96.00000 88.00000 NaN
97.00000 88.00000 NaN
98.00000 88.00000 NaN
99.00000 88.00000 NaN
100.00000 88.00000 NaN

0.00000 89.00000 NaN
1.00000 89.00000 0.60000
2.00000 89.00000 0.60000
3.00000 89.00000 0.60000
4.00000 89.00000 0.60000
5.00000 89.00000 0.60000
6.00000 89.00000 3.00000
7.00000 89.00000 3.00000
8.00000 89.00000 3.00000
9.00000 89.00000 3.00000
10.00000 89.00000 3.00000
11.00000 89.00000 3.00000
12.00000 89.00000 NaN
13.00000 89.00000 NaN
14.00000 89.00000 NaN
15.00000 89.00000 NaN
16.00000 89.00000 NaN
17.00000 89.00000 NaN
18.00000 89.00000 NaN
19.00000 89.00000 NaN
20.00000 89.00000 NaN
21.00000 89.00000 NaN
22.00000 89.00000 NaN
23.00000 89.00000 NaN
24.00000 89.00000 NaN
25.00000 89.00000 NaN
26.00000 89.00000 NaN
27.00000 89.00000 NaN
28.00000 89.00000 NaN
29.00000 89.00000 NaN
30.00000 89.00000 NaN
31.00000 89.00000 NaN
32.00000 89.00000 NaN
33.00000 89.00000 NaN
34.00000 89.00000 NaN
35.00000 89.00000 NaN
36.00000 89.00000 NaN
37.00000 89.00000 NaN
38.00000 89.00000 NaN
39.00000 89.00000 NaN
40.00000 89.00000 NaN
41.00000 89.00000 NaN
42.00000 89.00000 NaN
43.00000 89.00000 NaN
44.00000 89.00000 NaN
45.00000 89.00000 NaN
46.00000 89.00000 NaN
47.00000 89.00000 NaN
48.00000 89.00000 NaN
49.00000 89.00000 NaN
50.00000 89.00000 NaN
51.00000 89.00000 NaN
52.00000 89.00000 NaN
53.00000 89.00000 NaN
54.00000 89.00000 NaN
55.00000 89.00000 NaN
56.00000 89.00000 NaN
57.00000 89.00000 NaN
58.00000 89.00000 NaN
59.00000 89.00000 NaN
60.00000 89.00000 NaN
61.00000 89.00000 NaN
62.00000 89.00000 NaN
63.00000 89.00000 NaN
64.00000 89.00000 NaN
65.00000 89.00000 NaN
66.00000 89.00000 NaN
67.00000 89.00000 NaN
68.00000 89.00000 NaN
69.00000 89.00000 NaN
70.00000 89.00000 NaN
71.00000 89.00000 NaN
72.00000 89.00000 NaN
73.00000 89.00000 NaN
74.00000 89.00000 NaN
75.00000 89.00000 NaN
76.00000 89.00000 NaN
77.00000 89.00000 NaN
78.00000 89.00000 NaN
79.00000 89.00000 NaN
80.00000 89.00000 NaN
81.00000 89.00000 NaN
82.00000 89.00000 NaN
83.00000 89.00000 NaN
84.00000 89.00000 NaN
85.00000 89.00000 NaN
86.00000 89.00000 NaN
87.00000 89.00000 NaN
88.00000 89.00000 NaN
89.00000 89.00000 NaN
90.00000 89.00000 NaN
91.00000 89.00000 NaN
92.00000 89.00000 NaN
93.00000 89.00000 NaN
94.00000 89.00000 NaN
95.00000 89.00000 NaN
96.00000 89.00000 NaN
97.00000 89.00000 NaN
98.00000 89.00000 NaN
99.00000 89.00000 NaN
100.00000 89.00000 NaN

0.00000 90.00000 NaN
1.00000 90.00000 0.60000
2.00000 90.00000 0.60000
3.00000 90.00000 0.60000
4.00000 90.00000 0.60000
5.00000 90.00000 0.60000
6.00000 90.00000 3.00000
7.00000 90.00000 3.00000
8.00000 90.00000 3.00000
9.00000 90.00000 3.00000
10.00000 90.00000 3.00000
11.00000 90.00000 NaN
12.00000 90.00000 NaN
13.00000 90.00000 NaN
14.00000 90.00000 NaN
15.00000 90.00000 NaN
16.00000 90.00000 NaN
17.00000 90.00000 NaN
18.00000 90.00000 NaN
19.00000 90.00000 NaN
20.00000 90.00000 NaN
21.00000 90.00000 NaN
22.00000 90.00000 NaN
23.00000 90.00000 NaN
24.00000 90.00000 NaN
25.00000 90.00000 NaN
26.00000 90.00000 NaN
27.00000 90.00000 NaN
28.00000 90.00000 NaN
29.00000 90.00000 NaN
30.00000 90.00000 NaN
31.00000 90.00000 NaN
32.00000 90.00000 NaN
33.00000 90.00000 NaN
34.00000 90.00000 NaN
35.00000 90.00000 NaN
36.00000 90.00000 NaN
37.00000 90.00000 NaN
38.00000 90.00000 NaN
39.00000 90.00000 NaN
40.00000 90.00000 NaN
41.00000 90.00000 NaN
42.00000 90.00000 NaN
43.00000 90.00000 NaN
44.00000 90.00000 NaN
45.00000 90.00000 NaN
46.00000 90.00000 NaN
47.00000 90.00000 NaN
48.00000 90.00000 NaN
49.00000 90.00000 NaN
50.00000 90.00000 NaN
51.00000 90.00000 NaN
52.00000 90.00000 NaN
53.00000 90.00000 NaN
54.00000 90.00000 NaN
55.00000 90.00000 NaN
56.00000 90.00000 NaN
57.00000 90.00000 NaN
58.00000 90.00000 NaN
59.00000 90.00000 NaN
60.00000 90.00000 NaN
61.00000 90.00000 NaN
62.00000 90.00000 NaN
63.00000 90.00000 NaN
64.00000 90.00000 NaN
65.00000 90.00000 NaN
66.00000 90.00000 NaN
67.00000 90.00000 NaN
68.00000 90.00000 NaN
69.00000 90.00000 NaN
70.00000 90.00000 NaN
71.00000 90.00000 NaN
72.00000 90.00000 NaN
73.00000 90.00000 NaN
74.00000 90.00000 NaN
75.00000 90.00000 NaN
76.00000 90.00000 NaN
77.00000 90.00000 NaN
78.00000 90.00000 NaN
79.00000 90.00000 NaN
80.00000 90.00000 NaN
81.00000 90.00000 NaN
82.00000 90.00000 NaN
83.00000 90.00000 NaN
84.00000 90.00000 NaN
85.00000 90.00000 NaN
86.00000 90.00000 NaN
87.00000 90.00000 NaN
88.00000 90.00000 NaN
89.00000 90.00000 NaN
90.00000 90.00000 NaN
91.00000 90.00000 NaN
92.00000 90.00000 NaN
93.00000 90.00000 NaN
94.00000 90.00000 NaN
95.00000 90.00000 NaN
96.00000 90.00000 NaN
97.00000 90.00000 NaN
98.00000 90.00000 NaN
99.00000 90.00000 NaN
100.00000 90.00000 NaN

0.00000 91.00000 NaN
1.00000 91.00000 0.60000
2.00000 91.00000 0.60000
3.00000 91.00000 0.60000
4.00000 91.00000 0.60000
5.00000 91.00000 0.60000
6.00000 91.00000 3.00000
7.00000 91.00000 3.00000
8.00000 91.00000 3.00000
9.00000 91.00000 3.00000
10.00000 91.00000 NaN
11.00000 91.00000 NaN
12.00000 91.00000 NaN
13.00000 91.00000 NaN
14.00000 91.00000 NaN
15.00000 91.00000 NaN
16.00000 91.00000 NaN
17.00000 91.00000 NaN
18.00000 91.00000 NaN
19.00000 91.00000 NaN
20.00000 91.00000 NaN
21.00000 91.00000 NaN
22.00000 91.00000 NaN
23.00000 91.00000 NaN
24.00000 91.00000 NaN
25.00000 91.00000 NaN
26.00000 91.00000 NaN
27.00000 91.00000 NaN
28.00000 91.00000 NaN
29.00000 91.00000 NaN
30.00000 91.00000 NaN
31.00000 91.00000 NaN
32.00000 91.00000 NaN
33.00000 91.00000 NaN
34.00000 91.00000 NaN
35.00000 91.00000 NaN
36.00000 91.00000 NaN
37.00000 91.00000 NaN
38.00000 91.00000 NaN
39.00000 91.00000 NaN
40.00000 91.00000 NaN
41.00000 91.00000 NaN
42.00000 91.00000 NaN
43.00000 91.00000 NaN
44.00000 91.00000 NaN
45.00000 91.00000 NaN
46.00000 91.00000 NaN
47.00000 91.00000 NaN
48.00000 91.00000 NaN
49.00000 91.00000 NaN
50.00000 91.00000 NaN
51.00000 91.00000 NaN
52.00000 91.00000 NaN
53.00000 91.00000 NaN
54.00000 91.00000 NaN
55.00000 91.00000 NaN
56.00000 91.00000 NaN
57.00000 91.00000 NaN
58.00000 91.00000 NaN
59.00000 91.00000 NaN
60.00000 91.00000 NaN
61.00000 91.00000 NaN
62.00000 91.00000 NaN
63.00000 91.00000 NaN
64.00000 91.00000 NaN
65.00000 91.00000 NaN
66.00000 91.00000 NaN
67.00000 91.00000 NaN
68.00000 91.00000 NaN
69.00000 91.00000 NaN
70.00000 91.00000 NaN
71.00000 91.00000 NaN
72.00000 91.00000 NaN
73.00000 91.00000 NaN
74.00000 91.00000 NaN
75.00000 91.00000 NaN
76.00000 91.00000 NaN
77.00000 91.00000 NaN
78.00000 91.00000 NaN
79.00000 91.00000 NaN
80.00000 91.00000 NaN
81.00000 91.00000 NaN
82.00000 91.00000 NaN
83.00000 91.00000 NaN
84.00000 91.00000 NaN
85.00000 91.00000 NaN
86.00000 91.00000 NaN
87.00000 91.00000 NaN
88.00000 91.00000 NaN
89.00000 91.00000 NaN
90.00000 91.00000 NaN
91.00000 91.00000 NaN
92.00000 91.00000 NaN
93.00000 91.00000 NaN
94.00000 91.00000 NaN
95.00000 91.00000 NaN
96.00000 91.00000 NaN
97.00000 91.00000 NaN
98.00000 91.00000 NaN
99.00000 91.00000 NaN
100.00000 91.00000 NaN

0.00000 92.00000 NaN
1.00000 92.00000 0.60000
2.00000 92.00000 0.60000
3.00000 92.00000 0.60000
4.00000 92.00000 0.60000
5.00000 92.00000 0.60000
6.00000 92.00000 3.00000
7.00000 92.00000 3.00000
8.00000 92.00000 3.00000
9.00000 92.00000 NaN
10.00000 92.00000 NaN
11.00000 92.00000 NaN
12.00000 92.00000 NaN
13.00000 92.00000 NaN
14.00000 92.00000 NaN
15.00000 92.00000 NaN
16.00000 92.00000 NaN
17.00000 92.00000 NaN
18.00000 92.00000 NaN
19.00000 92.00000 NaN
20.00000 92.00000 NaN
21.00000 92.00000 NaN
22.00000 92.00000 NaN
23.00000 92.00000 NaN
24.00000 92.00000 NaN
25.00000 92.00000 NaN
26.00000 92.00000 NaN
27.00000 92.00000 NaN
28.00000 92.00000 NaN
29.00000 92.00000 NaN
30.00000 92.00000 NaN
31.00000 92.00000 NaN
32.00000 92.00000 NaN
33.00000 92.00000 NaN
34.00000 92.00000 NaN
35.00000 92.00000 NaN
36.00000 92.00000 NaN
37.00000 92.00000 NaN
38.00000 92.00000 NaN
39.00000 92.00000 NaN
40.00000 92.00000 NaN
41.00000 92.00000 NaN
42.00000 92.00000 NaN
43.00000 92.00000 NaN
44.00000 92.00000 NaN
45.00000 92.00000 NaN
46.00000 92.00000 NaN
47.00000 92.00000 NaN
48.00000 92.00000 NaN
49.00000 92.00000 NaN
50.00000 92.00000 NaN
51.00000 92.00000 NaN
52.00000 92.00000 NaN
53.00000 92.00000 NaN
54.00000 92.00000 NaN
55.00000 92.00000 NaN
56.00000 92.00000 NaN
57.00000 92.00000 NaN
58.00000 92.00000 NaN
59.00000 92.00000 NaN
60.00000 92.00000 NaN
61.00000 92.00000 NaN
62.00000 92.00000 NaN
63.00000 92.00000 NaN
64.00000 92.00000 NaN
65.00000 92.00000 NaN
66.00000 92.00000 NaN
67.00000 92.00000 NaN
68.00000 92.00000 NaN
69.00000 92.00000 NaN
70.00000 92.00000 NaN
71.00000 92.00000 NaN
72.00000 92.00000 NaN
73.00000 92.00000 NaN
74.00000 92.00000 NaN
75.00000 92.00000 NaN
76.00000 92.00000 NaN
77.00000 92.00000 NaN
78.00000 92.00000 NaN
79.00000 92.00000 NaN
80.00000 92.00000 NaN
81.00000 92.00000 NaN
82.00000 92.00000 NaN
83.00000 92.00000 NaN
84.00000 92.00000 NaN
85.00000 92.00000 NaN
86.00000 92.00000 NaN
87.00000 92.00000 NaN
88.00000 92.00000 NaN
89.00000 92.00000 NaN
90.00000 92.00000 NaN
91.00000 92.00000 NaN
92.00000 92.00000 NaN
93.00000 92.00000 NaN
94.00000 92.00000 NaN
95.00000 92.00000 NaN
96.00000 92.00000 NaN
97.00000 92.00000 NaN
98.00000 92.00000 NaN
99.00000 92.00000 NaN
100.00000 92.00000 NaN

0.00000 93.00000 NaN
1.00000 93.00000 0.60000
2.00000 93.00000 0.60000
3.00000 93.00000 0.60000
4.00000 93.00000 0.60000
5.00000 93.00000 0.60000
6.00000 93.00000 3.00000
7.00000 93.00000 3.00000
8.00000 93.00000 NaN
9.00000 93.00000 NaN
10.00000 93.00000 NaN
11.00000 93.00000 NaN
12.00000 93.00000 NaN
13.00000 93.00000 NaN
14.00000 93.00000 NaN
15.00000 93.00000 NaN
16.00000 93.00000 NaN
17.00000 93.00000 NaN
18.00000 93.00000 NaN
19.00000 93.00000 NaN
20.00000 93.00000 NaN
21.00000 93.00000 NaN
22.00000 93.00000 NaN
23.00000 93.00000 NaN
24.00000 93.00000 NaN
25.00000 93.00000 NaN
26.00000 93.00000 NaN
27.00000 93.00000 NaN
28.00000 93.00000 NaN
29.00000 93.00000 NaN
30.00000 93.00000 NaN
31.00000 93.00000 NaN
32.00000 93.00000 NaN
33.00000 93.00000 NaN
34.00000 93.00000 NaN
35.00000 93.00000 NaN
36.00000 93.00000 NaN
37.00000 93.00000 NaN
38.00000 93.00000 NaN
39.00000 93.00000 NaN
40.00000 93.00000 NaN
41.00000 93.00000 NaN
42.00000 93.00000 NaN
43.00000 93.00000 NaN
44.00000 93.00000 NaN
45.00000 93.00000 NaN
46.00000 93.00000 NaN
47.00000 93.00000 NaN
48.00000 93.00000 NaN
49.00000 93.00000 NaN
50.00000 93.00000 NaN
51.00000 93.00000 NaN
52.00000 93.00000 NaN
53.00000 93.00000 NaN
54.00000 93.00000 NaN
55.00000 93.00000 NaN
56.00000 93.00000 NaN
57.00000 93.00000 NaN
58.00000 93.00000 NaN
59.00000 93.00000 NaN
60.00000 93.00000 NaN
61.00000 93.00000 NaN
62.00000 93.00000 NaN
63.00000 93.00000 NaN
64.00000 93.00000 NaN
65.00000 93.00000 NaN
66.00000 93.00000 NaN
67.00000 93.00000 NaN
68.00000 93.00000 NaN
69.00000 93.00000 NaN
70.00000 93.00000 NaN
71.00000 93.00000 NaN
72.00000 93.00000 NaN
73.00000 93.00000 NaN
74.00000 93.00000 NaN
75.00000 93.00000 NaN
76.00000 93.00000 NaN
77.00000 93.00000 NaN
78.00000 93.00000 NaN
79.00000 93.00000 NaN
80.00000 93.00000 NaN
81.00000 93.00000 NaN
82.00000 93.00000 NaN
83.00000 93.00000 NaN
84.00000 93.00000 NaN
85.00000 93.00000 NaN
86.00000 93.00000 NaN
87.00000 93.00000 NaN
88.00000 93.00000 NaN
89.00000 93.00000 NaN
90.00000 93.00000 NaN
91.00000 93.00000 NaN
92.00000 93.00000 NaN
93.00000 93.00000 NaN
94.00000 93.00000 NaN
95.00000 93.00000 NaN
96.00000 93.00000 NaN
97.00000 93.00000 NaN
98.00000 93.00000 NaN
99.00000 93.00000 NaN
100.00000 93.00000 NaN

0.00000 94.00000 NaN
1.00000 94.00000 0.60000
2.00000 94.00000 0.60000
3.00000 94.00000 0.60000
4.00000 94.00000 0.60000
5.00000 94.00000 0.60000
6.00000 94.00000 3.00000
7.00000 94.00000 NaN
8.00000 94.00000 NaN
9.00000 94.00000 NaN
10.00000 94.00000 NaN
11.00000 94.00000 NaN
12.00000 94.00000 NaN
13.00000 94.00000 NaN
14.00000 94.00000 NaN
15.00000 94.00000 NaN
16.00000 94.00000 NaN
17.00000 94.00000 NaN
18.00000 94.00000 NaN
19.00000 94.00000 NaN
20.00000 94.00000 NaN
21.00000 94.00000 NaN
22.00000 94.00000 NaN
23.00000 94.00000 NaN
24.00000 94.00000 NaN
25.00000 94.00000 NaN
26.00000 94.00000 NaN
27.00000 94.00000 NaN
28.00000 94.00000 NaN
29.00000 94.00000 NaN
30.00000 94.00000 NaN
31.00000 94.00000 NaN
32.00000 94.00000 NaN
33.00000 94.00000 NaN
34.00000 94.00000 NaN
35.00000 94.00000 NaN
36.00000 94.00000 NaN
37.00000 94.00000 NaN
38.00000 94.00000 NaN
39.00000 94.00000 NaN
40.00000 94.00000 NaN
41.00000 94.00000 NaN
42.00000 94.00000 NaN
43.00000 94.00000 NaN
44.00000 94.00000 NaN
45.00000 94.00000 NaN
46.00000 94.00000 NaN
47.00000 94.00000 NaN
48.00000 94.00000 NaN
49.00000 94.00000 NaN
50.00000 94.00000 NaN
51.00000 94.00000 NaN
52.00000 94.00000 NaN
53.00000 94.00000 NaN
54.00000 94.00000 NaN
55.00000 94.00000 NaN
56.00000 94.00000 NaN
57.00000 94.00000 NaN
58.00000 94.00000 NaN
59.00000 94.00000 NaN
60.00000 94.00000 NaN
61.00000 94.00000 NaN
62.00000 94.00000 NaN
63.00000 94.00000 NaN
64.00000 94.00000 NaN
65.00000 94.00000 NaN
66.00000 94.00000 NaN
67.00000 94.00000 NaN
68.00000 94.00000 NaN
69.00000 94.00000 NaN
70.00000 94.00000 NaN
71.00000 94.00000 NaN
72.00000 94.00000 NaN
73.00000 94.00000 NaN
74.00000 94.00000 NaN
75.00000 94.00000 NaN
76.00000 94.00000 NaN
77.00000 94.00000 NaN
78.00000 94.00000 NaN
79.00000 94.00000 NaN
80.00000 94.00000 NaN
81.00000 94.00000 NaN
82.00000 94.00000 NaN
83.00000 94.00000 NaN
84.00000 94.00000 NaN
85.00000 94.00000 NaN
86.00000 94.00000 NaN
87.00000 94.00000 NaN
88.00000 94.00000 NaN
89.00000 94.00000 NaN
90.00000 94.00000 NaN
91.00000 94.00000 NaN
92.00000 94.00000 NaN
93.00000 94.00000 NaN
94.00000 94.00000 NaN
95.00000 94.00000 NaN
96.00000 94.00000 NaN
97.00000 94.00000 NaN
98.00000 94.00000 NaN
99.00000 94.00000 NaN
100.00000 94.00000 NaN

0.00000 95.00000 NaN
1.00000 95.00000 0.60000
2.00000 95.00000 0.60000
3.00000 95.00000 0.60000
4.00000 95.00000 0.60000
5.00000 95.00000 0.60000
6.00000 95.00000 NaN
7.00000 95.00000 NaN
8.00000 95.00000 NaN
9.00000 95.00000 NaN
10.00000 95.00000 NaN
11.00000 95.00000 NaN
12.00000 95.00000 NaN
13.00000 95.00000 NaN
14.00000 95.00000 NaN
15.00000 95.00000 NaN
16.00000 95.00000 NaN
17.00000 95.00000 NaN
18.00000 95.00000 NaN
19.00000 95.00000 NaN
20.00000 95.00000 NaN
21.00000 95.00000 NaN
22.00000 95.00000 NaN
23.00000 95.00000 NaN
24.00000 95.00000 NaN
25.00000 95.00000 NaN
26.00000 95.00000 NaN
27.00000 95.00000 NaN
28.00000 95.00000 NaN
29.00000 95.00000 NaN
30.00000 95.00000 NaN
31.00000 95.00000 NaN
32.00000 95.00000 NaN
33.00000 95.00000 NaN
34.00000 95.00000 NaN
35.00000 95.00000 NaN
36.00000 95.00000 NaN
37.00000 95.00000 NaN
38.00000 95.00000 NaN
39.00000 95.00000 NaN
40.00000 95.00000 NaN
41.00000 95.00000 NaN
42.00000 95.00000 NaN
43.00000 95.00000 NaN
44.00000 95.00000 NaN
45.00000 95.00000 NaN
46.00000 95.00000 NaN
47.00000 95.00000 NaN
48.00000 95.00000 NaN
49.00000 95.00000 NaN
50.00000 95.00000 NaN
51.00000 95.00000 NaN
52.00000 95.00000 NaN
53.00000 95.00000 NaN
54.00000 95.00000 NaN
55.00000 95.00000 NaN
56.00000 95.00000 NaN
57.00000 95.00000 NaN
58.00000 95.00000 NaN
59.00000 95.00000 NaN
60.00000 95.00000 NaN
61.00000 95.00000 NaN
62.00000 95.00000 NaN
63.00000 95.00000 NaN
64.00000 95.00000 NaN
65.00000 95.00000 NaN
66.00000 95.00000 NaN
67.00000 95.00000 NaN
68.00000 95.00000 NaN
69.00000 95.00000 NaN
70.00000 95.00000 NaN
71.00000 95.00000 NaN
72.00000 95.00000 NaN
73.00000 95.00000 NaN
74.00000 95.00000 NaN
75.00000 95.00000 NaN
76.00000 95.00000 NaN
77.00000 95.00000 NaN
78.00000 95.00000 NaN
79.00000 95.00000 NaN
80.00000 95.00000 NaN
81.00000 95.00000 NaN
82.00000 95.00000 NaN
83.00000 95.00000 NaN
84.00000 95.00000 NaN
85.00000 95.00000 NaN
86.00000 95.00000 NaN
87.00000 95.00000 NaN
88.00000 95.00000 NaN
89.00000 95.00000 NaN
90.00000 95.00000 NaN
91.00000 95.00000 NaN
92.00000 95.00000 NaN
93.00000 95.00000 NaN
94.00000 95.00000 NaN
95.00000 95.00000 NaN
96.00000 95.00000 NaN
97.00000 95.00000 NaN
98.00000 95.00000 NaN
99.00000 95.00000 NaN
100.00000 95.00000 NaN

0.00000 96.00000 NaN
1.00000 96.00000 0.60000
2.00000 96.00000 0.60000
3.00000 96.00000 0.60000
4.00000 96.00000 0.60000
5.00000 96.00000 NaN
6.00000 96.00000 NaN
7.00000 96.00000 NaN
8.00000 96.00000 NaN
9.00000 96.00000 NaN
10.00000 96.00000 NaN
11.00000 96.00000 NaN
12.00000 96.00000 NaN
13.00000 96.00000 NaN
14.00000 96.00000 NaN
15.00000 96.00000 NaN
16.00000 96.00000 NaN
17.00000 96.00000 NaN
18.00000 96.00000 NaN
19.00000 96.00000 NaN
20.00000 96.00000 NaN
21.00000 96.00000 NaN
22.00000 96.00000 NaN
23.00000 96.00000 NaN
24.00000 96.00000 NaN
25.00000 96.00000 NaN
26.00000 96.00000 NaN
27.00000 96.00000 NaN
28.00000 96.00000 NaN
29.00000 96.00000 NaN
30.00000 96.00000 NaN
31.00000 96.00000 NaN
32.00000 96.00000 NaN
33.00000 96.00000 NaN
34.00000 96.00000 NaN
35.00000 96.00000 NaN
36.00000 96.00000 NaN
37.00000 96.00000 NaN
38.00000 96.00000 NaN
39.00000 96.00000 NaN
40.00000 96.00000 NaN
41.00000 96.00000 NaN
42.00000 96.00000 NaN
43.00000 96.00000 NaN
44.00000 96.00000 NaN
45.00000 96.00000 NaN
46.00000 96.00000 NaN
47.00000 96.00000 NaN
48.00000 96.00000 NaN
49.00000 96.00000 NaN
50.00000 96.00000 NaN
51.00000 96.00000 NaN
52.00000 96.00000 NaN
53.00000 96.00000 NaN
54.00000 96.00000 NaN
55.00000 96.00000 NaN
56.00000 96.00000 NaN
57.00000 96.00000 NaN
58.00000 96.00000 NaN
59.00000 96.00000 NaN
60.00000 96.00000 NaN
61.00000 96.00000 NaN
62.00000 96.00000 NaN
63.00000 96.00000 NaN
64.00000 96.00000 NaN
65.00000 96.00000 NaN
66.00000 96.00000 NaN
67.00000 96.00000 NaN
68.00000 96.00000 NaN
69.00000 96.00000 NaN
70.00000 96.00000 NaN
71.00000 96.00000 NaN
72.00000 96.00000 NaN
73.00000 96.00000 NaN
74.00000 96.00000 NaN
75.00000 96.00000 NaN
76.00000 96.00000 NaN
77.00000 96.00000 NaN
78.00000 96.00000 NaN
79.00000 96.00000 NaN
80.00000 96.00000 NaN
81.00000 96.00000 NaN
82.00000 96.00000 NaN
83.00000 96.00000 NaN
84.00000 96.00000 NaN
85.00000 96.00000 NaN
86.00000 96.00000 NaN
87.00000 96.00000 NaN
88.00000 96.00000 NaN
89.00000 96.00000 NaN
90.00000 96.00000 NaN
91.00000 96.00000 NaN
92.00000 96.00000 NaN
93.00000 96.00000 NaN
94.00000 96.00000 NaN
95.00000 96.00000 NaN
96.00000 96.00000 NaN
97.00000 96.00000 NaN
98.00000 96.00000 NaN
99.00000 96.00000 NaN
100.00000 96.00000 NaN

0.00000 97.00000 NaN
1.00000 97.00000 0.60000
2.00000 97.00000 0.60000
3.00000 97.00000 0.60000
4.00000 97.00000 NaN
5.00000 97.00000 NaN
6.00000 97.00000 NaN
7.00000 97.00000 NaN
8.00000 97.00000 NaN
9.00000 97.00000 NaN
10.00000 97.00000 NaN
11.00000 97.00000 NaN
12.00000 97.00000 NaN
13.00000 97.00000 NaN
14.00000 97.00000 NaN
15.00000 97.00000 NaN
16.00000 97.00000 NaN
17.00000 97.00000 NaN
18.00000 97.00000 NaN
19.00000 97.00000 NaN
20.00000 97.00000 NaN
21.00000 97.00000 NaN
22.00000 97.00000 NaN
23.00000 97.00000 NaN
24.00000 97.00000 NaN
25.00000 97.00000 NaN
26.00000 97.00000 NaN
27.00000 97.00000 NaN
28.00000 97.00000 NaN
29.00000 97.00000 NaN
30.00000 97.00000 NaN
31.00000 97.00000 NaN
32.00000 97.00000 NaN
33.00000 97.00000 NaN
34.00000 97.00000 NaN
35.00000 97.00000 NaN
36.00000 97.00000 NaN
37.00000 97.00000 NaN
38.00000 97.00000 NaN
39.00000 97.00000 NaN
40.00000 97.00000 NaN
41.00000 97.00000 NaN
42.00000 97.00000 NaN
43.00000 97.00000 NaN
44.00000 97.00000 NaN
45.00000 97.00000 NaN
46.00000 97.00000 NaN
47.00000 97.00000 NaN
48.00000 97.00000 NaN
49.00000 97.00000 NaN
50.00000 97.00000 NaN
51.00000 97.00000 NaN
52.00000 97.00000 NaN
53.00000 97.00000 NaN
54.00000 97.00000 NaN
55.00000 97.00000 NaN
56.00000 97.00000 NaN
57.00000 97.00000 NaN
58.00000 97.00000 NaN
59.00000 97.00000 NaN
60.00000 97.00000 NaN
61.00000 97.00000 NaN
62.00000 97.00000 NaN
63.00000 97.00000 NaN
64.00000 97.00000 NaN
65.00000 97.00000 NaN
66.00000 97.00000 NaN
67.00000 97.00000 NaN
68.00000 97.00000 NaN
69.00000 97.00000 NaN
70.00000 97.00000 NaN
71.00000 97.00000 NaN
72.00000 97.00000 NaN
73.00000 97.00000 NaN
74.00000 97.00000 NaN
75.00000 97.00000 NaN
76.00000 97.00000 NaN
77.00000 97.00000 NaN
78.00000 97.00000 NaN
79.00000 97.00000 NaN
80.00000 97.00000 NaN
81.00000 97.00000 NaN
82.00000 97.00000 NaN
83.00000 97.00000 NaN
84.00000 97.00000 NaN
85.00000 97.00000 NaN
86.00000 97.00000 NaN
87.00000 97.00000 NaN
88.00000 97.00000 NaN
89.00000 97.00000 NaN
90.00000 97.00000 NaN
91.00000 97.00000 NaN
92.00000 97.00000 NaN
93.00000 97.00000 NaN
94.00000 97.00000 NaN
95.00000 97.00000 NaN
96.00000 97.00000 NaN
97.00000 97.00000 NaN
98.00000 97.00000 NaN
99.00000 97.00000 NaN
100.00000 97.00000 NaN

0.00000 98.00000 NaN
1.00000 98.00000 0.60000
2.00000 98.00000 0.60000
3.00000 98.00000 NaN
4.00000 98.00000 NaN
5.00000 98.00000 NaN
6.00000 98.00000 NaN
7.00000 98.00000 NaN
8.00000 98.00000 NaN
9.00000 98.00000 NaN
10.00000 98.00000 NaN
11.00000 98.00000 NaN
12.00000 98.00000 NaN
13.00000 98.00000 NaN
14.00000 98.00000 NaN
15.00000 98.00000 NaN
16.00000 98.00000 NaN
17.00000 98.00000 NaN
18.00000 98.00000 NaN
19.00000 98.00000 NaN
20.00000 98.00000 NaN
21.00000 98.00000 NaN
22.00000 98.00000 NaN
23.00000 98.00000 NaN
24.00000 98.00000 NaN
25.00000 98.00000 NaN
26.00000 98.00000 NaN
27.00000 98.00000 NaN
28.00000 98.00000 NaN
29.00000 98.00000 NaN
30.00000 98.00000 NaN
31.00000 98.00000 NaN
32.00000 98.00000 NaN
33.00000 98.00000 NaN
34.00000 98.00000 NaN
35.00000 98.00000 NaN
36.00000 98.00000 NaN
37.00000 98.00000 NaN
38.00000 98.00000 NaN
39.00000 98.00000 NaN
40.00000 98.00000 NaN
41.00000 98.00000 NaN
42.00000 98.00000 NaN
43.00000 98.00000 NaN
44.00000 98.00000 NaN
45.00000 98.00000 NaN
46.00000 98.00000 NaN
47.00000 98.00000 NaN
48.00000 98.00000 NaN
49.00000 98.00000 NaN
50.00000 98.00000 NaN
51.00000 98.00000 NaN
52.00000 98.00000 NaN
53.00000 98.00000 NaN
54.00000 98.00000 NaN
55.00000 98.00000 NaN
56.00000 98.00000 NaN
57.00000 98.00000 NaN
58.00000 98.00000 NaN
59.00000 98.00000 NaN
60.00000 98.00000 NaN
61.00000 98.00000 NaN
62.00000 98.00000 NaN
63.00000 98.00000 NaN
64.00000 98.00000 NaN
65.00000 98.00000 NaN
66.00000 98.00000 NaN
67.00000 98.00000 NaN
68.00000 98.00000 NaN
69.00000 98.00000 NaN
70.00000 98.00000 NaN
71.00000 98.00000 NaN
72.00000 98.00000 NaN
73.00000 98.00000 NaN
74.00000 98.00000 NaN
75.00000 98.00000 NaN
76.00000 98.00000 NaN
77.00000 98.00000 NaN
78.00000 98.00000 NaN
79.00000 98.00000 NaN
80.00000 98.00000 NaN
81.00000 98.00000 NaN
82.00000 98.00000 NaN
83.00000 98.00000 NaN
84.00000 98.00000 NaN
85.00000 98.00000 NaN
86.00000 98.00000 NaN
87.00000 98.00000 NaN
88.00000 98.00000 NaN
89.00000 98.00000 NaN
90.00000 98.00000 NaN
91.00000 98.00000 NaN
92.00000 98.00000 NaN
93.00000 98.00000 NaN
94.00000 98.00000 NaN
95.00000 98.00000 NaN
96.00000 98.00000 NaN
97.00000 98.00000 NaN
98.00000 98.00000 NaN
99.00000 98.00000 NaN
100.00000 98.00000 NaN

0.00000 99.00000 NaN
1.00000 99.00000 0.60000
2.00000 99.00000 NaN
3.00000 99.00000 NaN
4.00000 99.00000 NaN
5.00000 99.00000 NaN
6.00000 99.00000 NaN
7.00000 99.00000 NaN
8.00000 99.00000 NaN
9.00000 99.00000 NaN
10.00000 99.00000 NaN
11.00000 99.00000 NaN
12.00000 99.00000 NaN
13.00000 99.00000 NaN
14.00000 99.00000 NaN
15.00000 99.00000 NaN
16.00000 99.00000 NaN
17.00000 99.00000 NaN
18.00000 99.00000 NaN
19.00000 99.00000 NaN
20.00000 99.00000 NaN
21.00000 99.00000 NaN
22.00000 99.00000 NaN
23.00000 99.00000 NaN
24.00000 99.00000 NaN
25.00000 99.00000 NaN
26.00000 99.00000 NaN
27.00000 99.00000 NaN
28.00000 99.00000 NaN
29.00000 99.00000 NaN
30.00000 99.00000 NaN
31.00000 99.00000 NaN
32.00000 99.00000 NaN
33.00000 99.00000 NaN
34.00000 99.00000 NaN
35.00000 99.00000 NaN
36.00000 99.00000 NaN
37.00000 99.00000 NaN
38.00000 99.00000 NaN
39.00000 99.00000 NaN
40.00000 99.00000 NaN
41.00000 99.00000 NaN
42.00000 99.00000 NaN
43.00000 99.00000 NaN
44.00000 99.00000 NaN
45.00000 99.00000 NaN
46.00000 99.00000 NaN
47.00000 99.00000 NaN
48.00000 99.00000 NaN
49.00000 99.00000 NaN
50.00000 99.00000 NaN
51.00000 99.00000 NaN
52.00000 99.00000 NaN
53.00000 99.00000 NaN
54.00000 99.00000 NaN
55.00000 99.00000 NaN
56.00000 99.00000 NaN
57.00000 99.00000 NaN
58.00000 99.00000 NaN
59.00000 99.00000 NaN
60.00000 99.00000 NaN
61.00000 99.00000 NaN
62.00000 99.00000 NaN
63.00000 99.00000 NaN
64.00000 99.00000 NaN
65.00000 99.00000 NaN
66.00000 99.00000 NaN
67.00000 99.00000 NaN
68.00000 99.00000 NaN
69.00000 99.00000 NaN
70.00000 99.00000 NaN
71.00000 99.00000 NaN
72.00000 99.00000 NaN
73.00000 99.00000 NaN
74.00000 99.00000 NaN
75.00000 99.00000 NaN
76.00000 99.00000 NaN
77.00000 99.00000 NaN
78.00000 99.00000 NaN
79.00000 99.00000 NaN
80.00000 99.00000 NaN
81.00000 99.00000 NaN
82.00000 99.00000 NaN
83.00000 99.00000 NaN
84.00000 99.00000 NaN
85.00000 99.00000 NaN
86.00000 99.00000 NaN
87.00000 99.00000 NaN
88.00000 99.00000 NaN
89.00000 99.00000 NaN
90.00000 99.00000 NaN
91.00000 99.00000 NaN
92.00000 99.00000 NaN
93.00000 99.00000 NaN
94.00000 99.00000 NaN
95.00000 99.00000 NaN
96.00000 99.00000 NaN
97.00000 99.00000 NaN
98.00000 99.00000 NaN
99.00000 99.00000 NaN
100.00000 99.00000 NaN

0.00000 100.00000 NaN
1.00000 100.00000 NaN
2.00000 100.00000 NaN
3.00000 100.00000 NaN
4.00000 100.00000 NaN
5.00000 100.00000 NaN
6.00000 100.00000 NaN
7.00000 100.00000 NaN
8.00000 100.00000 NaN
9.00000 100.00000 NaN
10.00000 100.00000 NaN
11.00000 100.00000 NaN
12.00000 100.00000 NaN
13.00000 100.00000 NaN
14.00000 100.00000 NaN
15.00000 100.00000 NaN
16.00000 100.00000 NaN
17.00000 100.00000 NaN
18.00000 100.00000 NaN
19.00000 100.00000 NaN
20.00000 100.00000 NaN
21.00000 100.00000 NaN
22.00000 100.00000 NaN
23.00000 100.00000 NaN
24.00000 100.00000 NaN
25.00000 100.00000 NaN
26.00000 100.00000 NaN
27.00000 100.00000 NaN
28.00000 100.00000 NaN
29.00000 100.00000 NaN
30.00000 100.00000 NaN
31.00000 100.00000 NaN
32.00000 100.00000 NaN
33.00000 100.00000 NaN
34.00000 100.00000 NaN
35.00000 100.00000 NaN
36.00000 100.00000 NaN
37.00000 100.00000 NaN
38.00000 100.00000 NaN
39.00000 100.00000 NaN
40.00000 100.00000 NaN
41.00000 100.00000 NaN
42.00000 100.00000 NaN
43.00000 100.00000 NaN
44.00000 100.00000 NaN
45.00000 100.00000 NaN
46.00000 100.00000 NaN
47.00000 100.00000 NaN
48.00000 100.00000 NaN
49.00000 100.00000 NaN
50.00000 100.00000 NaN
51.00000 100.00000 NaN
52.00000 100.00000 NaN
53.00000 100.00000 NaN
54.00000 100.00000 NaN
55.00000 100.00000 NaN
56.00000 100.00000 NaN
57.00000 100.00000 NaN
58.00000 100.00000 NaN
59.00000 100.00000 NaN
60.00000 100.00000 NaN
61.00000 100.00000 NaN
62.00000 100.00000 NaN
63.00000 100.00000 NaN
64.00000 100.00000 NaN
65.00000 100.00000 NaN
66.00000 100.00000 NaN
67.00000 100.00000 NaN
68.00000 100.00000 NaN
69.00000 100.00000 NaN
70.00000 100.00000 NaN
71.00000 100.00000 NaN
72.00000 100.00000 NaN
73.00000 100.00000 NaN
74.00000 100.00000 NaN
75.00000 100.00000 NaN
76.00000 100.00000 NaN
77.00000 100.00000 NaN
78.00000 100.00000 NaN
79.00000 100.00000 NaN
80.00000 100.00000 NaN
81.00000 100.00000 NaN
82.00000 100.00000 NaN
83.00000 100.00000 NaN
84.00000 100.00000 NaN
85.00000 100.00000 NaN
86.00000 100.00000 NaN
87.00000 100.00000 NaN
88.00000 100.00000 NaN
89.00000 100.00000 NaN
90.00000 100.00000 NaN
91.00000 100.00000 NaN
92.00000 100.00000 NaN
93.00000 100.00000 NaN
94.00000 100.00000 NaN
95.00000 100.00000 NaN
96.00000 100.00000 NaN
97.00000 100.00000 NaN
98.00000 100.00000 NaN
99.00000 100.00000 NaN
100.00000 100.00000 NaN


==> SIR_Policies_additiveforFBR01.dat <==
0.00000 0.00000 NaN
1.00000 0.00000 0.00000
2.00000 0.00000 0.00000
3.00000 0.00000 0.00000
4.00000 0.00000 0.00000
5.00000 0.00000 0.00000
6.00000 0.00000 0.00000
7.00000 0.00000 0.00000
8.00000 0.00000 0.00000
9.00000 0.00000 0.00000
10.00000 0.00000 0.00000
11.00000 0.00000 0.00000
12.00000 0.00000 0.00000
13.00000 0.00000 0.00000
14.00000 0.00000 0.00000
15.00000 0.00000 0.00000
16.00000 0.00000 0.00000
17.00000 0.00000 0.00000
18.00000 0.00000 0.00000
19.00000 0.00000 0.00000
20.00000 0.00000 0.00000
21.00000 0.00000 0.00000
22.00000 0.00000 0.00000
23.00000 0.00000 0.00000
24.00000 0.00000 0.00000
25.00000 0.00000 0.00000
26.00000 0.00000 0.00000
27.00000 0.00000 0.00000
28.00000 0.00000 0.00000
29.00000 0.00000 0.00000
30.00000 0.00000 0.00000
31.00000 0.00000 0.00000
32.00000 0.00000 0.00000
33.00000 0.00000 0.00000
34.00000 0.00000 0.00000
35.00000 0.00000 0.00000
36.00000 0.00000 0.00000
37.00000 0.00000 0.00000
38.00000 0.00000 0.00000
39.00000 0.00000 0.00000
40.00000 0.00000 0.00000
41.00000 0.00000 0.00000
42.00000 0.00000 0.00000
43.00000 0.00000 0.00000
44.00000 0.00000 0.00000
45.00000 0.00000 0.00000
46.00000 0.00000 0.00000
47.00000 0.00000 0.00000
48.00000 0.00000 0.00000
49.00000 0.00000 0.00000
50.00000 0.00000 0.00000
51.00000 0.00000 0.00000
52.00000 0.00000 0.00000
53.00000 0.00000 0.00000
54.00000 0.00000 0.00000
55.00000 0.00000 0.00000
56.00000 0.00000 0.00000
57.00000 0.00000 0.00000
58.00000 0.00000 0.00000
59.00000 0.00000 0.00000
60.00000 0.00000 0.00000
61.00000 0.00000 0.00000
62.00000 0.00000 0.00000
63.00000 0.00000 0.00000
64.00000 0.00000 0.00000
65.00000 0.00000 0.00000
66.00000 0.00000 0.00000
67.00000 0.00000 0.00000
68.00000 0.00000 0.00000
69.00000 0.00000 0.00000
70.00000 0.00000 0.00000
71.00000 0.00000 0.00000
72.00000 0.00000 0.00000
73.00000 0.00000 0.00000
74.00000 0.00000 0.00000
75.00000 0.00000 0.00000
76.00000 0.00000 0.00000
77.00000 0.00000 0.00000
78.00000 0.00000 0.00000
79.00000 0.00000 0.00000
80.00000 0.00000 0.00000
81.00000 0.00000 0.00000
82.00000 0.00000 0.00000
83.00000 0.00000 0.00000
84.00000 0.00000 0.00000
85.00000 0.00000 0.00000
86.00000 0.00000 0.00000
87.00000 0.00000 0.00000
88.00000 0.00000 0.00000
89.00000 0.00000 0.00000
90.00000 0.00000 0.00000
91.00000 0.00000 0.00000
92.00000 0.00000 0.00000
93.00000 0.00000 0.00000
94.00000 0.00000 0.00000
95.00000 0.00000 0.00000
96.00000 0.00000 0.00000
97.00000 0.00000 0.00000
98.00000 0.00000 0.00000
99.00000 0.00000 0.00000
100.00000 0.00000 0.00000

0.00000 1.00000 NaN
1.00000 1.00000 0.00000
2.00000 1.00000 0.00000
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.00000
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.00000
22.00000 1.00000 0.00000
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.00000
32.00000 1.00000 0.00000
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
40.00000 1.00000 0.00000
41.00000 1.00000 0.00000
42.00000 1.00000 0.00000
43.00000 1.00000 0.00000
44.00000 1.00000 0.00000
45.00000 1.00000 0.00000
46.00000 1.00000 0.00000
47.00000 1.00000 0.00000
48.00000 1.00000 0.00000
49.00000 1.00000 0.00000
50.00000 1.00000 0.00000
51.00000 1.00000 0.00000
52.00000 1.00000 0.00000
53.00000 1.00000 0.00000
54.00000 1.00000 0.00000
55.00000 1.00000 0.00000
56.00000 1.00000 0.00000
57.00000 1.00000 0.00000
58.00000 1.00000 0.00000
59.00000 1.00000 0.00000
60.00000 1.00000 0.00000
61.00000 1.00000 0.00000
62.00000 1.00000 0.00000
63.00000 1.00000 0.00000
64.00000 1.00000 0.00000
65.00000 1.00000 0.00000
66.00000 1.00000 0.00000
67.00000 1.00000 0.00000
68.00000 1.00000 0.00000
69.00000 1.00000 0.00000
70.00000 1.00000 0.00000
71.00000 1.00000 0.00000
72.00000 1.00000 0.00000
73.00000 1.00000 0.00000
74.00000 1.00000 0.00000
75.00000 1.00000 0.00000
76.00000 1.00000 0.00000
77.00000 1.00000 0.00000
78.00000 1.00000 0.00000
79.00000 1.00000 0.00000
80.00000 1.00000 0.00000
81.00000 1.00000 0.00000
82.00000 1.00000 0.00000
83.00000 1.00000 0.00000
84.00000 1.00000 0.00000
85.00000 1.00000 0.00000
86.00000 1.00000 0.00000
87.00000 1.00000 0.00000
88.00000 1.00000 0.00000
89.00000 1.00000 0.00000
90.00000 1.00000 0.00000
91.00000 1.00000 0.00000
92.00000 1.00000 0.00000
93.00000 1.00000 0.00000
94.00000 1.00000 0.00000
95.00000 1.00000 0.00000
96.00000 1.00000 0.00000
97.00000 1.00000 0.00000
98.00000 1.00000 0.00000
99.00000 1.00000 0.00000
100.00000 1.00000 NaN

0.00000 2.00000 NaN
1.00000 2.00000 0.00000
2.00000 2.00000 0.00000
3.00000 2.00000 0.00000
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.00000
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.00000
23.00000 2.00000 0.00000
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.00000
33.00000 2.00000 0.00000
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
40.00000 2.00000 0.00000
41.00000 2.00000 0.00000
42.00000 2.00000 0.00000
43.00000 2.00000 0.00000
44.00000 2.00000 0.00000
45.00000 2.00000 0.00000
46.00000 2.00000 0.00000
47.00000 2.00000 0.00000
48.00000 2.00000 0.00000
49.00000 2.00000 0.00000
50.00000 2.00000 0.00000
51.00000 2.00000 0.00000
52.00000 2.00000 0.00000
53.00000 2.00000 0.00000
54.00000 2.00000 0.00000
55.00000 2.00000 0.00000
56.00000 2.00000 0.00000
57.00000 2.00000 0.00000
58.00000 2.00000 0.00000
59.00000 2.00000 0.00000
60.00000 2.00000 0.00000
61.00000 2.00000 0.00000
62.00000 2.00000 0.00000
63.00000 2.00000 0.00000
64.00000 2.00000 0.00000
65.00000 2.00000 0.00000
66.00000 2.00000 0.00000
67.00000 2.00000 0.00000
68.00000 2.00000 0.00000
69.00000 2.00000 0.00000
70.00000 2.00000 0.00000
71.00000 2.00000 0.00000
72.00000 2.00000 0.00000
73.00000 2.00000 0.00000
74.00000 2.00000 0.00000
75.00000 2.00000 0.00000
76.00000 2.00000 0.00000
77.00000 2.00000 0.00000
78.00000 2.00000 0.00000
79.00000 2.00000 0.00000
80.00000 2.00000 0.00000
81.00000 2.00000 0.00000
82.00000 2.00000 0.00000
83.00000 2.00000 0.00000
84.00000 2.00000 0.00000
85.00000 2.00000 0.00000
86.00000 2.00000 0.00000
87.00000 2.00000 0.00000
88.00000 2.00000 0.00000
89.00000 2.00000 0.00000
90.00000 2.00000 0.00000
91.00000 2.00000 0.00000
92.00000 2.00000 0.00000
93.00000 2.00000 0.00000
94.00000 2.00000 0.00000
95.00000 2.00000 0.00000
96.00000 2.00000 0.00000
97.00000 2.00000 0.00000
98.00000 2.00000 0.00000
99.00000 2.00000 NaN
100.00000 2.00000 NaN

0.00000 3.00000 NaN
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.00000
4.00000 3.00000 0.00000
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.00000
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.00000
24.00000 3.00000 0.00000
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.00000
34.00000 3.00000 0.00000
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
40.00000 3.00000 0.00000
41.00000 3.00000 0.00000
42.00000 3.00000 0.00000
43.00000 3.00000 0.00000
44.00000 3.00000 0.00000
45.00000 3.00000 0.00000
46.00000 3.00000 0.00000
47.00000 3.00000 0.00000
48.00000 3.00000 0.00000
49.00000 3.00000 0.00000
50.00000 3.00000 0.00000
51.00000 3.00000 0.00000
52.00000 3.00000 0.00000
53.00000 3.00000 0.00000
54.00000 3.00000 0.00000
55.00000 3.00000 0.00000
56.00000 3.00000 0.00000
57.00000 3.00000 0.00000
58.00000 3.00000 0.00000
59.00000 3.00000 0.00000
60.00000 3.00000 0.00000
61.00000 3.00000 0.00000
62.00000 3.00000 0.00000
63.00000 3.00000 0.00000
64.00000 3.00000 0.00000
65.00000 3.00000 0.00000
66.00000 3.00000 0.00000
67.00000 3.00000 0.00000
68.00000 3.00000 0.00000
69.00000 3.00000 0.00000
70.00000 3.00000 0.00000
71.00000 3.00000 0.00000
72.00000 3.00000 0.00000
73.00000 3.00000 0.00000
74.00000 3.00000 0.00000
75.00000 3.00000 0.00000
76.00000 3.00000 0.00000
77.00000 3.00000 0.00000
78.00000 3.00000 0.00000
79.00000 3.00000 0.00000
80.00000 3.00000 0.00000
81.00000 3.00000 0.00000
82.00000 3.00000 0.00000
83.00000 3.00000 0.00000
84.00000 3.00000 0.00000
85.00000 3.00000 0.00000
86.00000 3.00000 0.00000
87.00000 3.00000 0.00000
88.00000 3.00000 0.00000
89.00000 3.00000 0.00000
90.00000 3.00000 0.00000
91.00000 3.00000 0.00000
92.00000 3.00000 0.00000
93.00000 3.00000 0.00000
94.00000 3.00000 0.00000
95.00000 3.00000 0.00000
96.00000 3.00000 0.00000
97.00000 3.00000 0.00000
98.00000 3.00000 NaN
99.00000 3.00000 NaN
100.00000 3.00000 NaN

0.00000 4.00000 NaN
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.00000
5.00000 4.00000 0.00000
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.00000
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.00000
25.00000 4.00000 0.00000
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.00000
35.00000 4.00000 0.00000
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
40.00000 4.00000 0.00000
41.00000 4.00000 0.00000
42.00000 4.00000 0.00000
43.00000 4.00000 0.00000
44.00000 4.00000 0.00000
45.00000 4.00000 0.00000
46.00000 4.00000 0.00000
47.00000 4.00000 0.00000
48.00000 4.00000 0.00000
49.00000 4.00000 0.00000
50.00000 4.00000 0.00000
51.00000 4.00000 0.00000
52.00000 4.00000 0.00000
53.00000 4.00000 0.00000
54.00000 4.00000 0.00000
55.00000 4.00000 0.00000
56.00000 4.00000 0.00000
57.00000 4.00000 0.00000
58.00000 4.00000 0.00000
59.00000 4.00000 0.00000
60.00000 4.00000 0.00000
61.00000 4.00000 0.00000
62.00000 4.00000 0.00000
63.00000 4.00000 0.00000
64.00000 4.00000 0.00000
65.00000 4.00000 0.00000
66.00000 4.00000 0.00000
67.00000 4.00000 0.00000
68.00000 4.00000 0.00000
69.00000 4.00000 0.00000
70.00000 4.00000 0.00000
71.00000 4.00000 0.00000
72.00000 4.00000 0.00000
73.00000 4.00000 0.00000
74.00000 4.00000 0.00000
75.00000 4.00000 0.00000
76.00000 4.00000 0.00000
77.00000 4.00000 0.00000
78.00000 4.00000 0.00000
79.00000 4.00000 0.00000
80.00000 4.00000 0.00000
81.00000 4.00000 0.00000
82.00000 4.00000 0.00000
83.00000 4.00000 0.00000
84.00000 4.00000 0.00000
85.00000 4.00000 0.00000
86.00000 4.00000 0.00000
87.00000 4.00000 0.00000
88.00000 4.00000 0.00000
89.00000 4.00000 0.00000
90.00000 4.00000 0.00000
91.00000 4.00000 0.00000
92.00000 4.00000 0.00000
93.00000 4.00000 0.00000
94.00000 4.00000 0.00000
95.00000 4.00000 0.00000
96.00000 4.00000 0.00000
97.00000 4.00000 NaN
98.00000 4.00000 NaN
99.00000 4.00000 NaN
100.00000 4.00000 NaN

0.00000 5.00000 NaN
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.00000
6.00000 5.00000 0.00000
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.00000
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.00000
26.00000 5.00000 0.00000
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.00000
36.00000 5.00000 0.00000
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
40.00000 5.00000 0.00000
41.00000 5.00000 0.00000
42.00000 5.00000 0.00000
43.00000 5.00000 0.00000
44.00000 5.00000 0.00000
45.00000 5.00000 0.00000
46.00000 5.00000 0.00000
47.00000 5.00000 0.00000
48.00000 5.00000 0.00000
49.00000 5.00000 0.00000
50.00000 5.00000 0.00000
51.00000 5.00000 0.00000
52.00000 5.00000 0.00000
53.00000 5.00000 0.00000
54.00000 5.00000 0.00000
55.00000 5.00000 0.00000
56.00000 5.00000 0.00000
57.00000 5.00000 0.00000
58.00000 5.00000 0.00000
59.00000 5.00000 0.00000
60.00000 5.00000 0.00000
61.00000 5.00000 0.00000
62.00000 5.00000 0.00000
63.00000 5.00000 0.00000
64.00000 5.00000 0.00000
65.00000 5.00000 0.00000
66.00000 5.00000 0.00000
67.00000 5.00000 0.00000
68.00000 5.00000 0.00000
69.00000 5.00000 0.00000
70.00000 5.00000 0.00000
71.00000 5.00000 0.00000
72.00000 5.00000 0.00000
73.00000 5.00000 0.00000
74.00000 5.00000 0.00000
75.00000 5.00000 0.00000
76.00000 5.00000 0.00000
77.00000 5.00000 0.00000
78.00000 5.00000 0.00000
79.00000 5.00000 0.00000
80.00000 5.00000 0.00000
81.00000 5.00000 0.00000
82.00000 5.00000 0.00000
83.00000 5.00000 0.00000
84.00000 5.00000 0.00000
85.00000 5.00000 0.00000
86.00000 5.00000 0.00000
87.00000 5.00000 0.00000
88.00000 5.00000 0.00000
89.00000 5.00000 0.00000
90.00000 5.00000 0.00000
91.00000 5.00000 0.00000
92.00000 5.00000 0.00000
93.00000 5.00000 0.00000
94.00000 5.00000 0.00000
95.00000 5.00000 0.00000
96.00000 5.00000 NaN
97.00000 5.00000 NaN
98.00000 5.00000 NaN
99.00000 5.00000 NaN
100.00000 5.00000 NaN

0.00000 6.00000 NaN
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.00000
7.00000 6.00000 0.00000
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.00000
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.00000
27.00000 6.00000 0.00000
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.00000
37.00000 6.00000 0.00000
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
40.00000 6.00000 0.00000
41.00000 6.00000 0.00000
42.00000 6.00000 0.00000
43.00000 6.00000 0.00000
44.00000 6.00000 0.00000
45.00000 6.00000 0.00000
46.00000 6.00000 0.00000
47.00000 6.00000 0.00000
48.00000 6.00000 0.00000
49.00000 6.00000 0.00000
50.00000 6.00000 0.00000
51.00000 6.00000 0.00000
52.00000 6.00000 0.00000
53.00000 6.00000 0.00000
54.00000 6.00000 0.00000
55.00000 6.00000 0.00000
56.00000 6.00000 0.00000
57.00000 6.00000 0.00000
58.00000 6.00000 0.00000
59.00000 6.00000 0.00000
60.00000 6.00000 0.00000
61.00000 6.00000 0.00000
62.00000 6.00000 0.00000
63.00000 6.00000 0.00000
64.00000 6.00000 0.00000
65.00000 6.00000 0.00000
66.00000 6.00000 0.00000
67.00000 6.00000 0.00000
68.00000 6.00000 0.00000
69.00000 6.00000 0.00000
70.00000 6.00000 0.00000
71.00000 6.00000 0.00000
72.00000 6.00000 0.00000
73.00000 6.00000 0.00000
74.00000 6.00000 0.00000
75.00000 6.00000 0.00000
76.00000 6.00000 0.00000
77.00000 6.00000 0.00000
78.00000 6.00000 0.00000
79.00000 6.00000 0.00000
80.00000 6.00000 0.00000
81.00000 6.00000 0.00000
82.00000 6.00000 0.00000
83.00000 6.00000 0.00000
84.00000 6.00000 0.00000
85.00000 6.00000 0.00000
86.00000 6.00000 0.00000
87.00000 6.00000 0.00000
88.00000 6.00000 0.00000
89.00000 6.00000 0.00000
90.00000 6.00000 0.00000
91.00000 6.00000 0.00000
92.00000 6.00000 0.00000
93.00000 6.00000 0.00000
94.00000 6.00000 0.00000
95.00000 6.00000 NaN
96.00000 6.00000 NaN
97.00000 6.00000 NaN
98.00000 6.00000 NaN
99.00000 6.00000 NaN
100.00000 6.00000 NaN

0.00000 7.00000 NaN
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.00000
8.00000 7.00000 0.00000
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.00000
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.00000
28.00000 7.00000 0.00000
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.00000
38.00000 7.00000 0.00000
39.00000 7.00000 0.00000
40.00000 7.00000 0.00000
41.00000 7.00000 0.00000
42.00000 7.00000 0.00000
43.00000 7.00000 0.00000
44.00000 7.00000 0.00000
45.00000 7.00000 0.00000
46.00000 7.00000 0.00000
47.00000 7.00000 0.00000
48.00000 7.00000 0.00000
49.00000 7.00000 0.00000
50.00000 7.00000 0.00000
51.00000 7.00000 0.00000
52.00000 7.00000 0.00000
53.00000 7.00000 0.00000
54.00000 7.00000 0.00000
55.00000 7.00000 0.00000
56.00000 7.00000 0.00000
57.00000 7.00000 0.00000
58.00000 7.00000 0.00000
59.00000 7.00000 0.00000
60.00000 7.00000 0.00000
61.00000 7.00000 0.00000
62.00000 7.00000 0.00000
63.00000 7.00000 0.00000
64.00000 7.00000 0.00000
65.00000 7.00000 0.00000
66.00000 7.00000 0.00000
67.00000 7.00000 0.00000
68.00000 7.00000 0.00000
69.00000 7.00000 0.00000
70.00000 7.00000 0.00000
71.00000 7.00000 0.00000
72.00000 7.00000 0.00000
73.00000 7.00000 0.00000
74.00000 7.00000 0.00000
75.00000 7.00000 0.00000
76.00000 7.00000 0.00000
77.00000 7.00000 0.00000
78.00000 7.00000 0.00000
79.00000 7.00000 0.00000
80.00000 7.00000 0.00000
81.00000 7.00000 0.00000
82.00000 7.00000 0.00000
83.00000 7.00000 0.00000
84.00000 7.00000 0.00000
85.00000 7.00000 0.00000
86.00000 7.00000 0.00000
87.00000 7.00000 0.00000
88.00000 7.00000 0.00000
89.00000 7.00000 0.00000
90.00000 7.00000 0.00000
91.00000 7.00000 0.00000
92.00000 7.00000 0.00000
93.00000 7.00000 0.00000
94.00000 7.00000 NaN
95.00000 7.00000 NaN
96.00000 7.00000 NaN
97.00000 7.00000 NaN
98.00000 7.00000 NaN
99.00000 7.00000 NaN
100.00000 7.00000 NaN

0.00000 8.00000 NaN
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.00000
9.00000 8.00000 0.00000
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.00000
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.00000
29.00000 8.00000 0.00000
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.00000
39.00000 8.00000 0.00000
40.00000 8.00000 0.00000
41.00000 8.00000 0.00000
42.00000 8.00000 0.00000
43.00000 8.00000 0.00000
44.00000 8.00000 0.00000
45.00000 8.00000 0.00000
46.00000 8.00000 0.00000
47.00000 8.00000 0.00000
48.00000 8.00000 0.00000
49.00000 8.00000 0.00000
50.00000 8.00000 0.00000
51.00000 8.00000 0.00000
52.00000 8.00000 0.00000
53.00000 8.00000 0.00000
54.00000 8.00000 0.00000
55.00000 8.00000 0.00000
56.00000 8.00000 0.00000
57.00000 8.00000 0.00000
58.00000 8.00000 0.00000
59.00000 8.00000 0.00000
60.00000 8.00000 0.00000
61.00000 8.00000 0.00000
62.00000 8.00000 0.00000
63.00000 8.00000 0.00000
64.00000 8.00000 0.00000
65.00000 8.00000 0.00000
66.00000 8.00000 0.00000
67.00000 8.00000 0.00000
68.00000 8.00000 0.00000
69.00000 8.00000 0.00000
70.00000 8.00000 0.00000
71.00000 8.00000 0.00000
72.00000 8.00000 0.00000
73.00000 8.00000 0.00000
74.00000 8.00000 0.00000
75.00000 8.00000 0.00000
76.00000 8.00000 0.00000
77.00000 8.00000 0.00000
78.00000 8.00000 0.00000
79.00000 8.00000 0.00000
80.00000 8.00000 0.00000
81.00000 8.00000 0.00000
82.00000 8.00000 0.00000
83.00000 8.00000 0.00000
84.00000 8.00000 0.00000
85.00000 8.00000 0.00000
86.00000 8.00000 0.00000
87.00000 8.00000 0.00000
88.00000 8.00000 0.00000
89.00000 8.00000 0.00000
90.00000 8.00000 0.00000
91.00000 8.00000 0.00000
92.00000 8.00000 0.00000
93.00000 8.00000 NaN
94.00000 8.00000 NaN
95.00000 8.00000 NaN
96.00000 8.00000 NaN
97.00000 8.00000 NaN
98.00000 8.00000 NaN
99.00000 8.00000 NaN
100.00000 8.00000 NaN

0.00000 9.00000 NaN
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.00000
10.00000 9.00000 0.00000
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.00000
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00000
30.00000 9.00000 0.00000
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.00000
40.00000 9.00000 0.00000
41.00000 9.00000 0.00000
42.00000 9.00000 0.00000
43.00000 9.00000 0.00000
44.00000 9.00000 0.00000
45.00000 9.00000 0.00000
46.00000 9.00000 0.00000
47.00000 9.00000 0.00000
48.00000 9.00000 0.00000
49.00000 9.00000 0.00000
50.00000 9.00000 0.00000
51.00000 9.00000 0.00000
52.00000 9.00000 0.00000
53.00000 9.00000 0.00000
54.00000 9.00000 0.00000
55.00000 9.00000 0.00000
56.00000 9.00000 0.00000
57.00000 9.00000 0.00000
58.00000 9.00000 0.00000
59.00000 9.00000 0.00000
60.00000 9.00000 0.00000
61.00000 9.00000 0.00000
62.00000 9.00000 0.00000
63.00000 9.00000 0.00000
64.00000 9.00000 0.00000
65.00000 9.00000 0.00000
66.00000 9.00000 0.00000
67.00000 9.00000 0.00000
68.00000 9.00000 0.00000
69.00000 9.00000 0.00000
70.00000 9.00000 0.00000
71.00000 9.00000 0.00000
72.00000 9.00000 0.00000
73.00000 9.00000 0.00000
74.00000 9.00000 0.00000
75.00000 9.00000 0.00000
76.00000 9.00000 0.00000
77.00000 9.00000 0.00000
78.00000 9.00000 0.00000
79.00000 9.00000 0.00000
80.00000 9.00000 0.00000
81.00000 9.00000 0.00000
82.00000 9.00000 0.00000
83.00000 9.00000 0.00000
84.00000 9.00000 0.00000
85.00000 9.00000 0.00000
86.00000 9.00000 0.00000
87.00000 9.00000 0.00000
88.00000 9.00000 0.00000
89.00000 9.00000 0.00000
90.00000 9.00000 0.00000
91.00000 9.00000 0.00000
92.00000 9.00000 NaN
93.00000 9.00000 NaN
94.00000 9.00000 NaN
95.00000 9.00000 NaN
96.00000 9.00000 NaN
97.00000 9.00000 NaN
98.00000 9.00000 NaN
99.00000 9.00000 NaN
100.00000 9.00000 NaN

0.00000 10.00000 NaN
1.00000 10.00000 0.00000
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.00000
11.00000 10.00000 0.00000
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.00000
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00000
31.00000 10.00000 0.00000
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
40.00000 10.00000 0.00000
41.00000 10.00000 0.00000
42.00000 10.00000 0.00000
43.00000 10.00000 0.00000
44.00000 10.00000 0.00000
45.00000 10.00000 0.00000
46.00000 10.00000 0.00000
47.00000 10.00000 0.00000
48.00000 10.00000 0.00000
49.00000 10.00000 0.00000
50.00000 10.00000 0.00000
51.00000 10.00000 0.00000
52.00000 10.00000 0.00000
53.00000 10.00000 0.00000
54.00000 10.00000 0.00000
55.00000 10.00000 0.00000
56.00000 10.00000 0.00000
57.00000 10.00000 0.00000
58.00000 10.00000 0.00000
59.00000 10.00000 0.00000
60.00000 10.00000 0.00000
61.00000 10.00000 0.00000
62.00000 10.00000 0.00000
63.00000 10.00000 0.00000
64.00000 10.00000 0.00000
65.00000 10.00000 0.00000
66.00000 10.00000 0.00000
67.00000 10.00000 0.00000
68.00000 10.00000 0.00000
69.00000 10.00000 0.00000
70.00000 10.00000 0.00000
71.00000 10.00000 0.00000
72.00000 10.00000 0.00000
73.00000 10.00000 0.00000
74.00000 10.00000 0.00000
75.00000 10.00000 0.00000
76.00000 10.00000 0.00000
77.00000 10.00000 0.00000
78.00000 10.00000 0.00000
79.00000 10.00000 0.00000
80.00000 10.00000 0.00000
81.00000 10.00000 0.00000
82.00000 10.00000 0.00000
83.00000 10.00000 0.00000
84.00000 10.00000 0.00000
85.00000 10.00000 0.00000
86.00000 10.00000 0.00000
87.00000 10.00000 0.00000
88.00000 10.00000 0.00000
89.00000 10.00000 0.00000
90.00000 10.00000 0.00000
91.00000 10.00000 NaN
92.00000 10.00000 NaN
93.00000 10.00000 NaN
94.00000 10.00000 NaN
95.00000 10.00000 NaN
96.00000 10.00000 NaN
97.00000 10.00000 NaN
98.00000 10.00000 NaN
99.00000 10.00000 NaN
100.00000 10.00000 NaN

0.00000 11.00000 NaN
1.00000 11.00000 0.00000
2.00000 11.00000 0.00000
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.00000
12.00000 11.00000 0.00000
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.00000
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00000
32.00000 11.00000 0.00000
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
40.00000 11.00000 0.00000
41.00000 11.00000 0.00000
42.00000 11.00000 0.00000
43.00000 11.00000 0.00000
44.00000 11.00000 0.00000
45.00000 11.00000 0.00000
46.00000 11.00000 0.00000
47.00000 11.00000 0.00000
48.00000 11.00000 0.00000
49.00000 11.00000 0.00000
50.00000 11.00000 0.00000
51.00000 11.00000 0.00000
52.00000 11.00000 0.00000
53.00000 11.00000 0.00000
54.00000 11.00000 0.00000
55.00000 11.00000 0.00000
56.00000 11.00000 0.00000
57.00000 11.00000 0.00000
58.00000 11.00000 0.00000
59.00000 11.00000 0.00000
60.00000 11.00000 0.00000
61.00000 11.00000 0.00000
62.00000 11.00000 0.00000
63.00000 11.00000 0.00000
64.00000 11.00000 0.00000
65.00000 11.00000 0.00000
66.00000 11.00000 0.00000
67.00000 11.00000 0.00000
68.00000 11.00000 0.00000
69.00000 11.00000 0.00000
70.00000 11.00000 0.00000
71.00000 11.00000 0.00000
72.00000 11.00000 0.00000
73.00000 11.00000 0.00000
74.00000 11.00000 0.00000
75.00000 11.00000 0.00000
76.00000 11.00000 0.00000
77.00000 11.00000 0.00000
78.00000 11.00000 0.00000
79.00000 11.00000 0.00000
80.00000 11.00000 0.00000
81.00000 11.00000 0.00000
82.00000 11.00000 0.00000
83.00000 11.00000 0.00000
84.00000 11.00000 0.00000
85.00000 11.00000 0.00000
86.00000 11.00000 0.00000
87.00000 11.00000 0.00000
88.00000 11.00000 0.00000
89.00000 11.00000 0.00000
90.00000 11.00000 NaN
91.00000 11.00000 NaN
92.00000 11.00000 NaN
93.00000 11.00000 NaN
94.00000 11.00000 NaN
95.00000 11.00000 NaN
96.00000 11.00000 NaN
97.00000 11.00000 NaN
98.00000 11.00000 NaN
99.00000 11.00000 NaN
100.00000 11.00000 NaN

0.00000 12.00000 NaN
1.00000 12.00000 0.00000
2.00000 12.00000 0.00000
3.00000 12.00000 0.00000
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.00000
13.00000 12.00000 0.00000
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.00000
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.00000
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
40.00000 12.00000 0.00000
41.00000 12.00000 0.00000
42.00000 12.00000 0.00000
43.00000 12.00000 0.00000
44.00000 12.00000 0.00000
45.00000 12.00000 0.00000
46.00000 12.00000 0.00000
47.00000 12.00000 0.00000
48.00000 12.00000 0.00000
49.00000 12.00000 0.00000
50.00000 12.00000 0.00000
51.00000 12.00000 0.00000
52.00000 12.00000 0.00000
53.00000 12.00000 0.00000
54.00000 12.00000 0.00000
55.00000 12.00000 0.00000
56.00000 12.00000 0.00000
57.00000 12.00000 0.00000
58.00000 12.00000 0.00000
59.00000 12.00000 0.00000
60.00000 12.00000 0.00000
61.00000 12.00000 0.00000
62.00000 12.00000 0.00000
63.00000 12.00000 0.00000
64.00000 12.00000 0.00000
65.00000 12.00000 0.00000
66.00000 12.00000 0.00000
67.00000 12.00000 0.00000
68.00000 12.00000 0.00000
69.00000 12.00000 0.00000
70.00000 12.00000 0.00000
71.00000 12.00000 0.00000
72.00000 12.00000 0.00000
73.00000 12.00000 0.00000
74.00000 12.00000 0.00000
75.00000 12.00000 0.00000
76.00000 12.00000 0.00000
77.00000 12.00000 0.00000
78.00000 12.00000 0.00000
79.00000 12.00000 0.00000
80.00000 12.00000 0.00000
81.00000 12.00000 0.00000
82.00000 12.00000 0.00000
83.00000 12.00000 0.00000
84.00000 12.00000 0.00000
85.00000 12.00000 0.00000
86.00000 12.00000 0.00000
87.00000 12.00000 0.00000
88.00000 12.00000 0.00000
89.00000 12.00000 NaN
90.00000 12.00000 NaN
91.00000 12.00000 NaN
92.00000 12.00000 NaN
93.00000 12.00000 NaN
94.00000 12.00000 NaN
95.00000 12.00000 NaN
96.00000 12.00000 NaN
97.00000 12.00000 NaN
98.00000 12.00000 NaN
99.00000 12.00000 NaN
100.00000 12.00000 NaN

0.00000 13.00000 NaN
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.00000
4.00000 13.00000 0.00000
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00000
14.00000 13.00000 0.00000
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.00000
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.00000
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
40.00000 13.00000 0.00000
41.00000 13.00000 0.00000
42.00000 13.00000 0.00000
43.00000 13.00000 0.00000
44.00000 13.00000 0.00000
45.00000 13.00000 0.00000
46.00000 13.00000 0.00000
47.00000 13.00000 0.00000
48.00000 13.00000 0.00000
49.00000 13.00000 0.00000
50.00000 13.00000 0.00000
51.00000 13.00000 0.00000
52.00000 13.00000 0.00000
53.00000 13.00000 0.00000
54.00000 13.00000 0.00000
55.00000 13.00000 0.00000
56.00000 13.00000 0.00000
57.00000 13.00000 0.00000
58.00000 13.00000 0.00000
59.00000 13.00000 0.00000
60.00000 13.00000 0.00000
61.00000 13.00000 0.00000
62.00000 13.00000 0.00000
63.00000 13.00000 0.00000
64.00000 13.00000 0.00000
65.00000 13.00000 0.00000
66.00000 13.00000 0.00000
67.00000 13.00000 0.00000
68.00000 13.00000 0.00000
69.00000 13.00000 0.00000
70.00000 13.00000 0.00000
71.00000 13.00000 0.00000
72.00000 13.00000 0.00000
73.00000 13.00000 0.00000
74.00000 13.00000 0.00000
75.00000 13.00000 0.00000
76.00000 13.00000 0.00000
77.00000 13.00000 0.00000
78.00000 13.00000 0.00000
79.00000 13.00000 0.00000
80.00000 13.00000 0.00000
81.00000 13.00000 0.00000
82.00000 13.00000 0.00000
83.00000 13.00000 0.00000
84.00000 13.00000 0.00000
85.00000 13.00000 0.00000
86.00000 13.00000 0.00000
87.00000 13.00000 0.00000
88.00000 13.00000 NaN
89.00000 13.00000 NaN
90.00000 13.00000 NaN
91.00000 13.00000 NaN
92.00000 13.00000 NaN
93.00000 13.00000 NaN
94.00000 13.00000 NaN
95.00000 13.00000 NaN
96.00000 13.00000 NaN
97.00000 13.00000 NaN
98.00000 13.00000 NaN
99.00000 13.00000 NaN
100.00000 13.00000 NaN

0.00000 14.00000 NaN
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.00000
5.00000 14.00000 0.00000
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00000
15.00000 14.00000 0.00000
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.00000
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.00000
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
40.00000 14.00000 0.00000
41.00000 14.00000 0.00000
42.00000 14.00000 0.00000
43.00000 14.00000 0.00000
44.00000 14.00000 0.00000
45.00000 14.00000 0.00000
46.00000 14.00000 0.00000
47.00000 14.00000 0.00000
48.00000 14.00000 0.00000
49.00000 14.00000 0.00000
50.00000 14.00000 0.00000
51.00000 14.00000 0.00000
52.00000 14.00000 0.00000
53.00000 14.00000 0.00000
54.00000 14.00000 0.00000
55.00000 14.00000 0.00000
56.00000 14.00000 0.00000
57.00000 14.00000 0.00000
58.00000 14.00000 0.00000
59.00000 14.00000 0.00000
60.00000 14.00000 0.00000
61.00000 14.00000 0.00000
62.00000 14.00000 0.00000
63.00000 14.00000 0.00000
64.00000 14.00000 0.00000
65.00000 14.00000 0.00000
66.00000 14.00000 0.00000
67.00000 14.00000 0.00000
68.00000 14.00000 0.00000
69.00000 14.00000 0.00000
70.00000 14.00000 0.00000
71.00000 14.00000 0.00000
72.00000 14.00000 0.00000
73.00000 14.00000 0.00000
74.00000 14.00000 0.00000
75.00000 14.00000 0.00000
76.00000 14.00000 0.00000
77.00000 14.00000 0.00000
78.00000 14.00000 0.00000
79.00000 14.00000 0.00000
80.00000 14.00000 0.00000
81.00000 14.00000 0.00000
82.00000 14.00000 0.00000
83.00000 14.00000 0.00000
84.00000 14.00000 0.00000
85.00000 14.00000 0.00000
86.00000 14.00000 0.00000
87.00000 14.00000 NaN
88.00000 14.00000 NaN
89.00000 14.00000 NaN
90.00000 14.00000 NaN
91.00000 14.00000 NaN
92.00000 14.00000 NaN
93.00000 14.00000 NaN
94.00000 14.00000 NaN
95.00000 14.00000 NaN
96.00000 14.00000 NaN
97.00000 14.00000 NaN
98.00000 14.00000 NaN
99.00000 14.00000 NaN
100.00000 14.00000 NaN

0.00000 15.00000 NaN
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.00000
6.00000 15.00000 0.00000
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00000
16.00000 15.00000 0.00000
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.00000
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.00000
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
40.00000 15.00000 0.00000
41.00000 15.00000 0.00000
42.00000 15.00000 0.00000
43.00000 15.00000 0.00000
44.00000 15.00000 0.00000
45.00000 15.00000 0.00000
46.00000 15.00000 0.00000
47.00000 15.00000 0.00000
48.00000 15.00000 0.00000
49.00000 15.00000 0.00000
50.00000 15.00000 0.00000
51.00000 15.00000 0.00000
52.00000 15.00000 0.00000
53.00000 15.00000 0.00000
54.00000 15.00000 0.00000
55.00000 15.00000 0.00000
56.00000 15.00000 0.00000
57.00000 15.00000 0.00000
58.00000 15.00000 0.00000
59.00000 15.00000 0.00000
60.00000 15.00000 0.00000
61.00000 15.00000 0.00000
62.00000 15.00000 0.00000
63.00000 15.00000 0.00000
64.00000 15.00000 0.00000
65.00000 15.00000 0.00000
66.00000 15.00000 0.00000
67.00000 15.00000 0.00000
68.00000 15.00000 0.00000
69.00000 15.00000 0.00000
70.00000 15.00000 0.00000
71.00000 15.00000 0.00000
72.00000 15.00000 0.00000
73.00000 15.00000 0.00000
74.00000 15.00000 0.00000
75.00000 15.00000 0.00000
76.00000 15.00000 0.00000
77.00000 15.00000 0.00000
78.00000 15.00000 0.00000
79.00000 15.00000 0.00000
80.00000 15.00000 0.00000
81.00000 15.00000 0.00000
82.00000 15.00000 0.00000
83.00000 15.00000 0.00000
84.00000 15.00000 0.00000
85.00000 15.00000 0.00000
86.00000 15.00000 NaN
87.00000 15.00000 NaN
88.00000 15.00000 NaN
89.00000 15.00000 NaN
90.00000 15.00000 NaN
91.00000 15.00000 NaN
92.00000 15.00000 NaN
93.00000 15.00000 NaN
94.00000 15.00000 NaN
95.00000 15.00000 NaN
96.00000 15.00000 NaN
97.00000 15.00000 NaN
98.00000 15.00000 NaN
99.00000 15.00000 NaN
100.00000 15.00000 NaN

0.00000 16.00000 NaN
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.00000
7.00000 16.00000 0.00000
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00000
17.00000 16.00000 0.00000
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.00000
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.00000
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
40.00000 16.00000 0.00000
41.00000 16.00000 0.00000
42.00000 16.00000 0.00000
43.00000 16.00000 0.00000
44.00000 16.00000 0.00000
45.00000 16.00000 0.00000
46.00000 16.00000 0.00000
47.00000 16.00000 0.00000
48.00000 16.00000 0.00000
49.00000 16.00000 0.00000
50.00000 16.00000 0.00000
51.00000 16.00000 0.00000
52.00000 16.00000 0.00000
53.00000 16.00000 0.00000
54.00000 16.00000 0.00000
55.00000 16.00000 0.00000
56.00000 16.00000 0.00000
57.00000 16.00000 0.00000
58.00000 16.00000 0.00000
59.00000 16.00000 0.00000
60.00000 16.00000 0.00000
61.00000 16.00000 0.00000
62.00000 16.00000 0.00000
63.00000 16.00000 0.00000
64.00000 16.00000 0.00000
65.00000 16.00000 0.00000
66.00000 16.00000 0.00000
67.00000 16.00000 0.00000
68.00000 16.00000 0.00000
69.00000 16.00000 0.00000
70.00000 16.00000 0.00000
71.00000 16.00000 0.00000
72.00000 16.00000 0.00000
73.00000 16.00000 0.00000
74.00000 16.00000 0.00000
75.00000 16.00000 0.00000
76.00000 16.00000 0.00000
77.00000 16.00000 0.00000
78.00000 16.00000 0.00000
79.00000 16.00000 0.00000
80.00000 16.00000 0.00000
81.00000 16.00000 0.00000
82.00000 16.00000 0.00000
83.00000 16.00000 0.00000
84.00000 16.00000 0.00000
85.00000 16.00000 NaN
86.00000 16.00000 NaN
87.00000 16.00000 NaN
88.00000 16.00000 NaN
89.00000 16.00000 NaN
90.00000 16.00000 NaN
91.00000 16.00000 NaN
92.00000 16.00000 NaN
93.00000 16.00000 NaN
94.00000 16.00000 NaN
95.00000 16.00000 NaN
96.00000 16.00000 NaN
97.00000 16.00000 NaN
98.00000 16.00000 NaN
99.00000 16.00000 NaN
100.00000 16.00000 NaN

0.00000 17.00000 NaN
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.00000
8.00000 17.00000 0.00000
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00000
18.00000 17.00000 0.00000
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.00000
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.00000
39.00000 17.00000 0.00000
40.00000 17.00000 0.00000
41.00000 17.00000 0.00000
42.00000 17.00000 0.00000
43.00000 17.00000 0.00000
44.00000 17.00000 0.00000
45.00000 17.00000 0.00000
46.00000 17.00000 0.00000
47.00000 17.00000 0.00000
48.00000 17.00000 0.00000
49.00000 17.00000 0.00000
50.00000 17.00000 0.00000
51.00000 17.00000 0.00000
52.00000 17.00000 0.00000
53.00000 17.00000 0.00000
54.00000 17.00000 0.00000
55.00000 17.00000 0.00000
56.00000 17.00000 0.00000
57.00000 17.00000 0.00000
58.00000 17.00000 0.00000
59.00000 17.00000 0.00000
60.00000 17.00000 0.00000
61.00000 17.00000 0.00000
62.00000 17.00000 0.00000
63.00000 17.00000 0.00000
64.00000 17.00000 0.00000
65.00000 17.00000 0.00000
66.00000 17.00000 0.00000
67.00000 17.00000 0.00000
68.00000 17.00000 0.00000
69.00000 17.00000 0.00000
70.00000 17.00000 0.00000
71.00000 17.00000 0.00000
72.00000 17.00000 0.00000
73.00000 17.00000 0.00000
74.00000 17.00000 0.00000
75.00000 17.00000 0.00000
76.00000 17.00000 0.00000
77.00000 17.00000 0.00000
78.00000 17.00000 0.00000
79.00000 17.00000 0.00000
80.00000 17.00000 0.00000
81.00000 17.00000 0.00000
82.00000 17.00000 0.00000
83.00000 17.00000 0.00000
84.00000 17.00000 NaN
85.00000 17.00000 NaN
86.00000 17.00000 NaN
87.00000 17.00000 NaN
88.00000 17.00000 NaN
89.00000 17.00000 NaN
90.00000 17.00000 NaN
91.00000 17.00000 NaN
92.00000 17.00000 NaN
93.00000 17.00000 NaN
94.00000 17.00000 NaN
95.00000 17.00000 NaN
96.00000 17.00000 NaN
97.00000 17.00000 NaN
98.00000 17.00000 NaN
99.00000 17.00000 NaN
100.00000 17.00000 NaN

0.00000 18.00000 NaN
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.00000
9.00000 18.00000 0.00000
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00000
19.00000 18.00000 0.00000
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.00000
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.00000
40.00000 18.00000 0.00000
41.00000 18.00000 0.00000
42.00000 18.00000 0.00000
43.00000 18.00000 0.00000
44.00000 18.00000 0.00000
45.00000 18.00000 0.00000
46.00000 18.00000 0.00000
47.00000 18.00000 0.00000
48.00000 18.00000 0.00000
49.00000 18.00000 0.00000
50.00000 18.00000 0.00000
51.00000 18.00000 0.00000
52.00000 18.00000 0.00000
53.00000 18.00000 0.00000
54.00000 18.00000 0.00000
55.00000 18.00000 0.00000
56.00000 18.00000 0.00000
57.00000 18.00000 0.00000
58.00000 18.00000 0.00000
59.00000 18.00000 0.00000
60.00000 18.00000 0.00000
61.00000 18.00000 0.00000
62.00000 18.00000 0.00000
63.00000 18.00000 0.00000
64.00000 18.00000 0.00000
65.00000 18.00000 0.00000
66.00000 18.00000 0.00000
67.00000 18.00000 0.00000
68.00000 18.00000 0.00000
69.00000 18.00000 0.00000
70.00000 18.00000 0.00000
71.00000 18.00000 0.00000
72.00000 18.00000 0.00000
73.00000 18.00000 0.00000
74.00000 18.00000 0.00000
75.00000 18.00000 0.00000
76.00000 18.00000 0.00000
77.00000 18.00000 0.00000
78.00000 18.00000 0.00000
79.00000 18.00000 0.00000
80.00000 18.00000 0.00000
81.00000 18.00000 0.00000
82.00000 18.00000 0.00000
83.00000 18.00000 NaN
84.00000 18.00000 NaN
85.00000 18.00000 NaN
86.00000 18.00000 NaN
87.00000 18.00000 NaN
88.00000 18.00000 NaN
89.00000 18.00000 NaN
90.00000 18.00000 NaN
91.00000 18.00000 NaN
92.00000 18.00000 NaN
93.00000 18.00000 NaN
94.00000 18.00000 NaN
95.00000 18.00000 NaN
96.00000 18.00000 NaN
97.00000 18.00000 NaN
98.00000 18.00000 NaN
99.00000 18.00000 NaN
100.00000 18.00000 NaN

0.00000 19.00000 NaN
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.00000
10.00000 19.00000 0.00000
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00000
20.00000 19.00000 0.00000
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.00000
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
40.00000 19.00000 0.00000
41.00000 19.00000 0.00000
42.00000 19.00000 0.00000
43.00000 19.00000 0.00000
44.00000 19.00000 0.00000
45.00000 19.00000 0.00000
46.00000 19.00000 0.00000
47.00000 19.00000 0.00000
48.00000 19.00000 0.00000
49.00000 19.00000 0.00000
50.00000 19.00000 0.00000
51.00000 19.00000 0.00000
52.00000 19.00000 0.00000
53.00000 19.00000 0.00000
54.00000 19.00000 0.00000
55.00000 19.00000 0.00000
56.00000 19.00000 0.00000
57.00000 19.00000 0.00000
58.00000 19.00000 0.00000
59.00000 19.00000 0.00000
60.00000 19.00000 0.00000
61.00000 19.00000 0.00000
62.00000 19.00000 0.00000
63.00000 19.00000 0.00000
64.00000 19.00000 0.00000
65.00000 19.00000 0.00000
66.00000 19.00000 0.00000
67.00000 19.00000 0.00000
68.00000 19.00000 0.00000
69.00000 19.00000 0.00000
70.00000 19.00000 0.00000
71.00000 19.00000 0.00000
72.00000 19.00000 0.00000
73.00000 19.00000 0.00000
74.00000 19.00000 0.00000
75.00000 19.00000 0.00000
76.00000 19.00000 0.00000
77.00000 19.00000 0.00000
78.00000 19.00000 0.00000
79.00000 19.00000 0.00000
80.00000 19.00000 0.00000
81.00000 19.00000 0.00000
82.00000 19.00000 NaN
83.00000 19.00000 NaN
84.00000 19.00000 NaN
85.00000 19.00000 NaN
86.00000 19.00000 NaN
87.00000 19.00000 NaN
88.00000 19.00000 NaN
89.00000 19.00000 NaN
90.00000 19.00000 NaN
91.00000 19.00000 NaN
92.00000 19.00000 NaN
93.00000 19.00000 NaN
94.00000 19.00000 NaN
95.00000 19.00000 NaN
96.00000 19.00000 NaN
97.00000 19.00000 NaN
98.00000 19.00000 NaN
99.00000 19.00000 NaN
100.00000 19.00000 NaN

0.00000 20.00000 NaN
1.00000 20.00000 0.00000
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.00000
11.00000 20.00000 0.00000
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00000
21.00000 20.00000 0.00000
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
40.00000 20.00000 0.00000
41.00000 20.00000 0.00000
42.00000 20.00000 0.00000
43.00000 20.00000 0.00000
44.00000 20.00000 0.00000
45.00000 20.00000 0.00000
46.00000 20.00000 0.00000
47.00000 20.00000 0.00000
48.00000 20.00000 0.00000
49.00000 20.00000 0.00000
50.00000 20.00000 0.00000
51.00000 20.00000 0.00000
52.00000 20.00000 0.00000
53.00000 20.00000 0.00000
54.00000 20.00000 0.00000
55.00000 20.00000 0.00000
56.00000 20.00000 0.00000
57.00000 20.00000 0.00000
58.00000 20.00000 0.00000
59.00000 20.00000 0.00000
60.00000 20.00000 0.00000
61.00000 20.00000 0.00000
62.00000 20.00000 0.00000
63.00000 20.00000 0.00000
64.00000 20.00000 0.00000
65.00000 20.00000 0.00000
66.00000 20.00000 0.00000
67.00000 20.00000 0.00000
68.00000 20.00000 0.00000
69.00000 20.00000 0.00000
70.00000 20.00000 0.00000
71.00000 20.00000 0.00000
72.00000 20.00000 0.00000
73.00000 20.00000 0.00000
74.00000 20.00000 0.00000
75.00000 20.00000 0.00000
76.00000 20.00000 0.00000
77.00000 20.00000 0.00000
78.00000 20.00000 0.00000
79.00000 20.00000 0.00000
80.00000 20.00000 0.00000
81.00000 20.00000 NaN
82.00000 20.00000 NaN
83.00000 20.00000 NaN
84.00000 20.00000 NaN
85.00000 20.00000 NaN
86.00000 20.00000 NaN
87.00000 20.00000 NaN
88.00000 20.00000 NaN
89.00000 20.00000 NaN
90.00000 20.00000 NaN
91.00000 20.00000 NaN
92.00000 20.00000 NaN
93.00000 20.00000 NaN
94.00000 20.00000 NaN
95.00000 20.00000 NaN
96.00000 20.00000 NaN
97.00000 20.00000 NaN
98.00000 20.00000 NaN
99.00000 20.00000 NaN
100.00000 20.00000 NaN

0.00000 21.00000 NaN
1.00000 21.00000 0.00000
2.00000 21.00000 0.00000
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.00000
12.00000 21.00000 0.00000
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00000
22.00000 21.00000 0.00000
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
40.00000 21.00000 0.00000
41.00000 21.00000 0.00000
42.00000 21.00000 0.00000
43.00000 21.00000 0.00000
44.00000 21.00000 0.00000
45.00000 21.00000 0.00000
46.00000 21.00000 0.00000
47.00000 21.00000 0.00000
48.00000 21.00000 0.00000
49.00000 21.00000 0.00000
50.00000 21.00000 0.00000
51.00000 21.00000 0.00000
52.00000 21.00000 0.00000
53.00000 21.00000 0.00000
54.00000 21.00000 0.00000
55.00000 21.00000 0.00000
56.00000 21.00000 0.00000
57.00000 21.00000 0.00000
58.00000 21.00000 0.00000
59.00000 21.00000 0.00000
60.00000 21.00000 0.00000
61.00000 21.00000 0.00000
62.00000 21.00000 0.00000
63.00000 21.00000 0.00000
64.00000 21.00000 0.00000
65.00000 21.00000 0.00000
66.00000 21.00000 0.00000
67.00000 21.00000 0.00000
68.00000 21.00000 0.00000
69.00000 21.00000 0.00000
70.00000 21.00000 0.00000
71.00000 21.00000 0.00000
72.00000 21.00000 0.00000
73.00000 21.00000 0.00000
74.00000 21.00000 0.00000
75.00000 21.00000 0.00000
76.00000 21.00000 0.00000
77.00000 21.00000 0.00000
78.00000 21.00000 0.00000
79.00000 21.00000 0.00000
80.00000 21.00000 NaN
81.00000 21.00000 NaN
82.00000 21.00000 NaN
83.00000 21.00000 NaN
84.00000 21.00000 NaN
85.00000 21.00000 NaN
86.00000 21.00000 NaN
87.00000 21.00000 NaN
88.00000 21.00000 NaN
89.00000 21.00000 NaN
90.00000 21.00000 NaN
91.00000 21.00000 NaN
92.00000 21.00000 NaN
93.00000 21.00000 NaN
94.00000 21.00000 NaN
95.00000 21.00000 NaN
96.00000 21.00000 NaN
97.00000 21.00000 NaN
98.00000 21.00000 NaN
99.00000 21.00000 NaN
100.00000 21.00000 NaN

0.00000 22.00000 NaN
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.00000
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.00000
13.00000 22.00000 0.00000
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00000
23.00000 22.00000 0.00000
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
40.00000 22.00000 0.00000
41.00000 22.00000 0.00000
42.00000 22.00000 0.00000
43.00000 22.00000 0.00000
44.00000 22.00000 0.00000
45.00000 22.00000 0.00000
46.00000 22.00000 0.00000
47.00000 22.00000 0.00000
48.00000 22.00000 0.00000
49.00000 22.00000 0.00000
50.00000 22.00000 0.00000
51.00000 22.00000 0.00000
52.00000 22.00000 0.00000
53.00000 22.00000 0.00000
54.00000 22.00000 0.00000
55.00000 22.00000 0.00000
56.00000 22.00000 0.00000
57.00000 22.00000 0.00000
58.00000 22.00000 0.00000
59.00000 22.00000 0.00000
60.00000 22.00000 0.00000
61.00000 22.00000 0.00000
62.00000 22.00000 0.00000
63.00000 22.00000 0.00000
64.00000 22.00000 0.00000
65.00000 22.00000 0.00000
66.00000 22.00000 0.00000
67.00000 22.00000 0.00000
68.00000 22.00000 0.00000
69.00000 22.00000 0.00000
70.00000 22.00000 0.00000
71.00000 22.00000 0.00000
72.00000 22.00000 0.00000
73.00000 22.00000 0.00000
74.00000 22.00000 0.00000
75.00000 22.00000 0.00000
76.00000 22.00000 0.00000
77.00000 22.00000 0.00000
78.00000 22.00000 0.00000
79.00000 22.00000 NaN
80.00000 22.00000 NaN
81.00000 22.00000 NaN
82.00000 22.00000 NaN
83.00000 22.00000 NaN
84.00000 22.00000 NaN
85.00000 22.00000 NaN
86.00000 22.00000 NaN
87.00000 22.00000 NaN
88.00000 22.00000 NaN
89.00000 22.00000 NaN
90.00000 22.00000 NaN
91.00000 22.00000 NaN
92.00000 22.00000 NaN
93.00000 22.00000 NaN
94.00000 22.00000 NaN
95.00000 22.00000 NaN
96.00000 22.00000 NaN
97.00000 22.00000 NaN
98.00000 22.00000 NaN
99.00000 22.00000 NaN
100.00000 22.00000 NaN

0.00000 23.00000 NaN
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.00000
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.00000
14.00000 23.00000 0.00000
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00000
24.00000 23.00000 0.00000
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
40.00000 23.00000 0.00000
41.00000 23.00000 0.00000
42.00000 23.00000 0.00000
43.00000 23.00000 0.00000
44.00000 23.00000 0.00000
45.00000 23.00000 0.00000
46.00000 23.00000 0.00000
47.00000 23.00000 0.00000
48.00000 23.00000 0.00000
49.00000 23.00000 0.00000
50.00000 23.00000 0.00000
51.00000 23.00000 0.00000
52.00000 23.00000 0.00000
53.00000 23.00000 0.00000
54.00000 23.00000 0.00000
55.00000 23.00000 0.00000
56.00000 23.00000 0.00000
57.00000 23.00000 0.00000
58.00000 23.00000 0.00000
59.00000 23.00000 0.00000
60.00000 23.00000 0.00000
61.00000 23.00000 0.00000
62.00000 23.00000 0.00000
63.00000 23.00000 0.00000
64.00000 23.00000 0.00000
65.00000 23.00000 0.00000
66.00000 23.00000 0.00000
67.00000 23.00000 0.00000
68.00000 23.00000 0.00000
69.00000 23.00000 0.00000
70.00000 23.00000 0.00000
71.00000 23.00000 0.00000
72.00000 23.00000 0.00000
73.00000 23.00000 0.00000
74.00000 23.00000 0.00000
75.00000 23.00000 0.00000
76.00000 23.00000 0.00000
77.00000 23.00000 0.00000
78.00000 23.00000 NaN
79.00000 23.00000 NaN
80.00000 23.00000 NaN
81.00000 23.00000 NaN
82.00000 23.00000 NaN
83.00000 23.00000 NaN
84.00000 23.00000 NaN
85.00000 23.00000 NaN
86.00000 23.00000 NaN
87.00000 23.00000 NaN
88.00000 23.00000 NaN
89.00000 23.00000 NaN
90.00000 23.00000 NaN
91.00000 23.00000 NaN
92.00000 23.00000 NaN
93.00000 23.00000 NaN
94.00000 23.00000 NaN
95.00000 23.00000 NaN
96.00000 23.00000 NaN
97.00000 23.00000 NaN
98.00000 23.00000 NaN
99.00000 23.00000 NaN
100.00000 23.00000 NaN

0.00000 24.00000 NaN
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.00000
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.00000
15.00000 24.00000 0.00000
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00000
25.00000 24.00000 0.00000
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
40.00000 24.00000 0.00000
41.00000 24.00000 0.00000
42.00000 24.00000 0.00000
43.00000 24.00000 0.00000
44.00000 24.00000 0.00000
45.00000 24.00000 0.00000
46.00000 24.00000 0.00000
47.00000 24.00000 0.00000
48.00000 24.00000 0.00000
49.00000 24.00000 0.00000
50.00000 24.00000 0.00000
51.00000 24.00000 0.00000
52.00000 24.00000 0.00000
53.00000 24.00000 0.00000
54.00000 24.00000 0.00000
55.00000 24.00000 0.00000
56.00000 24.00000 0.00000
57.00000 24.00000 0.00000
58.00000 24.00000 0.00000
59.00000 24.00000 0.00000
60.00000 24.00000 0.00000
61.00000 24.00000 0.00000
62.00000 24.00000 0.00000
63.00000 24.00000 0.00000
64.00000 24.00000 0.00000
65.00000 24.00000 0.00000
66.00000 24.00000 0.00000
67.00000 24.00000 0.00000
68.00000 24.00000 0.00000
69.00000 24.00000 0.00000
70.00000 24.00000 0.00000
71.00000 24.00000 0.00000
72.00000 24.00000 0.00000
73.00000 24.00000 0.00000
74.00000 24.00000 0.00000
75.00000 24.00000 0.00000
76.00000 24.00000 0.00000
77.00000 24.00000 NaN
78.00000 24.00000 NaN
79.00000 24.00000 NaN
80.00000 24.00000 NaN
81.00000 24.00000 NaN
82.00000 24.00000 NaN
83.00000 24.00000 NaN
84.00000 24.00000 NaN
85.00000 24.00000 NaN
86.00000 24.00000 NaN
87.00000 24.00000 NaN
88.00000 24.00000 NaN
89.00000 24.00000 NaN
90.00000 24.00000 NaN
91.00000 24.00000 NaN
92.00000 24.00000 NaN
93.00000 24.00000 NaN
94.00000 24.00000 NaN
95.00000 24.00000 NaN
96.00000 24.00000 NaN
97.00000 24.00000 NaN
98.00000 24.00000 NaN
99.00000 24.00000 NaN
100.00000 24.00000 NaN

0.00000 25.00000 NaN
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.00000
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.00000
16.00000 25.00000 0.00000
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00000
26.00000 25.00000 0.00000
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
40.00000 25.00000 0.00000
41.00000 25.00000 0.00000
42.00000 25.00000 0.00000
43.00000 25.00000 0.00000
44.00000 25.00000 0.00000
45.00000 25.00000 0.00000
46.00000 25.00000 0.00000
47.00000 25.00000 0.00000
48.00000 25.00000 0.00000
49.00000 25.00000 0.00000
50.00000 25.00000 0.00000
51.00000 25.00000 0.00000
52.00000 25.00000 0.00000
53.00000 25.00000 0.00000
54.00000 25.00000 0.00000
55.00000 25.00000 0.00000
56.00000 25.00000 0.00000
57.00000 25.00000 0.00000
58.00000 25.00000 0.00000
59.00000 25.00000 0.00000
60.00000 25.00000 0.00000
61.00000 25.00000 0.00000
62.00000 25.00000 0.00000
63.00000 25.00000 0.00000
64.00000 25.00000 0.00000
65.00000 25.00000 0.00000
66.00000 25.00000 0.00000
67.00000 25.00000 0.00000
68.00000 25.00000 0.00000
69.00000 25.00000 0.00000
70.00000 25.00000 0.00000
71.00000 25.00000 0.00000
72.00000 25.00000 0.00000
73.00000 25.00000 0.00000
74.00000 25.00000 0.00000
75.00000 25.00000 0.00000
76.00000 25.00000 NaN
77.00000 25.00000 NaN
78.00000 25.00000 NaN
79.00000 25.00000 NaN
80.00000 25.00000 NaN
81.00000 25.00000 NaN
82.00000 25.00000 NaN
83.00000 25.00000 NaN
84.00000 25.00000 NaN
85.00000 25.00000 NaN
86.00000 25.00000 NaN
87.00000 25.00000 NaN
88.00000 25.00000 NaN
89.00000 25.00000 NaN
90.00000 25.00000 NaN
91.00000 25.00000 NaN
92.00000 25.00000 NaN
93.00000 25.00000 NaN
94.00000 25.00000 NaN
95.00000 25.00000 NaN
96.00000 25.00000 NaN
97.00000 25.00000 NaN
98.00000 25.00000 NaN
99.00000 25.00000 NaN
100.00000 25.00000 NaN

0.00000 26.00000 NaN
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.00000
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.00000
17.00000 26.00000 0.00000
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00000
27.00000 26.00000 0.00000
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
40.00000 26.00000 0.00000
41.00000 26.00000 0.00000
42.00000 26.00000 0.00000
43.00000 26.00000 0.00000
44.00000 26.00000 0.00000
45.00000 26.00000 0.00000
46.00000 26.00000 0.00000
47.00000 26.00000 0.00000
48.00000 26.00000 0.00000
49.00000 26.00000 0.00000
50.00000 26.00000 0.00000
51.00000 26.00000 0.00000
52.00000 26.00000 0.00000
53.00000 26.00000 0.00000
54.00000 26.00000 0.00000
55.00000 26.00000 0.00000
56.00000 26.00000 0.00000
57.00000 26.00000 0.00000
58.00000 26.00000 0.00000
59.00000 26.00000 0.00000
60.00000 26.00000 0.00000
61.00000 26.00000 0.00000
62.00000 26.00000 0.00000
63.00000 26.00000 0.00000
64.00000 26.00000 0.00000
65.00000 26.00000 0.00000
66.00000 26.00000 0.00000
67.00000 26.00000 0.00000
68.00000 26.00000 0.00000
69.00000 26.00000 0.00000
70.00000 26.00000 0.00000
71.00000 26.00000 0.00000
72.00000 26.00000 0.00000
73.00000 26.00000 0.00000
74.00000 26.00000 0.00000
75.00000 26.00000 NaN
76.00000 26.00000 NaN
77.00000 26.00000 NaN
78.00000 26.00000 NaN
79.00000 26.00000 NaN
80.00000 26.00000 NaN
81.00000 26.00000 NaN
82.00000 26.00000 NaN
83.00000 26.00000 NaN
84.00000 26.00000 NaN
85.00000 26.00000 NaN
86.00000 26.00000 NaN
87.00000 26.00000 NaN
88.00000 26.00000 NaN
89.00000 26.00000 NaN
90.00000 26.00000 NaN
91.00000 26.00000 NaN
92.00000 26.00000 NaN
93.00000 26.00000 NaN
94.00000 26.00000 NaN
95.00000 26.00000 NaN
96.00000 26.00000 NaN
97.00000 26.00000 NaN
98.00000 26.00000 NaN
99.00000 26.00000 NaN
100.00000 26.00000 NaN

0.00000 27.00000 NaN
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.00000
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.00000
18.00000 27.00000 0.00000
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00000
28.00000 27.00000 0.00000
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.00000
40.00000 27.00000 0.00000
41.00000 27.00000 0.00000
42.00000 27.00000 0.00000
43.00000 27.00000 0.00000
44.00000 27.00000 0.00000
45.00000 27.00000 0.00000
46.00000 27.00000 0.00000
47.00000 27.00000 0.00000
48.00000 27.00000 0.00000
49.00000 27.00000 0.00000
50.00000 27.00000 0.00000
51.00000 27.00000 0.00000
52.00000 27.00000 0.00000
53.00000 27.00000 0.00000
54.00000 27.00000 0.00000
55.00000 27.00000 0.00000
56.00000 27.00000 0.00000
57.00000 27.00000 0.00000
58.00000 27.00000 0.00000
59.00000 27.00000 0.00000
60.00000 27.00000 0.00000
61.00000 27.00000 0.00000
62.00000 27.00000 0.00000
63.00000 27.00000 0.00000
64.00000 27.00000 0.00000
65.00000 27.00000 0.00000
66.00000 27.00000 0.00000
67.00000 27.00000 0.00000
68.00000 27.00000 0.00000
69.00000 27.00000 0.00000
70.00000 27.00000 0.00000
71.00000 27.00000 0.00000
72.00000 27.00000 0.00000
73.00000 27.00000 0.00000
74.00000 27.00000 NaN
75.00000 27.00000 NaN
76.00000 27.00000 NaN
77.00000 27.00000 NaN
78.00000 27.00000 NaN
79.00000 27.00000 NaN
80.00000 27.00000 NaN
81.00000 27.00000 NaN
82.00000 27.00000 NaN
83.00000 27.00000 NaN
84.00000 27.00000 NaN
85.00000 27.00000 NaN
86.00000 27.00000 NaN
87.00000 27.00000 NaN
88.00000 27.00000 NaN
89.00000 27.00000 NaN
90.00000 27.00000 NaN
91.00000 27.00000 NaN
92.00000 27.00000 NaN
93.00000 27.00000 NaN
94.00000 27.00000 NaN
95.00000 27.00000 NaN
96.00000 27.00000 NaN
97.00000 27.00000 NaN
98.00000 27.00000 NaN
99.00000 27.00000 NaN
100.00000 27.00000 NaN

0.00000 28.00000 NaN
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.00000
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.00000
19.00000 28.00000 0.00000
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00000
29.00000 28.00000 0.00000
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
40.00000 28.00000 0.00000
41.00000 28.00000 0.00000
42.00000 28.00000 0.00000
43.00000 28.00000 0.00000
44.00000 28.00000 0.00000
45.00000 28.00000 0.00000
46.00000 28.00000 0.00000
47.00000 28.00000 0.00000
48.00000 28.00000 0.00000
49.00000 28.00000 0.00000
50.00000 28.00000 0.00000
51.00000 28.00000 0.00000
52.00000 28.00000 0.00000
53.00000 28.00000 0.00000
54.00000 28.00000 0.00000
55.00000 28.00000 0.00000
56.00000 28.00000 0.00000
57.00000 28.00000 0.00000
58.00000 28.00000 0.07143
59.00000 28.00000 0.07143
60.00000 28.00000 0.07143
61.00000 28.00000 0.07143
62.00000 28.00000 0.07143
63.00000 28.00000 0.07143
64.00000 28.00000 0.07143
65.00000 28.00000 0.07143
66.00000 28.00000 0.07143
67.00000 28.00000 0.07143
68.00000 28.00000 0.07143
69.00000 28.00000 0.07143
70.00000 28.00000 0.07143
71.00000 28.00000 0.07143
72.00000 28.00000 0.07143
73.00000 28.00000 NaN
74.00000 28.00000 NaN
75.00000 28.00000 NaN
76.00000 28.00000 NaN
77.00000 28.00000 NaN
78.00000 28.00000 NaN
79.00000 28.00000 NaN
80.00000 28.00000 NaN
81.00000 28.00000 NaN
82.00000 28.00000 NaN
83.00000 28.00000 NaN
84.00000 28.00000 NaN
85.00000 28.00000 NaN
86.00000 28.00000 NaN
87.00000 28.00000 NaN
88.00000 28.00000 NaN
89.00000 28.00000 NaN
90.00000 28.00000 NaN
91.00000 28.00000 NaN
92.00000 28.00000 NaN
93.00000 28.00000 NaN
94.00000 28.00000 NaN
95.00000 28.00000 NaN
96.00000 28.00000 NaN
97.00000 28.00000 NaN
98.00000 28.00000 NaN
99.00000 28.00000 NaN
100.00000 28.00000 NaN

0.00000 29.00000 NaN
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.00000
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.00000
20.00000 29.00000 0.00000
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00000
30.00000 29.00000 0.00000
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
40.00000 29.00000 0.00000
41.00000 29.00000 0.00000
42.00000 29.00000 0.00000
43.00000 29.00000 0.00000
44.00000 29.00000 0.00000
45.00000 29.00000 0.00000
46.00000 29.00000 0.00000
47.00000 29.00000 0.00000
48.00000 29.00000 0.00000
49.00000 29.00000 0.07143
50.00000 29.00000 0.07143
51.00000 29.00000 0.07143
52.00000 29.00000 0.07143
53.00000 29.00000 0.07143
54.00000 29.00000 0.07143
55.00000 29.00000 0.07143
56.00000 29.00000 0.07143
57.00000 29.00000 0.07143
58.00000 29.00000 0.07143
59.00000 29.00000 0.07143
60.00000 29.00000 0.07143
61.00000 29.00000 0.07143
62.00000 29.00000 0.07143
63.00000 29.00000 0.07143
64.00000 29.00000 0.07143
65.00000 29.00000 0.07143
66.00000 29.00000 0.07143
67.00000 29.00000 0.07143
68.00000 29.00000 0.07143
69.00000 29.00000 0.07143
70.00000 29.00000 0.07143
71.00000 29.00000 0.07143
72.00000 29.00000 NaN
73.00000 29.00000 NaN
74.00000 29.00000 NaN
75.00000 29.00000 NaN
76.00000 29.00000 NaN
77.00000 29.00000 NaN
78.00000 29.00000 NaN
79.00000 29.00000 NaN
80.00000 29.00000 NaN
81.00000 29.00000 NaN
82.00000 29.00000 NaN
83.00000 29.00000 NaN
84.00000 29.00000 NaN
85.00000 29.00000 NaN
86.00000 29.00000 NaN
87.00000 29.00000 NaN
88.00000 29.00000 NaN
89.00000 29.00000 NaN
90.00000 29.00000 NaN
91.00000 29.00000 NaN
92.00000 29.00000 NaN
93.00000 29.00000 NaN
94.00000 29.00000 NaN
95.00000 29.00000 NaN
96.00000 29.00000 NaN
97.00000 29.00000 NaN
98.00000 29.00000 NaN
99.00000 29.00000 NaN
100.00000 29.00000 NaN

0.00000 30.00000 NaN
1.00000 30.00000 0.00000
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.00000
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.00000
21.00000 30.00000 0.00000
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00000
31.00000 30.00000 0.00000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
40.00000 30.00000 0.00000
41.00000 30.00000 0.00000
42.00000 30.00000 0.00000
43.00000 30.00000 0.00000
44.00000 30.00000 0.07143
45.00000 30.00000 0.07143
46.00000 30.00000 0.07143
47.00000 30.00000 0.07143
48.00000 30.00000 0.07143
49.00000 30.00000 0.07143
50.00000 30.00000 0.07143
51.00000 30.00000 0.07143
52.00000 30.00000 0.07143
53.00000 30.00000 0.07143
54.00000 30.00000 0.07143
55.00000 30.00000 0.07143
56.00000 30.00000 0.07143
57.00000 30.00000 0.07143
58.00000 30.00000 0.07143
59.00000 30.00000 0.07143
60.00000 30.00000 0.14286
61.00000 30.00000 0.14286
62.00000 30.00000 0.14286
63.00000 30.00000 0.14286
64.00000 30.00000 0.14286
65.00000 30.00000 0.14286
66.00000 30.00000 0.14286
67.00000 30.00000 0.14286
68.00000 30.00000 0.14286
69.00000 30.00000 0.14286
70.00000 30.00000 0.14286
71.00000 30.00000 NaN
72.00000 30.00000 NaN
73.00000 30.00000 NaN
74.00000 30.00000 NaN
75.00000 30.00000 NaN
76.00000 30.00000 NaN
77.00000 30.00000 NaN
78.00000 30.00000 NaN
79.00000 30.00000 NaN
80.00000 30.00000 NaN
81.00000 30.00000 NaN
82.00000 30.00000 NaN
83.00000 30.00000 NaN
84.00000 30.00000 NaN
85.00000 30.00000 NaN
86.00000 30.00000 NaN
87.00000 30.00000 NaN
88.00000 30.00000 NaN
89.00000 30.00000 NaN
90.00000 30.00000 NaN
91.00000 30.00000 NaN
92.00000 30.00000 NaN
93.00000 30.00000 NaN
94.00000 30.00000 NaN
95.00000 30.00000 NaN
96.00000 30.00000 NaN
97.00000 30.00000 NaN
98.00000 30.00000 NaN
99.00000 30.00000 NaN
100.00000 30.00000 NaN

0.00000 31.00000 NaN
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.00000
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.00000
22.00000 31.00000 0.00000
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
40.00000 31.00000 0.07143
41.00000 31.00000 0.07143
42.00000 31.00000 0.07143
43.00000 31.00000 0.07143
44.00000 31.00000 0.07143
45.00000 31.00000 0.07143
46.00000 31.00000 0.07143
47.00000 31.00000 0.07143
48.00000 31.00000 0.07143
49.00000 31.00000 0.07143
50.00000 31.00000 0.07143
51.00000 31.00000 0.14286
52.00000 31.00000 0.14286
53.00000 31.00000 0.14286
54.00000 31.00000 0.14286
55.00000 31.00000 0.14286
56.00000 31.00000 0.14286
57.00000 31.00000 0.14286
58.00000 31.00000 0.14286
59.00000 31.00000 0.14286
60.00000 31.00000 0.14286
61.00000 31.00000 0.14286
62.00000 31.00000 0.14286
63.00000 31.00000 0.14286
64.00000 31.00000 0.14286
65.00000 31.00000 0.14286
66.00000 31.00000 0.14286
67.00000 31.00000 0.14286
68.00000 31.00000 0.14286
69.00000 31.00000 0.14286
70.00000 31.00000 NaN
71.00000 31.00000 NaN
72.00000 31.00000 NaN
73.00000 31.00000 NaN
74.00000 31.00000 NaN
75.00000 31.00000 NaN
76.00000 31.00000 NaN
77.00000 31.00000 NaN
78.00000 31.00000 NaN
79.00000 31.00000 NaN
80.00000 31.00000 NaN
81.00000 31.00000 NaN
82.00000 31.00000 NaN
83.00000 31.00000 NaN
84.00000 31.00000 NaN
85.00000 31.00000 NaN
86.00000 31.00000 NaN
87.00000 31.00000 NaN
88.00000 31.00000 NaN
89.00000 31.00000 NaN
90.00000 31.00000 NaN
91.00000 31.00000 NaN
92.00000 31.00000 NaN
93.00000 31.00000 NaN
94.00000 31.00000 NaN
95.00000 31.00000 NaN
96.00000 31.00000 NaN
97.00000 31.00000 NaN
98.00000 31.00000 NaN
99.00000 31.00000 NaN
100.00000 31.00000 NaN

0.00000 32.00000 NaN
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.00000
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.00000
23.00000 32.00000 0.00000
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.07143
38.00000 32.00000 0.07143
39.00000 32.00000 0.07143
40.00000 32.00000 0.07143
41.00000 32.00000 0.07143
42.00000 32.00000 0.07143
43.00000 32.00000 0.07143
44.00000 32.00000 0.07143
45.00000 32.00000 0.14286
46.00000 32.00000 0.14286
47.00000 32.00000 0.14286
48.00000 32.00000 0.14286
49.00000 32.00000 0.14286
50.00000 32.00000 0.14286
51.00000 32.00000 0.14286
52.00000 32.00000 0.14286
53.00000 32.00000 0.14286
54.00000 32.00000 0.14286
55.00000 32.00000 0.14286
56.00000 32.00000 0.14286
57.00000 32.00000 0.14286
58.00000 32.00000 0.14286
59.00000 32.00000 0.14286
60.00000 32.00000 0.14286
61.00000 32.00000 0.14286
62.00000 32.00000 0.14286
63.00000 32.00000 0.14286
64.00000 32.00000 0.21429
65.00000 32.00000 0.21429
66.00000 32.00000 0.21429
67.00000 32.00000 0.21429
68.00000 32.00000 0.21429
69.00000 32.00000 NaN
70.00000 32.00000 NaN
71.00000 32.00000 NaN
72.00000 32.00000 NaN
73.00000 32.00000 NaN
74.00000 32.00000 NaN
75.00000 32.00000 NaN
76.00000 32.00000 NaN
77.00000 32.00000 NaN
78.00000 32.00000 NaN
79.00000 32.00000 NaN
80.00000 32.00000 NaN
81.00000 32.00000 NaN
82.00000 32.00000 NaN
83.00000 32.00000 NaN
84.00000 32.00000 NaN
85.00000 32.00000 NaN
86.00000 32.00000 NaN
87.00000 32.00000 NaN
88.00000 32.00000 NaN
89.00000 32.00000 NaN
90.00000 32.00000 NaN
91.00000 32.00000 NaN
92.00000 32.00000 NaN
93.00000 32.00000 NaN
94.00000 32.00000 NaN
95.00000 32.00000 NaN
96.00000 32.00000 NaN
97.00000 32.00000 NaN
98.00000 32.00000 NaN
99.00000 32.00000 NaN
100.00000 32.00000 NaN

0.00000 33.00000 NaN
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.00000
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.00000
24.00000 33.00000 0.00000
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.00000
34.00000 33.00000 0.07143
35.00000 33.00000 0.07143
36.00000 33.00000 0.07143
37.00000 33.00000 0.07143
38.00000 33.00000 0.07143
39.00000 33.00000 0.07143
40.00000 33.00000 0.07143
41.00000 33.00000 0.14286
42.00000 33.00000 0.14286
43.00000 33.00000 0.14286
44.00000 33.00000 0.14286
45.00000 33.00000 0.14286
46.00000 33.00000 0.14286
47.00000 33.00000 0.14286
48.00000 33.00000 0.14286
49.00000 33.00000 0.14286
50.00000 33.00000 0.14286
51.00000 33.00000 0.14286
52.00000 33.00000 0.14286
53.00000 33.00000 0.21429
54.00000 33.00000 0.21429
55.00000 33.00000 0.21429
56.00000 33.00000 0.21429
57.00000 33.00000 0.21429
58.00000 33.00000 0.21429
59.00000 33.00000 0.21429
60.00000 33.00000 0.21429
61.00000 33.00000 0.21429
62.00000 33.00000 0.21429
63.00000 33.00000 0.21429
64.00000 33.00000 0.21429
65.00000 33.00000 0.21429
66.00000 33.00000 0.21429
67.00000 33.00000 0.21429
68.00000 33.00000 NaN
69.00000 33.00000 NaN
70.00000 33.00000 NaN
71.00000 33.00000 NaN
72.00000 33.00000 NaN
73.00000 33.00000 NaN
74.00000 33.00000 NaN
75.00000 33.00000 NaN
76.00000 33.00000 NaN
77.00000 33.00000 NaN
78.00000 33.00000 NaN
79.00000 33.00000 NaN
80.00000 33.00000 NaN
81.00000 33.00000 NaN
82.00000 33.00000 NaN
83.00000 33.00000 NaN
84.00000 33.00000 NaN
85.00000 33.00000 NaN
86.00000 33.00000 NaN
87.00000 33.00000 NaN
88.00000 33.00000 NaN
89.00000 33.00000 NaN
90.00000 33.00000 NaN
91.00000 33.00000 NaN
92.00000 33.00000 NaN
93.00000 33.00000 NaN
94.00000 33.00000 NaN
95.00000 33.00000 NaN
96.00000 33.00000 NaN
97.00000 33.00000 NaN
98.00000 33.00000 NaN
99.00000 33.00000 NaN
100.00000 33.00000 NaN

0.00000 34.00000 NaN
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.00000
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.00000
25.00000 34.00000 0.00000
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.07143
32.00000 34.00000 0.07143
33.00000 34.00000 0.07143
34.00000 34.00000 0.07143
35.00000 34.00000 0.07143
36.00000 34.00000 0.07143
37.00000 34.00000 0.14286
38.00000 34.00000 0.14286
39.00000 34.00000 0.14286
40.00000 34.00000 0.14286
41.00000 34.00000 0.14286
42.00000 34.00000 0.14286
43.00000 34.00000 0.14286
44.00000 34.00000 0.14286
45.00000 34.00000 0.14286
46.00000 34.00000 0.14286
47.00000 34.00000 0.21429
48.00000 34.00000 0.21429
49.00000 34.00000 0.21429
50.00000 34.00000 0.21429
51.00000 34.00000 0.21429
52.00000 34.00000 0.21429
53.00000 34.00000 0.21429
54.00000 34.00000 0.21429
55.00000 34.00000 0.21429
56.00000 34.00000 0.21429
57.00000 34.00000 0.21429
58.00000 34.00000 0.21429
59.00000 34.00000 0.21429
60.00000 34.00000 0.21429
61.00000 34.00000 0.21429
62.00000 34.00000 0.21429
63.00000 34.00000 0.21429
64.00000 34.00000 0.21429
65.00000 34.00000 0.21429
66.00000 34.00000 0.21429
67.00000 34.00000 NaN
68.00000 34.00000 NaN
69.00000 34.00000 NaN
70.00000 34.00000 NaN
71.00000 34.00000 NaN
72.00000 34.00000 NaN
73.00000 34.00000 NaN
74.00000 34.00000 NaN
75.00000 34.00000 NaN
76.00000 34.00000 NaN
77.00000 34.00000 NaN
78.00000 34.00000 NaN
79.00000 34.00000 NaN
80.00000 34.00000 NaN
81.00000 34.00000 NaN
82.00000 34.00000 NaN
83.00000 34.00000 NaN
84.00000 34.00000 NaN
85.00000 34.00000 NaN
86.00000 34.00000 NaN
87.00000 34.00000 NaN
88.00000 34.00000 NaN
89.00000 34.00000 NaN
90.00000 34.00000 NaN
91.00000 34.00000 NaN
92.00000 34.00000 NaN
93.00000 34.00000 NaN
94.00000 34.00000 NaN
95.00000 34.00000 NaN
96.00000 34.00000 NaN
97.00000 34.00000 NaN
98.00000 34.00000 NaN
99.00000 34.00000 NaN
100.00000 34.00000 NaN

0.00000 35.00000 NaN
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.00000
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.00000
26.00000 35.00000 0.00000
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.07143
30.00000 35.00000 0.07143
31.00000 35.00000 0.07143
32.00000 35.00000 0.07143
33.00000 35.00000 0.07143
34.00000 35.00000 0.07143
35.00000 35.00000 0.14286
36.00000 35.00000 0.14286
37.00000 35.00000 0.14286
38.00000 35.00000 0.14286
39.00000 35.00000 0.14286
40.00000 35.00000 0.14286
41.00000 35.00000 0.14286
42.00000 35.00000 0.14286
43.00000 35.00000 0.21429
44.00000 35.00000 0.21429
45.00000 35.00000 0.21429
46.00000 35.00000 0.21429
47.00000 35.00000 0.21429
48.00000 35.00000 0.21429
49.00000 35.00000 0.21429
50.00000 35.00000 0.21429
51.00000 35.00000 0.21429
52.00000 35.00000 0.21429
53.00000 35.00000 0.21429
54.00000 35.00000 0.21429
55.00000 35.00000 0.21429
56.00000 35.00000 0.21429
57.00000 35.00000 0.28571
58.00000 35.00000 0.28571
59.00000 35.00000 0.28571
60.00000 35.00000 0.28571
61.00000 35.00000 0.28571
62.00000 35.00000 0.28571
63.00000 35.00000 0.28571
64.00000 35.00000 0.28571
65.00000 35.00000 0.28571
66.00000 35.00000 NaN
67.00000 35.00000 NaN
68.00000 35.00000 NaN
69.00000 35.00000 NaN
70.00000 35.00000 NaN
71.00000 35.00000 NaN
72.00000 35.00000 NaN
73.00000 35.00000 NaN
74.00000 35.00000 NaN
75.00000 35.00000 NaN
76.00000 35.00000 NaN
77.00000 35.00000 NaN
78.00000 35.00000 NaN
79.00000 35.00000 NaN
80.00000 35.00000 NaN
81.00000 35.00000 NaN
82.00000 35.00000 NaN
83.00000 35.00000 NaN
84.00000 35.00000 NaN
85.00000 35.00000 NaN
86.00000 35.00000 NaN
87.00000 35.00000 NaN
88.00000 35.00000 NaN
89.00000 35.00000 NaN
90.00000 35.00000 NaN
91.00000 35.00000 NaN
92.00000 35.00000 NaN
93.00000 35.00000 NaN
94.00000 35.00000 NaN
95.00000 35.00000 NaN
96.00000 35.00000 NaN
97.00000 35.00000 NaN
98.00000 35.00000 NaN
99.00000 35.00000 NaN
100.00000 35.00000 NaN

0.00000 36.00000 NaN
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.00000
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.00000
27.00000 36.00000 0.07143
28.00000 36.00000 0.07143
29.00000 36.00000 0.07143
30.00000 36.00000 0.07143
31.00000 36.00000 0.07143
32.00000 36.00000 0.14286
33.00000 36.00000 0.14286
34.00000 36.00000 0.14286
35.00000 36.00000 0.14286
36.00000 36.00000 0.14286
37.00000 36.00000 0.14286
38.00000 36.00000 0.14286
39.00000 36.00000 0.21429
40.00000 36.00000 0.21429
41.00000 36.00000 0.21429
42.00000 36.00000 0.21429
43.00000 36.00000 0.21429
44.00000 36.00000 0.21429
45.00000 36.00000 0.21429
46.00000 36.00000 0.21429
47.00000 36.00000 0.21429
48.00000 36.00000 0.21429
49.00000 36.00000 0.21429
50.00000 36.00000 0.28571
51.00000 36.00000 0.28571
52.00000 36.00000 0.28571
53.00000 36.00000 0.28571
54.00000 36.00000 0.28571
55.00000 36.00000 0.28571
56.00000 36.00000 0.28571
57.00000 36.00000 0.28571
58.00000 36.00000 0.28571
59.00000 36.00000 0.28571
60.00000 36.00000 0.28571
61.00000 36.00000 0.28571
62.00000 36.00000 0.28571
63.00000 36.00000 0.28571
64.00000 36.00000 0.28571
65.00000 36.00000 NaN
66.00000 36.00000 NaN
67.00000 36.00000 NaN
68.00000 36.00000 NaN
69.00000 36.00000 NaN
70.00000 36.00000 NaN
71.00000 36.00000 NaN
72.00000 36.00000 NaN
73.00000 36.00000 NaN
74.00000 36.00000 NaN
75.00000 36.00000 NaN
76.00000 36.00000 NaN
77.00000 36.00000 NaN
78.00000 36.00000 NaN
79.00000 36.00000 NaN
80.00000 36.00000 NaN
81.00000 36.00000 NaN
82.00000 36.00000 NaN
83.00000 36.00000 NaN
84.00000 36.00000 NaN
85.00000 36.00000 NaN
86.00000 36.00000 NaN
87.00000 36.00000 NaN
88.00000 36.00000 NaN
89.00000 36.00000 NaN
90.00000 36.00000 NaN
91.00000 36.00000 NaN
92.00000 36.00000 NaN
93.00000 36.00000 NaN
94.00000 36.00000 NaN
95.00000 36.00000 NaN
96.00000 36.00000 NaN
97.00000 36.00000 NaN
98.00000 36.00000 NaN
99.00000 36.00000 NaN
100.00000 36.00000 NaN

0.00000 37.00000 NaN
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00000
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00000
18.00000 37.00000 0.00000
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.07143
27.00000 37.00000 0.07143
28.00000 37.00000 0.07143
29.00000 37.00000 0.07143
30.00000 37.00000 0.14286
31.00000 37.00000 0.14286
32.00000 37.00000 0.14286
33.00000 37.00000 0.14286
34.00000 37.00000 0.14286
35.00000 37.00000 0.14286
36.00000 37.00000 0.21429
37.00000 37.00000 0.21429
38.00000 37.00000 0.21429
39.00000 37.00000 0.21429
40.00000 37.00000 0.21429
41.00000 37.00000 0.21429
42.00000 37.00000 0.21429
43.00000 37.00000 0.21429
44.00000 37.00000 0.21429
45.00000 37.00000 0.28571
46.00000 37.00000 0.28571
47.00000 37.00000 0.28571
48.00000 37.00000 0.28571
49.00000 37.00000 0.28571
50.00000 37.00000 0.28571
51.00000 37.00000 0.28571
52.00000 37.00000 0.28571
53.00000 37.00000 0.28571
54.00000 37.00000 0.28571
55.00000 37.00000 0.28571
56.00000 37.00000 0.28571
57.00000 37.00000 0.28571
58.00000 37.00000 0.28571
59.00000 37.00000 0.28571
60.00000 37.00000 0.28571
61.00000 37.00000 0.28571
62.00000 37.00000 0.28571
63.00000 37.00000 0.35714
64.00000 37.00000 NaN
65.00000 37.00000 NaN
66.00000 37.00000 NaN
67.00000 37.00000 NaN
68.00000 37.00000 NaN
69.00000 37.00000 NaN
70.00000 37.00000 NaN
71.00000 37.00000 NaN
72.00000 37.00000 NaN
73.00000 37.00000 NaN
74.00000 37.00000 NaN
75.00000 37.00000 NaN
76.00000 37.00000 NaN
77.00000 37.00000 NaN
78.00000 37.00000 NaN
79.00000 37.00000 NaN
80.00000 37.00000 NaN
81.00000 37.00000 NaN
82.00000 37.00000 NaN
83.00000 37.00000 NaN
84.00000 37.00000 NaN
85.00000 37.00000 NaN
86.00000 37.00000 NaN
87.00000 37.00000 NaN
88.00000 37.00000 NaN
89.00000 37.00000 NaN
90.00000 37.00000 NaN
91.00000 37.00000 NaN
92.00000 37.00000 NaN
93.00000 37.00000 NaN
94.00000 37.00000 NaN
95.00000 37.00000 NaN
96.00000 37.00000 NaN
97.00000 37.00000 NaN
98.00000 37.00000 NaN
99.00000 37.00000 NaN
100.00000 37.00000 NaN

0.00000 38.00000 NaN
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00000
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00000
19.00000 38.00000 0.00000
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.07143
25.00000 38.00000 0.07143
26.00000 38.00000 0.07143
27.00000 38.00000 0.07143
28.00000 38.00000 0.14286
29.00000 38.00000 0.14286
30.00000 38.00000 0.14286
31.00000 38.00000 0.14286
32.00000 38.00000 0.14286
33.00000 38.00000 0.14286
34.00000 38.00000 0.21429
35.00000 38.00000 0.21429
36.00000 38.00000 0.21429
37.00000 38.00000 0.21429
38.00000 38.00000 0.21429
39.00000 38.00000 0.21429
40.00000 38.00000 0.21429
41.00000 38.00000 0.21429
42.00000 38.00000 0.28571
43.00000 38.00000 0.28571
44.00000 38.00000 0.28571
45.00000 38.00000 0.28571
46.00000 38.00000 0.28571
47.00000 38.00000 0.28571
48.00000 38.00000 0.28571
49.00000 38.00000 0.28571
50.00000 38.00000 0.28571
51.00000 38.00000 0.28571
52.00000 38.00000 0.28571
53.00000 38.00000 0.28571
54.00000 38.00000 0.28571
55.00000 38.00000 0.35714
56.00000 38.00000 0.35714
57.00000 38.00000 0.35714
58.00000 38.00000 0.35714
59.00000 38.00000 0.35714
60.00000 38.00000 0.35714
61.00000 38.00000 0.35714
62.00000 38.00000 0.35714
63.00000 38.00000 NaN
64.00000 38.00000 NaN
65.00000 38.00000 NaN
66.00000 38.00000 NaN
67.00000 38.00000 NaN
68.00000 38.00000 NaN
69.00000 38.00000 NaN
70.00000 38.00000 NaN
71.00000 38.00000 NaN
72.00000 38.00000 NaN
73.00000 38.00000 NaN
74.00000 38.00000 NaN
75.00000 38.00000 NaN
76.00000 38.00000 NaN
77.00000 38.00000 NaN
78.00000 38.00000 NaN
79.00000 38.00000 NaN
80.00000 38.00000 NaN
81.00000 38.00000 NaN
82.00000 38.00000 NaN
83.00000 38.00000 NaN
84.00000 38.00000 NaN
85.00000 38.00000 NaN
86.00000 38.00000 NaN
87.00000 38.00000 NaN
88.00000 38.00000 NaN
89.00000 38.00000 NaN
90.00000 38.00000 NaN
91.00000 38.00000 NaN
92.00000 38.00000 NaN
93.00000 38.00000 NaN
94.00000 38.00000 NaN
95.00000 38.00000 NaN
96.00000 38.00000 NaN
97.00000 38.00000 NaN
98.00000 38.00000 NaN
99.00000 38.00000 NaN
100.00000 38.00000 NaN

0.00000 39.00000 NaN
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00000
20.00000 39.00000 0.00000
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.07143
24.00000 39.00000 0.07143
25.00000 39.00000 0.07143
26.00000 39.00000 0.07143
27.00000 39.00000 0.14286
28.00000 39.00000 0.14286
29.00000 39.00000 0.14286
30.00000 39.00000 0.14286
31.00000 39.00000 0.14286
32.00000 39.00000 0.21429
33.00000 39.00000 0.21429
34.00000 39.00000 0.21429
35.00000 39.00000 0.21429
36.00000 39.00000 0.21429
37.00000 39.00000 0.21429
38.00000 39.00000 0.21429
39.00000 39.00000 0.28571
40.00000 39.00000 0.28571
41.00000 39.00000 0.28571
42.00000 39.00000 0.28571
43.00000 39.00000 0.28571
44.00000 39.00000 0.28571
45.00000 39.00000 0.28571
46.00000 39.00000 0.28571
47.00000 39.00000 0.28571
48.00000 39.00000 0.28571
49.00000 39.00000 0.35714
50.00000 39.00000 0.35714
51.00000 39.00000 0.35714
52.00000 39.00000 0.35714
53.00000 39.00000 0.35714
54.00000 39.00000 0.35714
55.00000 39.00000 0.35714
56.00000 39.00000 0.35714
57.00000 39.00000 0.35714
58.00000 39.00000 0.35714
59.00000 39.00000 0.35714
60.00000 39.00000 0.35714
61.00000 39.00000 0.35714
62.00000 39.00000 NaN
63.00000 39.00000 NaN
64.00000 39.00000 NaN
65.00000 39.00000 NaN
66.00000 39.00000 NaN
67.00000 39.00000 NaN
68.00000 39.00000 NaN
69.00000 39.00000 NaN
70.00000 39.00000 NaN
71.00000 39.00000 NaN
72.00000 39.00000 NaN
73.00000 39.00000 NaN
74.00000 39.00000 NaN
75.00000 39.00000 NaN
76.00000 39.00000 NaN
77.00000 39.00000 NaN
78.00000 39.00000 NaN
79.00000 39.00000 NaN
80.00000 39.00000 NaN
81.00000 39.00000 NaN
82.00000 39.00000 NaN
83.00000 39.00000 NaN
84.00000 39.00000 NaN
85.00000 39.00000 NaN
86.00000 39.00000 NaN
87.00000 39.00000 NaN
88.00000 39.00000 NaN
89.00000 39.00000 NaN
90.00000 39.00000 NaN
91.00000 39.00000 NaN
92.00000 39.00000 NaN
93.00000 39.00000 NaN
94.00000 39.00000 NaN
95.00000 39.00000 NaN
96.00000 39.00000 NaN
97.00000 39.00000 NaN
98.00000 39.00000 NaN
99.00000 39.00000 NaN
100.00000 39.00000 NaN

0.00000 40.00000 NaN
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00000
21.00000 40.00000 0.00000
22.00000 40.00000 0.07143
23.00000 40.00000 0.07143
24.00000 40.00000 0.07143
25.00000 40.00000 0.14286
26.00000 40.00000 0.14286
27.00000 40.00000 0.14286
28.00000 40.00000 0.14286
29.00000 40.00000 0.14286
30.00000 40.00000 0.21429
31.00000 40.00000 0.21429
32.00000 40.00000 0.21429
33.00000 40.00000 0.21429
34.00000 40.00000 0.21429
35.00000 40.00000 0.21429
36.00000 40.00000 0.28571
37.00000 40.00000 0.28571
38.00000 40.00000 0.28571
39.00000 40.00000 0.28571
40.00000 40.00000 0.28571
41.00000 40.00000 0.28571
42.00000 40.00000 0.28571
43.00000 40.00000 0.28571
44.00000 40.00000 0.28571
45.00000 40.00000 0.35714
46.00000 40.00000 0.35714
47.00000 40.00000 0.35714
48.00000 40.00000 0.35714
49.00000 40.00000 0.35714
50.00000 40.00000 0.35714
51.00000 40.00000 0.35714
52.00000 40.00000 0.35714
53.00000 40.00000 0.35714
54.00000 40.00000 0.35714
55.00000 40.00000 0.35714
56.00000 40.00000 0.35714
57.00000 40.00000 0.35714
58.00000 40.00000 0.35714
59.00000 40.00000 0.35714
60.00000 40.00000 0.35714
61.00000 40.00000 NaN
62.00000 40.00000 NaN
63.00000 40.00000 NaN
64.00000 40.00000 NaN
65.00000 40.00000 NaN
66.00000 40.00000 NaN
67.00000 40.00000 NaN
68.00000 40.00000 NaN
69.00000 40.00000 NaN
70.00000 40.00000 NaN
71.00000 40.00000 NaN
72.00000 40.00000 NaN
73.00000 40.00000 NaN
74.00000 40.00000 NaN
75.00000 40.00000 NaN
76.00000 40.00000 NaN
77.00000 40.00000 NaN
78.00000 40.00000 NaN
79.00000 40.00000 NaN
80.00000 40.00000 NaN
81.00000 40.00000 NaN
82.00000 40.00000 NaN
83.00000 40.00000 NaN
84.00000 40.00000 NaN
85.00000 40.00000 NaN
86.00000 40.00000 NaN
87.00000 40.00000 NaN
88.00000 40.00000 NaN
89.00000 40.00000 NaN
90.00000 40.00000 NaN
91.00000 40.00000 NaN
92.00000 40.00000 NaN
93.00000 40.00000 NaN
94.00000 40.00000 NaN
95.00000 40.00000 NaN
96.00000 40.00000 NaN
97.00000 40.00000 NaN
98.00000 40.00000 NaN
99.00000 40.00000 NaN
100.00000 40.00000 NaN

0.00000 41.00000 NaN
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00000
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.07143
22.00000 41.00000 0.07143
23.00000 41.00000 0.07143
24.00000 41.00000 0.14286
25.00000 41.00000 0.14286
26.00000 41.00000 0.14286
27.00000 41.00000 0.14286
28.00000 41.00000 0.21429
29.00000 41.00000 0.21429
30.00000 41.00000 0.21429
31.00000 41.00000 0.21429
32.00000 41.00000 0.21429
33.00000 41.00000 0.21429
34.00000 41.00000 0.28571
35.00000 41.00000 0.28571
36.00000 41.00000 0.28571
37.00000 41.00000 0.28571
38.00000 41.00000 0.28571
39.00000 41.00000 0.28571
40.00000 41.00000 0.28571
41.00000 41.00000 0.28571
42.00000 41.00000 0.35714
43.00000 41.00000 0.35714
44.00000 41.00000 0.35714
45.00000 41.00000 0.35714
46.00000 41.00000 0.35714
47.00000 41.00000 0.35714
48.00000 41.00000 0.35714
49.00000 41.00000 0.35714
50.00000 41.00000 0.35714
51.00000 41.00000 0.35714
52.00000 41.00000 0.35714
53.00000 41.00000 0.35714
54.00000 41.00000 0.35714
55.00000 41.00000 0.42857
56.00000 41.00000 0.42857
57.00000 41.00000 0.42857
58.00000 41.00000 0.42857
59.00000 41.00000 0.42857
60.00000 41.00000 NaN
61.00000 41.00000 NaN
62.00000 41.00000 NaN
63.00000 41.00000 NaN
64.00000 41.00000 NaN
65.00000 41.00000 NaN
66.00000 41.00000 NaN
67.00000 41.00000 NaN
68.00000 41.00000 NaN
69.00000 41.00000 NaN
70.00000 41.00000 NaN
71.00000 41.00000 NaN
72.00000 41.00000 NaN
73.00000 41.00000 NaN
74.00000 41.00000 NaN
75.00000 41.00000 NaN
76.00000 41.00000 NaN
77.00000 41.00000 NaN
78.00000 41.00000 NaN
79.00000 41.00000 NaN
80.00000 41.00000 NaN
81.00000 41.00000 NaN
82.00000 41.00000 NaN
83.00000 41.00000 NaN
84.00000 41.00000 NaN
85.00000 41.00000 NaN
86.00000 41.00000 NaN
87.00000 41.00000 NaN
88.00000 41.00000 NaN
89.00000 41.00000 NaN
90.00000 41.00000 NaN
91.00000 41.00000 NaN
92.00000 41.00000 NaN
93.00000 41.00000 NaN
94.00000 41.00000 NaN
95.00000 41.00000 NaN
96.00000 41.00000 NaN
97.00000 41.00000 NaN
98.00000 41.00000 NaN
99.00000 41.00000 NaN
100.00000 41.00000 NaN

0.00000 42.00000 NaN
1.00000 42.00000 0.00000
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00000
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.07143
21.00000 42.00000 0.07143
22.00000 42.00000 0.07143
23.00000 42.00000 0.14286
24.00000 42.00000 0.14286
25.00000 42.00000 0.14286
26.00000 42.00000 0.21429
27.00000 42.00000 0.21429
28.00000 42.00000 0.21429
29.00000 42.00000 0.21429
30.00000 42.00000 0.21429
31.00000 42.00000 0.21429
32.00000 42.00000 0.28571
33.00000 42.00000 0.28571
34.00000 42.00000 0.28571
35.00000 42.00000 0.28571
36.00000 42.00000 0.28571
37.00000 42.00000 0.28571
38.00000 42.00000 0.28571
39.00000 42.00000 0.35714
40.00000 42.00000 0.35714
41.00000 42.00000 0.35714
42.00000 42.00000 0.35714
43.00000 42.00000 0.35714
44.00000 42.00000 0.35714
45.00000 42.00000 0.35714
46.00000 42.00000 0.35714
47.00000 42.00000 0.35714
48.00000 42.00000 0.35714
49.00000 42.00000 0.35714
50.00000 42.00000 0.35714
51.00000 42.00000 0.42857
52.00000 42.00000 0.42857
53.00000 42.00000 0.42857
54.00000 42.00000 0.42857
55.00000 42.00000 0.42857
56.00000 42.00000 0.42857
57.00000 42.00000 0.42857
58.00000 42.00000 0.42857
59.00000 42.00000 NaN
60.00000 42.00000 NaN
61.00000 42.00000 NaN
62.00000 42.00000 NaN
63.00000 42.00000 NaN
64.00000 42.00000 NaN
65.00000 42.00000 NaN
66.00000 42.00000 NaN
67.00000 42.00000 NaN
68.00000 42.00000 NaN
69.00000 42.00000 NaN
70.00000 42.00000 NaN
71.00000 42.00000 NaN
72.00000 42.00000 NaN
73.00000 42.00000 NaN
74.00000 42.00000 NaN
75.00000 42.00000 NaN
76.00000 42.00000 NaN
77.00000 42.00000 NaN
78.00000 42.00000 NaN
79.00000 42.00000 NaN
80.00000 42.00000 NaN
81.00000 42.00000 NaN
82.00000 42.00000 NaN
83.00000 42.00000 NaN
84.00000 42.00000 NaN
85.00000 42.00000 NaN
86.00000 42.00000 NaN
87.00000 42.00000 NaN
88.00000 42.00000 NaN
89.00000 42.00000 NaN
90.00000 42.00000 NaN
91.00000 42.00000 NaN
92.00000 42.00000 NaN
93.00000 42.00000 NaN
94.00000 42.00000 NaN
95.00000 42.00000 NaN
96.00000 42.00000 NaN
97.00000 42.00000 NaN
98.00000 42.00000 NaN
99.00000 42.00000 NaN
100.00000 42.00000 NaN

0.00000 43.00000 NaN
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00000
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.07143
20.00000 43.00000 0.07143
21.00000 43.00000 0.14286
22.00000 43.00000 0.14286
23.00000 43.00000 0.14286
24.00000 43.00000 0.14286
25.00000 43.00000 0.21429
26.00000 43.00000 0.21429
27.00000 43.00000 0.21429
28.00000 43.00000 0.21429
29.00000 43.00000 0.21429
30.00000 43.00000 0.28571
31.00000 43.00000 0.28571
32.00000 43.00000 0.28571
33.00000 43.00000 0.28571
34.00000 43.00000 0.28571
35.00000 43.00000 0.28571
36.00000 43.00000 0.28571
37.00000 43.00000 0.35714
38.00000 43.00000 0.35714
39.00000 43.00000 0.35714
40.00000 43.00000 0.35714
41.00000 43.00000 0.35714
42.00000 43.00000 0.35714
43.00000 43.00000 0.35714
44.00000 43.00000 0.35714
45.00000 43.00000 0.35714
46.00000 43.00000 0.35714
47.00000 43.00000 0.42857
48.00000 43.00000 0.42857
49.00000 43.00000 0.42857
50.00000 43.00000 0.42857
51.00000 43.00000 0.42857
52.00000 43.00000 0.42857
53.00000 43.00000 0.42857
54.00000 43.00000 0.42857
55.00000 43.00000 0.42857
56.00000 43.00000 0.42857
57.00000 43.00000 0.42857
58.00000 43.00000 NaN
59.00000 43.00000 NaN
60.00000 43.00000 NaN
61.00000 43.00000 NaN
62.00000 43.00000 NaN
63.00000 43.00000 NaN
64.00000 43.00000 NaN
65.00000 43.00000 NaN
66.00000 43.00000 NaN
67.00000 43.00000 NaN
68.00000 43.00000 NaN
69.00000 43.00000 NaN
70.00000 43.00000 NaN
71.00000 43.00000 NaN
72.00000 43.00000 NaN
73.00000 43.00000 NaN
74.00000 43.00000 NaN
75.00000 43.00000 NaN
76.00000 43.00000 NaN
77.00000 43.00000 NaN
78.00000 43.00000 NaN
79.00000 43.00000 NaN
80.00000 43.00000 NaN
81.00000 43.00000 NaN
82.00000 43.00000 NaN
83.00000 43.00000 NaN
84.00000 43.00000 NaN
85.00000 43.00000 NaN
86.00000 43.00000 NaN
87.00000 43.00000 NaN
88.00000 43.00000 NaN
89.00000 43.00000 NaN
90.00000 43.00000 NaN
91.00000 43.00000 NaN
92.00000 43.00000 NaN
93.00000 43.00000 NaN
94.00000 43.00000 NaN
95.00000 43.00000 NaN
96.00000 43.00000 NaN
97.00000 43.00000 NaN
98.00000 43.00000 NaN
99.00000 43.00000 NaN
100.00000 43.00000 NaN

0.00000 44.00000 NaN
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00000
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.07143
19.00000 44.00000 0.07143
20.00000 44.00000 0.14286
21.00000 44.00000 0.14286
22.00000 44.00000 0.14286
23.00000 44.00000 0.14286
24.00000 44.00000 0.21429
25.00000 44.00000 0.21429
26.00000 44.00000 0.21429
27.00000 44.00000 0.21429
28.00000 44.00000 0.28571
29.00000 44.00000 0.28571
30.00000 44.00000 0.28571
31.00000 44.00000 0.28571
32.00000 44.00000 0.28571
33.00000 44.00000 0.28571
34.00000 44.00000 0.28571
35.00000 44.00000 0.35714
36.00000 44.00000 0.35714
37.00000 44.00000 0.35714
38.00000 44.00000 0.35714
39.00000 44.00000 0.35714
40.00000 44.00000 0.35714
41.00000 44.00000 0.35714
42.00000 44.00000 0.35714
43.00000 44.00000 0.35714
44.00000 44.00000 0.42857
45.00000 44.00000 0.42857
46.00000 44.00000 0.42857
47.00000 44.00000 0.42857
48.00000 44.00000 0.42857
49.00000 44.00000 0.42857
50.00000 44.00000 0.42857
51.00000 44.00000 0.42857
52.00000 44.00000 0.42857
53.00000 44.00000 0.42857
54.00000 44.00000 0.42857
55.00000 44.00000 0.42857
56.00000 44.00000 0.42857
57.00000 44.00000 NaN
58.00000 44.00000 NaN
59.00000 44.00000 NaN
60.00000 44.00000 NaN
61.00000 44.00000 NaN
62.00000 44.00000 NaN
63.00000 44.00000 NaN
64.00000 44.00000 NaN
65.00000 44.00000 NaN
66.00000 44.00000 NaN
67.00000 44.00000 NaN
68.00000 44.00000 NaN
69.00000 44.00000 NaN
70.00000 44.00000 NaN
71.00000 44.00000 NaN
72.00000 44.00000 NaN
73.00000 44.00000 NaN
74.00000 44.00000 NaN
75.00000 44.00000 NaN
76.00000 44.00000 NaN
77.00000 44.00000 NaN
78.00000 44.00000 NaN
79.00000 44.00000 NaN
80.00000 44.00000 NaN
81.00000 44.00000 NaN
82.00000 44.00000 NaN
83.00000 44.00000 NaN
84.00000 44.00000 NaN
85.00000 44.00000 NaN
86.00000 44.00000 NaN
87.00000 44.00000 NaN
88.00000 44.00000 NaN
89.00000 44.00000 NaN
90.00000 44.00000 NaN
91.00000 44.00000 NaN
92.00000 44.00000 NaN
93.00000 44.00000 NaN
94.00000 44.00000 NaN
95.00000 44.00000 NaN
96.00000 44.00000 NaN
97.00000 44.00000 NaN
98.00000 44.00000 NaN
99.00000 44.00000 NaN
100.00000 44.00000 NaN

0.00000 45.00000 NaN
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.00000
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00000
17.00000 45.00000 0.07143
18.00000 45.00000 0.07143
19.00000 45.00000 0.14286
20.00000 45.00000 0.14286
21.00000 45.00000 0.14286
22.00000 45.00000 0.21429
23.00000 45.00000 0.21429
24.00000 45.00000 0.21429
25.00000 45.00000 0.21429
26.00000 45.00000 0.21429
27.00000 45.00000 0.28571
28.00000 45.00000 0.28571
29.00000 45.00000 0.28571
30.00000 45.00000 0.28571
31.00000 45.00000 0.28571
32.00000 45.00000 0.28571
33.00000 45.00000 0.35714
34.00000 45.00000 0.35714
35.00000 45.00000 0.35714
36.00000 45.00000 0.35714
37.00000 45.00000 0.35714
38.00000 45.00000 0.35714
39.00000 45.00000 0.35714
40.00000 45.00000 0.35714
41.00000 45.00000 0.42857
42.00000 45.00000 0.42857
43.00000 45.00000 0.42857
44.00000 45.00000 0.42857
45.00000 45.00000 0.42857
46.00000 45.00000 0.42857
47.00000 45.00000 0.42857
48.00000 45.00000 0.42857
49.00000 45.00000 0.42857
50.00000 45.00000 0.42857
51.00000 45.00000 0.42857
52.00000 45.00000 0.42857
53.00000 45.00000 0.42857
54.00000 45.00000 0.50000
55.00000 45.00000 0.50000
56.00000 45.00000 NaN
57.00000 45.00000 NaN
58.00000 45.00000 NaN
59.00000 45.00000 NaN
60.00000 45.00000 NaN
61.00000 45.00000 NaN
62.00000 45.00000 NaN
63.00000 45.00000 NaN
64.00000 45.00000 NaN
65.00000 45.00000 NaN
66.00000 45.00000 NaN
67.00000 45.00000 NaN
68.00000 45.00000 NaN
69.00000 45.00000 NaN
70.00000 45.00000 NaN
71.00000 45.00000 NaN
72.00000 45.00000 NaN
73.00000 45.00000 NaN
74.00000 45.00000 NaN
75.00000 45.00000 NaN
76.00000 45.00000 NaN
77.00000 45.00000 NaN
78.00000 45.00000 NaN
79.00000 45.00000 NaN
80.00000 45.00000 NaN
81.00000 45.00000 NaN
82.00000 45.00000 NaN
83.00000 45.00000 NaN
84.00000 45.00000 NaN
85.00000 45.00000 NaN
86.00000 45.00000 NaN
87.00000 45.00000 NaN
88.00000 45.00000 NaN
89.00000 45.00000 NaN
90.00000 45.00000 NaN
91.00000 45.00000 NaN
92.00000 45.00000 NaN
93.00000 45.00000 NaN
94.00000 45.00000 NaN
95.00000 45.00000 NaN
96.00000 45.00000 NaN
97.00000 45.00000 NaN
98.00000 45.00000 NaN
99.00000 45.00000 NaN
100.00000 45.00000 NaN

0.00000 46.00000 NaN
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.00000
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.07143
17.00000 46.00000 0.07143
18.00000 46.00000 0.14286
19.00000 46.00000 0.14286
20.00000 46.00000 0.14286
21.00000 46.00000 0.21429
22.00000 46.00000 0.21429
23.00000 46.00000 0.21429
24.00000 46.00000 0.21429
25.00000 46.00000 0.28571
26.00000 46.00000 0.28571
27.00000 46.00000 0.28571
28.00000 46.00000 0.28571
29.00000 46.00000 0.28571
30.00000 46.00000 0.28571
31.00000 46.00000 0.35714
32.00000 46.00000 0.35714
33.00000 46.00000 0.35714
34.00000 46.00000 0.35714
35.00000 46.00000 0.35714
36.00000 46.00000 0.35714
37.00000 46.00000 0.35714
38.00000 46.00000 0.35714
39.00000 46.00000 0.42857
40.00000 46.00000 0.42857
41.00000 46.00000 0.42857
42.00000 46.00000 0.42857
43.00000 46.00000 0.42857
44.00000 46.00000 0.42857
45.00000 46.00000 0.42857
46.00000 46.00000 0.42857
47.00000 46.00000 0.42857
48.00000 46.00000 0.42857
49.00000 46.00000 0.42857
50.00000 46.00000 0.50000
51.00000 46.00000 0.50000
52.00000 46.00000 0.50000
53.00000 46.00000 0.50000
54.00000 46.00000 0.50000
55.00000 46.00000 NaN
56.00000 46.00000 NaN
57.00000 46.00000 NaN
58.00000 46.00000 NaN
59.00000 46.00000 NaN
60.00000 46.00000 NaN
61.00000 46.00000 NaN
62.00000 46.00000 NaN
63.00000 46.00000 NaN
64.00000 46.00000 NaN
65.00000 46.00000 NaN
66.00000 46.00000 NaN
67.00000 46.00000 NaN
68.00000 46.00000 NaN
69.00000 46.00000 NaN
70.00000 46.00000 NaN
71.00000 46.00000 NaN
72.00000 46.00000 NaN
73.00000 46.00000 NaN
74.00000 46.00000 NaN
75.00000 46.00000 NaN
76.00000 46.00000 NaN
77.00000 46.00000 NaN
78.00000 46.00000 NaN
79.00000 46.00000 NaN
80.00000 46.00000 NaN
81.00000 46.00000 NaN
82.00000 46.00000 NaN
83.00000 46.00000 NaN
84.00000 46.00000 NaN
85.00000 46.00000 NaN
86.00000 46.00000 NaN
87.00000 46.00000 NaN
88.00000 46.00000 NaN
89.00000 46.00000 NaN
90.00000 46.00000 NaN
91.00000 46.00000 NaN
92.00000 46.00000 NaN
93.00000 46.00000 NaN
94.00000 46.00000 NaN
95.00000 46.00000 NaN
96.00000 46.00000 NaN
97.00000 46.00000 NaN
98.00000 46.00000 NaN
99.00000 46.00000 NaN
100.00000 46.00000 NaN

0.00000 47.00000 NaN
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.00000
8.00000 47.00000 0.00000
9.00000 47.00000 0.00000
10.00000 47.00000 0.00000
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.07143
16.00000 47.00000 0.07143
17.00000 47.00000 0.07143
18.00000 47.00000 0.14286
19.00000 47.00000 0.14286
20.00000 47.00000 0.21429
21.00000 47.00000 0.21429
22.00000 47.00000 0.21429
23.00000 47.00000 0.21429
24.00000 47.00000 0.28571
25.00000 47.00000 0.28571
26.00000 47.00000 0.28571
27.00000 47.00000 0.28571
28.00000 47.00000 0.28571
29.00000 47.00000 0.35714
30.00000 47.00000 0.35714
31.00000 47.00000 0.35714
32.00000 47.00000 0.35714
33.00000 47.00000 0.35714
34.00000 47.00000 0.35714
35.00000 47.00000 0.35714
36.00000 47.00000 0.35714
37.00000 47.00000 0.42857
38.00000 47.00000 0.42857
39.00000 47.00000 0.42857
40.00000 47.00000 0.42857
41.00000 47.00000 0.42857
42.00000 47.00000 0.42857
43.00000 47.00000 0.42857
44.00000 47.00000 0.42857
45.00000 47.00000 0.42857
46.00000 47.00000 0.42857
47.00000 47.00000 0.50000
48.00000 47.00000 0.50000
49.00000 47.00000 0.50000
50.00000 47.00000 0.50000
51.00000 47.00000 0.50000
52.00000 47.00000 0.50000
53.00000 47.00000 0.50000
54.00000 47.00000 NaN
55.00000 47.00000 NaN
56.00000 47.00000 NaN
57.00000 47.00000 NaN
58.00000 47.00000 NaN
59.00000 47.00000 NaN
60.00000 47.00000 NaN
61.00000 47.00000 NaN
62.00000 47.00000 NaN
63.00000 47.00000 NaN
64.00000 47.00000 NaN
65.00000 47.00000 NaN
66.00000 47.00000 NaN
67.00000 47.00000 NaN
68.00000 47.00000 NaN
69.00000 47.00000 NaN
70.00000 47.00000 NaN
71.00000 47.00000 NaN
72.00000 47.00000 NaN
73.00000 47.00000 NaN
74.00000 47.00000 NaN
75.00000 47.00000 NaN
76.00000 47.00000 NaN
77.00000 47.00000 NaN
78.00000 47.00000 NaN
79.00000 47.00000 NaN
80.00000 47.00000 NaN
81.00000 47.00000 NaN
82.00000 47.00000 NaN
83.00000 47.00000 NaN
84.00000 47.00000 NaN
85.00000 47.00000 NaN
86.00000 47.00000 NaN
87.00000 47.00000 NaN
88.00000 47.00000 NaN
89.00000 47.00000 NaN
90.00000 47.00000 NaN
91.00000 47.00000 NaN
92.00000 47.00000 NaN
93.00000 47.00000 NaN
94.00000 47.00000 NaN
95.00000 47.00000 NaN
96.00000 47.00000 NaN
97.00000 47.00000 NaN
98.00000 47.00000 NaN
99.00000 47.00000 NaN
100.00000 47.00000 NaN

0.00000 48.00000 NaN
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.00000
9.00000 48.00000 0.00000
10.00000 48.00000 0.00000
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.07143
16.00000 48.00000 0.07143
17.00000 48.00000 0.14286
18.00000 48.00000 0.14286
19.00000 48.00000 0.21429
20.00000 48.00000 0.21429
21.00000 48.00000 0.21429
22.00000 48.00000 0.21429
23.00000 48.00000 0.28571
24.00000 48.00000 0.28571
25.00000 48.00000 0.28571
26.00000 48.00000 0.28571
27.00000 48.00000 0.28571
28.00000 48.00000 0.35714
29.00000 48.00000 0.35714
30.00000 48.00000 0.35714
31.00000 48.00000 0.35714
32.00000 48.00000 0.35714
33.00000 48.00000 0.35714
34.00000 48.00000 0.35714
35.00000 48.00000 0.42857
36.00000 48.00000 0.42857
37.00000 48.00000 0.42857
38.00000 48.00000 0.42857
39.00000 48.00000 0.42857
40.00000 48.00000 0.42857
41.00000 48.00000 0.42857
42.00000 48.00000 0.42857
43.00000 48.00000 0.42857
44.00000 48.00000 0.42857
45.00000 48.00000 0.50000
46.00000 48.00000 0.50000
47.00000 48.00000 0.50000
48.00000 48.00000 0.50000
49.00000 48.00000 0.50000
50.00000 48.00000 0.50000
51.00000 48.00000 0.50000
52.00000 48.00000 0.50000
53.00000 48.00000 NaN
54.00000 48.00000 NaN
55.00000 48.00000 NaN
56.00000 48.00000 NaN
57.00000 48.00000 NaN
58.00000 48.00000 NaN
59.00000 48.00000 NaN
60.00000 48.00000 NaN
61.00000 48.00000 NaN
62.00000 48.00000 NaN
63.00000 48.00000 NaN
64.00000 48.00000 NaN
65.00000 48.00000 NaN
66.00000 48.00000 NaN
67.00000 48.00000 NaN
68.00000 48.00000 NaN
69.00000 48.00000 NaN
70.00000 48.00000 NaN
71.00000 48.00000 NaN
72.00000 48.00000 NaN
73.00000 48.00000 NaN
74.00000 48.00000 NaN
75.00000 48.00000 NaN
76.00000 48.00000 NaN
77.00000 48.00000 NaN
78.00000 48.00000 NaN
79.00000 48.00000 NaN
80.00000 48.00000 NaN
81.00000 48.00000 NaN
82.00000 48.00000 NaN
83.00000 48.00000 NaN
84.00000 48.00000 NaN
85.00000 48.00000 NaN
86.00000 48.00000 NaN
87.00000 48.00000 NaN
88.00000 48.00000 NaN
89.00000 48.00000 NaN
90.00000 48.00000 NaN
91.00000 48.00000 NaN
92.00000 48.00000 NaN
93.00000 48.00000 NaN
94.00000 48.00000 NaN
95.00000 48.00000 NaN
96.00000 48.00000 NaN
97.00000 48.00000 NaN
98.00000 48.00000 NaN
99.00000 48.00000 NaN
100.00000 48.00000 NaN

0.00000 49.00000 NaN
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.00000
8.00000 49.00000 0.00000
9.00000 49.00000 0.00000
10.00000 49.00000 0.00000
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.07143
15.00000 49.00000 0.07143
16.00000 49.00000 0.14286
17.00000 49.00000 0.14286
18.00000 49.00000 0.14286
19.00000 49.00000 0.21429
20.00000 49.00000 0.21429
21.00000 49.00000 0.21429
22.00000 49.00000 0.28571
23.00000 49.00000 0.28571
24.00000 49.00000 0.28571
25.00000 49.00000 0.28571
26.00000 49.00000 0.28571
27.00000 49.00000 0.35714
28.00000 49.00000 0.35714
29.00000 49.00000 0.35714
30.00000 49.00000 0.35714
31.00000 49.00000 0.35714
32.00000 49.00000 0.35714
33.00000 49.00000 0.42857
34.00000 49.00000 0.42857
35.00000 49.00000 0.42857
36.00000 49.00000 0.42857
37.00000 49.00000 0.42857
38.00000 49.00000 0.42857
39.00000 49.00000 0.42857
40.00000 49.00000 0.42857
41.00000 49.00000 0.42857
42.00000 49.00000 0.50000
43.00000 49.00000 0.50000
44.00000 49.00000 0.50000
45.00000 49.00000 0.50000
46.00000 49.00000 0.50000
47.00000 49.00000 0.50000
48.00000 49.00000 0.50000
49.00000 49.00000 0.50000
50.00000 49.00000 0.50000
51.00000 49.00000 0.50000
52.00000 49.00000 NaN
53.00000 49.00000 NaN
54.00000 49.00000 NaN
55.00000 49.00000 NaN
56.00000 49.00000 NaN
57.00000 49.00000 NaN
58.00000 49.00000 NaN
59.00000 49.00000 NaN
60.00000 49.00000 NaN
61.00000 49.00000 NaN
62.00000 49.00000 NaN
63.00000 49.00000 NaN
64.00000 49.00000 NaN
65.00000 49.00000 NaN
66.00000 49.00000 NaN
67.00000 49.00000 NaN
68.00000 49.00000 NaN
69.00000 49.00000 NaN
70.00000 49.00000 NaN
71.00000 49.00000 NaN
72.00000 49.00000 NaN
73.00000 49.00000 NaN
74.00000 49.00000 NaN
75.00000 49.00000 NaN
76.00000 49.00000 NaN
77.00000 49.00000 NaN
78.00000 49.00000 NaN
79.00000 49.00000 NaN
80.00000 49.00000 NaN
81.00000 49.00000 NaN
82.00000 49.00000 NaN
83.00000 49.00000 NaN
84.00000 49.00000 NaN
85.00000 49.00000 NaN
86.00000 49.00000 NaN
87.00000 49.00000 NaN
88.00000 49.00000 NaN
89.00000 49.00000 NaN
90.00000 49.00000 NaN
91.00000 49.00000 NaN
92.00000 49.00000 NaN
93.00000 49.00000 NaN
94.00000 49.00000 NaN
95.00000 49.00000 NaN
96.00000 49.00000 NaN
97.00000 49.00000 NaN
98.00000 49.00000 NaN
99.00000 49.00000 NaN
100.00000 49.00000 NaN

0.00000 50.00000 NaN
1.00000 50.00000 0.00000
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.00000
8.00000 50.00000 0.00000
9.00000 50.00000 0.00000
10.00000 50.00000 0.00000
11.00000 50.00000 0.00000
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.07143
15.00000 50.00000 0.14286
16.00000 50.00000 0.14286
17.00000 50.00000 0.14286
18.00000 50.00000 0.21429
19.00000 50.00000 0.21429
20.00000 50.00000 0.21429
21.00000 50.00000 0.28571
22.00000 50.00000 0.28571
23.00000 50.00000 0.28571
24.00000 50.00000 0.28571
25.00000 50.00000 0.35714
26.00000 50.00000 0.35714
27.00000 50.00000 0.35714
28.00000 50.00000 0.35714
29.00000 50.00000 0.35714
30.00000 50.00000 0.35714
31.00000 50.00000 0.42857
32.00000 50.00000 0.42857
33.00000 50.00000 0.42857
34.00000 50.00000 0.42857
35.00000 50.00000 0.42857
36.00000 50.00000 0.42857
37.00000 50.00000 0.42857
38.00000 50.00000 0.42857
39.00000 50.00000 0.42857
40.00000 50.00000 0.50000
41.00000 50.00000 0.50000
42.00000 50.00000 0.50000
43.00000 50.00000 0.50000
44.00000 50.00000 0.50000
45.00000 50.00000 0.50000
46.00000 50.00000 0.50000
47.00000 50.00000 0.50000
48.00000 50.00000 0.50000
49.00000 50.00000 0.50000
50.00000 50.00000 0.50000
51.00000 50.00000 NaN
52.00000 50.00000 NaN
53.00000 50.00000 NaN
54.00000 50.00000 NaN
55.00000 50.00000 NaN
56.00000 50.00000 NaN
57.00000 50.00000 NaN
58.00000 50.00000 NaN
59.00000 50.00000 NaN
60.00000 50.00000 NaN
61.00000 50.00000 NaN
62.00000 50.00000 NaN
63.00000 50.00000 NaN
64.00000 50.00000 NaN
65.00000 50.00000 NaN
66.00000 50.00000 NaN
67.00000 50.00000 NaN
68.00000 50.00000 NaN
69.00000 50.00000 NaN
70.00000 50.00000 NaN
71.00000 50.00000 NaN
72.00000 50.00000 NaN
73.00000 50.00000 NaN
74.00000 50.00000 NaN
75.00000 50.00000 NaN
76.00000 50.00000 NaN
77.00000 50.00000 NaN
78.00000 50.00000 NaN
79.00000 50.00000 NaN
80.00000 50.00000 NaN
81.00000 50.00000 NaN
82.00000 50.00000 NaN
83.00000 50.00000 NaN
84.00000 50.00000 NaN
85.00000 50.00000 NaN
86.00000 50.00000 NaN
87.00000 50.00000 NaN
88.00000 50.00000 NaN
89.00000 50.00000 NaN
90.00000 50.00000 NaN
91.00000 50.00000 NaN
92.00000 50.00000 NaN
93.00000 50.00000 NaN
94.00000 50.00000 NaN
95.00000 50.00000 NaN
96.00000 50.00000 NaN
97.00000 50.00000 NaN
98.00000 50.00000 NaN
99.00000 50.00000 NaN
100.00000 50.00000 NaN

0.00000 51.00000 NaN
1.00000 51.00000 0.00000
2.00000 51.00000 0.00000
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.00000
8.00000 51.00000 0.00000
9.00000 51.00000 0.00000
10.00000 51.00000 0.00000
11.00000 51.00000 0.00000
12.00000 51.00000 0.00000
13.00000 51.00000 0.07143
14.00000 51.00000 0.07143
15.00000 51.00000 0.14286
16.00000 51.00000 0.14286
17.00000 51.00000 0.21429
18.00000 51.00000 0.21429
19.00000 51.00000 0.21429
20.00000 51.00000 0.28571
21.00000 51.00000 0.28571
22.00000 51.00000 0.28571
23.00000 51.00000 0.28571
24.00000 51.00000 0.35714
25.00000 51.00000 0.35714
26.00000 51.00000 0.35714
27.00000 51.00000 0.35714
28.00000 51.00000 0.35714
29.00000 51.00000 0.35714
30.00000 51.00000 0.42857
31.00000 51.00000 0.42857
32.00000 51.00000 0.42857
33.00000 51.00000 0.42857
34.00000 51.00000 0.42857
35.00000 51.00000 0.42857
36.00000 51.00000 0.42857
37.00000 51.00000 0.42857
38.00000 51.00000 0.50000
39.00000 51.00000 0.50000
40.00000 51.00000 0.50000
41.00000 51.00000 0.50000
42.00000 51.00000 0.50000
43.00000 51.00000 0.50000
44.00000 51.00000 0.50000
45.00000 51.00000 0.50000
46.00000 51.00000 0.50000
47.00000 51.00000 0.50000
48.00000 51.00000 0.50000
49.00000 51.00000 0.50000
50.00000 51.00000 NaN
51.00000 51.00000 NaN
52.00000 51.00000 NaN
53.00000 51.00000 NaN
54.00000 51.00000 NaN
55.00000 51.00000 NaN
56.00000 51.00000 NaN
57.00000 51.00000 NaN
58.00000 51.00000 NaN
59.00000 51.00000 NaN
60.00000 51.00000 NaN
61.00000 51.00000 NaN
62.00000 51.00000 NaN
63.00000 51.00000 NaN
64.00000 51.00000 NaN
65.00000 51.00000 NaN
66.00000 51.00000 NaN
67.00000 51.00000 NaN
68.00000 51.00000 NaN
69.00000 51.00000 NaN
70.00000 51.00000 NaN
71.00000 51.00000 NaN
72.00000 51.00000 NaN
73.00000 51.00000 NaN
74.00000 51.00000 NaN
75.00000 51.00000 NaN
76.00000 51.00000 NaN
77.00000 51.00000 NaN
78.00000 51.00000 NaN
79.00000 51.00000 NaN
80.00000 51.00000 NaN
81.00000 51.00000 NaN
82.00000 51.00000 NaN
83.00000 51.00000 NaN
84.00000 51.00000 NaN
85.00000 51.00000 NaN
86.00000 51.00000 NaN
87.00000 51.00000 NaN
88.00000 51.00000 NaN
89.00000 51.00000 NaN
90.00000 51.00000 NaN
91.00000 51.00000 NaN
92.00000 51.00000 NaN
93.00000 51.00000 NaN
94.00000 51.00000 NaN
95.00000 51.00000 NaN
96.00000 51.00000 NaN
97.00000 51.00000 NaN
98.00000 51.00000 NaN
99.00000 51.00000 NaN
100.00000 51.00000 NaN

0.00000 52.00000 NaN
1.00000 52.00000 0.00000
2.00000 52.00000 0.00000
3.00000 52.00000 0.00000
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.00000
7.00000 52.00000 0.00000
8.00000 52.00000 0.00000
9.00000 52.00000 0.00000
10.00000 52.00000 0.00000
11.00000 52.00000 0.00000
12.00000 52.00000 0.07143
13.00000 52.00000 0.07143
14.00000 52.00000 0.14286
15.00000 52.00000 0.14286
16.00000 52.00000 0.21429
17.00000 52.00000 0.21429
18.00000 52.00000 0.21429
19.00000 52.00000 0.28571
20.00000 52.00000 0.28571
21.00000 52.00000 0.28571
22.00000 52.00000 0.28571
23.00000 52.00000 0.35714
24.00000 52.00000 0.35714
25.00000 52.00000 0.35714
26.00000 52.00000 0.35714
27.00000 52.00000 0.35714
28.00000 52.00000 0.35714
29.00000 52.00000 0.42857
30.00000 52.00000 0.42857
31.00000 52.00000 0.42857
32.00000 52.00000 0.42857
33.00000 52.00000 0.42857
34.00000 52.00000 0.42857
35.00000 52.00000 0.42857
36.00000 52.00000 0.50000
37.00000 52.00000 0.50000
38.00000 52.00000 0.50000
39.00000 52.00000 0.50000
40.00000 52.00000 0.50000
41.00000 52.00000 0.50000
42.00000 52.00000 0.50000
43.00000 52.00000 0.50000
44.00000 52.00000 0.50000
45.00000 52.00000 0.50000
46.00000 52.00000 0.50000
47.00000 52.00000 0.50000
48.00000 52.00000 0.57143
49.00000 52.00000 NaN
50.00000 52.00000 NaN
51.00000 52.00000 NaN
52.00000 52.00000 NaN
53.00000 52.00000 NaN
54.00000 52.00000 NaN
55.00000 52.00000 NaN
56.00000 52.00000 NaN
57.00000 52.00000 NaN
58.00000 52.00000 NaN
59.00000 52.00000 NaN
60.00000 52.00000 NaN
61.00000 52.00000 NaN
62.00000 52.00000 NaN
63.00000 52.00000 NaN
64.00000 52.00000 NaN
65.00000 52.00000 NaN
66.00000 52.00000 NaN
67.00000 52.00000 NaN
68.00000 52.00000 NaN
69.00000 52.00000 NaN
70.00000 52.00000 NaN
71.00000 52.00000 NaN
72.00000 52.00000 NaN
73.00000 52.00000 NaN
74.00000 52.00000 NaN
75.00000 52.00000 NaN
76.00000 52.00000 NaN
77.00000 52.00000 NaN
78.00000 52.00000 NaN
79.00000 52.00000 NaN
80.00000 52.00000 NaN
81.00000 52.00000 NaN
82.00000 52.00000 NaN
83.00000 52.00000 NaN
84.00000 52.00000 NaN
85.00000 52.00000 NaN
86.00000 52.00000 NaN
87.00000 52.00000 NaN
88.00000 52.00000 NaN
89.00000 52.00000 NaN
90.00000 52.00000 NaN
91.00000 52.00000 NaN
92.00000 52.00000 NaN
93.00000 52.00000 NaN
94.00000 52.00000 NaN
95.00000 52.00000 NaN
96.00000 52.00000 NaN
97.00000 52.00000 NaN
98.00000 52.00000 NaN
99.00000 52.00000 NaN
100.00000 52.00000 NaN

0.00000 53.00000 NaN
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.00000
4.00000 53.00000 0.00000
5.00000 53.00000 0.00000
6.00000 53.00000 0.00000
7.00000 53.00000 0.00000
8.00000 53.00000 0.00000
9.00000 53.00000 0.00000
10.00000 53.00000 0.00000
11.00000 53.00000 0.00000
12.00000 53.00000 0.07143
13.00000 53.00000 0.14286
14.00000 53.00000 0.14286
15.00000 53.00000 0.14286
16.00000 53.00000 0.21429
17.00000 53.00000 0.21429
18.00000 53.00000 0.28571
19.00000 53.00000 0.28571
20.00000 53.00000 0.28571
21.00000 53.00000 0.28571
22.00000 53.00000 0.35714
23.00000 53.00000 0.35714
24.00000 53.00000 0.35714
25.00000 53.00000 0.35714
26.00000 53.00000 0.35714
27.00000 53.00000 0.42857
28.00000 53.00000 0.42857
29.00000 53.00000 0.42857
30.00000 53.00000 0.42857
31.00000 53.00000 0.42857
32.00000 53.00000 0.42857
33.00000 53.00000 0.42857
34.00000 53.00000 0.42857
35.00000 53.00000 0.50000
36.00000 53.00000 0.50000
37.00000 53.00000 0.50000
38.00000 53.00000 0.50000
39.00000 53.00000 0.50000
40.00000 53.00000 0.50000
41.00000 53.00000 0.50000
42.00000 53.00000 0.50000
43.00000 53.00000 0.50000
44.00000 53.00000 0.50000
45.00000 53.00000 0.50000
46.00000 53.00000 0.57143
47.00000 53.00000 0.57143
48.00000 53.00000 NaN
49.00000 53.00000 NaN
50.00000 53.00000 NaN
51.00000 53.00000 NaN
52.00000 53.00000 NaN
53.00000 53.00000 NaN
54.00000 53.00000 NaN
55.00000 53.00000 NaN
56.00000 53.00000 NaN
57.00000 53.00000 NaN
58.00000 53.00000 NaN
59.00000 53.00000 NaN
60.00000 53.00000 NaN
61.00000 53.00000 NaN
62.00000 53.00000 NaN
63.00000 53.00000 NaN
64.00000 53.00000 NaN
65.00000 53.00000 NaN
66.00000 53.00000 NaN
67.00000 53.00000 NaN
68.00000 53.00000 NaN
69.00000 53.00000 NaN
70.00000 53.00000 NaN
71.00000 53.00000 NaN
72.00000 53.00000 NaN
73.00000 53.00000 NaN
74.00000 53.00000 NaN
75.00000 53.00000 NaN
76.00000 53.00000 NaN
77.00000 53.00000 NaN
78.00000 53.00000 NaN
79.00000 53.00000 NaN
80.00000 53.00000 NaN
81.00000 53.00000 NaN
82.00000 53.00000 NaN
83.00000 53.00000 NaN
84.00000 53.00000 NaN
85.00000 53.00000 NaN
86.00000 53.00000 NaN
87.00000 53.00000 NaN
88.00000 53.00000 NaN
89.00000 53.00000 NaN
90.00000 53.00000 NaN
91.00000 53.00000 NaN
92.00000 53.00000 NaN
93.00000 53.00000 NaN
94.00000 53.00000 NaN
95.00000 53.00000 NaN
96.00000 53.00000 NaN
97.00000 53.00000 NaN
98.00000 53.00000 NaN
99.00000 53.00000 NaN
100.00000 53.00000 NaN

0.00000 54.00000 NaN
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.00000
5.00000 54.00000 0.00000
6.00000 54.00000 0.00000
7.00000 54.00000 0.00000
8.00000 54.00000 0.00000
9.00000 54.00000 0.00000
10.00000 54.00000 0.00000
11.00000 54.00000 0.07143
12.00000 54.00000 0.07143
13.00000 54.00000 0.14286
14.00000 54.00000 0.14286
15.00000 54.00000 0.21429
16.00000 54.00000 0.21429
17.00000 54.00000 0.21429
18.00000 54.00000 0.28571
19.00000 54.00000 0.28571
20.00000 54.00000 0.28571
21.00000 54.00000 0.35714
22.00000 54.00000 0.35714
23.00000 54.00000 0.35714
24.00000 54.00000 0.35714
25.00000 54.00000 0.35714
26.00000 54.00000 0.42857
27.00000 54.00000 0.42857
28.00000 54.00000 0.42857
29.00000 54.00000 0.42857
30.00000 54.00000 0.42857
31.00000 54.00000 0.42857
32.00000 54.00000 0.42857
33.00000 54.00000 0.50000
34.00000 54.00000 0.50000
35.00000 54.00000 0.50000
36.00000 54.00000 0.50000
37.00000 54.00000 0.50000
38.00000 54.00000 0.50000
39.00000 54.00000 0.50000
40.00000 54.00000 0.50000
41.00000 54.00000 0.50000
42.00000 54.00000 0.50000
43.00000 54.00000 0.50000
44.00000 54.00000 0.57143
45.00000 54.00000 0.57143
46.00000 54.00000 0.57143
47.00000 54.00000 NaN
48.00000 54.00000 NaN
49.00000 54.00000 NaN
50.00000 54.00000 NaN
51.00000 54.00000 NaN
52.00000 54.00000 NaN
53.00000 54.00000 NaN
54.00000 54.00000 NaN
55.00000 54.00000 NaN
56.00000 54.00000 NaN
57.00000 54.00000 NaN
58.00000 54.00000 NaN
59.00000 54.00000 NaN
60.00000 54.00000 NaN
61.00000 54.00000 NaN
62.00000 54.00000 NaN
63.00000 54.00000 NaN
64.00000 54.00000 NaN
65.00000 54.00000 NaN
66.00000 54.00000 NaN
67.00000 54.00000 NaN
68.00000 54.00000 NaN
69.00000 54.00000 NaN
70.00000 54.00000 NaN
71.00000 54.00000 NaN
72.00000 54.00000 NaN
73.00000 54.00000 NaN
74.00000 54.00000 NaN
75.00000 54.00000 NaN
76.00000 54.00000 NaN
77.00000 54.00000 NaN
78.00000 54.00000 NaN
79.00000 54.00000 NaN
80.00000 54.00000 NaN
81.00000 54.00000 NaN
82.00000 54.00000 NaN
83.00000 54.00000 NaN
84.00000 54.00000 NaN
85.00000 54.00000 NaN
86.00000 54.00000 NaN
87.00000 54.00000 NaN
88.00000 54.00000 NaN
89.00000 54.00000 NaN
90.00000 54.00000 NaN
91.00000 54.00000 NaN
92.00000 54.00000 NaN
93.00000 54.00000 NaN
94.00000 54.00000 NaN
95.00000 54.00000 NaN
96.00000 54.00000 NaN
97.00000 54.00000 NaN
98.00000 54.00000 NaN
99.00000 54.00000 NaN
100.00000 54.00000 NaN

0.00000 55.00000 NaN
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.00000
6.00000 55.00000 0.00000
7.00000 55.00000 0.00000
8.00000 55.00000 0.00000
9.00000 55.00000 0.00000
10.00000 55.00000 0.00000
11.00000 55.00000 0.07143
12.00000 55.00000 0.14286
13.00000 55.00000 0.14286
14.00000 55.00000 0.21429
15.00000 55.00000 0.21429
16.00000 55.00000 0.21429
17.00000 55.00000 0.28571
18.00000 55.00000 0.28571
19.00000 55.00000 0.28571
20.00000 55.00000 0.35714
21.00000 55.00000 0.35714
22.00000 55.00000 0.35714
23.00000 55.00000 0.35714
24.00000 55.00000 0.35714
25.00000 55.00000 0.42857
26.00000 55.00000 0.42857
27.00000 55.00000 0.42857
28.00000 55.00000 0.42857
29.00000 55.00000 0.42857
30.00000 55.00000 0.42857
31.00000 55.00000 0.42857
32.00000 55.00000 0.50000
33.00000 55.00000 0.50000
34.00000 55.00000 0.50000
35.00000 55.00000 0.50000
36.00000 55.00000 0.50000
37.00000 55.00000 0.50000
38.00000 55.00000 0.50000
39.00000 55.00000 0.50000
40.00000 55.00000 0.50000
41.00000 55.00000 0.50000
42.00000 55.00000 0.57143
43.00000 55.00000 0.57143
44.00000 55.00000 0.57143
45.00000 55.00000 0.57143
46.00000 55.00000 NaN
47.00000 55.00000 NaN
48.00000 55.00000 NaN
49.00000 55.00000 NaN
50.00000 55.00000 NaN
51.00000 55.00000 NaN
52.00000 55.00000 NaN
53.00000 55.00000 NaN
54.00000 55.00000 NaN
55.00000 55.00000 NaN
56.00000 55.00000 NaN
57.00000 55.00000 NaN
58.00000 55.00000 NaN
59.00000 55.00000 NaN
60.00000 55.00000 NaN
61.00000 55.00000 NaN
62.00000 55.00000 NaN
63.00000 55.00000 NaN
64.00000 55.00000 NaN
65.00000 55.00000 NaN
66.00000 55.00000 NaN
67.00000 55.00000 NaN
68.00000 55.00000 NaN
69.00000 55.00000 NaN
70.00000 55.00000 NaN
71.00000 55.00000 NaN
72.00000 55.00000 NaN
73.00000 55.00000 NaN
74.00000 55.00000 NaN
75.00000 55.00000 NaN
76.00000 55.00000 NaN
77.00000 55.00000 NaN
78.00000 55.00000 NaN
79.00000 55.00000 NaN
80.00000 55.00000 NaN
81.00000 55.00000 NaN
82.00000 55.00000 NaN
83.00000 55.00000 NaN
84.00000 55.00000 NaN
85.00000 55.00000 NaN
86.00000 55.00000 NaN
87.00000 55.00000 NaN
88.00000 55.00000 NaN
89.00000 55.00000 NaN
90.00000 55.00000 NaN
91.00000 55.00000 NaN
92.00000 55.00000 NaN
93.00000 55.00000 NaN
94.00000 55.00000 NaN
95.00000 55.00000 NaN
96.00000 55.00000 NaN
97.00000 55.00000 NaN
98.00000 55.00000 NaN
99.00000 55.00000 NaN
100.00000 55.00000 NaN

0.00000 56.00000 NaN
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.00000
6.00000 56.00000 0.00000
7.00000 56.00000 0.00000
8.00000 56.00000 0.00000
9.00000 56.00000 0.00000
10.00000 56.00000 0.00000
11.00000 56.00000 0.07143
12.00000 56.00000 0.14286
13.00000 56.00000 0.14286
14.00000 56.00000 0.21429
15.00000 56.00000 0.21429
16.00000 56.00000 0.28571
17.00000 56.00000 0.28571
18.00000 56.00000 0.28571
19.00000 56.00000 0.35714
20.00000 56.00000 0.35714
21.00000 56.00000 0.35714
22.00000 56.00000 0.35714
23.00000 56.00000 0.35714
24.00000 56.00000 0.42857
25.00000 56.00000 0.42857
26.00000 56.00000 0.42857
27.00000 56.00000 0.42857
28.00000 56.00000 0.42857
29.00000 56.00000 0.42857
30.00000 56.00000 0.42857
31.00000 56.00000 0.50000
32.00000 56.00000 0.50000
33.00000 56.00000 0.50000
34.00000 56.00000 0.50000
35.00000 56.00000 0.50000
36.00000 56.00000 0.50000
37.00000 56.00000 0.50000
38.00000 56.00000 0.50000
39.00000 56.00000 0.50000
40.00000 56.00000 0.57143
41.00000 56.00000 0.57143
42.00000 56.00000 0.57143
43.00000 56.00000 0.57143
44.00000 56.00000 0.57143
45.00000 56.00000 NaN
46.00000 56.00000 NaN
47.00000 56.00000 NaN
48.00000 56.00000 NaN
49.00000 56.00000 NaN
50.00000 56.00000 NaN
51.00000 56.00000 NaN
52.00000 56.00000 NaN
53.00000 56.00000 NaN
54.00000 56.00000 NaN
55.00000 56.00000 NaN
56.00000 56.00000 NaN
57.00000 56.00000 NaN
58.00000 56.00000 NaN
59.00000 56.00000 NaN
60.00000 56.00000 NaN
61.00000 56.00000 NaN
62.00000 56.00000 NaN
63.00000 56.00000 NaN
64.00000 56.00000 NaN
65.00000 56.00000 NaN
66.00000 56.00000 NaN
67.00000 56.00000 NaN
68.00000 56.00000 NaN
69.00000 56.00000 NaN
70.00000 56.00000 NaN
71.00000 56.00000 NaN
72.00000 56.00000 NaN
73.00000 56.00000 NaN
74.00000 56.00000 NaN
75.00000 56.00000 NaN
76.00000 56.00000 NaN
77.00000 56.00000 NaN
78.00000 56.00000 NaN
79.00000 56.00000 NaN
80.00000 56.00000 NaN
81.00000 56.00000 NaN
82.00000 56.00000 NaN
83.00000 56.00000 NaN
84.00000 56.00000 NaN
85.00000 56.00000 NaN
86.00000 56.00000 NaN
87.00000 56.00000 NaN
88.00000 56.00000 NaN
89.00000 56.00000 NaN
90.00000 56.00000 NaN
91.00000 56.00000 NaN
92.00000 56.00000 NaN
93.00000 56.00000 NaN
94.00000 56.00000 NaN
95.00000 56.00000 NaN
96.00000 56.00000 NaN
97.00000 56.00000 NaN
98.00000 56.00000 NaN
99.00000 56.00000 NaN
100.00000 56.00000 NaN

0.00000 57.00000 NaN
1.00000 57.00000 0.00000
2.00000 57.00000 0.00000
3.00000 57.00000 0.00000
4.00000 57.00000 0.00000
5.00000 57.00000 0.00000
6.00000 57.00000 0.00000
7.00000 57.00000 0.00000
8.00000 57.00000 0.00000
9.00000 57.00000 0.00000
10.00000 57.00000 0.07143
11.00000 57.00000 0.14286
12.00000 57.00000 0.14286
13.00000 57.00000 0.21429
14.00000 57.00000 0.21429
15.00000 57.00000 0.21429
16.00000 57.00000 0.28571
17.00000 57.00000 0.28571
18.00000 57.00000 0.28571
19.00000 57.00000 0.35714
20.00000 57.00000 0.35714
21.00000 57.00000 0.35714
22.00000 57.00000 0.35714
23.00000 57.00000 0.42857
24.00000 57.00000 0.42857
25.00000 57.00000 0.42857
26.00000 57.00000 0.42857
27.00000 57.00000 0.42857
28.00000 57.00000 0.42857
29.00000 57.00000 0.50000
30.00000 57.00000 0.50000
31.00000 57.00000 0.50000
32.00000 57.00000 0.50000
33.00000 57.00000 0.50000
34.00000 57.00000 0.50000
35.00000 57.00000 0.50000
36.00000 57.00000 0.50000
37.00000 57.00000 0.50000
38.00000 57.00000 0.57143
39.00000 57.00000 0.57143
40.00000 57.00000 0.57143
41.00000 57.00000 0.57143
42.00000 57.00000 0.57143
43.00000 57.00000 0.57143
44.00000 57.00000 NaN
45.00000 57.00000 NaN
46.00000 57.00000 NaN
47.00000 57.00000 NaN
48.00000 57.00000 NaN
49.00000 57.00000 NaN
50.00000 57.00000 NaN
51.00000 57.00000 NaN
52.00000 57.00000 NaN
53.00000 57.00000 NaN
54.00000 57.00000 NaN
55.00000 57.00000 NaN
56.00000 57.00000 NaN
57.00000 57.00000 NaN
58.00000 57.00000 NaN
59.00000 57.00000 NaN
60.00000 57.00000 NaN
61.00000 57.00000 NaN
62.00000 57.00000 NaN
63.00000 57.00000 NaN
64.00000 57.00000 NaN
65.00000 57.00000 NaN
66.00000 57.00000 NaN
67.00000 57.00000 NaN
68.00000 57.00000 NaN
69.00000 57.00000 NaN
70.00000 57.00000 NaN
71.00000 57.00000 NaN
72.00000 57.00000 NaN
73.00000 57.00000 NaN
74.00000 57.00000 NaN
75.00000 57.00000 NaN
76.00000 57.00000 NaN
77.00000 57.00000 NaN
78.00000 57.00000 NaN
79.00000 57.00000 NaN
80.00000 57.00000 NaN
81.00000 57.00000 NaN
82.00000 57.00000 NaN
83.00000 57.00000 NaN
84.00000 57.00000 NaN
85.00000 57.00000 NaN
86.00000 57.00000 NaN
87.00000 57.00000 NaN
88.00000 57.00000 NaN
89.00000 57.00000 NaN
90.00000 57.00000 NaN
91.00000 57.00000 NaN
92.00000 57.00000 NaN
93.00000 57.00000 NaN
94.00000 57.00000 NaN
95.00000 57.00000 NaN
96.00000 57.00000 NaN
97.00000 57.00000 NaN
98.00000 57.00000 NaN
99.00000 57.00000 NaN
100.00000 57.00000 NaN

0.00000 58.00000 NaN
1.00000 58.00000 0.00000
2.00000 58.00000 0.00000
3.00000 58.00000 0.00000
4.00000 58.00000 0.00000
5.00000 58.00000 0.00000
6.00000 58.00000 0.00000
7.00000 58.00000 0.00000
8.00000 58.00000 0.00000
9.00000 58.00000 0.00000
10.00000 58.00000 0.07143
11.00000 58.00000 0.14286
12.00000 58.00000 0.14286
13.00000 58.00000 0.21429
14.00000 58.00000 0.21429
15.00000 58.00000 0.28571
16.00000 58.00000 0.28571
17.00000 58.00000 0.28571
18.00000 58.00000 0.35714
19.00000 58.00000 0.35714
20.00000 58.00000 0.35714
21.00000 58.00000 0.35714
22.00000 58.00000 0.42857
23.00000 58.00000 0.42857
24.00000 58.00000 0.42857
25.00000 58.00000 0.42857
26.00000 58.00000 0.42857
27.00000 58.00000 0.42857
28.00000 58.00000 0.50000
29.00000 58.00000 0.50000
30.00000 58.00000 0.50000
31.00000 58.00000 0.50000
32.00000 58.00000 0.50000
33.00000 58.00000 0.50000
34.00000 58.00000 0.50000
35.00000 58.00000 0.50000
36.00000 58.00000 0.50000
37.00000 58.00000 0.57143
38.00000 58.00000 0.57143
39.00000 58.00000 0.57143
40.00000 58.00000 0.57143
41.00000 58.00000 0.57143
42.00000 58.00000 0.57143
43.00000 58.00000 NaN
44.00000 58.00000 NaN
45.00000 58.00000 NaN
46.00000 58.00000 NaN
47.00000 58.00000 NaN
48.00000 58.00000 NaN
49.00000 58.00000 NaN
50.00000 58.00000 NaN
51.00000 58.00000 NaN
52.00000 58.00000 NaN
53.00000 58.00000 NaN
54.00000 58.00000 NaN
55.00000 58.00000 NaN
56.00000 58.00000 NaN
57.00000 58.00000 NaN
58.00000 58.00000 NaN
59.00000 58.00000 NaN
60.00000 58.00000 NaN
61.00000 58.00000 NaN
62.00000 58.00000 NaN
63.00000 58.00000 NaN
64.00000 58.00000 NaN
65.00000 58.00000 NaN
66.00000 58.00000 NaN
67.00000 58.00000 NaN
68.00000 58.00000 NaN
69.00000 58.00000 NaN
70.00000 58.00000 NaN
71.00000 58.00000 NaN
72.00000 58.00000 NaN
73.00000 58.00000 NaN
74.00000 58.00000 NaN
75.00000 58.00000 NaN
76.00000 58.00000 NaN
77.00000 58.00000 NaN
78.00000 58.00000 NaN
79.00000 58.00000 NaN
80.00000 58.00000 NaN
81.00000 58.00000 NaN
82.00000 58.00000 NaN
83.00000 58.00000 NaN
84.00000 58.00000 NaN
85.00000 58.00000 NaN
86.00000 58.00000 NaN
87.00000 58.00000 NaN
88.00000 58.00000 NaN
89.00000 58.00000 NaN
90.00000 58.00000 NaN
91.00000 58.00000 NaN
92.00000 58.00000 NaN
93.00000 58.00000 NaN
94.00000 58.00000 NaN
95.00000 58.00000 NaN
96.00000 58.00000 NaN
97.00000 58.00000 NaN
98.00000 58.00000 NaN
99.00000 58.00000 NaN
100.00000 58.00000 NaN

0.00000 59.00000 NaN
1.00000 59.00000 0.00000
2.00000 59.00000 0.00000
3.00000 59.00000 0.00000
4.00000 59.00000 0.00000
5.00000 59.00000 0.00000
6.00000 59.00000 0.00000
7.00000 59.00000 0.00000
8.00000 59.00000 0.00000
9.00000 59.00000 0.07143
10.00000 59.00000 0.07143
11.00000 59.00000 0.14286
12.00000 59.00000 0.21429
13.00000 59.00000 0.21429
14.00000 59.00000 0.28571
15.00000 59.00000 0.28571
16.00000 59.00000 0.28571
17.00000 59.00000 0.35714
18.00000 59.00000 0.35714
19.00000 59.00000 0.35714
20.00000 59.00000 0.35714
21.00000 59.00000 0.42857
22.00000 59.00000 0.42857
23.00000 59.00000 0.42857
24.00000 59.00000 0.42857
25.00000 59.00000 0.42857
26.00000 59.00000 0.42857
27.00000 59.00000 0.50000
28.00000 59.00000 0.50000
29.00000 59.00000 0.50000
30.00000 59.00000 0.50000
31.00000 59.00000 0.50000
32.00000 59.00000 0.50000
33.00000 59.00000 0.50000
34.00000 59.00000 0.50000
35.00000 59.00000 0.57143
36.00000 59.00000 0.57143
37.00000 59.00000 0.57143
38.00000 59.00000 0.57143
39.00000 59.00000 0.57143
40.00000 59.00000 0.57143
41.00000 59.00000 0.57143
42.00000 59.00000 NaN
43.00000 59.00000 NaN
44.00000 59.00000 NaN
45.00000 59.00000 NaN
46.00000 59.00000 NaN
47.00000 59.00000 NaN
48.00000 59.00000 NaN
49.00000 59.00000 NaN
50.00000 59.00000 NaN
51.00000 59.00000 NaN
52.00000 59.00000 NaN
53.00000 59.00000 NaN
54.00000 59.00000 NaN
55.00000 59.00000 NaN
56.00000 59.00000 NaN
57.00000 59.00000 NaN
58.00000 59.00000 NaN
59.00000 59.00000 NaN
60.00000 59.00000 NaN
61.00000 59.00000 NaN
62.00000 59.00000 NaN
63.00000 59.00000 NaN
64.00000 59.00000 NaN
65.00000 59.00000 NaN
66.00000 59.00000 NaN
67.00000 59.00000 NaN
68.00000 59.00000 NaN
69.00000 59.00000 NaN
70.00000 59.00000 NaN
71.00000 59.00000 NaN
72.00000 59.00000 NaN
73.00000 59.00000 NaN
74.00000 59.00000 NaN
75.00000 59.00000 NaN
76.00000 59.00000 NaN
77.00000 59.00000 NaN
78.00000 59.00000 NaN
79.00000 59.00000 NaN
80.00000 59.00000 NaN
81.00000 59.00000 NaN
82.00000 59.00000 NaN
83.00000 59.00000 NaN
84.00000 59.00000 NaN
85.00000 59.00000 NaN
86.00000 59.00000 NaN
87.00000 59.00000 NaN
88.00000 59.00000 NaN
89.00000 59.00000 NaN
90.00000 59.00000 NaN
91.00000 59.00000 NaN
92.00000 59.00000 NaN
93.00000 59.00000 NaN
94.00000 59.00000 NaN
95.00000 59.00000 NaN
96.00000 59.00000 NaN
97.00000 59.00000 NaN
98.00000 59.00000 NaN
99.00000 59.00000 NaN
100.00000 59.00000 NaN

0.00000 60.00000 NaN
1.00000 60.00000 0.00000
2.00000 60.00000 0.00000
3.00000 60.00000 0.00000
4.00000 60.00000 0.00000
5.00000 60.00000 0.00000
6.00000 60.00000 0.00000
7.00000 60.00000 0.00000
8.00000 60.00000 0.00000
9.00000 60.00000 0.07143
10.00000 60.00000 0.14286
11.00000 60.00000 0.14286
12.00000 60.00000 0.21429
13.00000 60.00000 0.21429
14.00000 60.00000 0.28571
15.00000 60.00000 0.28571
16.00000 60.00000 0.28571
17.00000 60.00000 0.35714
18.00000 60.00000 0.35714
19.00000 60.00000 0.35714
20.00000 60.00000 0.35714
21.00000 60.00000 0.42857
22.00000 60.00000 0.42857
23.00000 60.00000 0.42857
24.00000 60.00000 0.42857
25.00000 60.00000 0.42857
26.00000 60.00000 0.50000
27.00000 60.00000 0.50000
28.00000 60.00000 0.50000
29.00000 60.00000 0.50000
30.00000 60.00000 0.50000
31.00000 60.00000 0.50000
32.00000 60.00000 0.50000
33.00000 60.00000 0.50000
34.00000 60.00000 0.57143
35.00000 60.00000 0.57143
36.00000 60.00000 0.57143
37.00000 60.00000 0.57143
38.00000 60.00000 0.57143
39.00000 60.00000 0.57143
40.00000 60.00000 0.57143
41.00000 60.00000 NaN
42.00000 60.00000 NaN
43.00000 60.00000 NaN
44.00000 60.00000 NaN
45.00000 60.00000 NaN
46.00000 60.00000 NaN
47.00000 60.00000 NaN
48.00000 60.00000 NaN
49.00000 60.00000 NaN
50.00000 60.00000 NaN
51.00000 60.00000 NaN
52.00000 60.00000 NaN
53.00000 60.00000 NaN
54.00000 60.00000 NaN
55.00000 60.00000 NaN
56.00000 60.00000 NaN
57.00000 60.00000 NaN
58.00000 60.00000 NaN
59.00000 60.00000 NaN
60.00000 60.00000 NaN
61.00000 60.00000 NaN
62.00000 60.00000 NaN
63.00000 60.00000 NaN
64.00000 60.00000 NaN
65.00000 60.00000 NaN
66.00000 60.00000 NaN
67.00000 60.00000 NaN
68.00000 60.00000 NaN
69.00000 60.00000 NaN
70.00000 60.00000 NaN
71.00000 60.00000 NaN
72.00000 60.00000 NaN
73.00000 60.00000 NaN
74.00000 60.00000 NaN
75.00000 60.00000 NaN
76.00000 60.00000 NaN
77.00000 60.00000 NaN
78.00000 60.00000 NaN
79.00000 60.00000 NaN
80.00000 60.00000 NaN
81.00000 60.00000 NaN
82.00000 60.00000 NaN
83.00000 60.00000 NaN
84.00000 60.00000 NaN
85.00000 60.00000 NaN
86.00000 60.00000 NaN
87.00000 60.00000 NaN
88.00000 60.00000 NaN
89.00000 60.00000 NaN
90.00000 60.00000 NaN
91.00000 60.00000 NaN
92.00000 60.00000 NaN
93.00000 60.00000 NaN
94.00000 60.00000 NaN
95.00000 60.00000 NaN
96.00000 60.00000 NaN
97.00000 60.00000 NaN
98.00000 60.00000 NaN
99.00000 60.00000 NaN
100.00000 60.00000 NaN

0.00000 61.00000 NaN
1.00000 61.00000 0.00000
2.00000 61.00000 0.00000
3.00000 61.00000 0.00000
4.00000 61.00000 0.00000
5.00000 61.00000 0.00000
6.00000 61.00000 0.00000
7.00000 61.00000 0.00000
8.00000 61.00000 0.00000
9.00000 61.00000 0.07143
10.00000 61.00000 0.14286
11.00000 61.00000 0.21429
12.00000 61.00000 0.21429
13.00000 61.00000 0.28571
14.00000 61.00000 0.28571
15.00000 61.00000 0.28571
16.00000 61.00000 0.35714
17.00000 61.00000 0.35714
18.00000 61.00000 0.35714
19.00000 61.00000 0.35714
20.00000 61.00000 0.42857
21.00000 61.00000 0.42857
22.00000 61.00000 0.42857
23.00000 61.00000 0.42857
24.00000 61.00000 0.42857
25.00000 61.00000 0.50000
26.00000 61.00000 0.50000
27.00000 61.00000 0.50000
28.00000 61.00000 0.50000
29.00000 61.00000 0.50000
30.00000 61.00000 0.50000
31.00000 61.00000 0.50000
32.00000 61.00000 0.50000
33.00000 61.00000 0.57143
34.00000 61.00000 0.57143
35.00000 61.00000 0.57143
36.00000 61.00000 0.57143
37.00000 61.00000 0.57143
38.00000 61.00000 0.57143
39.00000 61.00000 0.57143
40.00000 61.00000 NaN
41.00000 61.00000 NaN
42.00000 61.00000 NaN
43.00000 61.00000 NaN
44.00000 61.00000 NaN
45.00000 61.00000 NaN
46.00000 61.00000 NaN
47.00000 61.00000 NaN
48.00000 61.00000 NaN
49.00000 61.00000 NaN
50.00000 61.00000 NaN
51.00000 61.00000 NaN
52.00000 61.00000 NaN
53.00000 61.00000 NaN
54.00000 61.00000 NaN
55.00000 61.00000 NaN
56.00000 61.00000 NaN
57.00000 61.00000 NaN
58.00000 61.00000 NaN
59.00000 61.00000 NaN
60.00000 61.00000 NaN
61.00000 61.00000 NaN
62.00000 61.00000 NaN
63.00000 61.00000 NaN
64.00000 61.00000 NaN
65.00000 61.00000 NaN
66.00000 61.00000 NaN
67.00000 61.00000 NaN
68.00000 61.00000 NaN
69.00000 61.00000 NaN
70.00000 61.00000 NaN
71.00000 61.00000 NaN
72.00000 61.00000 NaN
73.00000 61.00000 NaN
74.00000 61.00000 NaN
75.00000 61.00000 NaN
76.00000 61.00000 NaN
77.00000 61.00000 NaN
78.00000 61.00000 NaN
79.00000 61.00000 NaN
80.00000 61.00000 NaN
81.00000 61.00000 NaN
82.00000 61.00000 NaN
83.00000 61.00000 NaN
84.00000 61.00000 NaN
85.00000 61.00000 NaN
86.00000 61.00000 NaN
87.00000 61.00000 NaN
88.00000 61.00000 NaN
89.00000 61.00000 NaN
90.00000 61.00000 NaN
91.00000 61.00000 NaN
92.00000 61.00000 NaN
93.00000 61.00000 NaN
94.00000 61.00000 NaN
95.00000 61.00000 NaN
96.00000 61.00000 NaN
97.00000 61.00000 NaN
98.00000 61.00000 NaN
99.00000 61.00000 NaN
100.00000 61.00000 NaN

0.00000 62.00000 NaN
1.00000 62.00000 0.00000
2.00000 62.00000 0.00000
3.00000 62.00000 0.00000
4.00000 62.00000 0.00000
5.00000 62.00000 0.00000
6.00000 62.00000 0.00000
7.00000 62.00000 0.00000
8.00000 62.00000 0.07143
9.00000 62.00000 0.14286
10.00000 62.00000 0.14286
11.00000 62.00000 0.21429
12.00000 62.00000 0.21429
13.00000 62.00000 0.28571
14.00000 62.00000 0.28571
15.00000 62.00000 0.35714
16.00000 62.00000 0.35714
17.00000 62.00000 0.35714
18.00000 62.00000 0.35714
19.00000 62.00000 0.42857
20.00000 62.00000 0.42857
21.00000 62.00000 0.42857
22.00000 62.00000 0.42857
23.00000 62.00000 0.42857
24.00000 62.00000 0.50000
25.00000 62.00000 0.50000
26.00000 62.00000 0.50000
27.00000 62.00000 0.50000
28.00000 62.00000 0.50000
29.00000 62.00000 0.50000
30.00000 62.00000 0.50000
31.00000 62.00000 0.50000
32.00000 62.00000 0.57143
33.00000 62.00000 0.57143
34.00000 62.00000 0.57143
35.00000 62.00000 0.57143
36.00000 62.00000 0.57143
37.00000 62.00000 0.57143
38.00000 62.00000 0.57143
39.00000 62.00000 NaN
40.00000 62.00000 NaN
41.00000 62.00000 NaN
42.00000 62.00000 NaN
43.00000 62.00000 NaN
44.00000 62.00000 NaN
45.00000 62.00000 NaN
46.00000 62.00000 NaN
47.00000 62.00000 NaN
48.00000 62.00000 NaN
49.00000 62.00000 NaN
50.00000 62.00000 NaN
51.00000 62.00000 NaN
52.00000 62.00000 NaN
53.00000 62.00000 NaN
54.00000 62.00000 NaN
55.00000 62.00000 NaN
56.00000 62.00000 NaN
57.00000 62.00000 NaN
58.00000 62.00000 NaN
59.00000 62.00000 NaN
60.00000 62.00000 NaN
61.00000 62.00000 NaN
62.00000 62.00000 NaN
63.00000 62.00000 NaN
64.00000 62.00000 NaN
65.00000 62.00000 NaN
66.00000 62.00000 NaN
67.00000 62.00000 NaN
68.00000 62.00000 NaN
69.00000 62.00000 NaN
70.00000 62.00000 NaN
71.00000 62.00000 NaN
72.00000 62.00000 NaN
73.00000 62.00000 NaN
74.00000 62.00000 NaN
75.00000 62.00000 NaN
76.00000 62.00000 NaN
77.00000 62.00000 NaN
78.00000 62.00000 NaN
79.00000 62.00000 NaN
80.00000 62.00000 NaN
81.00000 62.00000 NaN
82.00000 62.00000 NaN
83.00000 62.00000 NaN
84.00000 62.00000 NaN
85.00000 62.00000 NaN
86.00000 62.00000 NaN
87.00000 62.00000 NaN
88.00000 62.00000 NaN
89.00000 62.00000 NaN
90.00000 62.00000 NaN
91.00000 62.00000 NaN
92.00000 62.00000 NaN
93.00000 62.00000 NaN
94.00000 62.00000 NaN
95.00000 62.00000 NaN
96.00000 62.00000 NaN
97.00000 62.00000 NaN
98.00000 62.00000 NaN
99.00000 62.00000 NaN
100.00000 62.00000 NaN

0.00000 63.00000 NaN
1.00000 63.00000 0.00000
2.00000 63.00000 0.00000
3.00000 63.00000 0.00000
4.00000 63.00000 0.00000
5.00000 63.00000 0.00000
6.00000 63.00000 0.00000
7.00000 63.00000 0.00000
8.00000 63.00000 0.07143
9.00000 63.00000 0.14286
10.00000 63.00000 0.21429
11.00000 63.00000 0.21429
12.00000 63.00000 0.28571
13.00000 63.00000 0.28571
14.00000 63.00000 0.28571
15.00000 63.00000 0.35714
16.00000 63.00000 0.35714
17.00000 63.00000 0.35714
18.00000 63.00000 0.42857
19.00000 63.00000 0.42857
20.00000 63.00000 0.42857
21.00000 63.00000 0.42857
22.00000 63.00000 0.42857
23.00000 63.00000 0.50000
24.00000 63.00000 0.50000
25.00000 63.00000 0.50000
26.00000 63.00000 0.50000
27.00000 63.00000 0.50000
28.00000 63.00000 0.50000
29.00000 63.00000 0.50000
30.00000 63.00000 0.50000
31.00000 63.00000 0.57143
32.00000 63.00000 0.57143
33.00000 63.00000 0.57143
34.00000 63.00000 0.57143
35.00000 63.00000 0.57143
36.00000 63.00000 0.57143
37.00000 63.00000 0.57143
38.00000 63.00000 NaN
39.00000 63.00000 NaN
40.00000 63.00000 NaN
41.00000 63.00000 NaN
42.00000 63.00000 NaN
43.00000 63.00000 NaN
44.00000 63.00000 NaN
45.00000 63.00000 NaN
46.00000 63.00000 NaN
47.00000 63.00000 NaN
48.00000 63.00000 NaN
49.00000 63.00000 NaN
50.00000 63.00000 NaN
51.00000 63.00000 NaN
52.00000 63.00000 NaN
53.00000 63.00000 NaN
54.00000 63.00000 NaN
55.00000 63.00000 NaN
56.00000 63.00000 NaN
57.00000 63.00000 NaN
58.00000 63.00000 NaN
59.00000 63.00000 NaN
60.00000 63.00000 NaN
61.00000 63.00000 NaN
62.00000 63.00000 NaN
63.00000 63.00000 NaN
64.00000 63.00000 NaN
65.00000 63.00000 NaN
66.00000 63.00000 NaN
67.00000 63.00000 NaN
68.00000 63.00000 NaN
69.00000 63.00000 NaN
70.00000 63.00000 NaN
71.00000 63.00000 NaN
72.00000 63.00000 NaN
73.00000 63.00000 NaN
74.00000 63.00000 NaN
75.00000 63.00000 NaN
76.00000 63.00000 NaN
77.00000 63.00000 NaN
78.00000 63.00000 NaN
79.00000 63.00000 NaN
80.00000 63.00000 NaN
81.00000 63.00000 NaN
82.00000 63.00000 NaN
83.00000 63.00000 NaN
84.00000 63.00000 NaN
85.00000 63.00000 NaN
86.00000 63.00000 NaN
87.00000 63.00000 NaN
88.00000 63.00000 NaN
89.00000 63.00000 NaN
90.00000 63.00000 NaN
91.00000 63.00000 NaN
92.00000 63.00000 NaN
93.00000 63.00000 NaN
94.00000 63.00000 NaN
95.00000 63.00000 NaN
96.00000 63.00000 NaN
97.00000 63.00000 NaN
98.00000 63.00000 NaN
99.00000 63.00000 NaN
100.00000 63.00000 NaN

0.00000 64.00000 NaN
1.00000 64.00000 0.00000
2.00000 64.00000 0.00000
3.00000 64.00000 0.00000
4.00000 64.00000 0.00000
5.00000 64.00000 0.00000
6.00000 64.00000 0.00000
7.00000 64.00000 0.00000
8.00000 64.00000 0.07143
9.00000 64.00000 0.14286
10.00000 64.00000 0.21429
11.00000 64.00000 0.21429
12.00000 64.00000 0.28571
13.00000 64.00000 0.28571
14.00000 64.00000 0.35714
15.00000 64.00000 0.35714
16.00000 64.00000 0.35714
17.00000 64.00000 0.35714
18.00000 64.00000 0.42857
19.00000 64.00000 0.42857
20.00000 64.00000 0.42857
21.00000 64.00000 0.42857
22.00000 64.00000 0.42857
23.00000 64.00000 0.50000
24.00000 64.00000 0.50000
25.00000 64.00000 0.50000
26.00000 64.00000 0.50000
27.00000 64.00000 0.50000
28.00000 64.00000 0.50000
29.00000 64.00000 0.50000
30.00000 64.00000 0.57143
31.00000 64.00000 0.57143
32.00000 64.00000 0.57143
33.00000 64.00000 0.57143
34.00000 64.00000 0.57143
35.00000 64.00000 0.57143
36.00000 64.00000 0.57143
37.00000 64.00000 NaN
38.00000 64.00000 NaN
39.00000 64.00000 NaN
40.00000 64.00000 NaN
41.00000 64.00000 NaN
42.00000 64.00000 NaN
43.00000 64.00000 NaN
44.00000 64.00000 NaN
45.00000 64.00000 NaN
46.00000 64.00000 NaN
47.00000 64.00000 NaN
48.00000 64.00000 NaN
49.00000 64.00000 NaN
50.00000 64.00000 NaN
51.00000 64.00000 NaN
52.00000 64.00000 NaN
53.00000 64.00000 NaN
54.00000 64.00000 NaN
55.00000 64.00000 NaN
56.00000 64.00000 NaN
57.00000 64.00000 NaN
58.00000 64.00000 NaN
59.00000 64.00000 NaN
60.00000 64.00000 NaN
61.00000 64.00000 NaN
62.00000 64.00000 NaN
63.00000 64.00000 NaN
64.00000 64.00000 NaN
65.00000 64.00000 NaN
66.00000 64.00000 NaN
67.00000 64.00000 NaN
68.00000 64.00000 NaN
69.00000 64.00000 NaN
70.00000 64.00000 NaN
71.00000 64.00000 NaN
72.00000 64.00000 NaN
73.00000 64.00000 NaN
74.00000 64.00000 NaN
75.00000 64.00000 NaN
76.00000 64.00000 NaN
77.00000 64.00000 NaN
78.00000 64.00000 NaN
79.00000 64.00000 NaN
80.00000 64.00000 NaN
81.00000 64.00000 NaN
82.00000 64.00000 NaN
83.00000 64.00000 NaN
84.00000 64.00000 NaN
85.00000 64.00000 NaN
86.00000 64.00000 NaN
87.00000 64.00000 NaN
88.00000 64.00000 NaN
89.00000 64.00000 NaN
90.00000 64.00000 NaN
91.00000 64.00000 NaN
92.00000 64.00000 NaN
93.00000 64.00000 NaN
94.00000 64.00000 NaN
95.00000 64.00000 NaN
96.00000 64.00000 NaN
97.00000 64.00000 NaN
98.00000 64.00000 NaN
99.00000 64.00000 NaN
100.00000 64.00000 NaN

0.00000 65.00000 NaN
1.00000 65.00000 0.00000
2.00000 65.00000 0.00000
3.00000 65.00000 0.00000
4.00000 65.00000 0.00000
5.00000 65.00000 0.00000
6.00000 65.00000 0.00000
7.00000 65.00000 0.07143
8.00000 65.00000 0.14286
9.00000 65.00000 0.14286
10.00000 65.00000 0.21429
11.00000 65.00000 0.28571
12.00000 65.00000 0.28571
13.00000 65.00000 0.28571
14.00000 65.00000 0.35714
15.00000 65.00000 0.35714
16.00000 65.00000 0.35714
17.00000 65.00000 0.42857
18.00000 65.00000 0.42857
19.00000 65.00000 0.42857
20.00000 65.00000 0.42857
21.00000 65.00000 0.42857
22.00000 65.00000 0.50000
23.00000 65.00000 0.50000
24.00000 65.00000 0.50000
25.00000 65.00000 0.50000
26.00000 65.00000 0.50000
27.00000 65.00000 0.50000
28.00000 65.00000 0.50000
29.00000 65.00000 0.57143
30.00000 65.00000 0.57143
31.00000 65.00000 0.57143
32.00000 65.00000 0.57143
33.00000 65.00000 0.57143
34.00000 65.00000 0.57143
35.00000 65.00000 0.57143
36.00000 65.00000 NaN
37.00000 65.00000 NaN
38.00000 65.00000 NaN
39.00000 65.00000 NaN
40.00000 65.00000 NaN
41.00000 65.00000 NaN
42.00000 65.00000 NaN
43.00000 65.00000 NaN
44.00000 65.00000 NaN
45.00000 65.00000 NaN
46.00000 65.00000 NaN
47.00000 65.00000 NaN
48.00000 65.00000 NaN
49.00000 65.00000 NaN
50.00000 65.00000 NaN
51.00000 65.00000 NaN
52.00000 65.00000 NaN
53.00000 65.00000 NaN
54.00000 65.00000 NaN
55.00000 65.00000 NaN
56.00000 65.00000 NaN
57.00000 65.00000 NaN
58.00000 65.00000 NaN
59.00000 65.00000 NaN
60.00000 65.00000 NaN
61.00000 65.00000 NaN
62.00000 65.00000 NaN
63.00000 65.00000 NaN
64.00000 65.00000 NaN
65.00000 65.00000 NaN
66.00000 65.00000 NaN
67.00000 65.00000 NaN
68.00000 65.00000 NaN
69.00000 65.00000 NaN
70.00000 65.00000 NaN
71.00000 65.00000 NaN
72.00000 65.00000 NaN
73.00000 65.00000 NaN
74.00000 65.00000 NaN
75.00000 65.00000 NaN
76.00000 65.00000 NaN
77.00000 65.00000 NaN
78.00000 65.00000 NaN
79.00000 65.00000 NaN
80.00000 65.00000 NaN
81.00000 65.00000 NaN
82.00000 65.00000 NaN
83.00000 65.00000 NaN
84.00000 65.00000 NaN
85.00000 65.00000 NaN
86.00000 65.00000 NaN
87.00000 65.00000 NaN
88.00000 65.00000 NaN
89.00000 65.00000 NaN
90.00000 65.00000 NaN
91.00000 65.00000 NaN
92.00000 65.00000 NaN
93.00000 65.00000 NaN
94.00000 65.00000 NaN
95.00000 65.00000 NaN
96.00000 65.00000 NaN
97.00000 65.00000 NaN
98.00000 65.00000 NaN
99.00000 65.00000 NaN
100.00000 65.00000 NaN

0.00000 66.00000 NaN
1.00000 66.00000 0.00000
2.00000 66.00000 0.00000
3.00000 66.00000 0.00000
4.00000 66.00000 0.00000
5.00000 66.00000 0.00000
6.00000 66.00000 0.00000
7.00000 66.00000 0.07143
8.00000 66.00000 0.14286
9.00000 66.00000 0.21429
10.00000 66.00000 0.21429
11.00000 66.00000 0.28571
12.00000 66.00000 0.28571
13.00000 66.00000 0.35714
14.00000 66.00000 0.35714
15.00000 66.00000 0.35714
16.00000 66.00000 0.35714
17.00000 66.00000 0.42857
18.00000 66.00000 0.42857
19.00000 66.00000 0.42857
20.00000 66.00000 0.42857
21.00000 66.00000 0.50000
22.00000 66.00000 0.50000
23.00000 66.00000 0.50000
24.00000 66.00000 0.50000
25.00000 66.00000 0.50000
26.00000 66.00000 0.50000
27.00000 66.00000 0.50000
28.00000 66.00000 0.57143
29.00000 66.00000 0.57143
30.00000 66.00000 0.57143
31.00000 66.00000 0.57143
32.00000 66.00000 0.57143
33.00000 66.00000 0.57143
34.00000 66.00000 0.57143
35.00000 66.00000 NaN
36.00000 66.00000 NaN
37.00000 66.00000 NaN
38.00000 66.00000 NaN
39.00000 66.00000 NaN
40.00000 66.00000 NaN
41.00000 66.00000 NaN
42.00000 66.00000 NaN
43.00000 66.00000 NaN
44.00000 66.00000 NaN
45.00000 66.00000 NaN
46.00000 66.00000 NaN
47.00000 66.00000 NaN
48.00000 66.00000 NaN
49.00000 66.00000 NaN
50.00000 66.00000 NaN
51.00000 66.00000 NaN
52.00000 66.00000 NaN
53.00000 66.00000 NaN
54.00000 66.00000 NaN
55.00000 66.00000 NaN
56.00000 66.00000 NaN
57.00000 66.00000 NaN
58.00000 66.00000 NaN
59.00000 66.00000 NaN
60.00000 66.00000 NaN
61.00000 66.00000 NaN
62.00000 66.00000 NaN
63.00000 66.00000 NaN
64.00000 66.00000 NaN
65.00000 66.00000 NaN
66.00000 66.00000 NaN
67.00000 66.00000 NaN
68.00000 66.00000 NaN
69.00000 66.00000 NaN
70.00000 66.00000 NaN
71.00000 66.00000 NaN
72.00000 66.00000 NaN
73.00000 66.00000 NaN
74.00000 66.00000 NaN
75.00000 66.00000 NaN
76.00000 66.00000 NaN
77.00000 66.00000 NaN
78.00000 66.00000 NaN
79.00000 66.00000 NaN
80.00000 66.00000 NaN
81.00000 66.00000 NaN
82.00000 66.00000 NaN
83.00000 66.00000 NaN
84.00000 66.00000 NaN
85.00000 66.00000 NaN
86.00000 66.00000 NaN
87.00000 66.00000 NaN
88.00000 66.00000 NaN
89.00000 66.00000 NaN
90.00000 66.00000 NaN
91.00000 66.00000 NaN
92.00000 66.00000 NaN
93.00000 66.00000 NaN
94.00000 66.00000 NaN
95.00000 66.00000 NaN
96.00000 66.00000 NaN
97.00000 66.00000 NaN
98.00000 66.00000 NaN
99.00000 66.00000 NaN
100.00000 66.00000 NaN

0.00000 67.00000 NaN
1.00000 67.00000 0.00000
2.00000 67.00000 0.00000
3.00000 67.00000 0.00000
4.00000 67.00000 0.00000
5.00000 67.00000 0.00000
6.00000 67.00000 0.00000
7.00000 67.00000 0.07143
8.00000 67.00000 0.14286
9.00000 67.00000 0.21429
10.00000 67.00000 0.21429
11.00000 67.00000 0.28571
12.00000 67.00000 0.28571
13.00000 67.00000 0.35714
14.00000 67.00000 0.35714
15.00000 67.00000 0.35714
16.00000 67.00000 0.42857
17.00000 67.00000 0.42857
18.00000 67.00000 0.42857
19.00000 67.00000 0.42857
20.00000 67.00000 0.50000
21.00000 67.00000 0.50000
22.00000 67.00000 0.50000
23.00000 67.00000 0.50000
24.00000 67.00000 0.50000
25.00000 67.00000 0.50000
26.00000 67.00000 0.50000
27.00000 67.00000 0.57143
28.00000 67.00000 0.57143
29.00000 67.00000 0.57143
30.00000 67.00000 0.57143
31.00000 67.00000 0.57143
32.00000 67.00000 0.57143
33.00000 67.00000 0.57143
34.00000 67.00000 NaN
35.00000 67.00000 NaN
36.00000 67.00000 NaN
37.00000 67.00000 NaN
38.00000 67.00000 NaN
39.00000 67.00000 NaN
40.00000 67.00000 NaN
41.00000 67.00000 NaN
42.00000 67.00000 NaN
43.00000 67.00000 NaN
44.00000 67.00000 NaN
45.00000 67.00000 NaN
46.00000 67.00000 NaN
47.00000 67.00000 NaN
48.00000 67.00000 NaN
49.00000 67.00000 NaN
50.00000 67.00000 NaN
51.00000 67.00000 NaN
52.00000 67.00000 NaN
53.00000 67.00000 NaN
54.00000 67.00000 NaN
55.00000 67.00000 NaN
56.00000 67.00000 NaN
57.00000 67.00000 NaN
58.00000 67.00000 NaN
59.00000 67.00000 NaN
60.00000 67.00000 NaN
61.00000 67.00000 NaN
62.00000 67.00000 NaN
63.00000 67.00000 NaN
64.00000 67.00000 NaN
65.00000 67.00000 NaN
66.00000 67.00000 NaN
67.00000 67.00000 NaN
68.00000 67.00000 NaN
69.00000 67.00000 NaN
70.00000 67.00000 NaN
71.00000 67.00000 NaN
72.00000 67.00000 NaN
73.00000 67.00000 NaN
74.00000 67.00000 NaN
75.00000 67.00000 NaN
76.00000 67.00000 NaN
77.00000 67.00000 NaN
78.00000 67.00000 NaN
79.00000 67.00000 NaN
80.00000 67.00000 NaN
81.00000 67.00000 NaN
82.00000 67.00000 NaN
83.00000 67.00000 NaN
84.00000 67.00000 NaN
85.00000 67.00000 NaN
86.00000 67.00000 NaN
87.00000 67.00000 NaN
88.00000 67.00000 NaN
89.00000 67.00000 NaN
90.00000 67.00000 NaN
91.00000 67.00000 NaN
92.00000 67.00000 NaN
93.00000 67.00000 NaN
94.00000 67.00000 NaN
95.00000 67.00000 NaN
96.00000 67.00000 NaN
97.00000 67.00000 NaN
98.00000 67.00000 NaN
99.00000 67.00000 NaN
100.00000 67.00000 NaN

0.00000 68.00000 NaN
1.00000 68.00000 0.00000
2.00000 68.00000 0.00000
3.00000 68.00000 0.00000
4.00000 68.00000 0.00000
5.00000 68.00000 0.00000
6.00000 68.00000 0.00000
7.00000 68.00000 0.14286
8.00000 68.00000 0.14286
9.00000 68.00000 0.21429
10.00000 68.00000 0.28571
11.00000 68.00000 0.28571
12.00000 68.00000 0.35714
13.00000 68.00000 0.35714
14.00000 68.00000 0.35714
15.00000 68.00000 0.42857
16.00000 68.00000 0.42857
17.00000 68.00000 0.42857
18.00000 68.00000 0.42857
19.00000 68.00000 0.42857
20.00000 68.00000 0.50000
21.00000 68.00000 0.50000
22.00000 68.00000 0.50000
23.00000 68.00000 0.50000
24.00000 68.00000 0.50000
25.00000 68.00000 0.50000
26.00000 68.00000 0.57143
27.00000 68.00000 0.57143
28.00000 68.00000 0.57143
29.00000 68.00000 0.57143
30.00000 68.00000 0.57143
31.00000 68.00000 0.57143
32.00000 68.00000 0.57143
33.00000 68.00000 NaN
34.00000 68.00000 NaN
35.00000 68.00000 NaN
36.00000 68.00000 NaN
37.00000 68.00000 NaN
38.00000 68.00000 NaN
39.00000 68.00000 NaN
40.00000 68.00000 NaN
41.00000 68.00000 NaN
42.00000 68.00000 NaN
43.00000 68.00000 NaN
44.00000 68.00000 NaN
45.00000 68.00000 NaN
46.00000 68.00000 NaN
47.00000 68.00000 NaN
48.00000 68.00000 NaN
49.00000 68.00000 NaN
50.00000 68.00000 NaN
51.00000 68.00000 NaN
52.00000 68.00000 NaN
53.00000 68.00000 NaN
54.00000 68.00000 NaN
55.00000 68.00000 NaN
56.00000 68.00000 NaN
57.00000 68.00000 NaN
58.00000 68.00000 NaN
59.00000 68.00000 NaN
60.00000 68.00000 NaN
61.00000 68.00000 NaN
62.00000 68.00000 NaN
63.00000 68.00000 NaN
64.00000 68.00000 NaN
65.00000 68.00000 NaN
66.00000 68.00000 NaN
67.00000 68.00000 NaN
68.00000 68.00000 NaN
69.00000 68.00000 NaN
70.00000 68.00000 NaN
71.00000 68.00000 NaN
72.00000 68.00000 NaN
73.00000 68.00000 NaN
74.00000 68.00000 NaN
75.00000 68.00000 NaN
76.00000 68.00000 NaN
77.00000 68.00000 NaN
78.00000 68.00000 NaN
79.00000 68.00000 NaN
80.00000 68.00000 NaN
81.00000 68.00000 NaN
82.00000 68.00000 NaN
83.00000 68.00000 NaN
84.00000 68.00000 NaN
85.00000 68.00000 NaN
86.00000 68.00000 NaN
87.00000 68.00000 NaN
88.00000 68.00000 NaN
89.00000 68.00000 NaN
90.00000 68.00000 NaN
91.00000 68.00000 NaN
92.00000 68.00000 NaN
93.00000 68.00000 NaN
94.00000 68.00000 NaN
95.00000 68.00000 NaN
96.00000 68.00000 NaN
97.00000 68.00000 NaN
98.00000 68.00000 NaN
99.00000 68.00000 NaN
100.00000 68.00000 NaN

0.00000 69.00000 NaN
1.00000 69.00000 0.00000
2.00000 69.00000 0.00000
3.00000 69.00000 0.00000
4.00000 69.00000 0.00000
5.00000 69.00000 0.00000
6.00000 69.00000 0.07143
7.00000 69.00000 0.14286
8.00000 69.00000 0.21429
9.00000 69.00000 0.21429
10.00000 69.00000 0.28571
11.00000 69.00000 0.28571
12.00000 69.00000 0.35714
13.00000 69.00000 0.35714
14.00000 69.00000 0.35714
15.00000 69.00000 0.42857
16.00000 69.00000 0.42857
17.00000 69.00000 0.42857
18.00000 69.00000 0.42857
19.00000 69.00000 0.50000
20.00000 69.00000 0.50000
21.00000 69.00000 0.50000
22.00000 69.00000 0.50000
23.00000 69.00000 0.50000
24.00000 69.00000 0.50000
25.00000 69.00000 0.57143
26.00000 69.00000 0.57143
27.00000 69.00000 0.57143
28.00000 69.00000 0.57143
29.00000 69.00000 0.57143
30.00000 69.00000 0.57143
31.00000 69.00000 0.57143
32.00000 69.00000 NaN
33.00000 69.00000 NaN
34.00000 69.00000 NaN
35.00000 69.00000 NaN
36.00000 69.00000 NaN
37.00000 69.00000 NaN
38.00000 69.00000 NaN
39.00000 69.00000 NaN
40.00000 69.00000 NaN
41.00000 69.00000 NaN
42.00000 69.00000 NaN
43.00000 69.00000 NaN
44.00000 69.00000 NaN
45.00000 69.00000 NaN
46.00000 69.00000 NaN
47.00000 69.00000 NaN
48.00000 69.00000 NaN
49.00000 69.00000 NaN
50.00000 69.00000 NaN
51.00000 69.00000 NaN
52.00000 69.00000 NaN
53.00000 69.00000 NaN
54.00000 69.00000 NaN
55.00000 69.00000 NaN
56.00000 69.00000 NaN
57.00000 69.00000 NaN
58.00000 69.00000 NaN
59.00000 69.00000 NaN
60.00000 69.00000 NaN
61.00000 69.00000 NaN
62.00000 69.00000 NaN
63.00000 69.00000 NaN
64.00000 69.00000 NaN
65.00000 69.00000 NaN
66.00000 69.00000 NaN
67.00000 69.00000 NaN
68.00000 69.00000 NaN
69.00000 69.00000 NaN
70.00000 69.00000 NaN
71.00000 69.00000 NaN
72.00000 69.00000 NaN
73.00000 69.00000 NaN
74.00000 69.00000 NaN
75.00000 69.00000 NaN
76.00000 69.00000 NaN
77.00000 69.00000 NaN
78.00000 69.00000 NaN
79.00000 69.00000 NaN
80.00000 69.00000 NaN
81.00000 69.00000 NaN
82.00000 69.00000 NaN
83.00000 69.00000 NaN
84.00000 69.00000 NaN
85.00000 69.00000 NaN
86.00000 69.00000 NaN
87.00000 69.00000 NaN
88.00000 69.00000 NaN
89.00000 69.00000 NaN
90.00000 69.00000 NaN
91.00000 69.00000 NaN
92.00000 69.00000 NaN
93.00000 69.00000 NaN
94.00000 69.00000 NaN
95.00000 69.00000 NaN
96.00000 69.00000 NaN
97.00000 69.00000 NaN
98.00000 69.00000 NaN
99.00000 69.00000 NaN
100.00000 69.00000 NaN

0.00000 70.00000 NaN
1.00000 70.00000 0.00000
2.00000 70.00000 0.00000
3.00000 70.00000 0.00000
4.00000 70.00000 0.00000
5.00000 70.00000 0.00000
6.00000 70.00000 0.07143
7.00000 70.00000 0.14286
8.00000 70.00000 0.21429
9.00000 70.00000 0.28571
10.00000 70.00000 0.28571
11.00000 70.00000 0.35714
12.00000 70.00000 0.35714
13.00000 70.00000 0.35714
14.00000 70.00000 0.42857
15.00000 70.00000 0.42857
16.00000 70.00000 0.42857
17.00000 70.00000 0.42857
18.00000 70.00000 0.50000
19.00000 70.00000 0.50000
20.00000 70.00000 0.50000
21.00000 70.00000 0.50000
22.00000 70.00000 0.50000
23.00000 70.00000 0.50000
24.00000 70.00000 0.57143
25.00000 70.00000 0.57143
26.00000 70.00000 0.57143
27.00000 70.00000 0.57143
28.00000 70.00000 0.57143
29.00000 70.00000 0.57143
30.00000 70.00000 0.57143
31.00000 70.00000 NaN
32.00000 70.00000 NaN
33.00000 70.00000 NaN
34.00000 70.00000 NaN
35.00000 70.00000 NaN
36.00000 70.00000 NaN
37.00000 70.00000 NaN
38.00000 70.00000 NaN
39.00000 70.00000 NaN
40.00000 70.00000 NaN
41.00000 70.00000 NaN
42.00000 70.00000 NaN
43.00000 70.00000 NaN
44.00000 70.00000 NaN
45.00000 70.00000 NaN
46.00000 70.00000 NaN
47.00000 70.00000 NaN
48.00000 70.00000 NaN
49.00000 70.00000 NaN
50.00000 70.00000 NaN
51.00000 70.00000 NaN
52.00000 70.00000 NaN
53.00000 70.00000 NaN
54.00000 70.00000 NaN
55.00000 70.00000 NaN
56.00000 70.00000 NaN
57.00000 70.00000 NaN
58.00000 70.00000 NaN
59.00000 70.00000 NaN
60.00000 70.00000 NaN
61.00000 70.00000 NaN
62.00000 70.00000 NaN
63.00000 70.00000 NaN
64.00000 70.00000 NaN
65.00000 70.00000 NaN
66.00000 70.00000 NaN
67.00000 70.00000 NaN
68.00000 70.00000 NaN
69.00000 70.00000 NaN
70.00000 70.00000 NaN
71.00000 70.00000 NaN
72.00000 70.00000 NaN
73.00000 70.00000 NaN
74.00000 70.00000 NaN
75.00000 70.00000 NaN
76.00000 70.00000 NaN
77.00000 70.00000 NaN
78.00000 70.00000 NaN
79.00000 70.00000 NaN
80.00000 70.00000 NaN
81.00000 70.00000 NaN
82.00000 70.00000 NaN
83.00000 70.00000 NaN
84.00000 70.00000 NaN
85.00000 70.00000 NaN
86.00000 70.00000 NaN
87.00000 70.00000 NaN
88.00000 70.00000 NaN
89.00000 70.00000 NaN
90.00000 70.00000 NaN
91.00000 70.00000 NaN
92.00000 70.00000 NaN
93.00000 70.00000 NaN
94.00000 70.00000 NaN
95.00000 70.00000 NaN
96.00000 70.00000 NaN
97.00000 70.00000 NaN
98.00000 70.00000 NaN
99.00000 70.00000 NaN
100.00000 70.00000 NaN

0.00000 71.00000 NaN
1.00000 71.00000 0.00000
2.00000 71.00000 0.00000
3.00000 71.00000 0.00000
4.00000 71.00000 0.00000
5.00000 71.00000 0.00000
6.00000 71.00000 0.07143
7.00000 71.00000 0.14286
8.00000 71.00000 0.21429
9.00000 71.00000 0.28571
10.00000 71.00000 0.28571
11.00000 71.00000 0.35714
12.00000 71.00000 0.35714
13.00000 71.00000 0.35714
14.00000 71.00000 0.42857
15.00000 71.00000 0.42857
16.00000 71.00000 0.42857
17.00000 71.00000 0.42857
18.00000 71.00000 0.50000
19.00000 71.00000 0.50000
20.00000 71.00000 0.50000
21.00000 71.00000 0.50000
22.00000 71.00000 0.50000
23.00000 71.00000 0.50000
24.00000 71.00000 0.57143
25.00000 71.00000 0.57143
26.00000 71.00000 0.57143
27.00000 71.00000 0.57143
28.00000 71.00000 0.57143
29.00000 71.00000 0.57143
30.00000 71.00000 NaN
31.00000 71.00000 NaN
32.00000 71.00000 NaN
33.00000 71.00000 NaN
34.00000 71.00000 NaN
35.00000 71.00000 NaN
36.00000 71.00000 NaN
37.00000 71.00000 NaN
38.00000 71.00000 NaN
39.00000 71.00000 NaN
40.00000 71.00000 NaN
41.00000 71.00000 NaN
42.00000 71.00000 NaN
43.00000 71.00000 NaN
44.00000 71.00000 NaN
45.00000 71.00000 NaN
46.00000 71.00000 NaN
47.00000 71.00000 NaN
48.00000 71.00000 NaN
49.00000 71.00000 NaN
50.00000 71.00000 NaN
51.00000 71.00000 NaN
52.00000 71.00000 NaN
53.00000 71.00000 NaN
54.00000 71.00000 NaN
55.00000 71.00000 NaN
56.00000 71.00000 NaN
57.00000 71.00000 NaN
58.00000 71.00000 NaN
59.00000 71.00000 NaN
60.00000 71.00000 NaN
61.00000 71.00000 NaN
62.00000 71.00000 NaN
63.00000 71.00000 NaN
64.00000 71.00000 NaN
65.00000 71.00000 NaN
66.00000 71.00000 NaN
67.00000 71.00000 NaN
68.00000 71.00000 NaN
69.00000 71.00000 NaN
70.00000 71.00000 NaN
71.00000 71.00000 NaN
72.00000 71.00000 NaN
73.00000 71.00000 NaN
74.00000 71.00000 NaN
75.00000 71.00000 NaN
76.00000 71.00000 NaN
77.00000 71.00000 NaN
78.00000 71.00000 NaN
79.00000 71.00000 NaN
80.00000 71.00000 NaN
81.00000 71.00000 NaN
82.00000 71.00000 NaN
83.00000 71.00000 NaN
84.00000 71.00000 NaN
85.00000 71.00000 NaN
86.00000 71.00000 NaN
87.00000 71.00000 NaN
88.00000 71.00000 NaN
89.00000 71.00000 NaN
90.00000 71.00000 NaN
91.00000 71.00000 NaN
92.00000 71.00000 NaN
93.00000 71.00000 NaN
94.00000 71.00000 NaN
95.00000 71.00000 NaN
96.00000 71.00000 NaN
97.00000 71.00000 NaN
98.00000 71.00000 NaN
99.00000 71.00000 NaN
100.00000 71.00000 NaN

0.00000 72.00000 NaN
1.00000 72.00000 0.00000
2.00000 72.00000 0.00000
3.00000 72.00000 0.00000
4.00000 72.00000 0.00000
5.00000 72.00000 0.00000
6.00000 72.00000 0.14286
7.00000 72.00000 0.21429
8.00000 72.00000 0.21429
9.00000 72.00000 0.28571
10.00000 72.00000 0.28571
11.00000 72.00000 0.35714
12.00000 72.00000 0.35714
13.00000 72.00000 0.42857
14.00000 72.00000 0.42857
15.00000 72.00000 0.42857
16.00000 72.00000 0.42857
17.00000 72.00000 0.50000
18.00000 72.00000 0.50000
19.00000 72.00000 0.50000
20.00000 72.00000 0.50000
21.00000 72.00000 0.50000
22.00000 72.00000 0.50000
23.00000 72.00000 0.57143
24.00000 72.00000 0.57143
25.00000 72.00000 0.57143
26.00000 72.00000 0.57143
27.00000 72.00000 0.57143
28.00000 72.00000 0.57143
29.00000 72.00000 NaN
30.00000 72.00000 NaN
31.00000 72.00000 NaN
32.00000 72.00000 NaN
33.00000 72.00000 NaN
34.00000 72.00000 NaN
35.00000 72.00000 NaN
36.00000 72.00000 NaN
37.00000 72.00000 NaN
38.00000 72.00000 NaN
39.00000 72.00000 NaN
40.00000 72.00000 NaN
41.00000 72.00000 NaN
42.00000 72.00000 NaN
43.00000 72.00000 NaN
44.00000 72.00000 NaN
45.00000 72.00000 NaN
46.00000 72.00000 NaN
47.00000 72.00000 NaN
48.00000 72.00000 NaN
49.00000 72.00000 NaN
50.00000 72.00000 NaN
51.00000 72.00000 NaN
52.00000 72.00000 NaN
53.00000 72.00000 NaN
54.00000 72.00000 NaN
55.00000 72.00000 NaN
56.00000 72.00000 NaN
57.00000 72.00000 NaN
58.00000 72.00000 NaN
59.00000 72.00000 NaN
60.00000 72.00000 NaN
61.00000 72.00000 NaN
62.00000 72.00000 NaN
63.00000 72.00000 NaN
64.00000 72.00000 NaN
65.00000 72.00000 NaN
66.00000 72.00000 NaN
67.00000 72.00000 NaN
68.00000 72.00000 NaN
69.00000 72.00000 NaN
70.00000 72.00000 NaN
71.00000 72.00000 NaN
72.00000 72.00000 NaN
73.00000 72.00000 NaN
74.00000 72.00000 NaN
75.00000 72.00000 NaN
76.00000 72.00000 NaN
77.00000 72.00000 NaN
78.00000 72.00000 NaN
79.00000 72.00000 NaN
80.00000 72.00000 NaN
81.00000 72.00000 NaN
82.00000 72.00000 NaN
83.00000 72.00000 NaN
84.00000 72.00000 NaN
85.00000 72.00000 NaN
86.00000 72.00000 NaN
87.00000 72.00000 NaN
88.00000 72.00000 NaN
89.00000 72.00000 NaN
90.00000 72.00000 NaN
91.00000 72.00000 NaN
92.00000 72.00000 NaN
93.00000 72.00000 NaN
94.00000 72.00000 NaN
95.00000 72.00000 NaN
96.00000 72.00000 NaN
97.00000 72.00000 NaN
98.00000 72.00000 NaN
99.00000 72.00000 NaN
100.00000 72.00000 NaN

0.00000 73.00000 NaN
1.00000 73.00000 0.00000
2.00000 73.00000 0.00000
3.00000 73.00000 0.00000
4.00000 73.00000 0.00000
5.00000 73.00000 0.00000
6.00000 73.00000 0.14286
7.00000 73.00000 0.21429
8.00000 73.00000 0.28571
9.00000 73.00000 0.28571
10.00000 73.00000 0.35714
11.00000 73.00000 0.35714
12.00000 73.00000 0.35714
13.00000 73.00000 0.42857
14.00000 73.00000 0.42857
15.00000 73.00000 0.42857
16.00000 73.00000 0.42857
17.00000 73.00000 0.50000
18.00000 73.00000 0.50000
19.00000 73.00000 0.50000
20.00000 73.00000 0.50000
21.00000 73.00000 0.50000
22.00000 73.00000 0.57143
23.00000 73.00000 0.57143
24.00000 73.00000 0.57143
25.00000 73.00000 0.57143
26.00000 73.00000 0.57143
27.00000 73.00000 0.57143
28.00000 73.00000 NaN
29.00000 73.00000 NaN
30.00000 73.00000 NaN
31.00000 73.00000 NaN
32.00000 73.00000 NaN
33.00000 73.00000 NaN
34.00000 73.00000 NaN
35.00000 73.00000 NaN
36.00000 73.00000 NaN
37.00000 73.00000 NaN
38.00000 73.00000 NaN
39.00000 73.00000 NaN
40.00000 73.00000 NaN
41.00000 73.00000 NaN
42.00000 73.00000 NaN
43.00000 73.00000 NaN
44.00000 73.00000 NaN
45.00000 73.00000 NaN
46.00000 73.00000 NaN
47.00000 73.00000 NaN
48.00000 73.00000 NaN
49.00000 73.00000 NaN
50.00000 73.00000 NaN
51.00000 73.00000 NaN
52.00000 73.00000 NaN
53.00000 73.00000 NaN
54.00000 73.00000 NaN
55.00000 73.00000 NaN
56.00000 73.00000 NaN
57.00000 73.00000 NaN
58.00000 73.00000 NaN
59.00000 73.00000 NaN
60.00000 73.00000 NaN
61.00000 73.00000 NaN
62.00000 73.00000 NaN
63.00000 73.00000 NaN
64.00000 73.00000 NaN
65.00000 73.00000 NaN
66.00000 73.00000 NaN
67.00000 73.00000 NaN
68.00000 73.00000 NaN
69.00000 73.00000 NaN
70.00000 73.00000 NaN
71.00000 73.00000 NaN
72.00000 73.00000 NaN
73.00000 73.00000 NaN
74.00000 73.00000 NaN
75.00000 73.00000 NaN
76.00000 73.00000 NaN
77.00000 73.00000 NaN
78.00000 73.00000 NaN
79.00000 73.00000 NaN
80.00000 73.00000 NaN
81.00000 73.00000 NaN
82.00000 73.00000 NaN
83.00000 73.00000 NaN
84.00000 73.00000 NaN
85.00000 73.00000 NaN
86.00000 73.00000 NaN
87.00000 73.00000 NaN
88.00000 73.00000 NaN
89.00000 73.00000 NaN
90.00000 73.00000 NaN
91.00000 73.00000 NaN
92.00000 73.00000 NaN
93.00000 73.00000 NaN
94.00000 73.00000 NaN
95.00000 73.00000 NaN
96.00000 73.00000 NaN
97.00000 73.00000 NaN
98.00000 73.00000 NaN
99.00000 73.00000 NaN
100.00000 73.00000 NaN

0.00000 74.00000 NaN
1.00000 74.00000 0.00000
2.00000 74.00000 0.00000
3.00000 74.00000 0.00000
4.00000 74.00000 0.00000
5.00000 74.00000 0.07143
6.00000 74.00000 0.14286
7.00000 74.00000 0.21429
8.00000 74.00000 0.28571
9.00000 74.00000 0.28571
10.00000 74.00000 0.35714
11.00000 74.00000 0.35714
12.00000 74.00000 0.42857
13.00000 74.00000 0.42857
14.00000 74.00000 0.42857
15.00000 74.00000 0.42857
16.00000 74.00000 0.50000
17.00000 74.00000 0.50000
18.00000 74.00000 0.50000
19.00000 74.00000 0.50000
20.00000 74.00000 0.50000
21.00000 74.00000 0.50000
22.00000 74.00000 0.57143
23.00000 74.00000 0.57143
24.00000 74.00000 0.57143
25.00000 74.00000 0.57143
26.00000 74.00000 0.57143
27.00000 74.00000 NaN
28.00000 74.00000 NaN
29.00000 74.00000 NaN
30.00000 74.00000 NaN
31.00000 74.00000 NaN
32.00000 74.00000 NaN
33.00000 74.00000 NaN
34.00000 74.00000 NaN
35.00000 74.00000 NaN
36.00000 74.00000 NaN
37.00000 74.00000 NaN
38.00000 74.00000 NaN
39.00000 74.00000 NaN
40.00000 74.00000 NaN
41.00000 74.00000 NaN
42.00000 74.00000 NaN
43.00000 74.00000 NaN
44.00000 74.00000 NaN
45.00000 74.00000 NaN
46.00000 74.00000 NaN
47.00000 74.00000 NaN
48.00000 74.00000 NaN
49.00000 74.00000 NaN
50.00000 74.00000 NaN
51.00000 74.00000 NaN
52.00000 74.00000 NaN
53.00000 74.00000 NaN
54.00000 74.00000 NaN
55.00000 74.00000 NaN
56.00000 74.00000 NaN
57.00000 74.00000 NaN
58.00000 74.00000 NaN
59.00000 74.00000 NaN
60.00000 74.00000 NaN
61.00000 74.00000 NaN
62.00000 74.00000 NaN
63.00000 74.00000 NaN
64.00000 74.00000 NaN
65.00000 74.00000 NaN
66.00000 74.00000 NaN
67.00000 74.00000 NaN
68.00000 74.00000 NaN
69.00000 74.00000 NaN
70.00000 74.00000 NaN
71.00000 74.00000 NaN
72.00000 74.00000 NaN
73.00000 74.00000 NaN
74.00000 74.00000 NaN
75.00000 74.00000 NaN
76.00000 74.00000 NaN
77.00000 74.00000 NaN
78.00000 74.00000 NaN
79.00000 74.00000 NaN
80.00000 74.00000 NaN
81.00000 74.00000 NaN
82.00000 74.00000 NaN
83.00000 74.00000 NaN
84.00000 74.00000 NaN
85.00000 74.00000 NaN
86.00000 74.00000 NaN
87.00000 74.00000 NaN
88.00000 74.00000 NaN
89.00000 74.00000 NaN
90.00000 74.00000 NaN
91.00000 74.00000 NaN
92.00000 74.00000 NaN
93.00000 74.00000 NaN
94.00000 74.00000 NaN
95.00000 74.00000 NaN
96.00000 74.00000 NaN
97.00000 74.00000 NaN
98.00000 74.00000 NaN
99.00000 74.00000 NaN
100.00000 74.00000 NaN

0.00000 75.00000 NaN
1.00000 75.00000 0.00000
2.00000 75.00000 0.00000
3.00000 75.00000 0.00000
4.00000 75.00000 0.00000
5.00000 75.00000 0.07143
6.00000 75.00000 0.14286
7.00000 75.00000 0.21429
8.00000 75.00000 0.28571
9.00000 75.00000 0.28571
10.00000 75.00000 0.35714
11.00000 75.00000 0.35714
12.00000 75.00000 0.42857
13.00000 75.00000 0.42857
14.00000 75.00000 0.42857
15.00000 75.00000 0.42857
16.00000 75.00000 0.50000
17.00000 75.00000 0.50000
18.00000 75.00000 0.50000
19.00000 75.00000 0.50000
20.00000 75.00000 0.50000
21.00000 75.00000 0.57143
22.00000 75.00000 0.57143
23.00000 75.00000 0.57143
24.00000 75.00000 0.57143
25.00000 75.00000 0.57143
26.00000 75.00000 NaN
27.00000 75.00000 NaN
28.00000 75.00000 NaN
29.00000 75.00000 NaN
30.00000 75.00000 NaN
31.00000 75.00000 NaN
32.00000 75.00000 NaN
33.00000 75.00000 NaN
34.00000 75.00000 NaN
35.00000 75.00000 NaN
36.00000 75.00000 NaN
37.00000 75.00000 NaN
38.00000 75.00000 NaN
39.00000 75.00000 NaN
40.00000 75.00000 NaN
41.00000 75.00000 NaN
42.00000 75.00000 NaN
43.00000 75.00000 NaN
44.00000 75.00000 NaN
45.00000 75.00000 NaN
46.00000 75.00000 NaN
47.00000 75.00000 NaN
48.00000 75.00000 NaN
49.00000 75.00000 NaN
50.00000 75.00000 NaN
51.00000 75.00000 NaN
52.00000 75.00000 NaN
53.00000 75.00000 NaN
54.00000 75.00000 NaN
55.00000 75.00000 NaN
56.00000 75.00000 NaN
57.00000 75.00000 NaN
58.00000 75.00000 NaN
59.00000 75.00000 NaN
60.00000 75.00000 NaN
61.00000 75.00000 NaN
62.00000 75.00000 NaN
63.00000 75.00000 NaN
64.00000 75.00000 NaN
65.00000 75.00000 NaN
66.00000 75.00000 NaN
67.00000 75.00000 NaN
68.00000 75.00000 NaN
69.00000 75.00000 NaN
70.00000 75.00000 NaN
71.00000 75.00000 NaN
72.00000 75.00000 NaN
73.00000 75.00000 NaN
74.00000 75.00000 NaN
75.00000 75.00000 NaN
76.00000 75.00000 NaN
77.00000 75.00000 NaN
78.00000 75.00000 NaN
79.00000 75.00000 NaN
80.00000 75.00000 NaN
81.00000 75.00000 NaN
82.00000 75.00000 NaN
83.00000 75.00000 NaN
84.00000 75.00000 NaN
85.00000 75.00000 NaN
86.00000 75.00000 NaN
87.00000 75.00000 NaN
88.00000 75.00000 NaN
89.00000 75.00000 NaN
90.00000 75.00000 NaN
91.00000 75.00000 NaN
92.00000 75.00000 NaN
93.00000 75.00000 NaN
94.00000 75.00000 NaN
95.00000 75.00000 NaN
96.00000 75.00000 NaN
97.00000 75.00000 NaN
98.00000 75.00000 NaN
99.00000 75.00000 NaN
100.00000 75.00000 NaN

0.00000 76.00000 NaN
1.00000 76.00000 0.00000
2.00000 76.00000 0.00000
3.00000 76.00000 0.00000
4.00000 76.00000 0.00000
5.00000 76.00000 0.07143
6.00000 76.00000 0.21429
7.00000 76.00000 0.21429
8.00000 76.00000 0.28571
9.00000 76.00000 0.35714
10.00000 76.00000 0.35714
11.00000 76.00000 0.35714
12.00000 76.00000 0.42857
13.00000 76.00000 0.42857
14.00000 76.00000 0.42857
15.00000 76.00000 0.50000
16.00000 76.00000 0.50000
17.00000 76.00000 0.50000
18.00000 76.00000 0.50000
19.00000 76.00000 0.50000
20.00000 76.00000 0.57143
21.00000 76.00000 0.57143
22.00000 76.00000 0.57143
23.00000 76.00000 0.57143
24.00000 76.00000 0.57143
25.00000 76.00000 NaN
26.00000 76.00000 NaN
27.00000 76.00000 NaN
28.00000 76.00000 NaN
29.00000 76.00000 NaN
30.00000 76.00000 NaN
31.00000 76.00000 NaN
32.00000 76.00000 NaN
33.00000 76.00000 NaN
34.00000 76.00000 NaN
35.00000 76.00000 NaN
36.00000 76.00000 NaN
37.00000 76.00000 NaN
38.00000 76.00000 NaN
39.00000 76.00000 NaN
40.00000 76.00000 NaN
41.00000 76.00000 NaN
42.00000 76.00000 NaN
43.00000 76.00000 NaN
44.00000 76.00000 NaN
45.00000 76.00000 NaN
46.00000 76.00000 NaN
47.00000 76.00000 NaN
48.00000 76.00000 NaN
49.00000 76.00000 NaN
50.00000 76.00000 NaN
51.00000 76.00000 NaN
52.00000 76.00000 NaN
53.00000 76.00000 NaN
54.00000 76.00000 NaN
55.00000 76.00000 NaN
56.00000 76.00000 NaN
57.00000 76.00000 NaN
58.00000 76.00000 NaN
59.00000 76.00000 NaN
60.00000 76.00000 NaN
61.00000 76.00000 NaN
62.00000 76.00000 NaN
63.00000 76.00000 NaN
64.00000 76.00000 NaN
65.00000 76.00000 NaN
66.00000 76.00000 NaN
67.00000 76.00000 NaN
68.00000 76.00000 NaN
69.00000 76.00000 NaN
70.00000 76.00000 NaN
71.00000 76.00000 NaN
72.00000 76.00000 NaN
73.00000 76.00000 NaN
74.00000 76.00000 NaN
75.00000 76.00000 NaN
76.00000 76.00000 NaN
77.00000 76.00000 NaN
78.00000 76.00000 NaN
79.00000 76.00000 NaN
80.00000 76.00000 NaN
81.00000 76.00000 NaN
82.00000 76.00000 NaN
83.00000 76.00000 NaN
84.00000 76.00000 NaN
85.00000 76.00000 NaN
86.00000 76.00000 NaN
87.00000 76.00000 NaN
88.00000 76.00000 NaN
89.00000 76.00000 NaN
90.00000 76.00000 NaN
91.00000 76.00000 NaN
92.00000 76.00000 NaN
93.00000 76.00000 NaN
94.00000 76.00000 NaN
95.00000 76.00000 NaN
96.00000 76.00000 NaN
97.00000 76.00000 NaN
98.00000 76.00000 NaN
99.00000 76.00000 NaN
100.00000 76.00000 NaN

0.00000 77.00000 NaN
1.00000 77.00000 0.00000
2.00000 77.00000 0.00000
3.00000 77.00000 0.00000
4.00000 77.00000 0.00000
5.00000 77.00000 0.14286
6.00000 77.00000 0.21429
7.00000 77.00000 0.28571
8.00000 77.00000 0.28571
9.00000 77.00000 0.35714
10.00000 77.00000 0.35714
11.00000 77.00000 0.42857
12.00000 77.00000 0.42857
13.00000 77.00000 0.42857
14.00000 77.00000 0.42857
15.00000 77.00000 0.50000
16.00000 77.00000 0.50000
17.00000 77.00000 0.50000
18.00000 77.00000 0.50000
19.00000 77.00000 0.50000
20.00000 77.00000 0.57143
21.00000 77.00000 0.57143
22.00000 77.00000 0.57143
23.00000 77.00000 0.57143
24.00000 77.00000 NaN
25.00000 77.00000 NaN
26.00000 77.00000 NaN
27.00000 77.00000 NaN
28.00000 77.00000 NaN
29.00000 77.00000 NaN
30.00000 77.00000 NaN
31.00000 77.00000 NaN
32.00000 77.00000 NaN
33.00000 77.00000 NaN
34.00000 77.00000 NaN
35.00000 77.00000 NaN
36.00000 77.00000 NaN
37.00000 77.00000 NaN
38.00000 77.00000 NaN
39.00000 77.00000 NaN
40.00000 77.00000 NaN
41.00000 77.00000 NaN
42.00000 77.00000 NaN
43.00000 77.00000 NaN
44.00000 77.00000 NaN
45.00000 77.00000 NaN
46.00000 77.00000 NaN
47.00000 77.00000 NaN
48.00000 77.00000 NaN
49.00000 77.00000 NaN
50.00000 77.00000 NaN
51.00000 77.00000 NaN
52.00000 77.00000 NaN
53.00000 77.00000 NaN
54.00000 77.00000 NaN
55.00000 77.00000 NaN
56.00000 77.00000 NaN
57.00000 77.00000 NaN
58.00000 77.00000 NaN
59.00000 77.00000 NaN
60.00000 77.00000 NaN
61.00000 77.00000 NaN
62.00000 77.00000 NaN
63.00000 77.00000 NaN
64.00000 77.00000 NaN
65.00000 77.00000 NaN
66.00000 77.00000 NaN
67.00000 77.00000 NaN
68.00000 77.00000 NaN
69.00000 77.00000 NaN
70.00000 77.00000 NaN
71.00000 77.00000 NaN
72.00000 77.00000 NaN
73.00000 77.00000 NaN
74.00000 77.00000 NaN
75.00000 77.00000 NaN
76.00000 77.00000 NaN
77.00000 77.00000 NaN
78.00000 77.00000 NaN
79.00000 77.00000 NaN
80.00000 77.00000 NaN
81.00000 77.00000 NaN
82.00000 77.00000 NaN
83.00000 77.00000 NaN
84.00000 77.00000 NaN
85.00000 77.00000 NaN
86.00000 77.00000 NaN
87.00000 77.00000 NaN
88.00000 77.00000 NaN
89.00000 77.00000 NaN
90.00000 77.00000 NaN
91.00000 77.00000 NaN
92.00000 77.00000 NaN
93.00000 77.00000 NaN
94.00000 77.00000 NaN
95.00000 77.00000 NaN
96.00000 77.00000 NaN
97.00000 77.00000 NaN
98.00000 77.00000 NaN
99.00000 77.00000 NaN
100.00000 77.00000 NaN

0.00000 78.00000 NaN
1.00000 78.00000 0.00000
2.00000 78.00000 0.00000
3.00000 78.00000 0.00000
4.00000 78.00000 0.00000
5.00000 78.00000 0.14286
6.00000 78.00000 0.21429
7.00000 78.00000 0.28571
8.00000 78.00000 0.28571
9.00000 78.00000 0.35714
10.00000 78.00000 0.35714
11.00000 78.00000 0.42857
12.00000 78.00000 0.42857
13.00000 78.00000 0.42857
14.00000 78.00000 0.50000
15.00000 78.00000 0.50000
16.00000 78.00000 0.50000
17.00000 78.00000 0.50000
18.00000 78.00000 0.50000
19.00000 78.00000 0.57143
20.00000 78.00000 0.57143
21.00000 78.00000 0.57143
22.00000 78.00000 0.57143
23.00000 78.00000 NaN
24.00000 78.00000 NaN
25.00000 78.00000 NaN
26.00000 78.00000 NaN
27.00000 78.00000 NaN
28.00000 78.00000 NaN
29.00000 78.00000 NaN
30.00000 78.00000 NaN
31.00000 78.00000 NaN
32.00000 78.00000 NaN
33.00000 78.00000 NaN
34.00000 78.00000 NaN
35.00000 78.00000 NaN
36.00000 78.00000 NaN
37.00000 78.00000 NaN
38.00000 78.00000 NaN
39.00000 78.00000 NaN
40.00000 78.00000 NaN
41.00000 78.00000 NaN
42.00000 78.00000 NaN
43.00000 78.00000 NaN
44.00000 78.00000 NaN
45.00000 78.00000 NaN
46.00000 78.00000 NaN
47.00000 78.00000 NaN
48.00000 78.00000 NaN
49.00000 78.00000 NaN
50.00000 78.00000 NaN
51.00000 78.00000 NaN
52.00000 78.00000 NaN
53.00000 78.00000 NaN
54.00000 78.00000 NaN
55.00000 78.00000 NaN
56.00000 78.00000 NaN
57.00000 78.00000 NaN
58.00000 78.00000 NaN
59.00000 78.00000 NaN
60.00000 78.00000 NaN
61.00000 78.00000 NaN
62.00000 78.00000 NaN
63.00000 78.00000 NaN
64.00000 78.00000 NaN
65.00000 78.00000 NaN
66.00000 78.00000 NaN
67.00000 78.00000 NaN
68.00000 78.00000 NaN
69.00000 78.00000 NaN
70.00000 78.00000 NaN
71.00000 78.00000 NaN
72.00000 78.00000 NaN
73.00000 78.00000 NaN
74.00000 78.00000 NaN
75.00000 78.00000 NaN
76.00000 78.00000 NaN
77.00000 78.00000 NaN
78.00000 78.00000 NaN
79.00000 78.00000 NaN
80.00000 78.00000 NaN
81.00000 78.00000 NaN
82.00000 78.00000 NaN
83.00000 78.00000 NaN
84.00000 78.00000 NaN
85.00000 78.00000 NaN
86.00000 78.00000 NaN
87.00000 78.00000 NaN
88.00000 78.00000 NaN
89.00000 78.00000 NaN
90.00000 78.00000 NaN
91.00000 78.00000 NaN
92.00000 78.00000 NaN
93.00000 78.00000 NaN
94.00000 78.00000 NaN
95.00000 78.00000 NaN
96.00000 78.00000 NaN
97.00000 78.00000 NaN
98.00000 78.00000 NaN
99.00000 78.00000 NaN
100.00000 78.00000 NaN

0.00000 79.00000 NaN
1.00000 79.00000 0.00000
2.00000 79.00000 0.00000
3.00000 79.00000 0.00000
4.00000 79.00000 0.07143
5.00000 79.00000 0.14286
6.00000 79.00000 0.21429
7.00000 79.00000 0.28571
8.00000 79.00000 0.35714
9.00000 79.00000 0.35714
10.00000 79.00000 0.42857
11.00000 79.00000 0.42857
12.00000 79.00000 0.42857
13.00000 79.00000 0.42857
14.00000 79.00000 0.50000
15.00000 79.00000 0.50000
16.00000 79.00000 0.50000
17.00000 79.00000 0.50000
18.00000 79.00000 0.57143
19.00000 79.00000 0.57143
20.00000 79.00000 0.57143
21.00000 79.00000 0.57143
22.00000 79.00000 NaN
23.00000 79.00000 NaN
24.00000 79.00000 NaN
25.00000 79.00000 NaN
26.00000 79.00000 NaN
27.00000 79.00000 NaN
28.00000 79.00000 NaN
29.00000 79.00000 NaN
30.00000 79.00000 NaN
31.00000 79.00000 NaN
32.00000 79.00000 NaN
33.00000 79.00000 NaN
34.00000 79.00000 NaN
35.00000 79.00000 NaN
36.00000 79.00000 NaN
37.00000 79.00000 NaN
38.00000 79.00000 NaN
39.00000 79.00000 NaN
40.00000 79.00000 NaN
41.00000 79.00000 NaN
42.00000 79.00000 NaN
43.00000 79.00000 NaN
44.00000 79.00000 NaN
45.00000 79.00000 NaN
46.00000 79.00000 NaN
47.00000 79.00000 NaN
48.00000 79.00000 NaN
49.00000 79.00000 NaN
50.00000 79.00000 NaN
51.00000 79.00000 NaN
52.00000 79.00000 NaN
53.00000 79.00000 NaN
54.00000 79.00000 NaN
55.00000 79.00000 NaN
56.00000 79.00000 NaN
57.00000 79.00000 NaN
58.00000 79.00000 NaN
59.00000 79.00000 NaN
60.00000 79.00000 NaN
61.00000 79.00000 NaN
62.00000 79.00000 NaN
63.00000 79.00000 NaN
64.00000 79.00000 NaN
65.00000 79.00000 NaN
66.00000 79.00000 NaN
67.00000 79.00000 NaN
68.00000 79.00000 NaN
69.00000 79.00000 NaN
70.00000 79.00000 NaN
71.00000 79.00000 NaN
72.00000 79.00000 NaN
73.00000 79.00000 NaN
74.00000 79.00000 NaN
75.00000 79.00000 NaN
76.00000 79.00000 NaN
77.00000 79.00000 NaN
78.00000 79.00000 NaN
79.00000 79.00000 NaN
80.00000 79.00000 NaN
81.00000 79.00000 NaN
82.00000 79.00000 NaN
83.00000 79.00000 NaN
84.00000 79.00000 NaN
85.00000 79.00000 NaN
86.00000 79.00000 NaN
87.00000 79.00000 NaN
88.00000 79.00000 NaN
89.00000 79.00000 NaN
90.00000 79.00000 NaN
91.00000 79.00000 NaN
92.00000 79.00000 NaN
93.00000 79.00000 NaN
94.00000 79.00000 NaN
95.00000 79.00000 NaN
96.00000 79.00000 NaN
97.00000 79.00000 NaN
98.00000 79.00000 NaN
99.00000 79.00000 NaN
100.00000 79.00000 NaN

0.00000 80.00000 NaN
1.00000 80.00000 0.00000
2.00000 80.00000 0.00000
3.00000 80.00000 0.00000
4.00000 80.00000 0.07143
5.00000 80.00000 0.14286
6.00000 80.00000 0.21429
7.00000 80.00000 0.28571
8.00000 80.00000 0.35714
9.00000 80.00000 0.35714
10.00000 80.00000 0.42857
11.00000 80.00000 0.42857
12.00000 80.00000 0.42857
13.00000 80.00000 0.50000
14.00000 80.00000 0.50000
15.00000 80.00000 0.50000
16.00000 80.00000 0.50000
17.00000 80.00000 0.50000
18.00000 80.00000 0.57143
19.00000 80.00000 0.57143
20.00000 80.00000 0.57143
21.00000 80.00000 NaN
22.00000 80.00000 NaN
23.00000 80.00000 NaN
24.00000 80.00000 NaN
25.00000 80.00000 NaN
26.00000 80.00000 NaN
27.00000 80.00000 NaN
28.00000 80.00000 NaN
29.00000 80.00000 NaN
30.00000 80.00000 NaN
31.00000 80.00000 NaN
32.00000 80.00000 NaN
33.00000 80.00000 NaN
34.00000 80.00000 NaN
35.00000 80.00000 NaN
36.00000 80.00000 NaN
37.00000 80.00000 NaN
38.00000 80.00000 NaN
39.00000 80.00000 NaN
40.00000 80.00000 NaN
41.00000 80.00000 NaN
42.00000 80.00000 NaN
43.00000 80.00000 NaN
44.00000 80.00000 NaN
45.00000 80.00000 NaN
46.00000 80.00000 NaN
47.00000 80.00000 NaN
48.00000 80.00000 NaN
49.00000 80.00000 NaN
50.00000 80.00000 NaN
51.00000 80.00000 NaN
52.00000 80.00000 NaN
53.00000 80.00000 NaN
54.00000 80.00000 NaN
55.00000 80.00000 NaN
56.00000 80.00000 NaN
57.00000 80.00000 NaN
58.00000 80.00000 NaN
59.00000 80.00000 NaN
60.00000 80.00000 NaN
61.00000 80.00000 NaN
62.00000 80.00000 NaN
63.00000 80.00000 NaN
64.00000 80.00000 NaN
65.00000 80.00000 NaN
66.00000 80.00000 NaN
67.00000 80.00000 NaN
68.00000 80.00000 NaN
69.00000 80.00000 NaN
70.00000 80.00000 NaN
71.00000 80.00000 NaN
72.00000 80.00000 NaN
73.00000 80.00000 NaN
74.00000 80.00000 NaN
75.00000 80.00000 NaN
76.00000 80.00000 NaN
77.00000 80.00000 NaN
78.00000 80.00000 NaN
79.00000 80.00000 NaN
80.00000 80.00000 NaN
81.00000 80.00000 NaN
82.00000 80.00000 NaN
83.00000 80.00000 NaN
84.00000 80.00000 NaN
85.00000 80.00000 NaN
86.00000 80.00000 NaN
87.00000 80.00000 NaN
88.00000 80.00000 NaN
89.00000 80.00000 NaN
90.00000 80.00000 NaN
91.00000 80.00000 NaN
92.00000 80.00000 NaN
93.00000 80.00000 NaN
94.00000 80.00000 NaN
95.00000 80.00000 NaN
96.00000 80.00000 NaN
97.00000 80.00000 NaN
98.00000 80.00000 NaN
99.00000 80.00000 NaN
100.00000 80.00000 NaN

0.00000 81.00000 NaN
1.00000 81.00000 0.00000
2.00000 81.00000 0.00000
3.00000 81.00000 0.00000
4.00000 81.00000 0.07143
5.00000 81.00000 0.21429
6.00000 81.00000 0.28571
7.00000 81.00000 0.28571
8.00000 81.00000 0.35714
9.00000 81.00000 0.35714
10.00000 81.00000 0.42857
11.00000 81.00000 0.42857
12.00000 81.00000 0.42857
13.00000 81.00000 0.50000
14.00000 81.00000 0.50000
15.00000 81.00000 0.50000
16.00000 81.00000 0.50000
17.00000 81.00000 0.57143
18.00000 81.00000 0.57143
19.00000 81.00000 0.57143
20.00000 81.00000 NaN
21.00000 81.00000 NaN
22.00000 81.00000 NaN
23.00000 81.00000 NaN
24.00000 81.00000 NaN
25.00000 81.00000 NaN
26.00000 81.00000 NaN
27.00000 81.00000 NaN
28.00000 81.00000 NaN
29.00000 81.00000 NaN
30.00000 81.00000 NaN
31.00000 81.00000 NaN
32.00000 81.00000 NaN
33.00000 81.00000 NaN
34.00000 81.00000 NaN
35.00000 81.00000 NaN
36.00000 81.00000 NaN
37.00000 81.00000 NaN
38.00000 81.00000 NaN
39.00000 81.00000 NaN
40.00000 81.00000 NaN
41.00000 81.00000 NaN
42.00000 81.00000 NaN
43.00000 81.00000 NaN
44.00000 81.00000 NaN
45.00000 81.00000 NaN
46.00000 81.00000 NaN
47.00000 81.00000 NaN
48.00000 81.00000 NaN
49.00000 81.00000 NaN
50.00000 81.00000 NaN
51.00000 81.00000 NaN
52.00000 81.00000 NaN
53.00000 81.00000 NaN
54.00000 81.00000 NaN
55.00000 81.00000 NaN
56.00000 81.00000 NaN
57.00000 81.00000 NaN
58.00000 81.00000 NaN
59.00000 81.00000 NaN
60.00000 81.00000 NaN
61.00000 81.00000 NaN
62.00000 81.00000 NaN
63.00000 81.00000 NaN
64.00000 81.00000 NaN
65.00000 81.00000 NaN
66.00000 81.00000 NaN
67.00000 81.00000 NaN
68.00000 81.00000 NaN
69.00000 81.00000 NaN
70.00000 81.00000 NaN
71.00000 81.00000 NaN
72.00000 81.00000 NaN
73.00000 81.00000 NaN
74.00000 81.00000 NaN
75.00000 81.00000 NaN
76.00000 81.00000 NaN
77.00000 81.00000 NaN
78.00000 81.00000 NaN
79.00000 81.00000 NaN
80.00000 81.00000 NaN
81.00000 81.00000 NaN
82.00000 81.00000 NaN
83.00000 81.00000 NaN
84.00000 81.00000 NaN
85.00000 81.00000 NaN
86.00000 81.00000 NaN
87.00000 81.00000 NaN
88.00000 81.00000 NaN
89.00000 81.00000 NaN
90.00000 81.00000 NaN
91.00000 81.00000 NaN
92.00000 81.00000 NaN
93.00000 81.00000 NaN
94.00000 81.00000 NaN
95.00000 81.00000 NaN
96.00000 81.00000 NaN
97.00000 81.00000 NaN
98.00000 81.00000 NaN
99.00000 81.00000 NaN
100.00000 81.00000 NaN

0.00000 82.00000 NaN
1.00000 82.00000 0.00000
2.00000 82.00000 0.00000
3.00000 82.00000 0.00000
4.00000 82.00000 0.14286
5.00000 82.00000 0.21429
6.00000 82.00000 0.28571
7.00000 82.00000 0.35714
8.00000 82.00000 0.35714
9.00000 82.00000 0.42857
10.00000 82.00000 0.42857
11.00000 82.00000 0.42857
12.00000 82.00000 0.50000
13.00000 82.00000 0.50000
14.00000 82.00000 0.50000
15.00000 82.00000 0.50000
16.00000 82.00000 0.50000
17.00000 82.00000 0.57143
18.00000 82.00000 0.57143
19.00000 82.00000 NaN
20.00000 82.00000 NaN
21.00000 82.00000 NaN
22.00000 82.00000 NaN
23.00000 82.00000 NaN
24.00000 82.00000 NaN
25.00000 82.00000 NaN
26.00000 82.00000 NaN
27.00000 82.00000 NaN
28.00000 82.00000 NaN
29.00000 82.00000 NaN
30.00000 82.00000 NaN
31.00000 82.00000 NaN
32.00000 82.00000 NaN
33.00000 82.00000 NaN
34.00000 82.00000 NaN
35.00000 82.00000 NaN
36.00000 82.00000 NaN
37.00000 82.00000 NaN
38.00000 82.00000 NaN
39.00000 82.00000 NaN
40.00000 82.00000 NaN
41.00000 82.00000 NaN
42.00000 82.00000 NaN
43.00000 82.00000 NaN
44.00000 82.00000 NaN
45.00000 82.00000 NaN
46.00000 82.00000 NaN
47.00000 82.00000 NaN
48.00000 82.00000 NaN
49.00000 82.00000 NaN
50.00000 82.00000 NaN
51.00000 82.00000 NaN
52.00000 82.00000 NaN
53.00000 82.00000 NaN
54.00000 82.00000 NaN
55.00000 82.00000 NaN
56.00000 82.00000 NaN
57.00000 82.00000 NaN
58.00000 82.00000 NaN
59.00000 82.00000 NaN
60.00000 82.00000 NaN
61.00000 82.00000 NaN
62.00000 82.00000 NaN
63.00000 82.00000 NaN
64.00000 82.00000 NaN
65.00000 82.00000 NaN
66.00000 82.00000 NaN
67.00000 82.00000 NaN
68.00000 82.00000 NaN
69.00000 82.00000 NaN
70.00000 82.00000 NaN
71.00000 82.00000 NaN
72.00000 82.00000 NaN
73.00000 82.00000 NaN
74.00000 82.00000 NaN
75.00000 82.00000 NaN
76.00000 82.00000 NaN
77.00000 82.00000 NaN
78.00000 82.00000 NaN
79.00000 82.00000 NaN
80.00000 82.00000 NaN
81.00000 82.00000 NaN
82.00000 82.00000 NaN
83.00000 82.00000 NaN
84.00000 82.00000 NaN
85.00000 82.00000 NaN
86.00000 82.00000 NaN
87.00000 82.00000 NaN
88.00000 82.00000 NaN
89.00000 82.00000 NaN
90.00000 82.00000 NaN
91.00000 82.00000 NaN
92.00000 82.00000 NaN
93.00000 82.00000 NaN
94.00000 82.00000 NaN
95.00000 82.00000 NaN
96.00000 82.00000 NaN
97.00000 82.00000 NaN
98.00000 82.00000 NaN
99.00000 82.00000 NaN
100.00000 82.00000 NaN

0.00000 83.00000 NaN
1.00000 83.00000 0.00000
2.00000 83.00000 0.00000
3.00000 83.00000 0.00000
4.00000 83.00000 0.14286
5.00000 83.00000 0.21429
6.00000 83.00000 0.28571
7.00000 83.00000 0.35714
8.00000 83.00000 0.35714
9.00000 83.00000 0.42857
10.00000 83.00000 0.42857
11.00000 83.00000 0.42857
12.00000 83.00000 0.50000
13.00000 83.00000 0.50000
14.00000 83.00000 0.50000
15.00000 83.00000 0.50000
16.00000 83.00000 0.57143
17.00000 83.00000 0.57143
18.00000 83.00000 NaN
19.00000 83.00000 NaN
20.00000 83.00000 NaN
21.00000 83.00000 NaN
22.00000 83.00000 NaN
23.00000 83.00000 NaN
24.00000 83.00000 NaN
25.00000 83.00000 NaN
26.00000 83.00000 NaN
27.00000 83.00000 NaN
28.00000 83.00000 NaN
29.00000 83.00000 NaN
30.00000 83.00000 NaN
31.00000 83.00000 NaN
32.00000 83.00000 NaN
33.00000 83.00000 NaN
34.00000 83.00000 NaN
35.00000 83.00000 NaN
36.00000 83.00000 NaN
37.00000 83.00000 NaN
38.00000 83.00000 NaN
39.00000 83.00000 NaN
40.00000 83.00000 NaN
41.00000 83.00000 NaN
42.00000 83.00000 NaN
43.00000 83.00000 NaN
44.00000 83.00000 NaN
45.00000 83.00000 NaN
46.00000 83.00000 NaN
47.00000 83.00000 NaN
48.00000 83.00000 NaN
49.00000 83.00000 NaN
50.00000 83.00000 NaN
51.00000 83.00000 NaN
52.00000 83.00000 NaN
53.00000 83.00000 NaN
54.00000 83.00000 NaN
55.00000 83.00000 NaN
56.00000 83.00000 NaN
57.00000 83.00000 NaN
58.00000 83.00000 NaN
59.00000 83.00000 NaN
60.00000 83.00000 NaN
61.00000 83.00000 NaN
62.00000 83.00000 NaN
63.00000 83.00000 NaN
64.00000 83.00000 NaN
65.00000 83.00000 NaN
66.00000 83.00000 NaN
67.00000 83.00000 NaN
68.00000 83.00000 NaN
69.00000 83.00000 NaN
70.00000 83.00000 NaN
71.00000 83.00000 NaN
72.00000 83.00000 NaN
73.00000 83.00000 NaN
74.00000 83.00000 NaN
75.00000 83.00000 NaN
76.00000 83.00000 NaN
77.00000 83.00000 NaN
78.00000 83.00000 NaN
79.00000 83.00000 NaN
80.00000 83.00000 NaN
81.00000 83.00000 NaN
82.00000 83.00000 NaN
83.00000 83.00000 NaN
84.00000 83.00000 NaN
85.00000 83.00000 NaN
86.00000 83.00000 NaN
87.00000 83.00000 NaN
88.00000 83.00000 NaN
89.00000 83.00000 NaN
90.00000 83.00000 NaN
91.00000 83.00000 NaN
92.00000 83.00000 NaN
93.00000 83.00000 NaN
94.00000 83.00000 NaN
95.00000 83.00000 NaN
96.00000 83.00000 NaN
97.00000 83.00000 NaN
98.00000 83.00000 NaN
99.00000 83.00000 NaN
100.00000 83.00000 NaN

0.00000 84.00000 NaN
1.00000 84.00000 0.00000
2.00000 84.00000 0.00000
3.00000 84.00000 0.00000
4.00000 84.00000 0.14286
5.00000 84.00000 0.21429
6.00000 84.00000 0.28571
7.00000 84.00000 0.35714
8.00000 84.00000 0.35714
9.00000 84.00000 0.42857
10.00000 84.00000 0.42857
11.00000 84.00000 0.50000
12.00000 84.00000 0.50000
13.00000 84.00000 0.50000
14.00000 84.00000 0.50000
15.00000 84.00000 0.50000
16.00000 84.00000 0.57143
17.00000 84.00000 NaN
18.00000 84.00000 NaN
19.00000 84.00000 NaN
20.00000 84.00000 NaN
21.00000 84.00000 NaN
22.00000 84.00000 NaN
23.00000 84.00000 NaN
24.00000 84.00000 NaN
25.00000 84.00000 NaN
26.00000 84.00000 NaN
27.00000 84.00000 NaN
28.00000 84.00000 NaN
29.00000 84.00000 NaN
30.00000 84.00000 NaN
31.00000 84.00000 NaN
32.00000 84.00000 NaN
33.00000 84.00000 NaN
34.00000 84.00000 NaN
35.00000 84.00000 NaN
36.00000 84.00000 NaN
37.00000 84.00000 NaN
38.00000 84.00000 NaN
39.00000 84.00000 NaN
40.00000 84.00000 NaN
41.00000 84.00000 NaN
42.00000 84.00000 NaN
43.00000 84.00000 NaN
44.00000 84.00000 NaN
45.00000 84.00000 NaN
46.00000 84.00000 NaN
47.00000 84.00000 NaN
48.00000 84.00000 NaN
49.00000 84.00000 NaN
50.00000 84.00000 NaN
51.00000 84.00000 NaN
52.00000 84.00000 NaN
53.00000 84.00000 NaN
54.00000 84.00000 NaN
55.00000 84.00000 NaN
56.00000 84.00000 NaN
57.00000 84.00000 NaN
58.00000 84.00000 NaN
59.00000 84.00000 NaN
60.00000 84.00000 NaN
61.00000 84.00000 NaN
62.00000 84.00000 NaN
63.00000 84.00000 NaN
64.00000 84.00000 NaN
65.00000 84.00000 NaN
66.00000 84.00000 NaN
67.00000 84.00000 NaN
68.00000 84.00000 NaN
69.00000 84.00000 NaN
70.00000 84.00000 NaN
71.00000 84.00000 NaN
72.00000 84.00000 NaN
73.00000 84.00000 NaN
74.00000 84.00000 NaN
75.00000 84.00000 NaN
76.00000 84.00000 NaN
77.00000 84.00000 NaN
78.00000 84.00000 NaN
79.00000 84.00000 NaN
80.00000 84.00000 NaN
81.00000 84.00000 NaN
82.00000 84.00000 NaN
83.00000 84.00000 NaN
84.00000 84.00000 NaN
85.00000 84.00000 NaN
86.00000 84.00000 NaN
87.00000 84.00000 NaN
88.00000 84.00000 NaN
89.00000 84.00000 NaN
90.00000 84.00000 NaN
91.00000 84.00000 NaN
92.00000 84.00000 NaN
93.00000 84.00000 NaN
94.00000 84.00000 NaN
95.00000 84.00000 NaN
96.00000 84.00000 NaN
97.00000 84.00000 NaN
98.00000 84.00000 NaN
99.00000 84.00000 NaN
100.00000 84.00000 NaN

0.00000 85.00000 NaN
1.00000 85.00000 0.00000
2.00000 85.00000 0.00000
3.00000 85.00000 0.00000
4.00000 85.00000 0.14286
5.00000 85.00000 0.28571
6.00000 85.00000 0.28571
7.00000 85.00000 0.35714
8.00000 85.00000 0.42857
9.00000 85.00000 0.42857
10.00000 85.00000 0.42857
11.00000 85.00000 0.50000
12.00000 85.00000 0.50000
13.00000 85.00000 0.50000
14.00000 85.00000 0.50000
15.00000 85.00000 0.57143
16.00000 85.00000 NaN
17.00000 85.00000 NaN
18.00000 85.00000 NaN
19.00000 85.00000 NaN
20.00000 85.00000 NaN
21.00000 85.00000 NaN
22.00000 85.00000 NaN
23.00000 85.00000 NaN
24.00000 85.00000 NaN
25.00000 85.00000 NaN
26.00000 85.00000 NaN
27.00000 85.00000 NaN
28.00000 85.00000 NaN
29.00000 85.00000 NaN
30.00000 85.00000 NaN
31.00000 85.00000 NaN
32.00000 85.00000 NaN
33.00000 85.00000 NaN
34.00000 85.00000 NaN
35.00000 85.00000 NaN
36.00000 85.00000 NaN
37.00000 85.00000 NaN
38.00000 85.00000 NaN
39.00000 85.00000 NaN
40.00000 85.00000 NaN
41.00000 85.00000 NaN
42.00000 85.00000 NaN
43.00000 85.00000 NaN
44.00000 85.00000 NaN
45.00000 85.00000 NaN
46.00000 85.00000 NaN
47.00000 85.00000 NaN
48.00000 85.00000 NaN
49.00000 85.00000 NaN
50.00000 85.00000 NaN
51.00000 85.00000 NaN
52.00000 85.00000 NaN
53.00000 85.00000 NaN
54.00000 85.00000 NaN
55.00000 85.00000 NaN
56.00000 85.00000 NaN
57.00000 85.00000 NaN
58.00000 85.00000 NaN
59.00000 85.00000 NaN
60.00000 85.00000 NaN
61.00000 85.00000 NaN
62.00000 85.00000 NaN
63.00000 85.00000 NaN
64.00000 85.00000 NaN
65.00000 85.00000 NaN
66.00000 85.00000 NaN
67.00000 85.00000 NaN
68.00000 85.00000 NaN
69.00000 85.00000 NaN
70.00000 85.00000 NaN
71.00000 85.00000 NaN
72.00000 85.00000 NaN
73.00000 85.00000 NaN
74.00000 85.00000 NaN
75.00000 85.00000 NaN
76.00000 85.00000 NaN
77.00000 85.00000 NaN
78.00000 85.00000 NaN
79.00000 85.00000 NaN
80.00000 85.00000 NaN
81.00000 85.00000 NaN
82.00000 85.00000 NaN
83.00000 85.00000 NaN
84.00000 85.00000 NaN
85.00000 85.00000 NaN
86.00000 85.00000 NaN
87.00000 85.00000 NaN
88.00000 85.00000 NaN
89.00000 85.00000 NaN
90.00000 85.00000 NaN
91.00000 85.00000 NaN
92.00000 85.00000 NaN
93.00000 85.00000 NaN
94.00000 85.00000 NaN
95.00000 85.00000 NaN
96.00000 85.00000 NaN
97.00000 85.00000 NaN
98.00000 85.00000 NaN
99.00000 85.00000 NaN
100.00000 85.00000 NaN

0.00000 86.00000 NaN
1.00000 86.00000 0.00000
2.00000 86.00000 0.00000
3.00000 86.00000 0.07143
4.00000 86.00000 0.21429
5.00000 86.00000 0.28571
6.00000 86.00000 0.35714
7.00000 86.00000 0.35714
8.00000 86.00000 0.42857
9.00000 86.00000 0.42857
10.00000 86.00000 0.42857
11.00000 86.00000 0.50000
12.00000 86.00000 0.50000
13.00000 86.00000 0.50000
14.00000 86.00000 0.50000
15.00000 86.00000 NaN
16.00000 86.00000 NaN
17.00000 86.00000 NaN
18.00000 86.00000 NaN
19.00000 86.00000 NaN
20.00000 86.00000 NaN
21.00000 86.00000 NaN
22.00000 86.00000 NaN
23.00000 86.00000 NaN
24.00000 86.00000 NaN
25.00000 86.00000 NaN
26.00000 86.00000 NaN
27.00000 86.00000 NaN
28.00000 86.00000 NaN
29.00000 86.00000 NaN
30.00000 86.00000 NaN
31.00000 86.00000 NaN
32.00000 86.00000 NaN
33.00000 86.00000 NaN
34.00000 86.00000 NaN
35.00000 86.00000 NaN
36.00000 86.00000 NaN
37.00000 86.00000 NaN
38.00000 86.00000 NaN
39.00000 86.00000 NaN
40.00000 86.00000 NaN
41.00000 86.00000 NaN
42.00000 86.00000 NaN
43.00000 86.00000 NaN
44.00000 86.00000 NaN
45.00000 86.00000 NaN
46.00000 86.00000 NaN
47.00000 86.00000 NaN
48.00000 86.00000 NaN
49.00000 86.00000 NaN
50.00000 86.00000 NaN
51.00000 86.00000 NaN
52.00000 86.00000 NaN
53.00000 86.00000 NaN
54.00000 86.00000 NaN
55.00000 86.00000 NaN
56.00000 86.00000 NaN
57.00000 86.00000 NaN
58.00000 86.00000 NaN
59.00000 86.00000 NaN
60.00000 86.00000 NaN
61.00000 86.00000 NaN
62.00000 86.00000 NaN
63.00000 86.00000 NaN
64.00000 86.00000 NaN
65.00000 86.00000 NaN
66.00000 86.00000 NaN
67.00000 86.00000 NaN
68.00000 86.00000 NaN
69.00000 86.00000 NaN
70.00000 86.00000 NaN
71.00000 86.00000 NaN
72.00000 86.00000 NaN
73.00000 86.00000 NaN
74.00000 86.00000 NaN
75.00000 86.00000 NaN
76.00000 86.00000 NaN
77.00000 86.00000 NaN
78.00000 86.00000 NaN
79.00000 86.00000 NaN
80.00000 86.00000 NaN
81.00000 86.00000 NaN
82.00000 86.00000 NaN
83.00000 86.00000 NaN
84.00000 86.00000 NaN
85.00000 86.00000 NaN
86.00000 86.00000 NaN
87.00000 86.00000 NaN
88.00000 86.00000 NaN
89.00000 86.00000 NaN
90.00000 86.00000 NaN
91.00000 86.00000 NaN
92.00000 86.00000 NaN
93.00000 86.00000 NaN
94.00000 86.00000 NaN
95.00000 86.00000 NaN
96.00000 86.00000 NaN
97.00000 86.00000 NaN
98.00000 86.00000 NaN
99.00000 86.00000 NaN
100.00000 86.00000 NaN

0.00000 87.00000 NaN
1.00000 87.00000 0.00000
2.00000 87.00000 0.00000
3.00000 87.00000 0.07143
4.00000 87.00000 0.21429
5.00000 87.00000 0.28571
6.00000 87.00000 0.35714
7.00000 87.00000 0.35714
8.00000 87.00000 0.42857
9.00000 87.00000 0.42857
10.00000 87.00000 0.50000
11.00000 87.00000 0.50000
12.00000 87.00000 0.50000
13.00000 87.00000 0.50000
14.00000 87.00000 NaN
15.00000 87.00000 NaN
16.00000 87.00000 NaN
17.00000 87.00000 NaN
18.00000 87.00000 NaN
19.00000 87.00000 NaN
20.00000 87.00000 NaN
21.00000 87.00000 NaN
22.00000 87.00000 NaN
23.00000 87.00000 NaN
24.00000 87.00000 NaN
25.00000 87.00000 NaN
26.00000 87.00000 NaN
27.00000 87.00000 NaN
28.00000 87.00000 NaN
29.00000 87.00000 NaN
30.00000 87.00000 NaN
31.00000 87.00000 NaN
32.00000 87.00000 NaN
33.00000 87.00000 NaN
34.00000 87.00000 NaN
35.00000 87.00000 NaN
36.00000 87.00000 NaN
37.00000 87.00000 NaN
38.00000 87.00000 NaN
39.00000 87.00000 NaN
40.00000 87.00000 NaN
41.00000 87.00000 NaN
42.00000 87.00000 NaN
43.00000 87.00000 NaN
44.00000 87.00000 NaN
45.00000 87.00000 NaN
46.00000 87.00000 NaN
47.00000 87.00000 NaN
48.00000 87.00000 NaN
49.00000 87.00000 NaN
50.00000 87.00000 NaN
51.00000 87.00000 NaN
52.00000 87.00000 NaN
53.00000 87.00000 NaN
54.00000 87.00000 NaN
55.00000 87.00000 NaN
56.00000 87.00000 NaN
57.00000 87.00000 NaN
58.00000 87.00000 NaN
59.00000 87.00000 NaN
60.00000 87.00000 NaN
61.00000 87.00000 NaN
62.00000 87.00000 NaN
63.00000 87.00000 NaN
64.00000 87.00000 NaN
65.00000 87.00000 NaN
66.00000 87.00000 NaN
67.00000 87.00000 NaN
68.00000 87.00000 NaN
69.00000 87.00000 NaN
70.00000 87.00000 NaN
71.00000 87.00000 NaN
72.00000 87.00000 NaN
73.00000 87.00000 NaN
74.00000 87.00000 NaN
75.00000 87.00000 NaN
76.00000 87.00000 NaN
77.00000 87.00000 NaN
78.00000 87.00000 NaN
79.00000 87.00000 NaN
80.00000 87.00000 NaN
81.00000 87.00000 NaN
82.00000 87.00000 NaN
83.00000 87.00000 NaN
84.00000 87.00000 NaN
85.00000 87.00000 NaN
86.00000 87.00000 NaN
87.00000 87.00000 NaN
88.00000 87.00000 NaN
89.00000 87.00000 NaN
90.00000 87.00000 NaN
91.00000 87.00000 NaN
92.00000 87.00000 NaN
93.00000 87.00000 NaN
94.00000 87.00000 NaN
95.00000 87.00000 NaN
96.00000 87.00000 NaN
97.00000 87.00000 NaN
98.00000 87.00000 NaN
99.00000 87.00000 NaN
100.00000 87.00000 NaN

0.00000 88.00000 NaN
1.00000 88.00000 0.00000
2.00000 88.00000 0.00000
3.00000 88.00000 0.07143
4.00000 88.00000 0.21429
5.00000 88.00000 0.28571
6.00000 88.00000 0.35714
7.00000 88.00000 0.42857
8.00000 88.00000 0.42857
9.00000 88.00000 0.42857
10.00000 88.00000 0.50000
11.00000 88.00000 0.50000
12.00000 88.00000 0.50000
13.00000 88.00000 NaN
14.00000 88.00000 NaN
15.00000 88.00000 NaN
16.00000 88.00000 NaN
17.00000 88.00000 NaN
18.00000 88.00000 NaN
19.00000 88.00000 NaN
20.00000 88.00000 NaN
21.00000 88.00000 NaN
22.00000 88.00000 NaN
23.00000 88.00000 NaN
24.00000 88.00000 NaN
25.00000 88.00000 NaN
26.00000 88.00000 NaN
27.00000 88.00000 NaN
28.00000 88.00000 NaN
29.00000 88.00000 NaN
30.00000 88.00000 NaN
31.00000 88.00000 NaN
32.00000 88.00000 NaN
33.00000 88.00000 NaN
34.00000 88.00000 NaN
35.00000 88.00000 NaN
36.00000 88.00000 NaN
37.00000 88.00000 NaN
38.00000 88.00000 NaN
39.00000 88.00000 NaN
40.00000 88.00000 NaN
41.00000 88.00000 NaN
42.00000 88.00000 NaN
43.00000 88.00000 NaN
44.00000 88.00000 NaN
45.00000 88.00000 NaN
46.00000 88.00000 NaN
47.00000 88.00000 NaN
48.00000 88.00000 NaN
49.00000 88.00000 NaN
50.00000 88.00000 NaN
51.00000 88.00000 NaN
52.00000 88.00000 NaN
53.00000 88.00000 NaN
54.00000 88.00000 NaN
55.00000 88.00000 NaN
56.00000 88.00000 NaN
57.00000 88.00000 NaN
58.00000 88.00000 NaN
59.00000 88.00000 NaN
60.00000 88.00000 NaN
61.00000 88.00000 NaN
62.00000 88.00000 NaN
63.00000 88.00000 NaN
64.00000 88.00000 NaN
65.00000 88.00000 NaN
66.00000 88.00000 NaN
67.00000 88.00000 NaN
68.00000 88.00000 NaN
69.00000 88.00000 NaN
70.00000 88.00000 NaN
71.00000 88.00000 NaN
72.00000 88.00000 NaN
73.00000 88.00000 NaN
74.00000 88.00000 NaN
75.00000 88.00000 NaN
76.00000 88.00000 NaN
77.00000 88.00000 NaN
78.00000 88.00000 NaN
79.00000 88.00000 NaN
80.00000 88.00000 NaN
81.00000 88.00000 NaN
82.00000 88.00000 NaN
83.00000 88.00000 NaN
84.00000 88.00000 NaN
85.00000 88.00000 NaN
86.00000 88.00000 NaN
87.00000 88.00000 NaN
88.00000 88.00000 NaN
89.00000 88.00000 NaN
90.00000 88.00000 NaN
91.00000 88.00000 NaN
92.00000 88.00000 NaN
93.00000 88.00000 NaN
94.00000 88.00000 NaN
95.00000 88.00000 NaN
96.00000 88.00000 NaN
97.00000 88.00000 NaN
98.00000 88.00000 NaN
99.00000 88.00000 NaN
100.00000 88.00000 NaN

0.00000 89.00000 NaN
1.00000 89.00000 0.00000
2.00000 89.00000 0.00000
3.00000 89.00000 0.07143
4.00000 89.00000 0.21429
5.00000 89.00000 0.28571
6.00000 89.00000 0.35714
7.00000 89.00000 0.42857
8.00000 89.00000 0.42857
9.00000 89.00000 0.50000
10.00000 89.00000 0.50000
11.00000 89.00000 0.50000
12.00000 89.00000 NaN
13.00000 89.00000 NaN
14.00000 89.00000 NaN
15.00000 89.00000 NaN
16.00000 89.00000 NaN
17.00000 89.00000 NaN
18.00000 89.00000 NaN
19.00000 89.00000 NaN
20.00000 89.00000 NaN
21.00000 89.00000 NaN
22.00000 89.00000 NaN
23.00000 89.00000 NaN
24.00000 89.00000 NaN
25.00000 89.00000 NaN
26.00000 89.00000 NaN
27.00000 89.00000 NaN
28.00000 89.00000 NaN
29.00000 89.00000 NaN
30.00000 89.00000 NaN
31.00000 89.00000 NaN
32.00000 89.00000 NaN
33.00000 89.00000 NaN
34.00000 89.00000 NaN
35.00000 89.00000 NaN
36.00000 89.00000 NaN
37.00000 89.00000 NaN
38.00000 89.00000 NaN
39.00000 89.00000 NaN
40.00000 89.00000 NaN
41.00000 89.00000 NaN
42.00000 89.00000 NaN
43.00000 89.00000 NaN
44.00000 89.00000 NaN
45.00000 89.00000 NaN
46.00000 89.00000 NaN
47.00000 89.00000 NaN
48.00000 89.00000 NaN
49.00000 89.00000 NaN
50.00000 89.00000 NaN
51.00000 89.00000 NaN
52.00000 89.00000 NaN
53.00000 89.00000 NaN
54.00000 89.00000 NaN
55.00000 89.00000 NaN
56.00000 89.00000 NaN
57.00000 89.00000 NaN
58.00000 89.00000 NaN
59.00000 89.00000 NaN
60.00000 89.00000 NaN
61.00000 89.00000 NaN
62.00000 89.00000 NaN
63.00000 89.00000 NaN
64.00000 89.00000 NaN
65.00000 89.00000 NaN
66.00000 89.00000 NaN
67.00000 89.00000 NaN
68.00000 89.00000 NaN
69.00000 89.00000 NaN
70.00000 89.00000 NaN
71.00000 89.00000 NaN
72.00000 89.00000 NaN
73.00000 89.00000 NaN
74.00000 89.00000 NaN
75.00000 89.00000 NaN
76.00000 89.00000 NaN
77.00000 89.00000 NaN
78.00000 89.00000 NaN
79.00000 89.00000 NaN
80.00000 89.00000 NaN
81.00000 89.00000 NaN
82.00000 89.00000 NaN
83.00000 89.00000 NaN
84.00000 89.00000 NaN
85.00000 89.00000 NaN
86.00000 89.00000 NaN
87.00000 89.00000 NaN
88.00000 89.00000 NaN
89.00000 89.00000 NaN
90.00000 89.00000 NaN
91.00000 89.00000 NaN
92.00000 89.00000 NaN
93.00000 89.00000 NaN
94.00000 89.00000 NaN
95.00000 89.00000 NaN
96.00000 89.00000 NaN
97.00000 89.00000 NaN
98.00000 89.00000 NaN
99.00000 89.00000 NaN
100.00000 89.00000 NaN

0.00000 90.00000 NaN
1.00000 90.00000 0.00000
2.00000 90.00000 0.00000
3.00000 90.00000 0.14286
4.00000 90.00000 0.21429
5.00000 90.00000 0.28571
6.00000 90.00000 0.35714
7.00000 90.00000 0.42857
8.00000 90.00000 0.42857
9.00000 90.00000 0.50000
10.00000 90.00000 0.50000
11.00000 90.00000 NaN
12.00000 90.00000 NaN
13.00000 90.00000 NaN
14.00000 90.00000 NaN
15.00000 90.00000 NaN
16.00000 90.00000 NaN
17.00000 90.00000 NaN
18.00000 90.00000 NaN
19.00000 90.00000 NaN
20.00000 90.00000 NaN
21.00000 90.00000 NaN
22.00000 90.00000 NaN
23.00000 90.00000 NaN
24.00000 90.00000 NaN
25.00000 90.00000 NaN
26.00000 90.00000 NaN
27.00000 90.00000 NaN
28.00000 90.00000 NaN
29.00000 90.00000 NaN
30.00000 90.00000 NaN
31.00000 90.00000 NaN
32.00000 90.00000 NaN
33.00000 90.00000 NaN
34.00000 90.00000 NaN
35.00000 90.00000 NaN
36.00000 90.00000 NaN
37.00000 90.00000 NaN
38.00000 90.00000 NaN
39.00000 90.00000 NaN
40.00000 90.00000 NaN
41.00000 90.00000 NaN
42.00000 90.00000 NaN
43.00000 90.00000 NaN
44.00000 90.00000 NaN
45.00000 90.00000 NaN
46.00000 90.00000 NaN
47.00000 90.00000 NaN
48.00000 90.00000 NaN
49.00000 90.00000 NaN
50.00000 90.00000 NaN
51.00000 90.00000 NaN
52.00000 90.00000 NaN
53.00000 90.00000 NaN
54.00000 90.00000 NaN
55.00000 90.00000 NaN
56.00000 90.00000 NaN
57.00000 90.00000 NaN
58.00000 90.00000 NaN
59.00000 90.00000 NaN
60.00000 90.00000 NaN
61.00000 90.00000 NaN
62.00000 90.00000 NaN
63.00000 90.00000 NaN
64.00000 90.00000 NaN
65.00000 90.00000 NaN
66.00000 90.00000 NaN
67.00000 90.00000 NaN
68.00000 90.00000 NaN
69.00000 90.00000 NaN
70.00000 90.00000 NaN
71.00000 90.00000 NaN
72.00000 90.00000 NaN
73.00000 90.00000 NaN
74.00000 90.00000 NaN
75.00000 90.00000 NaN
76.00000 90.00000 NaN
77.00000 90.00000 NaN
78.00000 90.00000 NaN
79.00000 90.00000 NaN
80.00000 90.00000 NaN
81.00000 90.00000 NaN
82.00000 90.00000 NaN
83.00000 90.00000 NaN
84.00000 90.00000 NaN
85.00000 90.00000 NaN
86.00000 90.00000 NaN
87.00000 90.00000 NaN
88.00000 90.00000 NaN
89.00000 90.00000 NaN
90.00000 90.00000 NaN
91.00000 90.00000 NaN
92.00000 90.00000 NaN
93.00000 90.00000 NaN
94.00000 90.00000 NaN
95.00000 90.00000 NaN
96.00000 90.00000 NaN
97.00000 90.00000 NaN
98.00000 90.00000 NaN
99.00000 90.00000 NaN
100.00000 90.00000 NaN

0.00000 91.00000 NaN
1.00000 91.00000 0.00000
2.00000 91.00000 0.00000
3.00000 91.00000 0.14286
4.00000 91.00000 0.28571
5.00000 91.00000 0.35714
6.00000 91.00000 0.35714
7.00000 91.00000 0.42857
8.00000 91.00000 0.42857
9.00000 91.00000 0.50000
10.00000 91.00000 NaN
11.00000 91.00000 NaN
12.00000 91.00000 NaN
13.00000 91.00000 NaN
14.00000 91.00000 NaN
15.00000 91.00000 NaN
16.00000 91.00000 NaN
17.00000 91.00000 NaN
18.00000 91.00000 NaN
19.00000 91.00000 NaN
20.00000 91.00000 NaN
21.00000 91.00000 NaN
22.00000 91.00000 NaN
23.00000 91.00000 NaN
24.00000 91.00000 NaN
25.00000 91.00000 NaN
26.00000 91.00000 NaN
27.00000 91.00000 NaN
28.00000 91.00000 NaN
29.00000 91.00000 NaN
30.00000 91.00000 NaN
31.00000 91.00000 NaN
32.00000 91.00000 NaN
33.00000 91.00000 NaN
34.00000 91.00000 NaN
35.00000 91.00000 NaN
36.00000 91.00000 NaN
37.00000 91.00000 NaN
38.00000 91.00000 NaN
39.00000 91.00000 NaN
40.00000 91.00000 NaN
41.00000 91.00000 NaN
42.00000 91.00000 NaN
43.00000 91.00000 NaN
44.00000 91.00000 NaN
45.00000 91.00000 NaN
46.00000 91.00000 NaN
47.00000 91.00000 NaN
48.00000 91.00000 NaN
49.00000 91.00000 NaN
50.00000 91.00000 NaN
51.00000 91.00000 NaN
52.00000 91.00000 NaN
53.00000 91.00000 NaN
54.00000 91.00000 NaN
55.00000 91.00000 NaN
56.00000 91.00000 NaN
57.00000 91.00000 NaN
58.00000 91.00000 NaN
59.00000 91.00000 NaN
60.00000 91.00000 NaN
61.00000 91.00000 NaN
62.00000 91.00000 NaN
63.00000 91.00000 NaN
64.00000 91.00000 NaN
65.00000 91.00000 NaN
66.00000 91.00000 NaN
67.00000 91.00000 NaN
68.00000 91.00000 NaN
69.00000 91.00000 NaN
70.00000 91.00000 NaN
71.00000 91.00000 NaN
72.00000 91.00000 NaN
73.00000 91.00000 NaN
74.00000 91.00000 NaN
75.00000 91.00000 NaN
76.00000 91.00000 NaN
77.00000 91.00000 NaN
78.00000 91.00000 NaN
79.00000 91.00000 NaN
80.00000 91.00000 NaN
81.00000 91.00000 NaN
82.00000 91.00000 NaN
83.00000 91.00000 NaN
84.00000 91.00000 NaN
85.00000 91.00000 NaN
86.00000 91.00000 NaN
87.00000 91.00000 NaN
88.00000 91.00000 NaN
89.00000 91.00000 NaN
90.00000 91.00000 NaN
91.00000 91.00000 NaN
92.00000 91.00000 NaN
93.00000 91.00000 NaN
94.00000 91.00000 NaN
95.00000 91.00000 NaN
96.00000 91.00000 NaN
97.00000 91.00000 NaN
98.00000 91.00000 NaN
99.00000 91.00000 NaN
100.00000 91.00000 NaN

0.00000 92.00000 NaN
1.00000 92.00000 0.00000
2.00000 92.00000 0.00000
3.00000 92.00000 0.14286
4.00000 92.00000 0.28571
5.00000 92.00000 0.35714
6.00000 92.00000 0.42857
7.00000 92.00000 0.42857
8.00000 92.00000 0.50000
9.00000 92.00000 NaN
10.00000 92.00000 NaN
11.00000 92.00000 NaN
12.00000 92.00000 NaN
13.00000 92.00000 NaN
14.00000 92.00000 NaN
15.00000 92.00000 NaN
16.00000 92.00000 NaN
17.00000 92.00000 NaN
18.00000 92.00000 NaN
19.00000 92.00000 NaN
20.00000 92.00000 NaN
21.00000 92.00000 NaN
22.00000 92.00000 NaN
23.00000 92.00000 NaN
24.00000 92.00000 NaN
25.00000 92.00000 NaN
26.00000 92.00000 NaN
27.00000 92.00000 NaN
28.00000 92.00000 NaN
29.00000 92.00000 NaN
30.00000 92.00000 NaN
31.00000 92.00000 NaN
32.00000 92.00000 NaN
33.00000 92.00000 NaN
34.00000 92.00000 NaN
35.00000 92.00000 NaN
36.00000 92.00000 NaN
37.00000 92.00000 NaN
38.00000 92.00000 NaN
39.00000 92.00000 NaN
40.00000 92.00000 NaN
41.00000 92.00000 NaN
42.00000 92.00000 NaN
43.00000 92.00000 NaN
44.00000 92.00000 NaN
45.00000 92.00000 NaN
46.00000 92.00000 NaN
47.00000 92.00000 NaN
48.00000 92.00000 NaN
49.00000 92.00000 NaN
50.00000 92.00000 NaN
51.00000 92.00000 NaN
52.00000 92.00000 NaN
53.00000 92.00000 NaN
54.00000 92.00000 NaN
55.00000 92.00000 NaN
56.00000 92.00000 NaN
57.00000 92.00000 NaN
58.00000 92.00000 NaN
59.00000 92.00000 NaN
60.00000 92.00000 NaN
61.00000 92.00000 NaN
62.00000 92.00000 NaN
63.00000 92.00000 NaN
64.00000 92.00000 NaN
65.00000 92.00000 NaN
66.00000 92.00000 NaN
67.00000 92.00000 NaN
68.00000 92.00000 NaN
69.00000 92.00000 NaN
70.00000 92.00000 NaN
71.00000 92.00000 NaN
72.00000 92.00000 NaN
73.00000 92.00000 NaN
74.00000 92.00000 NaN
75.00000 92.00000 NaN
76.00000 92.00000 NaN
77.00000 92.00000 NaN
78.00000 92.00000 NaN
79.00000 92.00000 NaN
80.00000 92.00000 NaN
81.00000 92.00000 NaN
82.00000 92.00000 NaN
83.00000 92.00000 NaN
84.00000 92.00000 NaN
85.00000 92.00000 NaN
86.00000 92.00000 NaN
87.00000 92.00000 NaN
88.00000 92.00000 NaN
89.00000 92.00000 NaN
90.00000 92.00000 NaN
91.00000 92.00000 NaN
92.00000 92.00000 NaN
93.00000 92.00000 NaN
94.00000 92.00000 NaN
95.00000 92.00000 NaN
96.00000 92.00000 NaN
97.00000 92.00000 NaN
98.00000 92.00000 NaN
99.00000 92.00000 NaN
100.00000 92.00000 NaN

0.00000 93.00000 NaN
1.00000 93.00000 0.00000
2.00000 93.00000 0.00000
3.00000 93.00000 0.14286
4.00000 93.00000 0.28571
5.00000 93.00000 0.35714
6.00000 93.00000 0.42857
7.00000 93.00000 0.42857
8.00000 93.00000 NaN
9.00000 93.00000 NaN
10.00000 93.00000 NaN
11.00000 93.00000 NaN
12.00000 93.00000 NaN
13.00000 93.00000 NaN
14.00000 93.00000 NaN
15.00000 93.00000 NaN
16.00000 93.00000 NaN
17.00000 93.00000 NaN
18.00000 93.00000 NaN
19.00000 93.00000 NaN
20.00000 93.00000 NaN
21.00000 93.00000 NaN
22.00000 93.00000 NaN
23.00000 93.00000 NaN
24.00000 93.00000 NaN
25.00000 93.00000 NaN
26.00000 93.00000 NaN
27.00000 93.00000 NaN
28.00000 93.00000 NaN
29.00000 93.00000 NaN
30.00000 93.00000 NaN
31.00000 93.00000 NaN
32.00000 93.00000 NaN
33.00000 93.00000 NaN
34.00000 93.00000 NaN
35.00000 93.00000 NaN
36.00000 93.00000 NaN
37.00000 93.00000 NaN
38.00000 93.00000 NaN
39.00000 93.00000 NaN
40.00000 93.00000 NaN
41.00000 93.00000 NaN
42.00000 93.00000 NaN
43.00000 93.00000 NaN
44.00000 93.00000 NaN
45.00000 93.00000 NaN
46.00000 93.00000 NaN
47.00000 93.00000 NaN
48.00000 93.00000 NaN
49.00000 93.00000 NaN
50.00000 93.00000 NaN
51.00000 93.00000 NaN
52.00000 93.00000 NaN
53.00000 93.00000 NaN
54.00000 93.00000 NaN
55.00000 93.00000 NaN
56.00000 93.00000 NaN
57.00000 93.00000 NaN
58.00000 93.00000 NaN
59.00000 93.00000 NaN
60.00000 93.00000 NaN
61.00000 93.00000 NaN
62.00000 93.00000 NaN
63.00000 93.00000 NaN
64.00000 93.00000 NaN
65.00000 93.00000 NaN
66.00000 93.00000 NaN
67.00000 93.00000 NaN
68.00000 93.00000 NaN
69.00000 93.00000 NaN
70.00000 93.00000 NaN
71.00000 93.00000 NaN
72.00000 93.00000 NaN
73.00000 93.00000 NaN
74.00000 93.00000 NaN
75.00000 93.00000 NaN
76.00000 93.00000 NaN
77.00000 93.00000 NaN
78.00000 93.00000 NaN
79.00000 93.00000 NaN
80.00000 93.00000 NaN
81.00000 93.00000 NaN
82.00000 93.00000 NaN
83.00000 93.00000 NaN
84.00000 93.00000 NaN
85.00000 93.00000 NaN
86.00000 93.00000 NaN
87.00000 93.00000 NaN
88.00000 93.00000 NaN
89.00000 93.00000 NaN
90.00000 93.00000 NaN
91.00000 93.00000 NaN
92.00000 93.00000 NaN
93.00000 93.00000 NaN
94.00000 93.00000 NaN
95.00000 93.00000 NaN
96.00000 93.00000 NaN
97.00000 93.00000 NaN
98.00000 93.00000 NaN
99.00000 93.00000 NaN
100.00000 93.00000 NaN

0.00000 94.00000 NaN
1.00000 94.00000 0.00000
2.00000 94.00000 0.00000
3.00000 94.00000 0.21429
4.00000 94.00000 0.28571
5.00000 94.00000 0.35714
6.00000 94.00000 0.42857
7.00000 94.00000 NaN
8.00000 94.00000 NaN
9.00000 94.00000 NaN
10.00000 94.00000 NaN
11.00000 94.00000 NaN
12.00000 94.00000 NaN
13.00000 94.00000 NaN
14.00000 94.00000 NaN
15.00000 94.00000 NaN
16.00000 94.00000 NaN
17.00000 94.00000 NaN
18.00000 94.00000 NaN
19.00000 94.00000 NaN
20.00000 94.00000 NaN
21.00000 94.00000 NaN
22.00000 94.00000 NaN
23.00000 94.00000 NaN
24.00000 94.00000 NaN
25.00000 94.00000 NaN
26.00000 94.00000 NaN
27.00000 94.00000 NaN
28.00000 94.00000 NaN
29.00000 94.00000 NaN
30.00000 94.00000 NaN
31.00000 94.00000 NaN
32.00000 94.00000 NaN
33.00000 94.00000 NaN
34.00000 94.00000 NaN
35.00000 94.00000 NaN
36.00000 94.00000 NaN
37.00000 94.00000 NaN
38.00000 94.00000 NaN
39.00000 94.00000 NaN
40.00000 94.00000 NaN
41.00000 94.00000 NaN
42.00000 94.00000 NaN
43.00000 94.00000 NaN
44.00000 94.00000 NaN
45.00000 94.00000 NaN
46.00000 94.00000 NaN
47.00000 94.00000 NaN
48.00000 94.00000 NaN
49.00000 94.00000 NaN
50.00000 94.00000 NaN
51.00000 94.00000 NaN
52.00000 94.00000 NaN
53.00000 94.00000 NaN
54.00000 94.00000 NaN
55.00000 94.00000 NaN
56.00000 94.00000 NaN
57.00000 94.00000 NaN
58.00000 94.00000 NaN
59.00000 94.00000 NaN
60.00000 94.00000 NaN
61.00000 94.00000 NaN
62.00000 94.00000 NaN
63.00000 94.00000 NaN
64.00000 94.00000 NaN
65.00000 94.00000 NaN
66.00000 94.00000 NaN
67.00000 94.00000 NaN
68.00000 94.00000 NaN
69.00000 94.00000 NaN
70.00000 94.00000 NaN
71.00000 94.00000 NaN
72.00000 94.00000 NaN
73.00000 94.00000 NaN
74.00000 94.00000 NaN
75.00000 94.00000 NaN
76.00000 94.00000 NaN
77.00000 94.00000 NaN
78.00000 94.00000 NaN
79.00000 94.00000 NaN
80.00000 94.00000 NaN
81.00000 94.00000 NaN
82.00000 94.00000 NaN
83.00000 94.00000 NaN
84.00000 94.00000 NaN
85.00000 94.00000 NaN
86.00000 94.00000 NaN
87.00000 94.00000 NaN
88.00000 94.00000 NaN
89.00000 94.00000 NaN
90.00000 94.00000 NaN
91.00000 94.00000 NaN
92.00000 94.00000 NaN
93.00000 94.00000 NaN
94.00000 94.00000 NaN
95.00000 94.00000 NaN
96.00000 94.00000 NaN
97.00000 94.00000 NaN
98.00000 94.00000 NaN
99.00000 94.00000 NaN
100.00000 94.00000 NaN

0.00000 95.00000 NaN
1.00000 95.00000 0.00000
2.00000 95.00000 0.00000
3.00000 95.00000 0.21429
4.00000 95.00000 0.28571
5.00000 95.00000 0.35714
6.00000 95.00000 NaN
7.00000 95.00000 NaN
8.00000 95.00000 NaN
9.00000 95.00000 NaN
10.00000 95.00000 NaN
11.00000 95.00000 NaN
12.00000 95.00000 NaN
13.00000 95.00000 NaN
14.00000 95.00000 NaN
15.00000 95.00000 NaN
16.00000 95.00000 NaN
17.00000 95.00000 NaN
18.00000 95.00000 NaN
19.00000 95.00000 NaN
20.00000 95.00000 NaN
21.00000 95.00000 NaN
22.00000 95.00000 NaN
23.00000 95.00000 NaN
24.00000 95.00000 NaN
25.00000 95.00000 NaN
26.00000 95.00000 NaN
27.00000 95.00000 NaN
28.00000 95.00000 NaN
29.00000 95.00000 NaN
30.00000 95.00000 NaN
31.00000 95.00000 NaN
32.00000 95.00000 NaN
33.00000 95.00000 NaN
34.00000 95.00000 NaN
35.00000 95.00000 NaN
36.00000 95.00000 NaN
37.00000 95.00000 NaN
38.00000 95.00000 NaN
39.00000 95.00000 NaN
40.00000 95.00000 NaN
41.00000 95.00000 NaN
42.00000 95.00000 NaN
43.00000 95.00000 NaN
44.00000 95.00000 NaN
45.00000 95.00000 NaN
46.00000 95.00000 NaN
47.00000 95.00000 NaN
48.00000 95.00000 NaN
49.00000 95.00000 NaN
50.00000 95.00000 NaN
51.00000 95.00000 NaN
52.00000 95.00000 NaN
53.00000 95.00000 NaN
54.00000 95.00000 NaN
55.00000 95.00000 NaN
56.00000 95.00000 NaN
57.00000 95.00000 NaN
58.00000 95.00000 NaN
59.00000 95.00000 NaN
60.00000 95.00000 NaN
61.00000 95.00000 NaN
62.00000 95.00000 NaN
63.00000 95.00000 NaN
64.00000 95.00000 NaN
65.00000 95.00000 NaN
66.00000 95.00000 NaN
67.00000 95.00000 NaN
68.00000 95.00000 NaN
69.00000 95.00000 NaN
70.00000 95.00000 NaN
71.00000 95.00000 NaN
72.00000 95.00000 NaN
73.00000 95.00000 NaN
74.00000 95.00000 NaN
75.00000 95.00000 NaN
76.00000 95.00000 NaN
77.00000 95.00000 NaN
78.00000 95.00000 NaN
79.00000 95.00000 NaN
80.00000 95.00000 NaN
81.00000 95.00000 NaN
82.00000 95.00000 NaN
83.00000 95.00000 NaN
84.00000 95.00000 NaN
85.00000 95.00000 NaN
86.00000 95.00000 NaN
87.00000 95.00000 NaN
88.00000 95.00000 NaN
89.00000 95.00000 NaN
90.00000 95.00000 NaN
91.00000 95.00000 NaN
92.00000 95.00000 NaN
93.00000 95.00000 NaN
94.00000 95.00000 NaN
95.00000 95.00000 NaN
96.00000 95.00000 NaN
97.00000 95.00000 NaN
98.00000 95.00000 NaN
99.00000 95.00000 NaN
100.00000 95.00000 NaN

0.00000 96.00000 NaN
1.00000 96.00000 0.00000
2.00000 96.00000 0.00000
3.00000 96.00000 0.21429
4.00000 96.00000 0.35714
5.00000 96.00000 NaN
6.00000 96.00000 NaN
7.00000 96.00000 NaN
8.00000 96.00000 NaN
9.00000 96.00000 NaN
10.00000 96.00000 NaN
11.00000 96.00000 NaN
12.00000 96.00000 NaN
13.00000 96.00000 NaN
14.00000 96.00000 NaN
15.00000 96.00000 NaN
16.00000 96.00000 NaN
17.00000 96.00000 NaN
18.00000 96.00000 NaN
19.00000 96.00000 NaN
20.00000 96.00000 NaN
21.00000 96.00000 NaN
22.00000 96.00000 NaN
23.00000 96.00000 NaN
24.00000 96.00000 NaN
25.00000 96.00000 NaN
26.00000 96.00000 NaN
27.00000 96.00000 NaN
28.00000 96.00000 NaN
29.00000 96.00000 NaN
30.00000 96.00000 NaN
31.00000 96.00000 NaN
32.00000 96.00000 NaN
33.00000 96.00000 NaN
34.00000 96.00000 NaN
35.00000 96.00000 NaN
36.00000 96.00000 NaN
37.00000 96.00000 NaN
38.00000 96.00000 NaN
39.00000 96.00000 NaN
40.00000 96.00000 NaN
41.00000 96.00000 NaN
42.00000 96.00000 NaN
43.00000 96.00000 NaN
44.00000 96.00000 NaN
45.00000 96.00000 NaN
46.00000 96.00000 NaN
47.00000 96.00000 NaN
48.00000 96.00000 NaN
49.00000 96.00000 NaN
50.00000 96.00000 NaN
51.00000 96.00000 NaN
52.00000 96.00000 NaN
53.00000 96.00000 NaN
54.00000 96.00000 NaN
55.00000 96.00000 NaN
56.00000 96.00000 NaN
57.00000 96.00000 NaN
58.00000 96.00000 NaN
59.00000 96.00000 NaN
60.00000 96.00000 NaN
61.00000 96.00000 NaN
62.00000 96.00000 NaN
63.00000 96.00000 NaN
64.00000 96.00000 NaN
65.00000 96.00000 NaN
66.00000 96.00000 NaN
67.00000 96.00000 NaN
68.00000 96.00000 NaN
69.00000 96.00000 NaN
70.00000 96.00000 NaN
71.00000 96.00000 NaN
72.00000 96.00000 NaN
73.00000 96.00000 NaN
74.00000 96.00000 NaN
75.00000 96.00000 NaN
76.00000 96.00000 NaN
77.00000 96.00000 NaN
78.00000 96.00000 NaN
79.00000 96.00000 NaN
80.00000 96.00000 NaN
81.00000 96.00000 NaN
82.00000 96.00000 NaN
83.00000 96.00000 NaN
84.00000 96.00000 NaN
85.00000 96.00000 NaN
86.00000 96.00000 NaN
87.00000 96.00000 NaN
88.00000 96.00000 NaN
89.00000 96.00000 NaN
90.00000 96.00000 NaN
91.00000 96.00000 NaN
92.00000 96.00000 NaN
93.00000 96.00000 NaN
94.00000 96.00000 NaN
95.00000 96.00000 NaN
96.00000 96.00000 NaN
97.00000 96.00000 NaN
98.00000 96.00000 NaN
99.00000 96.00000 NaN
100.00000 96.00000 NaN

0.00000 97.00000 NaN
1.00000 97.00000 0.00000
2.00000 97.00000 0.07143
3.00000 97.00000 0.21429
4.00000 97.00000 NaN
5.00000 97.00000 NaN
6.00000 97.00000 NaN
7.00000 97.00000 NaN
8.00000 97.00000 NaN
9.00000 97.00000 NaN
10.00000 97.00000 NaN
11.00000 97.00000 NaN
12.00000 97.00000 NaN
13.00000 97.00000 NaN
14.00000 97.00000 NaN
15.00000 97.00000 NaN
16.00000 97.00000 NaN
17.00000 97.00000 NaN
18.00000 97.00000 NaN
19.00000 97.00000 NaN
20.00000 97.00000 NaN
21.00000 97.00000 NaN
22.00000 97.00000 NaN
23.00000 97.00000 NaN
24.00000 97.00000 NaN
25.00000 97.00000 NaN
26.00000 97.00000 NaN
27.00000 97.00000 NaN
28.00000 97.00000 NaN
29.00000 97.00000 NaN
30.00000 97.00000 NaN
31.00000 97.00000 NaN
32.00000 97.00000 NaN
33.00000 97.00000 NaN
34.00000 97.00000 NaN
35.00000 97.00000 NaN
36.00000 97.00000 NaN
37.00000 97.00000 NaN
38.00000 97.00000 NaN
39.00000 97.00000 NaN
40.00000 97.00000 NaN
41.00000 97.00000 NaN
42.00000 97.00000 NaN
43.00000 97.00000 NaN
44.00000 97.00000 NaN
45.00000 97.00000 NaN
46.00000 97.00000 NaN
47.00000 97.00000 NaN
48.00000 97.00000 NaN
49.00000 97.00000 NaN
50.00000 97.00000 NaN
51.00000 97.00000 NaN
52.00000 97.00000 NaN
53.00000 97.00000 NaN
54.00000 97.00000 NaN
55.00000 97.00000 NaN
56.00000 97.00000 NaN
57.00000 97.00000 NaN
58.00000 97.00000 NaN
59.00000 97.00000 NaN
60.00000 97.00000 NaN
61.00000 97.00000 NaN
62.00000 97.00000 NaN
63.00000 97.00000 NaN
64.00000 97.00000 NaN
65.00000 97.00000 NaN
66.00000 97.00000 NaN
67.00000 97.00000 NaN
68.00000 97.00000 NaN
69.00000 97.00000 NaN
70.00000 97.00000 NaN
71.00000 97.00000 NaN
72.00000 97.00000 NaN
73.00000 97.00000 NaN
74.00000 97.00000 NaN
75.00000 97.00000 NaN
76.00000 97.00000 NaN
77.00000 97.00000 NaN
78.00000 97.00000 NaN
79.00000 97.00000 NaN
80.00000 97.00000 NaN
81.00000 97.00000 NaN
82.00000 97.00000 NaN
83.00000 97.00000 NaN
84.00000 97.00000 NaN
85.00000 97.00000 NaN
86.00000 97.00000 NaN
87.00000 97.00000 NaN
88.00000 97.00000 NaN
89.00000 97.00000 NaN
90.00000 97.00000 NaN
91.00000 97.00000 NaN
92.00000 97.00000 NaN
93.00000 97.00000 NaN
94.00000 97.00000 NaN
95.00000 97.00000 NaN
96.00000 97.00000 NaN
97.00000 97.00000 NaN
98.00000 97.00000 NaN
99.00000 97.00000 NaN
100.00000 97.00000 NaN

0.00000 98.00000 NaN
1.00000 98.00000 0.00000
2.00000 98.00000 0.07143
3.00000 98.00000 NaN
4.00000 98.00000 NaN
5.00000 98.00000 NaN
6.00000 98.00000 NaN
7.00000 98.00000 NaN
8.00000 98.00000 NaN
9.00000 98.00000 NaN
10.00000 98.00000 NaN
11.00000 98.00000 NaN
12.00000 98.00000 NaN
13.00000 98.00000 NaN
14.00000 98.00000 NaN
15.00000 98.00000 NaN
16.00000 98.00000 NaN
17.00000 98.00000 NaN
18.00000 98.00000 NaN
19.00000 98.00000 NaN
20.00000 98.00000 NaN
21.00000 98.00000 NaN
22.00000 98.00000 NaN
23.00000 98.00000 NaN
24.00000 98.00000 NaN
25.00000 98.00000 NaN
26.00000 98.00000 NaN
27.00000 98.00000 NaN
28.00000 98.00000 NaN
29.00000 98.00000 NaN
30.00000 98.00000 NaN
31.00000 98.00000 NaN
32.00000 98.00000 NaN
33.00000 98.00000 NaN
34.00000 98.00000 NaN
35.00000 98.00000 NaN
36.00000 98.00000 NaN
37.00000 98.00000 NaN
38.00000 98.00000 NaN
39.00000 98.00000 NaN
40.00000 98.00000 NaN
41.00000 98.00000 NaN
42.00000 98.00000 NaN
43.00000 98.00000 NaN
44.00000 98.00000 NaN
45.00000 98.00000 NaN
46.00000 98.00000 NaN
47.00000 98.00000 NaN
48.00000 98.00000 NaN
49.00000 98.00000 NaN
50.00000 98.00000 NaN
51.00000 98.00000 NaN
52.00000 98.00000 NaN
53.00000 98.00000 NaN
54.00000 98.00000 NaN
55.00000 98.00000 NaN
56.00000 98.00000 NaN
57.00000 98.00000 NaN
58.00000 98.00000 NaN
59.00000 98.00000 NaN
60.00000 98.00000 NaN
61.00000 98.00000 NaN
62.00000 98.00000 NaN
63.00000 98.00000 NaN
64.00000 98.00000 NaN
65.00000 98.00000 NaN
66.00000 98.00000 NaN
67.00000 98.00000 NaN
68.00000 98.00000 NaN
69.00000 98.00000 NaN
70.00000 98.00000 NaN
71.00000 98.00000 NaN
72.00000 98.00000 NaN
73.00000 98.00000 NaN
74.00000 98.00000 NaN
75.00000 98.00000 NaN
76.00000 98.00000 NaN
77.00000 98.00000 NaN
78.00000 98.00000 NaN
79.00000 98.00000 NaN
80.00000 98.00000 NaN
81.00000 98.00000 NaN
82.00000 98.00000 NaN
83.00000 98.00000 NaN
84.00000 98.00000 NaN
85.00000 98.00000 NaN
86.00000 98.00000 NaN
87.00000 98.00000 NaN
88.00000 98.00000 NaN
89.00000 98.00000 NaN
90.00000 98.00000 NaN
91.00000 98.00000 NaN
92.00000 98.00000 NaN
93.00000 98.00000 NaN
94.00000 98.00000 NaN
95.00000 98.00000 NaN
96.00000 98.00000 NaN
97.00000 98.00000 NaN
98.00000 98.00000 NaN
99.00000 98.00000 NaN
100.00000 98.00000 NaN

0.00000 99.00000 NaN
1.00000 99.00000 0.00000
2.00000 99.00000 NaN
3.00000 99.00000 NaN
4.00000 99.00000 NaN
5.00000 99.00000 NaN
6.00000 99.00000 NaN
7.00000 99.00000 NaN
8.00000 99.00000 NaN
9.00000 99.00000 NaN
10.00000 99.00000 NaN
11.00000 99.00000 NaN
12.00000 99.00000 NaN
13.00000 99.00000 NaN
14.00000 99.00000 NaN
15.00000 99.00000 NaN
16.00000 99.00000 NaN
17.00000 99.00000 NaN
18.00000 99.00000 NaN
19.00000 99.00000 NaN
20.00000 99.00000 NaN
21.00000 99.00000 NaN
22.00000 99.00000 NaN
23.00000 99.00000 NaN
24.00000 99.00000 NaN
25.00000 99.00000 NaN
26.00000 99.00000 NaN
27.00000 99.00000 NaN
28.00000 99.00000 NaN
29.00000 99.00000 NaN
30.00000 99.00000 NaN
31.00000 99.00000 NaN
32.00000 99.00000 NaN
33.00000 99.00000 NaN
34.00000 99.00000 NaN
35.00000 99.00000 NaN
36.00000 99.00000 NaN
37.00000 99.00000 NaN
38.00000 99.00000 NaN
39.00000 99.00000 NaN
40.00000 99.00000 NaN
41.00000 99.00000 NaN
42.00000 99.00000 NaN
43.00000 99.00000 NaN
44.00000 99.00000 NaN
45.00000 99.00000 NaN
46.00000 99.00000 NaN
47.00000 99.00000 NaN
48.00000 99.00000 NaN
49.00000 99.00000 NaN
50.00000 99.00000 NaN
51.00000 99.00000 NaN
52.00000 99.00000 NaN
53.00000 99.00000 NaN
54.00000 99.00000 NaN
55.00000 99.00000 NaN
56.00000 99.00000 NaN
57.00000 99.00000 NaN
58.00000 99.00000 NaN
59.00000 99.00000 NaN
60.00000 99.00000 NaN
61.00000 99.00000 NaN
62.00000 99.00000 NaN
63.00000 99.00000 NaN
64.00000 99.00000 NaN
65.00000 99.00000 NaN
66.00000 99.00000 NaN
67.00000 99.00000 NaN
68.00000 99.00000 NaN
69.00000 99.00000 NaN
70.00000 99.00000 NaN
71.00000 99.00000 NaN
72.00000 99.00000 NaN
73.00000 99.00000 NaN
74.00000 99.00000 NaN
75.00000 99.00000 NaN
76.00000 99.00000 NaN
77.00000 99.00000 NaN
78.00000 99.00000 NaN
79.00000 99.00000 NaN
80.00000 99.00000 NaN
81.00000 99.00000 NaN
82.00000 99.00000 NaN
83.00000 99.00000 NaN
84.00000 99.00000 NaN
85.00000 99.00000 NaN
86.00000 99.00000 NaN
87.00000 99.00000 NaN
88.00000 99.00000 NaN
89.00000 99.00000 NaN
90.00000 99.00000 NaN
91.00000 99.00000 NaN
92.00000 99.00000 NaN
93.00000 99.00000 NaN
94.00000 99.00000 NaN
95.00000 99.00000 NaN
96.00000 99.00000 NaN
97.00000 99.00000 NaN
98.00000 99.00000 NaN
99.00000 99.00000 NaN
100.00000 99.00000 NaN

0.00000 100.00000 NaN
1.00000 100.00000 NaN
2.00000 100.00000 NaN
3.00000 100.00000 NaN
4.00000 100.00000 NaN
5.00000 100.00000 NaN
6.00000 100.00000 NaN
7.00000 100.00000 NaN
8.00000 100.00000 NaN
9.00000 100.00000 NaN
10.00000 100.00000 NaN
11.00000 100.00000 NaN
12.00000 100.00000 NaN
13.00000 100.00000 NaN
14.00000 100.00000 NaN
15.00000 100.00000 NaN
16.00000 100.00000 NaN
17.00000 100.00000 NaN
18.00000 100.00000 NaN
19.00000 100.00000 NaN
20.00000 100.00000 NaN
21.00000 100.00000 NaN
22.00000 100.00000 NaN
23.00000 100.00000 NaN
24.00000 100.00000 NaN
25.00000 100.00000 NaN
26.00000 100.00000 NaN
27.00000 100.00000 NaN
28.00000 100.00000 NaN
29.00000 100.00000 NaN
30.00000 100.00000 NaN
31.00000 100.00000 NaN
32.00000 100.00000 NaN
33.00000 100.00000 NaN
34.00000 100.00000 NaN
35.00000 100.00000 NaN
36.00000 100.00000 NaN
37.00000 100.00000 NaN
38.00000 100.00000 NaN
39.00000 100.00000 NaN
40.00000 100.00000 NaN
41.00000 100.00000 NaN
42.00000 100.00000 NaN
43.00000 100.00000 NaN
44.00000 100.00000 NaN
45.00000 100.00000 NaN
46.00000 100.00000 NaN
47.00000 100.00000 NaN
48.00000 100.00000 NaN
49.00000 100.00000 NaN
50.00000 100.00000 NaN
51.00000 100.00000 NaN
52.00000 100.00000 NaN
53.00000 100.00000 NaN
54.00000 100.00000 NaN
55.00000 100.00000 NaN
56.00000 100.00000 NaN
57.00000 100.00000 NaN
58.00000 100.00000 NaN
59.00000 100.00000 NaN
60.00000 100.00000 NaN
61.00000 100.00000 NaN
62.00000 100.00000 NaN
63.00000 100.00000 NaN
64.00000 100.00000 NaN
65.00000 100.00000 NaN
66.00000 100.00000 NaN
67.00000 100.00000 NaN
68.00000 100.00000 NaN
69.00000 100.00000 NaN
70.00000 100.00000 NaN
71.00000 100.00000 NaN
72.00000 100.00000 NaN
73.00000 100.00000 NaN
74.00000 100.00000 NaN
75.00000 100.00000 NaN
76.00000 100.00000 NaN
77.00000 100.00000 NaN
78.00000 100.00000 NaN
79.00000 100.00000 NaN
80.00000 100.00000 NaN
81.00000 100.00000 NaN
82.00000 100.00000 NaN
83.00000 100.00000 NaN
84.00000 100.00000 NaN
85.00000 100.00000 NaN
86.00000 100.00000 NaN
87.00000 100.00000 NaN
88.00000 100.00000 NaN
89.00000 100.00000 NaN
90.00000 100.00000 NaN
91.00000 100.00000 NaN
92.00000 100.00000 NaN
93.00000 100.00000 NaN
94.00000 100.00000 NaN
95.00000 100.00000 NaN
96.00000 100.00000 NaN
97.00000 100.00000 NaN
98.00000 100.00000 NaN
99.00000 100.00000 NaN
100.00000 100.00000 NaN


==> SIR_Policies_additiveforFBR02.dat <==
0.00000 0.00000 NaN
1.00000 0.00000 0.00000
2.00000 0.00000 0.00000
3.00000 0.00000 0.00000
4.00000 0.00000 0.00000
5.00000 0.00000 0.00000
6.00000 0.00000 0.00000
7.00000 0.00000 0.00000
8.00000 0.00000 0.00000
9.00000 0.00000 0.00000
10.00000 0.00000 0.00000
11.00000 0.00000 0.00000
12.00000 0.00000 0.00000
13.00000 0.00000 0.00000
14.00000 0.00000 0.00000
15.00000 0.00000 0.00000
16.00000 0.00000 0.00000
17.00000 0.00000 0.00000
18.00000 0.00000 0.00000
19.00000 0.00000 0.00000
20.00000 0.00000 0.00000
21.00000 0.00000 0.00000
22.00000 0.00000 0.00000
23.00000 0.00000 0.00000
24.00000 0.00000 0.00000
25.00000 0.00000 0.00000
26.00000 0.00000 0.00000
27.00000 0.00000 0.00000
28.00000 0.00000 0.00000
29.00000 0.00000 0.00000
30.00000 0.00000 0.00000
31.00000 0.00000 0.00000
32.00000 0.00000 0.00000
33.00000 0.00000 0.00000
34.00000 0.00000 0.00000
35.00000 0.00000 0.00000
36.00000 0.00000 0.00000
37.00000 0.00000 0.00000
38.00000 0.00000 0.00000
39.00000 0.00000 0.00000
40.00000 0.00000 0.00000
41.00000 0.00000 0.00000
42.00000 0.00000 0.00000
43.00000 0.00000 0.00000
44.00000 0.00000 0.00000
45.00000 0.00000 0.00000
46.00000 0.00000 0.00000
47.00000 0.00000 0.00000
48.00000 0.00000 0.00000
49.00000 0.00000 0.00000
50.00000 0.00000 0.00000
51.00000 0.00000 0.00000
52.00000 0.00000 0.00000
53.00000 0.00000 0.00000
54.00000 0.00000 0.00000
55.00000 0.00000 0.00000
56.00000 0.00000 0.00000
57.00000 0.00000 0.00000
58.00000 0.00000 0.00000
59.00000 0.00000 0.00000
60.00000 0.00000 0.00000
61.00000 0.00000 0.00000
62.00000 0.00000 0.00000
63.00000 0.00000 0.00000
64.00000 0.00000 0.00000
65.00000 0.00000 0.00000
66.00000 0.00000 0.00000
67.00000 0.00000 0.00000
68.00000 0.00000 0.00000
69.00000 0.00000 0.00000
70.00000 0.00000 0.00000
71.00000 0.00000 0.00000
72.00000 0.00000 0.00000
73.00000 0.00000 0.00000
74.00000 0.00000 0.00000
75.00000 0.00000 0.00000
76.00000 0.00000 0.00000
77.00000 0.00000 0.00000
78.00000 0.00000 0.00000
79.00000 0.00000 0.00000
80.00000 0.00000 0.00000
81.00000 0.00000 0.00000
82.00000 0.00000 0.00000
83.00000 0.00000 0.00000
84.00000 0.00000 0.00000
85.00000 0.00000 0.00000
86.00000 0.00000 0.00000
87.00000 0.00000 0.00000
88.00000 0.00000 0.00000
89.00000 0.00000 0.00000
90.00000 0.00000 0.00000
91.00000 0.00000 0.00000
92.00000 0.00000 0.00000
93.00000 0.00000 0.00000
94.00000 0.00000 0.00000
95.00000 0.00000 0.00000
96.00000 0.00000 0.00000
97.00000 0.00000 0.00000
98.00000 0.00000 0.00000
99.00000 0.00000 0.00000
100.00000 0.00000 0.00000

0.00000 1.00000 NaN
1.00000 1.00000 0.00000
2.00000 1.00000 0.00000
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.00000
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.00000
22.00000 1.00000 0.00000
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.00000
32.00000 1.00000 0.00000
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
40.00000 1.00000 0.00000
41.00000 1.00000 0.00000
42.00000 1.00000 0.00000
43.00000 1.00000 0.00000
44.00000 1.00000 0.00000
45.00000 1.00000 0.00000
46.00000 1.00000 0.00000
47.00000 1.00000 0.00000
48.00000 1.00000 0.00000
49.00000 1.00000 0.00000
50.00000 1.00000 0.00000
51.00000 1.00000 0.00000
52.00000 1.00000 0.00000
53.00000 1.00000 0.00000
54.00000 1.00000 0.00000
55.00000 1.00000 0.00000
56.00000 1.00000 0.00000
57.00000 1.00000 0.00000
58.00000 1.00000 0.00000
59.00000 1.00000 0.00000
60.00000 1.00000 0.00000
61.00000 1.00000 0.00000
62.00000 1.00000 0.00000
63.00000 1.00000 0.00000
64.00000 1.00000 0.00000
65.00000 1.00000 0.00000
66.00000 1.00000 0.00000
67.00000 1.00000 0.00000
68.00000 1.00000 0.00000
69.00000 1.00000 0.00000
70.00000 1.00000 0.00000
71.00000 1.00000 0.00000
72.00000 1.00000 0.00000
73.00000 1.00000 0.00000
74.00000 1.00000 0.00000
75.00000 1.00000 0.00000
76.00000 1.00000 0.00000
77.00000 1.00000 0.00000
78.00000 1.00000 0.00000
79.00000 1.00000 0.00000
80.00000 1.00000 0.00000
81.00000 1.00000 0.00000
82.00000 1.00000 0.00000
83.00000 1.00000 0.00000
84.00000 1.00000 0.00000
85.00000 1.00000 0.00000
86.00000 1.00000 0.00000
87.00000 1.00000 0.00000
88.00000 1.00000 0.00000
89.00000 1.00000 0.00000
90.00000 1.00000 0.00000
91.00000 1.00000 0.00000
92.00000 1.00000 0.00000
93.00000 1.00000 0.00000
94.00000 1.00000 0.00000
95.00000 1.00000 0.00000
96.00000 1.00000 0.00000
97.00000 1.00000 0.00000
98.00000 1.00000 0.00000
99.00000 1.00000 0.00000
100.00000 1.00000 NaN

0.00000 2.00000 NaN
1.00000 2.00000 0.00000
2.00000 2.00000 0.00000
3.00000 2.00000 0.00000
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.00000
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.00000
23.00000 2.00000 0.00000
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.00000
33.00000 2.00000 0.00000
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
40.00000 2.00000 0.00000
41.00000 2.00000 0.00000
42.00000 2.00000 0.00000
43.00000 2.00000 0.00000
44.00000 2.00000 0.00000
45.00000 2.00000 0.00000
46.00000 2.00000 0.00000
47.00000 2.00000 0.00000
48.00000 2.00000 0.00000
49.00000 2.00000 0.00000
50.00000 2.00000 0.00000
51.00000 2.00000 0.00000
52.00000 2.00000 0.00000
53.00000 2.00000 0.00000
54.00000 2.00000 0.00000
55.00000 2.00000 0.00000
56.00000 2.00000 0.00000
57.00000 2.00000 0.00000
58.00000 2.00000 0.00000
59.00000 2.00000 0.00000
60.00000 2.00000 0.00000
61.00000 2.00000 0.00000
62.00000 2.00000 0.00000
63.00000 2.00000 0.00000
64.00000 2.00000 0.00000
65.00000 2.00000 0.00000
66.00000 2.00000 0.00000
67.00000 2.00000 0.00000
68.00000 2.00000 0.00000
69.00000 2.00000 0.00000
70.00000 2.00000 0.00000
71.00000 2.00000 0.00000
72.00000 2.00000 0.00000
73.00000 2.00000 0.00000
74.00000 2.00000 0.00000
75.00000 2.00000 0.00000
76.00000 2.00000 0.00000
77.00000 2.00000 0.00000
78.00000 2.00000 0.00000
79.00000 2.00000 0.00000
80.00000 2.00000 0.00000
81.00000 2.00000 0.00000
82.00000 2.00000 0.00000
83.00000 2.00000 0.00000
84.00000 2.00000 0.00000
85.00000 2.00000 0.00000
86.00000 2.00000 0.00000
87.00000 2.00000 0.00000
88.00000 2.00000 0.00000
89.00000 2.00000 0.00000
90.00000 2.00000 0.00000
91.00000 2.00000 0.00000
92.00000 2.00000 0.00000
93.00000 2.00000 0.00000
94.00000 2.00000 0.00000
95.00000 2.00000 0.00000
96.00000 2.00000 0.00000
97.00000 2.00000 0.00000
98.00000 2.00000 0.00000
99.00000 2.00000 NaN
100.00000 2.00000 NaN

0.00000 3.00000 NaN
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.00000
4.00000 3.00000 0.00000
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.00000
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.00000
24.00000 3.00000 0.00000
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.00000
34.00000 3.00000 0.00000
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
40.00000 3.00000 0.00000
41.00000 3.00000 0.00000
42.00000 3.00000 0.00000
43.00000 3.00000 0.00000
44.00000 3.00000 0.00000
45.00000 3.00000 0.00000
46.00000 3.00000 0.00000
47.00000 3.00000 0.00000
48.00000 3.00000 0.00000
49.00000 3.00000 0.00000
50.00000 3.00000 0.00000
51.00000 3.00000 0.00000
52.00000 3.00000 0.00000
53.00000 3.00000 0.00000
54.00000 3.00000 0.00000
55.00000 3.00000 0.00000
56.00000 3.00000 0.00000
57.00000 3.00000 0.00000
58.00000 3.00000 0.00000
59.00000 3.00000 0.00000
60.00000 3.00000 0.00000
61.00000 3.00000 0.00000
62.00000 3.00000 0.00000
63.00000 3.00000 0.00000
64.00000 3.00000 0.00000
65.00000 3.00000 0.00000
66.00000 3.00000 0.00000
67.00000 3.00000 0.00000
68.00000 3.00000 0.00000
69.00000 3.00000 0.00000
70.00000 3.00000 0.00000
71.00000 3.00000 0.00000
72.00000 3.00000 0.00000
73.00000 3.00000 0.00000
74.00000 3.00000 0.00000
75.00000 3.00000 0.00000
76.00000 3.00000 0.00000
77.00000 3.00000 0.00000
78.00000 3.00000 0.00000
79.00000 3.00000 0.00000
80.00000 3.00000 0.00000
81.00000 3.00000 0.00000
82.00000 3.00000 0.00000
83.00000 3.00000 0.00000
84.00000 3.00000 0.00000
85.00000 3.00000 0.00000
86.00000 3.00000 0.00000
87.00000 3.00000 0.00000
88.00000 3.00000 0.00000
89.00000 3.00000 0.00000
90.00000 3.00000 0.00000
91.00000 3.00000 0.00000
92.00000 3.00000 0.00000
93.00000 3.00000 0.00000
94.00000 3.00000 0.00000
95.00000 3.00000 0.00000
96.00000 3.00000 0.00000
97.00000 3.00000 0.00000
98.00000 3.00000 NaN
99.00000 3.00000 NaN
100.00000 3.00000 NaN

0.00000 4.00000 NaN
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.00000
5.00000 4.00000 0.00000
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.00000
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.00000
25.00000 4.00000 0.00000
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.00000
35.00000 4.00000 0.00000
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
40.00000 4.00000 0.00000
41.00000 4.00000 0.00000
42.00000 4.00000 0.00000
43.00000 4.00000 0.00000
44.00000 4.00000 0.00000
45.00000 4.00000 0.00000
46.00000 4.00000 0.00000
47.00000 4.00000 0.00000
48.00000 4.00000 0.00000
49.00000 4.00000 0.00000
50.00000 4.00000 0.00000
51.00000 4.00000 0.00000
52.00000 4.00000 0.00000
53.00000 4.00000 0.00000
54.00000 4.00000 0.00000
55.00000 4.00000 0.00000
56.00000 4.00000 0.00000
57.00000 4.00000 0.00000
58.00000 4.00000 0.00000
59.00000 4.00000 0.00000
60.00000 4.00000 0.00000
61.00000 4.00000 0.00000
62.00000 4.00000 0.00000
63.00000 4.00000 0.00000
64.00000 4.00000 0.00000
65.00000 4.00000 0.00000
66.00000 4.00000 0.00000
67.00000 4.00000 0.00000
68.00000 4.00000 0.00000
69.00000 4.00000 0.00000
70.00000 4.00000 0.00000
71.00000 4.00000 0.00000
72.00000 4.00000 0.00000
73.00000 4.00000 0.00000
74.00000 4.00000 0.00000
75.00000 4.00000 0.00000
76.00000 4.00000 0.00000
77.00000 4.00000 0.00000
78.00000 4.00000 0.00000
79.00000 4.00000 0.00000
80.00000 4.00000 0.00000
81.00000 4.00000 0.00000
82.00000 4.00000 0.00000
83.00000 4.00000 0.00000
84.00000 4.00000 0.00000
85.00000 4.00000 0.00000
86.00000 4.00000 0.00000
87.00000 4.00000 0.00000
88.00000 4.00000 0.00000
89.00000 4.00000 0.00000
90.00000 4.00000 0.00000
91.00000 4.00000 0.00000
92.00000 4.00000 0.00000
93.00000 4.00000 0.00000
94.00000 4.00000 0.00000
95.00000 4.00000 0.00000
96.00000 4.00000 0.00000
97.00000 4.00000 NaN
98.00000 4.00000 NaN
99.00000 4.00000 NaN
100.00000 4.00000 NaN

0.00000 5.00000 NaN
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.00000
6.00000 5.00000 0.00000
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.00000
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.00000
26.00000 5.00000 0.00000
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.00000
36.00000 5.00000 0.00000
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
40.00000 5.00000 0.00000
41.00000 5.00000 0.00000
42.00000 5.00000 0.00000
43.00000 5.00000 0.00000
44.00000 5.00000 0.00000
45.00000 5.00000 0.00000
46.00000 5.00000 0.00000
47.00000 5.00000 0.00000
48.00000 5.00000 0.00000
49.00000 5.00000 0.00000
50.00000 5.00000 0.00000
51.00000 5.00000 0.00000
52.00000 5.00000 0.00000
53.00000 5.00000 0.00000
54.00000 5.00000 0.00000
55.00000 5.00000 0.00000
56.00000 5.00000 0.00000
57.00000 5.00000 0.00000
58.00000 5.00000 0.00000
59.00000 5.00000 0.00000
60.00000 5.00000 0.00000
61.00000 5.00000 0.00000
62.00000 5.00000 0.00000
63.00000 5.00000 0.00000
64.00000 5.00000 0.00000
65.00000 5.00000 0.00000
66.00000 5.00000 0.00000
67.00000 5.00000 0.00000
68.00000 5.00000 0.00000
69.00000 5.00000 0.00000
70.00000 5.00000 0.00000
71.00000 5.00000 0.00000
72.00000 5.00000 0.00000
73.00000 5.00000 0.00000
74.00000 5.00000 0.00000
75.00000 5.00000 0.00000
76.00000 5.00000 0.00000
77.00000 5.00000 0.00000
78.00000 5.00000 0.00000
79.00000 5.00000 0.00000
80.00000 5.00000 0.00000
81.00000 5.00000 0.00000
82.00000 5.00000 0.00000
83.00000 5.00000 0.00000
84.00000 5.00000 0.00000
85.00000 5.00000 0.00000
86.00000 5.00000 0.00000
87.00000 5.00000 0.00000
88.00000 5.00000 0.00000
89.00000 5.00000 0.00000
90.00000 5.00000 0.00000
91.00000 5.00000 0.00000
92.00000 5.00000 0.00000
93.00000 5.00000 0.00000
94.00000 5.00000 0.00000
95.00000 5.00000 0.00000
96.00000 5.00000 NaN
97.00000 5.00000 NaN
98.00000 5.00000 NaN
99.00000 5.00000 NaN
100.00000 5.00000 NaN

0.00000 6.00000 NaN
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.00000
7.00000 6.00000 0.00000
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.00000
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.00000
27.00000 6.00000 0.00000
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.00000
37.00000 6.00000 0.00000
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
40.00000 6.00000 0.00000
41.00000 6.00000 0.00000
42.00000 6.00000 0.00000
43.00000 6.00000 0.00000
44.00000 6.00000 0.00000
45.00000 6.00000 0.00000
46.00000 6.00000 0.00000
47.00000 6.00000 0.00000
48.00000 6.00000 0.00000
49.00000 6.00000 0.00000
50.00000 6.00000 0.00000
51.00000 6.00000 0.00000
52.00000 6.00000 0.00000
53.00000 6.00000 0.00000
54.00000 6.00000 0.00000
55.00000 6.00000 0.00000
56.00000 6.00000 0.00000
57.00000 6.00000 0.00000
58.00000 6.00000 0.00000
59.00000 6.00000 0.00000
60.00000 6.00000 0.00000
61.00000 6.00000 0.00000
62.00000 6.00000 0.00000
63.00000 6.00000 0.00000
64.00000 6.00000 0.00000
65.00000 6.00000 0.00000
66.00000 6.00000 0.00000
67.00000 6.00000 0.00000
68.00000 6.00000 0.00000
69.00000 6.00000 0.00000
70.00000 6.00000 0.00000
71.00000 6.00000 0.00000
72.00000 6.00000 0.00000
73.00000 6.00000 0.00000
74.00000 6.00000 0.00000
75.00000 6.00000 0.00000
76.00000 6.00000 0.00000
77.00000 6.00000 0.00000
78.00000 6.00000 0.00000
79.00000 6.00000 0.00000
80.00000 6.00000 0.00000
81.00000 6.00000 0.00000
82.00000 6.00000 0.00000
83.00000 6.00000 0.00000
84.00000 6.00000 0.00000
85.00000 6.00000 0.00000
86.00000 6.00000 0.00000
87.00000 6.00000 0.00000
88.00000 6.00000 0.00000
89.00000 6.00000 0.00000
90.00000 6.00000 0.00000
91.00000 6.00000 0.00000
92.00000 6.00000 0.00000
93.00000 6.00000 0.00000
94.00000 6.00000 0.00000
95.00000 6.00000 NaN
96.00000 6.00000 NaN
97.00000 6.00000 NaN
98.00000 6.00000 NaN
99.00000 6.00000 NaN
100.00000 6.00000 NaN

0.00000 7.00000 NaN
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.00000
8.00000 7.00000 0.00000
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.00000
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.00000
28.00000 7.00000 0.00000
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.00000
38.00000 7.00000 0.00000
39.00000 7.00000 0.00000
40.00000 7.00000 0.00000
41.00000 7.00000 0.00000
42.00000 7.00000 0.00000
43.00000 7.00000 0.00000
44.00000 7.00000 0.00000
45.00000 7.00000 0.00000
46.00000 7.00000 0.00000
47.00000 7.00000 0.00000
48.00000 7.00000 0.00000
49.00000 7.00000 0.00000
50.00000 7.00000 0.00000
51.00000 7.00000 0.00000
52.00000 7.00000 0.00000
53.00000 7.00000 0.00000
54.00000 7.00000 0.00000
55.00000 7.00000 0.00000
56.00000 7.00000 0.00000
57.00000 7.00000 0.00000
58.00000 7.00000 0.00000
59.00000 7.00000 0.00000
60.00000 7.00000 0.00000
61.00000 7.00000 0.00000
62.00000 7.00000 0.00000
63.00000 7.00000 0.00000
64.00000 7.00000 0.00000
65.00000 7.00000 0.00000
66.00000 7.00000 0.00000
67.00000 7.00000 0.00000
68.00000 7.00000 0.00000
69.00000 7.00000 0.00000
70.00000 7.00000 0.00000
71.00000 7.00000 0.00000
72.00000 7.00000 0.00000
73.00000 7.00000 0.00000
74.00000 7.00000 0.00000
75.00000 7.00000 0.00000
76.00000 7.00000 0.00000
77.00000 7.00000 0.00000
78.00000 7.00000 0.00000
79.00000 7.00000 0.00000
80.00000 7.00000 0.00000
81.00000 7.00000 0.00000
82.00000 7.00000 0.00000
83.00000 7.00000 0.00000
84.00000 7.00000 0.00000
85.00000 7.00000 0.00000
86.00000 7.00000 0.00000
87.00000 7.00000 0.00000
88.00000 7.00000 0.00000
89.00000 7.00000 0.00000
90.00000 7.00000 0.00000
91.00000 7.00000 0.00000
92.00000 7.00000 0.00000
93.00000 7.00000 0.00000
94.00000 7.00000 NaN
95.00000 7.00000 NaN
96.00000 7.00000 NaN
97.00000 7.00000 NaN
98.00000 7.00000 NaN
99.00000 7.00000 NaN
100.00000 7.00000 NaN

0.00000 8.00000 NaN
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.00000
9.00000 8.00000 0.00000
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.00000
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.00000
29.00000 8.00000 0.00000
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.00000
39.00000 8.00000 0.00000
40.00000 8.00000 0.00000
41.00000 8.00000 0.00000
42.00000 8.00000 0.00000
43.00000 8.00000 0.00000
44.00000 8.00000 0.00000
45.00000 8.00000 0.00000
46.00000 8.00000 0.00000
47.00000 8.00000 0.00000
48.00000 8.00000 0.00000
49.00000 8.00000 0.00000
50.00000 8.00000 0.00000
51.00000 8.00000 0.00000
52.00000 8.00000 0.00000
53.00000 8.00000 0.00000
54.00000 8.00000 0.00000
55.00000 8.00000 0.00000
56.00000 8.00000 0.00000
57.00000 8.00000 0.00000
58.00000 8.00000 0.00000
59.00000 8.00000 0.00000
60.00000 8.00000 0.00000
61.00000 8.00000 0.00000
62.00000 8.00000 0.00000
63.00000 8.00000 0.00000
64.00000 8.00000 0.00000
65.00000 8.00000 0.00000
66.00000 8.00000 0.00000
67.00000 8.00000 0.00000
68.00000 8.00000 0.00000
69.00000 8.00000 0.00000
70.00000 8.00000 0.00000
71.00000 8.00000 0.00000
72.00000 8.00000 0.00000
73.00000 8.00000 0.00000
74.00000 8.00000 0.00000
75.00000 8.00000 0.00000
76.00000 8.00000 0.00000
77.00000 8.00000 0.00000
78.00000 8.00000 0.00000
79.00000 8.00000 0.00000
80.00000 8.00000 0.00000
81.00000 8.00000 0.00000
82.00000 8.00000 0.00000
83.00000 8.00000 0.00000
84.00000 8.00000 0.00000
85.00000 8.00000 0.00000
86.00000 8.00000 0.00000
87.00000 8.00000 0.00000
88.00000 8.00000 0.00000
89.00000 8.00000 0.00000
90.00000 8.00000 0.00000
91.00000 8.00000 0.00000
92.00000 8.00000 0.00000
93.00000 8.00000 NaN
94.00000 8.00000 NaN
95.00000 8.00000 NaN
96.00000 8.00000 NaN
97.00000 8.00000 NaN
98.00000 8.00000 NaN
99.00000 8.00000 NaN
100.00000 8.00000 NaN

0.00000 9.00000 NaN
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.00000
10.00000 9.00000 0.00000
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.00000
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00000
30.00000 9.00000 0.00000
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.00000
40.00000 9.00000 0.00000
41.00000 9.00000 0.00000
42.00000 9.00000 0.00000
43.00000 9.00000 0.00000
44.00000 9.00000 0.00000
45.00000 9.00000 0.00000
46.00000 9.00000 0.00000
47.00000 9.00000 0.00000
48.00000 9.00000 0.00000
49.00000 9.00000 0.00000
50.00000 9.00000 0.00000
51.00000 9.00000 0.00000
52.00000 9.00000 0.00000
53.00000 9.00000 0.00000
54.00000 9.00000 0.00000
55.00000 9.00000 0.00000
56.00000 9.00000 0.00000
57.00000 9.00000 0.00000
58.00000 9.00000 0.00000
59.00000 9.00000 0.00000
60.00000 9.00000 0.00000
61.00000 9.00000 0.00000
62.00000 9.00000 0.00000
63.00000 9.00000 0.00000
64.00000 9.00000 0.00000
65.00000 9.00000 0.00000
66.00000 9.00000 0.00000
67.00000 9.00000 0.00000
68.00000 9.00000 0.00000
69.00000 9.00000 0.00000
70.00000 9.00000 0.00000
71.00000 9.00000 0.00000
72.00000 9.00000 0.00000
73.00000 9.00000 0.00000
74.00000 9.00000 0.00000
75.00000 9.00000 0.00000
76.00000 9.00000 0.00000
77.00000 9.00000 0.00000
78.00000 9.00000 0.00000
79.00000 9.00000 0.00000
80.00000 9.00000 0.00000
81.00000 9.00000 0.00000
82.00000 9.00000 0.00000
83.00000 9.00000 0.00000
84.00000 9.00000 0.00000
85.00000 9.00000 0.00000
86.00000 9.00000 0.00000
87.00000 9.00000 0.00000
88.00000 9.00000 0.00000
89.00000 9.00000 0.00000
90.00000 9.00000 0.00000
91.00000 9.00000 0.00000
92.00000 9.00000 NaN
93.00000 9.00000 NaN
94.00000 9.00000 NaN
95.00000 9.00000 NaN
96.00000 9.00000 NaN
97.00000 9.00000 NaN
98.00000 9.00000 NaN
99.00000 9.00000 NaN
100.00000 9.00000 NaN

0.00000 10.00000 NaN
1.00000 10.00000 0.00000
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.00000
11.00000 10.00000 0.00000
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.00000
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00000
31.00000 10.00000 0.00000
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
40.00000 10.00000 0.00000
41.00000 10.00000 0.00000
42.00000 10.00000 0.00000
43.00000 10.00000 0.00000
44.00000 10.00000 0.00000
45.00000 10.00000 0.00000
46.00000 10.00000 0.00000
47.00000 10.00000 0.00000
48.00000 10.00000 0.00000
49.00000 10.00000 0.00000
50.00000 10.00000 0.00000
51.00000 10.00000 0.00000
52.00000 10.00000 0.00000
53.00000 10.00000 0.00000
54.00000 10.00000 0.00000
55.00000 10.00000 0.00000
56.00000 10.00000 0.00000
57.00000 10.00000 0.00000
58.00000 10.00000 0.00000
59.00000 10.00000 0.00000
60.00000 10.00000 0.00000
61.00000 10.00000 0.00000
62.00000 10.00000 0.00000
63.00000 10.00000 0.00000
64.00000 10.00000 0.00000
65.00000 10.00000 0.00000
66.00000 10.00000 0.00000
67.00000 10.00000 0.00000
68.00000 10.00000 0.00000
69.00000 10.00000 0.00000
70.00000 10.00000 0.00000
71.00000 10.00000 0.00000
72.00000 10.00000 0.00000
73.00000 10.00000 0.00000
74.00000 10.00000 0.00000
75.00000 10.00000 0.00000
76.00000 10.00000 0.00000
77.00000 10.00000 0.00000
78.00000 10.00000 0.00000
79.00000 10.00000 0.00000
80.00000 10.00000 0.00000
81.00000 10.00000 0.00000
82.00000 10.00000 0.00000
83.00000 10.00000 0.00000
84.00000 10.00000 0.00000
85.00000 10.00000 0.00000
86.00000 10.00000 0.00000
87.00000 10.00000 0.00000
88.00000 10.00000 0.00000
89.00000 10.00000 0.00000
90.00000 10.00000 0.00000
91.00000 10.00000 NaN
92.00000 10.00000 NaN
93.00000 10.00000 NaN
94.00000 10.00000 NaN
95.00000 10.00000 NaN
96.00000 10.00000 NaN
97.00000 10.00000 NaN
98.00000 10.00000 NaN
99.00000 10.00000 NaN
100.00000 10.00000 NaN

0.00000 11.00000 NaN
1.00000 11.00000 0.00000
2.00000 11.00000 0.00000
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.00000
12.00000 11.00000 0.00000
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.00000
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00000
32.00000 11.00000 0.00000
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
40.00000 11.00000 0.00000
41.00000 11.00000 0.00000
42.00000 11.00000 0.00000
43.00000 11.00000 0.00000
44.00000 11.00000 0.00000
45.00000 11.00000 0.00000
46.00000 11.00000 0.00000
47.00000 11.00000 0.00000
48.00000 11.00000 0.00000
49.00000 11.00000 0.00000
50.00000 11.00000 0.00000
51.00000 11.00000 0.00000
52.00000 11.00000 0.00000
53.00000 11.00000 0.00000
54.00000 11.00000 0.00000
55.00000 11.00000 0.00000
56.00000 11.00000 0.00000
57.00000 11.00000 0.00000
58.00000 11.00000 0.00000
59.00000 11.00000 0.00000
60.00000 11.00000 0.00000
61.00000 11.00000 0.00000
62.00000 11.00000 0.00000
63.00000 11.00000 0.00000
64.00000 11.00000 0.00000
65.00000 11.00000 0.00000
66.00000 11.00000 0.00000
67.00000 11.00000 0.00000
68.00000 11.00000 0.00000
69.00000 11.00000 0.00000
70.00000 11.00000 0.00000
71.00000 11.00000 0.00000
72.00000 11.00000 0.00000
73.00000 11.00000 0.00000
74.00000 11.00000 0.00000
75.00000 11.00000 0.00000
76.00000 11.00000 0.00000
77.00000 11.00000 0.00000
78.00000 11.00000 0.00000
79.00000 11.00000 0.00000
80.00000 11.00000 0.00000
81.00000 11.00000 0.00000
82.00000 11.00000 0.00000
83.00000 11.00000 0.00000
84.00000 11.00000 0.00000
85.00000 11.00000 0.00000
86.00000 11.00000 0.00000
87.00000 11.00000 0.00000
88.00000 11.00000 0.00000
89.00000 11.00000 0.00000
90.00000 11.00000 NaN
91.00000 11.00000 NaN
92.00000 11.00000 NaN
93.00000 11.00000 NaN
94.00000 11.00000 NaN
95.00000 11.00000 NaN
96.00000 11.00000 NaN
97.00000 11.00000 NaN
98.00000 11.00000 NaN
99.00000 11.00000 NaN
100.00000 11.00000 NaN

0.00000 12.00000 NaN
1.00000 12.00000 0.00000
2.00000 12.00000 0.00000
3.00000 12.00000 0.00000
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.00000
13.00000 12.00000 0.00000
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.00000
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.00000
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
40.00000 12.00000 0.00000
41.00000 12.00000 0.00000
42.00000 12.00000 0.00000
43.00000 12.00000 0.00000
44.00000 12.00000 0.00000
45.00000 12.00000 0.00000
46.00000 12.00000 0.00000
47.00000 12.00000 0.00000
48.00000 12.00000 0.00000
49.00000 12.00000 0.00000
50.00000 12.00000 0.00000
51.00000 12.00000 0.00000
52.00000 12.00000 0.00000
53.00000 12.00000 0.00000
54.00000 12.00000 0.00000
55.00000 12.00000 0.00000
56.00000 12.00000 0.00000
57.00000 12.00000 0.00000
58.00000 12.00000 0.00000
59.00000 12.00000 0.00000
60.00000 12.00000 0.00000
61.00000 12.00000 0.00000
62.00000 12.00000 0.00000
63.00000 12.00000 0.00000
64.00000 12.00000 0.00000
65.00000 12.00000 0.00000
66.00000 12.00000 0.00000
67.00000 12.00000 0.00000
68.00000 12.00000 0.00000
69.00000 12.00000 0.00000
70.00000 12.00000 0.00000
71.00000 12.00000 0.00000
72.00000 12.00000 0.00000
73.00000 12.00000 0.00000
74.00000 12.00000 0.00000
75.00000 12.00000 0.00000
76.00000 12.00000 0.00000
77.00000 12.00000 0.00000
78.00000 12.00000 0.00000
79.00000 12.00000 0.00000
80.00000 12.00000 0.00000
81.00000 12.00000 0.00000
82.00000 12.00000 0.00000
83.00000 12.00000 0.00000
84.00000 12.00000 0.00000
85.00000 12.00000 0.00000
86.00000 12.00000 0.00000
87.00000 12.00000 0.00000
88.00000 12.00000 0.00000
89.00000 12.00000 NaN
90.00000 12.00000 NaN
91.00000 12.00000 NaN
92.00000 12.00000 NaN
93.00000 12.00000 NaN
94.00000 12.00000 NaN
95.00000 12.00000 NaN
96.00000 12.00000 NaN
97.00000 12.00000 NaN
98.00000 12.00000 NaN
99.00000 12.00000 NaN
100.00000 12.00000 NaN

0.00000 13.00000 NaN
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.00000
4.00000 13.00000 0.00000
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00000
14.00000 13.00000 0.00000
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.00000
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.00000
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
40.00000 13.00000 0.00000
41.00000 13.00000 0.00000
42.00000 13.00000 0.00000
43.00000 13.00000 0.00000
44.00000 13.00000 0.00000
45.00000 13.00000 0.00000
46.00000 13.00000 0.00000
47.00000 13.00000 0.00000
48.00000 13.00000 0.00000
49.00000 13.00000 0.00000
50.00000 13.00000 0.00000
51.00000 13.00000 0.00000
52.00000 13.00000 0.00000
53.00000 13.00000 0.00000
54.00000 13.00000 0.00000
55.00000 13.00000 0.00000
56.00000 13.00000 0.00000
57.00000 13.00000 0.00000
58.00000 13.00000 0.00000
59.00000 13.00000 0.00000
60.00000 13.00000 0.00000
61.00000 13.00000 0.00000
62.00000 13.00000 0.00000
63.00000 13.00000 0.00000
64.00000 13.00000 0.00000
65.00000 13.00000 0.00000
66.00000 13.00000 0.00000
67.00000 13.00000 0.00000
68.00000 13.00000 0.00000
69.00000 13.00000 0.00000
70.00000 13.00000 0.00000
71.00000 13.00000 0.00000
72.00000 13.00000 0.00000
73.00000 13.00000 0.00000
74.00000 13.00000 0.00000
75.00000 13.00000 0.00000
76.00000 13.00000 0.00000
77.00000 13.00000 0.00000
78.00000 13.00000 0.00000
79.00000 13.00000 0.00000
80.00000 13.00000 0.00000
81.00000 13.00000 0.00000
82.00000 13.00000 0.00000
83.00000 13.00000 0.00000
84.00000 13.00000 0.00000
85.00000 13.00000 0.00000
86.00000 13.00000 0.00000
87.00000 13.00000 0.00000
88.00000 13.00000 NaN
89.00000 13.00000 NaN
90.00000 13.00000 NaN
91.00000 13.00000 NaN
92.00000 13.00000 NaN
93.00000 13.00000 NaN
94.00000 13.00000 NaN
95.00000 13.00000 NaN
96.00000 13.00000 NaN
97.00000 13.00000 NaN
98.00000 13.00000 NaN
99.00000 13.00000 NaN
100.00000 13.00000 NaN

0.00000 14.00000 NaN
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.00000
5.00000 14.00000 0.00000
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00000
15.00000 14.00000 0.00000
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.00000
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.00000
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
40.00000 14.00000 0.00000
41.00000 14.00000 0.00000
42.00000 14.00000 0.00000
43.00000 14.00000 0.00000
44.00000 14.00000 0.00000
45.00000 14.00000 0.00000
46.00000 14.00000 0.00000
47.00000 14.00000 0.00000
48.00000 14.00000 0.00000
49.00000 14.00000 0.00000
50.00000 14.00000 0.00000
51.00000 14.00000 0.00000
52.00000 14.00000 0.00000
53.00000 14.00000 0.00000
54.00000 14.00000 0.00000
55.00000 14.00000 0.00000
56.00000 14.00000 0.00000
57.00000 14.00000 0.00000
58.00000 14.00000 0.00000
59.00000 14.00000 0.00000
60.00000 14.00000 0.00000
61.00000 14.00000 0.00000
62.00000 14.00000 0.00000
63.00000 14.00000 0.00000
64.00000 14.00000 0.00000
65.00000 14.00000 0.00000
66.00000 14.00000 0.00000
67.00000 14.00000 0.00000
68.00000 14.00000 0.00000
69.00000 14.00000 0.00000
70.00000 14.00000 0.00000
71.00000 14.00000 0.00000
72.00000 14.00000 0.00000
73.00000 14.00000 0.00000
74.00000 14.00000 0.00000
75.00000 14.00000 0.00000
76.00000 14.00000 0.00000
77.00000 14.00000 0.00000
78.00000 14.00000 0.00000
79.00000 14.00000 0.00000
80.00000 14.00000 0.00000
81.00000 14.00000 0.00000
82.00000 14.00000 0.00000
83.00000 14.00000 0.00000
84.00000 14.00000 0.00000
85.00000 14.00000 0.00000
86.00000 14.00000 0.00000
87.00000 14.00000 NaN
88.00000 14.00000 NaN
89.00000 14.00000 NaN
90.00000 14.00000 NaN
91.00000 14.00000 NaN
92.00000 14.00000 NaN
93.00000 14.00000 NaN
94.00000 14.00000 NaN
95.00000 14.00000 NaN
96.00000 14.00000 NaN
97.00000 14.00000 NaN
98.00000 14.00000 NaN
99.00000 14.00000 NaN
100.00000 14.00000 NaN

0.00000 15.00000 NaN
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.00000
6.00000 15.00000 0.00000
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00000
16.00000 15.00000 0.00000
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.00000
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.00000
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
40.00000 15.00000 0.00000
41.00000 15.00000 0.00000
42.00000 15.00000 0.00000
43.00000 15.00000 0.00000
44.00000 15.00000 0.00000
45.00000 15.00000 0.00000
46.00000 15.00000 0.00000
47.00000 15.00000 0.00000
48.00000 15.00000 0.00000
49.00000 15.00000 0.00000
50.00000 15.00000 0.00000
51.00000 15.00000 0.00000
52.00000 15.00000 0.00000
53.00000 15.00000 0.00000
54.00000 15.00000 0.00000
55.00000 15.00000 0.00000
56.00000 15.00000 0.00000
57.00000 15.00000 0.00000
58.00000 15.00000 0.00000
59.00000 15.00000 0.00000
60.00000 15.00000 0.00000
61.00000 15.00000 0.00000
62.00000 15.00000 0.00000
63.00000 15.00000 0.00000
64.00000 15.00000 0.00000
65.00000 15.00000 0.00000
66.00000 15.00000 0.00000
67.00000 15.00000 0.00000
68.00000 15.00000 0.00000
69.00000 15.00000 0.00000
70.00000 15.00000 0.00000
71.00000 15.00000 0.00000
72.00000 15.00000 0.00000
73.00000 15.00000 0.00000
74.00000 15.00000 0.00000
75.00000 15.00000 0.00000
76.00000 15.00000 0.00000
77.00000 15.00000 0.00000
78.00000 15.00000 0.00000
79.00000 15.00000 0.00000
80.00000 15.00000 0.00000
81.00000 15.00000 0.00000
82.00000 15.00000 0.00000
83.00000 15.00000 0.00000
84.00000 15.00000 0.00000
85.00000 15.00000 0.00000
86.00000 15.00000 NaN
87.00000 15.00000 NaN
88.00000 15.00000 NaN
89.00000 15.00000 NaN
90.00000 15.00000 NaN
91.00000 15.00000 NaN
92.00000 15.00000 NaN
93.00000 15.00000 NaN
94.00000 15.00000 NaN
95.00000 15.00000 NaN
96.00000 15.00000 NaN
97.00000 15.00000 NaN
98.00000 15.00000 NaN
99.00000 15.00000 NaN
100.00000 15.00000 NaN

0.00000 16.00000 NaN
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.00000
7.00000 16.00000 0.00000
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00000
17.00000 16.00000 0.00000
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.00000
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.00000
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
40.00000 16.00000 0.00000
41.00000 16.00000 0.00000
42.00000 16.00000 0.00000
43.00000 16.00000 0.00000
44.00000 16.00000 0.00000
45.00000 16.00000 0.00000
46.00000 16.00000 0.00000
47.00000 16.00000 0.00000
48.00000 16.00000 0.00000
49.00000 16.00000 0.00000
50.00000 16.00000 0.00000
51.00000 16.00000 0.00000
52.00000 16.00000 0.00000
53.00000 16.00000 0.00000
54.00000 16.00000 0.00000
55.00000 16.00000 0.00000
56.00000 16.00000 0.00000
57.00000 16.00000 0.00000
58.00000 16.00000 0.00000
59.00000 16.00000 0.00000
60.00000 16.00000 0.00000
61.00000 16.00000 0.00000
62.00000 16.00000 0.00000
63.00000 16.00000 0.00000
64.00000 16.00000 0.00000
65.00000 16.00000 0.00000
66.00000 16.00000 0.00000
67.00000 16.00000 0.00000
68.00000 16.00000 0.00000
69.00000 16.00000 0.00000
70.00000 16.00000 0.00000
71.00000 16.00000 0.00000
72.00000 16.00000 0.00000
73.00000 16.00000 0.00000
74.00000 16.00000 0.00000
75.00000 16.00000 0.00000
76.00000 16.00000 0.00000
77.00000 16.00000 0.00000
78.00000 16.00000 0.00000
79.00000 16.00000 0.00000
80.00000 16.00000 0.00000
81.00000 16.00000 0.00000
82.00000 16.00000 0.00000
83.00000 16.00000 0.00000
84.00000 16.00000 0.00000
85.00000 16.00000 NaN
86.00000 16.00000 NaN
87.00000 16.00000 NaN
88.00000 16.00000 NaN
89.00000 16.00000 NaN
90.00000 16.00000 NaN
91.00000 16.00000 NaN
92.00000 16.00000 NaN
93.00000 16.00000 NaN
94.00000 16.00000 NaN
95.00000 16.00000 NaN
96.00000 16.00000 NaN
97.00000 16.00000 NaN
98.00000 16.00000 NaN
99.00000 16.00000 NaN
100.00000 16.00000 NaN

0.00000 17.00000 NaN
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.00000
8.00000 17.00000 0.00000
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00000
18.00000 17.00000 0.00000
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.00000
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.00000
39.00000 17.00000 0.00000
40.00000 17.00000 0.00000
41.00000 17.00000 0.00000
42.00000 17.00000 0.00000
43.00000 17.00000 0.00000
44.00000 17.00000 0.00000
45.00000 17.00000 0.00000
46.00000 17.00000 0.00000
47.00000 17.00000 0.00000
48.00000 17.00000 0.00000
49.00000 17.00000 0.00000
50.00000 17.00000 0.00000
51.00000 17.00000 0.00000
52.00000 17.00000 0.00000
53.00000 17.00000 0.00000
54.00000 17.00000 0.00000
55.00000 17.00000 0.00000
56.00000 17.00000 0.00000
57.00000 17.00000 0.00000
58.00000 17.00000 0.00000
59.00000 17.00000 0.00000
60.00000 17.00000 0.00000
61.00000 17.00000 0.00000
62.00000 17.00000 0.00000
63.00000 17.00000 0.00000
64.00000 17.00000 0.00000
65.00000 17.00000 0.00000
66.00000 17.00000 0.00000
67.00000 17.00000 0.00000
68.00000 17.00000 0.00000
69.00000 17.00000 0.00000
70.00000 17.00000 0.00000
71.00000 17.00000 0.00000
72.00000 17.00000 0.00000
73.00000 17.00000 0.00000
74.00000 17.00000 0.00000
75.00000 17.00000 0.00000
76.00000 17.00000 0.00000
77.00000 17.00000 0.00000
78.00000 17.00000 0.00000
79.00000 17.00000 0.00000
80.00000 17.00000 0.00000
81.00000 17.00000 0.00000
82.00000 17.00000 0.00000
83.00000 17.00000 0.00000
84.00000 17.00000 NaN
85.00000 17.00000 NaN
86.00000 17.00000 NaN
87.00000 17.00000 NaN
88.00000 17.00000 NaN
89.00000 17.00000 NaN
90.00000 17.00000 NaN
91.00000 17.00000 NaN
92.00000 17.00000 NaN
93.00000 17.00000 NaN
94.00000 17.00000 NaN
95.00000 17.00000 NaN
96.00000 17.00000 NaN
97.00000 17.00000 NaN
98.00000 17.00000 NaN
99.00000 17.00000 NaN
100.00000 17.00000 NaN

0.00000 18.00000 NaN
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.00000
9.00000 18.00000 0.00000
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00000
19.00000 18.00000 0.00000
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.00000
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.00000
40.00000 18.00000 0.00000
41.00000 18.00000 0.00000
42.00000 18.00000 0.00000
43.00000 18.00000 0.00000
44.00000 18.00000 0.00000
45.00000 18.00000 0.00000
46.00000 18.00000 0.00000
47.00000 18.00000 0.00000
48.00000 18.00000 0.00000
49.00000 18.00000 0.00000
50.00000 18.00000 0.00000
51.00000 18.00000 0.00000
52.00000 18.00000 0.00000
53.00000 18.00000 0.00000
54.00000 18.00000 0.00000
55.00000 18.00000 0.00000
56.00000 18.00000 0.00000
57.00000 18.00000 0.00000
58.00000 18.00000 0.00000
59.00000 18.00000 0.00000
60.00000 18.00000 0.00000
61.00000 18.00000 0.00000
62.00000 18.00000 0.00000
63.00000 18.00000 0.00000
64.00000 18.00000 0.00000
65.00000 18.00000 0.00000
66.00000 18.00000 0.00000
67.00000 18.00000 0.00000
68.00000 18.00000 0.00000
69.00000 18.00000 0.00000
70.00000 18.00000 0.00000
71.00000 18.00000 0.00000
72.00000 18.00000 0.00000
73.00000 18.00000 0.00000
74.00000 18.00000 0.00000
75.00000 18.00000 0.00000
76.00000 18.00000 0.00000
77.00000 18.00000 0.00000
78.00000 18.00000 0.00000
79.00000 18.00000 0.00000
80.00000 18.00000 0.00000
81.00000 18.00000 0.00000
82.00000 18.00000 0.00000
83.00000 18.00000 NaN
84.00000 18.00000 NaN
85.00000 18.00000 NaN
86.00000 18.00000 NaN
87.00000 18.00000 NaN
88.00000 18.00000 NaN
89.00000 18.00000 NaN
90.00000 18.00000 NaN
91.00000 18.00000 NaN
92.00000 18.00000 NaN
93.00000 18.00000 NaN
94.00000 18.00000 NaN
95.00000 18.00000 NaN
96.00000 18.00000 NaN
97.00000 18.00000 NaN
98.00000 18.00000 NaN
99.00000 18.00000 NaN
100.00000 18.00000 NaN

0.00000 19.00000 NaN
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.00000
10.00000 19.00000 0.00000
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00000
20.00000 19.00000 0.00000
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.00000
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
40.00000 19.00000 0.00000
41.00000 19.00000 0.00000
42.00000 19.00000 0.00000
43.00000 19.00000 0.00000
44.00000 19.00000 0.00000
45.00000 19.00000 0.00000
46.00000 19.00000 0.00000
47.00000 19.00000 0.00000
48.00000 19.00000 0.00000
49.00000 19.00000 0.00000
50.00000 19.00000 0.00000
51.00000 19.00000 0.00000
52.00000 19.00000 0.00000
53.00000 19.00000 0.00000
54.00000 19.00000 0.00000
55.00000 19.00000 0.00000
56.00000 19.00000 0.00000
57.00000 19.00000 0.00000
58.00000 19.00000 0.00000
59.00000 19.00000 0.00000
60.00000 19.00000 0.00000
61.00000 19.00000 0.00000
62.00000 19.00000 0.00000
63.00000 19.00000 0.00000
64.00000 19.00000 0.00000
65.00000 19.00000 0.00000
66.00000 19.00000 0.00000
67.00000 19.00000 0.00000
68.00000 19.00000 0.00000
69.00000 19.00000 0.00000
70.00000 19.00000 0.00000
71.00000 19.00000 0.00000
72.00000 19.00000 0.00000
73.00000 19.00000 0.00000
74.00000 19.00000 0.00000
75.00000 19.00000 0.00000
76.00000 19.00000 0.00000
77.00000 19.00000 0.00000
78.00000 19.00000 0.00000
79.00000 19.00000 0.00000
80.00000 19.00000 0.00000
81.00000 19.00000 0.00000
82.00000 19.00000 NaN
83.00000 19.00000 NaN
84.00000 19.00000 NaN
85.00000 19.00000 NaN
86.00000 19.00000 NaN
87.00000 19.00000 NaN
88.00000 19.00000 NaN
89.00000 19.00000 NaN
90.00000 19.00000 NaN
91.00000 19.00000 NaN
92.00000 19.00000 NaN
93.00000 19.00000 NaN
94.00000 19.00000 NaN
95.00000 19.00000 NaN
96.00000 19.00000 NaN
97.00000 19.00000 NaN
98.00000 19.00000 NaN
99.00000 19.00000 NaN
100.00000 19.00000 NaN

0.00000 20.00000 NaN
1.00000 20.00000 0.00000
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.00000
11.00000 20.00000 0.00000
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00000
21.00000 20.00000 0.00000
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
40.00000 20.00000 0.00000
41.00000 20.00000 0.00000
42.00000 20.00000 0.00000
43.00000 20.00000 0.00000
44.00000 20.00000 0.00000
45.00000 20.00000 0.00000
46.00000 20.00000 0.00000
47.00000 20.00000 0.00000
48.00000 20.00000 0.00000
49.00000 20.00000 0.00000
50.00000 20.00000 0.00000
51.00000 20.00000 0.00000
52.00000 20.00000 0.00000
53.00000 20.00000 0.00000
54.00000 20.00000 0.00000
55.00000 20.00000 0.00000
56.00000 20.00000 0.00000
57.00000 20.00000 0.00000
58.00000 20.00000 0.00000
59.00000 20.00000 0.00000
60.00000 20.00000 0.00000
61.00000 20.00000 0.00000
62.00000 20.00000 0.00000
63.00000 20.00000 0.00000
64.00000 20.00000 0.00000
65.00000 20.00000 0.00000
66.00000 20.00000 0.00000
67.00000 20.00000 0.00000
68.00000 20.00000 0.00000
69.00000 20.00000 0.00000
70.00000 20.00000 0.00000
71.00000 20.00000 0.00000
72.00000 20.00000 0.00000
73.00000 20.00000 0.00000
74.00000 20.00000 0.00000
75.00000 20.00000 0.00000
76.00000 20.00000 0.00000
77.00000 20.00000 0.00000
78.00000 20.00000 0.00000
79.00000 20.00000 0.00000
80.00000 20.00000 0.00000
81.00000 20.00000 NaN
82.00000 20.00000 NaN
83.00000 20.00000 NaN
84.00000 20.00000 NaN
85.00000 20.00000 NaN
86.00000 20.00000 NaN
87.00000 20.00000 NaN
88.00000 20.00000 NaN
89.00000 20.00000 NaN
90.00000 20.00000 NaN
91.00000 20.00000 NaN
92.00000 20.00000 NaN
93.00000 20.00000 NaN
94.00000 20.00000 NaN
95.00000 20.00000 NaN
96.00000 20.00000 NaN
97.00000 20.00000 NaN
98.00000 20.00000 NaN
99.00000 20.00000 NaN
100.00000 20.00000 NaN

0.00000 21.00000 NaN
1.00000 21.00000 0.00000
2.00000 21.00000 0.00000
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.00000
12.00000 21.00000 0.00000
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00000
22.00000 21.00000 0.00000
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
40.00000 21.00000 0.00000
41.00000 21.00000 0.00000
42.00000 21.00000 0.00000
43.00000 21.00000 0.00000
44.00000 21.00000 0.00000
45.00000 21.00000 0.00000
46.00000 21.00000 0.00000
47.00000 21.00000 0.00000
48.00000 21.00000 0.00000
49.00000 21.00000 0.00000
50.00000 21.00000 0.00000
51.00000 21.00000 0.00000
52.00000 21.00000 0.00000
53.00000 21.00000 0.00000
54.00000 21.00000 0.00000
55.00000 21.00000 0.00000
56.00000 21.00000 0.00000
57.00000 21.00000 0.00000
58.00000 21.00000 0.00000
59.00000 21.00000 0.00000
60.00000 21.00000 0.00000
61.00000 21.00000 0.00000
62.00000 21.00000 0.00000
63.00000 21.00000 0.00000
64.00000 21.00000 0.00000
65.00000 21.00000 0.00000
66.00000 21.00000 0.00000
67.00000 21.00000 0.00000
68.00000 21.00000 0.00000
69.00000 21.00000 0.00000
70.00000 21.00000 0.00000
71.00000 21.00000 0.00000
72.00000 21.00000 0.00000
73.00000 21.00000 0.00000
74.00000 21.00000 0.00000
75.00000 21.00000 0.00000
76.00000 21.00000 0.00000
77.00000 21.00000 0.00000
78.00000 21.00000 0.00000
79.00000 21.00000 0.00000
80.00000 21.00000 NaN
81.00000 21.00000 NaN
82.00000 21.00000 NaN
83.00000 21.00000 NaN
84.00000 21.00000 NaN
85.00000 21.00000 NaN
86.00000 21.00000 NaN
87.00000 21.00000 NaN
88.00000 21.00000 NaN
89.00000 21.00000 NaN
90.00000 21.00000 NaN
91.00000 21.00000 NaN
92.00000 21.00000 NaN
93.00000 21.00000 NaN
94.00000 21.00000 NaN
95.00000 21.00000 NaN
96.00000 21.00000 NaN
97.00000 21.00000 NaN
98.00000 21.00000 NaN
99.00000 21.00000 NaN
100.00000 21.00000 NaN

0.00000 22.00000 NaN
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.00000
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.00000
13.00000 22.00000 0.00000
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00000
23.00000 22.00000 0.00000
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
40.00000 22.00000 0.00000
41.00000 22.00000 0.00000
42.00000 22.00000 0.00000
43.00000 22.00000 0.00000
44.00000 22.00000 0.00000
45.00000 22.00000 0.00000
46.00000 22.00000 0.00000
47.00000 22.00000 0.00000
48.00000 22.00000 0.00000
49.00000 22.00000 0.00000
50.00000 22.00000 0.00000
51.00000 22.00000 0.00000
52.00000 22.00000 0.00000
53.00000 22.00000 0.00000
54.00000 22.00000 0.00000
55.00000 22.00000 0.00000
56.00000 22.00000 0.00000
57.00000 22.00000 0.00000
58.00000 22.00000 0.00000
59.00000 22.00000 0.00000
60.00000 22.00000 0.00000
61.00000 22.00000 0.00000
62.00000 22.00000 0.00000
63.00000 22.00000 0.00000
64.00000 22.00000 0.00000
65.00000 22.00000 0.00000
66.00000 22.00000 0.00000
67.00000 22.00000 0.00000
68.00000 22.00000 0.00000
69.00000 22.00000 0.00000
70.00000 22.00000 0.00000
71.00000 22.00000 0.00000
72.00000 22.00000 0.00000
73.00000 22.00000 0.00000
74.00000 22.00000 0.00000
75.00000 22.00000 0.00000
76.00000 22.00000 0.00000
77.00000 22.00000 0.00000
78.00000 22.00000 0.00000
79.00000 22.00000 NaN
80.00000 22.00000 NaN
81.00000 22.00000 NaN
82.00000 22.00000 NaN
83.00000 22.00000 NaN
84.00000 22.00000 NaN
85.00000 22.00000 NaN
86.00000 22.00000 NaN
87.00000 22.00000 NaN
88.00000 22.00000 NaN
89.00000 22.00000 NaN
90.00000 22.00000 NaN
91.00000 22.00000 NaN
92.00000 22.00000 NaN
93.00000 22.00000 NaN
94.00000 22.00000 NaN
95.00000 22.00000 NaN
96.00000 22.00000 NaN
97.00000 22.00000 NaN
98.00000 22.00000 NaN
99.00000 22.00000 NaN
100.00000 22.00000 NaN

0.00000 23.00000 NaN
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.00000
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.00000
14.00000 23.00000 0.00000
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00000
24.00000 23.00000 0.00000
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
40.00000 23.00000 0.00000
41.00000 23.00000 0.00000
42.00000 23.00000 0.00000
43.00000 23.00000 0.00000
44.00000 23.00000 0.00000
45.00000 23.00000 0.00000
46.00000 23.00000 0.00000
47.00000 23.00000 0.00000
48.00000 23.00000 0.00000
49.00000 23.00000 0.00000
50.00000 23.00000 0.00000
51.00000 23.00000 0.00000
52.00000 23.00000 0.00000
53.00000 23.00000 0.00000
54.00000 23.00000 0.00000
55.00000 23.00000 0.00000
56.00000 23.00000 0.00000
57.00000 23.00000 0.00000
58.00000 23.00000 0.00000
59.00000 23.00000 0.00000
60.00000 23.00000 0.00000
61.00000 23.00000 0.00000
62.00000 23.00000 0.00000
63.00000 23.00000 0.00000
64.00000 23.00000 0.00000
65.00000 23.00000 0.00000
66.00000 23.00000 0.00000
67.00000 23.00000 0.00000
68.00000 23.00000 0.00000
69.00000 23.00000 0.00000
70.00000 23.00000 0.00000
71.00000 23.00000 0.00000
72.00000 23.00000 0.00000
73.00000 23.00000 0.00000
74.00000 23.00000 0.00000
75.00000 23.00000 0.00000
76.00000 23.00000 0.00000
77.00000 23.00000 0.00000
78.00000 23.00000 NaN
79.00000 23.00000 NaN
80.00000 23.00000 NaN
81.00000 23.00000 NaN
82.00000 23.00000 NaN
83.00000 23.00000 NaN
84.00000 23.00000 NaN
85.00000 23.00000 NaN
86.00000 23.00000 NaN
87.00000 23.00000 NaN
88.00000 23.00000 NaN
89.00000 23.00000 NaN
90.00000 23.00000 NaN
91.00000 23.00000 NaN
92.00000 23.00000 NaN
93.00000 23.00000 NaN
94.00000 23.00000 NaN
95.00000 23.00000 NaN
96.00000 23.00000 NaN
97.00000 23.00000 NaN
98.00000 23.00000 NaN
99.00000 23.00000 NaN
100.00000 23.00000 NaN

0.00000 24.00000 NaN
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.00000
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.00000
15.00000 24.00000 0.00000
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00000
25.00000 24.00000 0.00000
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
40.00000 24.00000 0.00000
41.00000 24.00000 0.00000
42.00000 24.00000 0.00000
43.00000 24.00000 0.00000
44.00000 24.00000 0.00000
45.00000 24.00000 0.00000
46.00000 24.00000 0.00000
47.00000 24.00000 0.00000
48.00000 24.00000 0.00000
49.00000 24.00000 0.00000
50.00000 24.00000 0.00000
51.00000 24.00000 0.00000
52.00000 24.00000 0.00000
53.00000 24.00000 0.00000
54.00000 24.00000 0.00000
55.00000 24.00000 0.00000
56.00000 24.00000 0.00000
57.00000 24.00000 0.00000
58.00000 24.00000 0.00000
59.00000 24.00000 0.00000
60.00000 24.00000 0.00000
61.00000 24.00000 0.00000
62.00000 24.00000 0.00000
63.00000 24.00000 0.00000
64.00000 24.00000 0.00000
65.00000 24.00000 0.00000
66.00000 24.00000 0.00000
67.00000 24.00000 0.00000
68.00000 24.00000 0.00000
69.00000 24.00000 0.00000
70.00000 24.00000 0.00000
71.00000 24.00000 0.00000
72.00000 24.00000 0.00000
73.00000 24.00000 0.00000
74.00000 24.00000 0.00000
75.00000 24.00000 0.00000
76.00000 24.00000 0.00000
77.00000 24.00000 NaN
78.00000 24.00000 NaN
79.00000 24.00000 NaN
80.00000 24.00000 NaN
81.00000 24.00000 NaN
82.00000 24.00000 NaN
83.00000 24.00000 NaN
84.00000 24.00000 NaN
85.00000 24.00000 NaN
86.00000 24.00000 NaN
87.00000 24.00000 NaN
88.00000 24.00000 NaN
89.00000 24.00000 NaN
90.00000 24.00000 NaN
91.00000 24.00000 NaN
92.00000 24.00000 NaN
93.00000 24.00000 NaN
94.00000 24.00000 NaN
95.00000 24.00000 NaN
96.00000 24.00000 NaN
97.00000 24.00000 NaN
98.00000 24.00000 NaN
99.00000 24.00000 NaN
100.00000 24.00000 NaN

0.00000 25.00000 NaN
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.00000
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.00000
16.00000 25.00000 0.00000
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00000
26.00000 25.00000 0.00000
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
40.00000 25.00000 0.00000
41.00000 25.00000 0.00000
42.00000 25.00000 0.00000
43.00000 25.00000 0.00000
44.00000 25.00000 0.00000
45.00000 25.00000 0.00000
46.00000 25.00000 0.00000
47.00000 25.00000 0.00000
48.00000 25.00000 0.00000
49.00000 25.00000 0.00000
50.00000 25.00000 0.00000
51.00000 25.00000 0.00000
52.00000 25.00000 0.00000
53.00000 25.00000 0.00000
54.00000 25.00000 0.00000
55.00000 25.00000 0.00000
56.00000 25.00000 0.00000
57.00000 25.00000 0.00000
58.00000 25.00000 0.00000
59.00000 25.00000 0.00000
60.00000 25.00000 0.00000
61.00000 25.00000 0.00000
62.00000 25.00000 0.00000
63.00000 25.00000 0.00000
64.00000 25.00000 0.00000
65.00000 25.00000 0.00000
66.00000 25.00000 0.00000
67.00000 25.00000 0.00000
68.00000 25.00000 0.00000
69.00000 25.00000 0.00000
70.00000 25.00000 0.00000
71.00000 25.00000 0.00000
72.00000 25.00000 0.00000
73.00000 25.00000 0.00000
74.00000 25.00000 0.00000
75.00000 25.00000 0.00000
76.00000 25.00000 NaN
77.00000 25.00000 NaN
78.00000 25.00000 NaN
79.00000 25.00000 NaN
80.00000 25.00000 NaN
81.00000 25.00000 NaN
82.00000 25.00000 NaN
83.00000 25.00000 NaN
84.00000 25.00000 NaN
85.00000 25.00000 NaN
86.00000 25.00000 NaN
87.00000 25.00000 NaN
88.00000 25.00000 NaN
89.00000 25.00000 NaN
90.00000 25.00000 NaN
91.00000 25.00000 NaN
92.00000 25.00000 NaN
93.00000 25.00000 NaN
94.00000 25.00000 NaN
95.00000 25.00000 NaN
96.00000 25.00000 NaN
97.00000 25.00000 NaN
98.00000 25.00000 NaN
99.00000 25.00000 NaN
100.00000 25.00000 NaN

0.00000 26.00000 NaN
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.00000
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.00000
17.00000 26.00000 0.00000
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00000
27.00000 26.00000 0.00000
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
40.00000 26.00000 0.00000
41.00000 26.00000 0.00000
42.00000 26.00000 0.00000
43.00000 26.00000 0.00000
44.00000 26.00000 0.00000
45.00000 26.00000 0.00000
46.00000 26.00000 0.00000
47.00000 26.00000 0.00000
48.00000 26.00000 0.00000
49.00000 26.00000 0.00000
50.00000 26.00000 0.00000
51.00000 26.00000 0.00000
52.00000 26.00000 0.00000
53.00000 26.00000 0.00000
54.00000 26.00000 0.00000
55.00000 26.00000 0.00000
56.00000 26.00000 0.00000
57.00000 26.00000 0.00000
58.00000 26.00000 0.00000
59.00000 26.00000 0.00000
60.00000 26.00000 0.00000
61.00000 26.00000 0.00000
62.00000 26.00000 0.00000
63.00000 26.00000 0.00000
64.00000 26.00000 0.00000
65.00000 26.00000 0.00000
66.00000 26.00000 0.00000
67.00000 26.00000 0.00000
68.00000 26.00000 0.00000
69.00000 26.00000 0.00000
70.00000 26.00000 0.00000
71.00000 26.00000 0.00000
72.00000 26.00000 0.00000
73.00000 26.00000 0.00000
74.00000 26.00000 0.00000
75.00000 26.00000 NaN
76.00000 26.00000 NaN
77.00000 26.00000 NaN
78.00000 26.00000 NaN
79.00000 26.00000 NaN
80.00000 26.00000 NaN
81.00000 26.00000 NaN
82.00000 26.00000 NaN
83.00000 26.00000 NaN
84.00000 26.00000 NaN
85.00000 26.00000 NaN
86.00000 26.00000 NaN
87.00000 26.00000 NaN
88.00000 26.00000 NaN
89.00000 26.00000 NaN
90.00000 26.00000 NaN
91.00000 26.00000 NaN
92.00000 26.00000 NaN
93.00000 26.00000 NaN
94.00000 26.00000 NaN
95.00000 26.00000 NaN
96.00000 26.00000 NaN
97.00000 26.00000 NaN
98.00000 26.00000 NaN
99.00000 26.00000 NaN
100.00000 26.00000 NaN

0.00000 27.00000 NaN
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.00000
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.00000
18.00000 27.00000 0.00000
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00000
28.00000 27.00000 0.00000
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.00000
40.00000 27.00000 0.00000
41.00000 27.00000 0.00000
42.00000 27.00000 0.00000
43.00000 27.00000 0.00000
44.00000 27.00000 0.00000
45.00000 27.00000 0.00000
46.00000 27.00000 0.00000
47.00000 27.00000 0.00000
48.00000 27.00000 0.00000
49.00000 27.00000 0.00000
50.00000 27.00000 0.00000
51.00000 27.00000 0.00000
52.00000 27.00000 0.00000
53.00000 27.00000 0.00000
54.00000 27.00000 0.00000
55.00000 27.00000 0.00000
56.00000 27.00000 0.00000
57.00000 27.00000 0.00000
58.00000 27.00000 0.00000
59.00000 27.00000 0.00000
60.00000 27.00000 0.00000
61.00000 27.00000 0.00000
62.00000 27.00000 0.00000
63.00000 27.00000 0.00000
64.00000 27.00000 0.00000
65.00000 27.00000 0.00000
66.00000 27.00000 0.00000
67.00000 27.00000 0.00000
68.00000 27.00000 0.00000
69.00000 27.00000 0.00000
70.00000 27.00000 0.00000
71.00000 27.00000 0.00000
72.00000 27.00000 0.00000
73.00000 27.00000 0.00000
74.00000 27.00000 NaN
75.00000 27.00000 NaN
76.00000 27.00000 NaN
77.00000 27.00000 NaN
78.00000 27.00000 NaN
79.00000 27.00000 NaN
80.00000 27.00000 NaN
81.00000 27.00000 NaN
82.00000 27.00000 NaN
83.00000 27.00000 NaN
84.00000 27.00000 NaN
85.00000 27.00000 NaN
86.00000 27.00000 NaN
87.00000 27.00000 NaN
88.00000 27.00000 NaN
89.00000 27.00000 NaN
90.00000 27.00000 NaN
91.00000 27.00000 NaN
92.00000 27.00000 NaN
93.00000 27.00000 NaN
94.00000 27.00000 NaN
95.00000 27.00000 NaN
96.00000 27.00000 NaN
97.00000 27.00000 NaN
98.00000 27.00000 NaN
99.00000 27.00000 NaN
100.00000 27.00000 NaN

0.00000 28.00000 NaN
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.00000
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.00000
19.00000 28.00000 0.00000
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00000
29.00000 28.00000 0.00000
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
40.00000 28.00000 0.00000
41.00000 28.00000 0.00000
42.00000 28.00000 0.00000
43.00000 28.00000 0.00000
44.00000 28.00000 0.00000
45.00000 28.00000 0.00000
46.00000 28.00000 0.00000
47.00000 28.00000 0.00000
48.00000 28.00000 0.00000
49.00000 28.00000 0.00000
50.00000 28.00000 0.00000
51.00000 28.00000 0.00000
52.00000 28.00000 0.00000
53.00000 28.00000 0.00000
54.00000 28.00000 0.00000
55.00000 28.00000 0.00000
56.00000 28.00000 0.00000
57.00000 28.00000 0.00000
58.00000 28.00000 0.00000
59.00000 28.00000 0.00000
60.00000 28.00000 0.00000
61.00000 28.00000 0.00000
62.00000 28.00000 0.00000
63.00000 28.00000 0.00000
64.00000 28.00000 0.00000
65.00000 28.00000 0.00000
66.00000 28.00000 0.00000
67.00000 28.00000 0.00000
68.00000 28.00000 0.00000
69.00000 28.00000 0.00000
70.00000 28.00000 0.00000
71.00000 28.00000 0.00000
72.00000 28.00000 0.00000
73.00000 28.00000 NaN
74.00000 28.00000 NaN
75.00000 28.00000 NaN
76.00000 28.00000 NaN
77.00000 28.00000 NaN
78.00000 28.00000 NaN
79.00000 28.00000 NaN
80.00000 28.00000 NaN
81.00000 28.00000 NaN
82.00000 28.00000 NaN
83.00000 28.00000 NaN
84.00000 28.00000 NaN
85.00000 28.00000 NaN
86.00000 28.00000 NaN
87.00000 28.00000 NaN
88.00000 28.00000 NaN
89.00000 28.00000 NaN
90.00000 28.00000 NaN
91.00000 28.00000 NaN
92.00000 28.00000 NaN
93.00000 28.00000 NaN
94.00000 28.00000 NaN
95.00000 28.00000 NaN
96.00000 28.00000 NaN
97.00000 28.00000 NaN
98.00000 28.00000 NaN
99.00000 28.00000 NaN
100.00000 28.00000 NaN

0.00000 29.00000 NaN
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.00000
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.00000
20.00000 29.00000 0.00000
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00000
30.00000 29.00000 0.00000
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.07143
39.00000 29.00000 0.07143
40.00000 29.00000 0.07143
41.00000 29.00000 0.07143
42.00000 29.00000 0.07143
43.00000 29.00000 0.07143
44.00000 29.00000 0.07143
45.00000 29.00000 0.07143
46.00000 29.00000 0.07143
47.00000 29.00000 0.07143
48.00000 29.00000 0.07143
49.00000 29.00000 0.07143
50.00000 29.00000 0.00000
51.00000 29.00000 0.00000
52.00000 29.00000 0.00000
53.00000 29.00000 0.00000
54.00000 29.00000 0.00000
55.00000 29.00000 0.00000
56.00000 29.00000 0.00000
57.00000 29.00000 0.00000
58.00000 29.00000 0.00000
59.00000 29.00000 0.00000
60.00000 29.00000 0.00000
61.00000 29.00000 0.00000
62.00000 29.00000 0.00000
63.00000 29.00000 0.00000
64.00000 29.00000 0.00000
65.00000 29.00000 0.00000
66.00000 29.00000 0.00000
67.00000 29.00000 0.00000
68.00000 29.00000 0.00000
69.00000 29.00000 0.00000
70.00000 29.00000 0.00000
71.00000 29.00000 0.00000
72.00000 29.00000 NaN
73.00000 29.00000 NaN
74.00000 29.00000 NaN
75.00000 29.00000 NaN
76.00000 29.00000 NaN
77.00000 29.00000 NaN
78.00000 29.00000 NaN
79.00000 29.00000 NaN
80.00000 29.00000 NaN
81.00000 29.00000 NaN
82.00000 29.00000 NaN
83.00000 29.00000 NaN
84.00000 29.00000 NaN
85.00000 29.00000 NaN
86.00000 29.00000 NaN
87.00000 29.00000 NaN
88.00000 29.00000 NaN
89.00000 29.00000 NaN
90.00000 29.00000 NaN
91.00000 29.00000 NaN
92.00000 29.00000 NaN
93.00000 29.00000 NaN
94.00000 29.00000 NaN
95.00000 29.00000 NaN
96.00000 29.00000 NaN
97.00000 29.00000 NaN
98.00000 29.00000 NaN
99.00000 29.00000 NaN
100.00000 29.00000 NaN

0.00000 30.00000 NaN
1.00000 30.00000 0.00000
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.00000
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.00000
21.00000 30.00000 0.00000
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00000
31.00000 30.00000 0.07143
32.00000 30.00000 0.07143
33.00000 30.00000 0.07143
34.00000 30.00000 0.07143
35.00000 30.00000 0.07143
36.00000 30.00000 0.07143
37.00000 30.00000 0.07143
38.00000 30.00000 0.07143
39.00000 30.00000 0.07143
40.00000 30.00000 0.07143
41.00000 30.00000 0.07143
42.00000 30.00000 0.07143
43.00000 30.00000 0.07143
44.00000 30.00000 0.07143
45.00000 30.00000 0.07143
46.00000 30.00000 0.07143
47.00000 30.00000 0.07143
48.00000 30.00000 0.07143
49.00000 30.00000 0.07143
50.00000 30.00000 0.07143
51.00000 30.00000 0.07143
52.00000 30.00000 0.07143
53.00000 30.00000 0.07143
54.00000 30.00000 0.07143
55.00000 30.00000 0.07143
56.00000 30.00000 0.07143
57.00000 30.00000 0.07143
58.00000 30.00000 0.07143
59.00000 30.00000 0.00000
60.00000 30.00000 0.00000
61.00000 30.00000 0.00000
62.00000 30.00000 0.00000
63.00000 30.00000 0.00000
64.00000 30.00000 0.00000
65.00000 30.00000 0.00000
66.00000 30.00000 0.00000
67.00000 30.00000 0.00000
68.00000 30.00000 0.00000
69.00000 30.00000 0.00000
70.00000 30.00000 0.00000
71.00000 30.00000 NaN
72.00000 30.00000 NaN
73.00000 30.00000 NaN
74.00000 30.00000 NaN
75.00000 30.00000 NaN
76.00000 30.00000 NaN
77.00000 30.00000 NaN
78.00000 30.00000 NaN
79.00000 30.00000 NaN
80.00000 30.00000 NaN
81.00000 30.00000 NaN
82.00000 30.00000 NaN
83.00000 30.00000 NaN
84.00000 30.00000 NaN
85.00000 30.00000 NaN
86.00000 30.00000 NaN
87.00000 30.00000 NaN
88.00000 30.00000 NaN
89.00000 30.00000 NaN
90.00000 30.00000 NaN
91.00000 30.00000 NaN
92.00000 30.00000 NaN
93.00000 30.00000 NaN
94.00000 30.00000 NaN
95.00000 30.00000 NaN
96.00000 30.00000 NaN
97.00000 30.00000 NaN
98.00000 30.00000 NaN
99.00000 30.00000 NaN
100.00000 30.00000 NaN

0.00000 31.00000 NaN
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.00000
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.00000
22.00000 31.00000 0.00000
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.07143
28.00000 31.00000 0.07143
29.00000 31.00000 0.07143
30.00000 31.00000 0.07143
31.00000 31.00000 0.07143
32.00000 31.00000 0.07143
33.00000 31.00000 0.07143
34.00000 31.00000 0.07143
35.00000 31.00000 0.07143
36.00000 31.00000 0.07143
37.00000 31.00000 0.07143
38.00000 31.00000 0.07143
39.00000 31.00000 0.07143
40.00000 31.00000 0.07143
41.00000 31.00000 0.07143
42.00000 31.00000 0.07143
43.00000 31.00000 0.07143
44.00000 31.00000 0.07143
45.00000 31.00000 0.07143
46.00000 31.00000 0.07143
47.00000 31.00000 0.07143
48.00000 31.00000 0.07143
49.00000 31.00000 0.07143
50.00000 31.00000 0.07143
51.00000 31.00000 0.07143
52.00000 31.00000 0.07143
53.00000 31.00000 0.07143
54.00000 31.00000 0.07143
55.00000 31.00000 0.07143
56.00000 31.00000 0.07143
57.00000 31.00000 0.07143
58.00000 31.00000 0.07143
59.00000 31.00000 0.07143
60.00000 31.00000 0.07143
61.00000 31.00000 0.07143
62.00000 31.00000 0.07143
63.00000 31.00000 0.07143
64.00000 31.00000 0.00000
65.00000 31.00000 0.00000
66.00000 31.00000 0.00000
67.00000 31.00000 0.00000
68.00000 31.00000 0.00000
69.00000 31.00000 0.00000
70.00000 31.00000 NaN
71.00000 31.00000 NaN
72.00000 31.00000 NaN
73.00000 31.00000 NaN
74.00000 31.00000 NaN
75.00000 31.00000 NaN
76.00000 31.00000 NaN
77.00000 31.00000 NaN
78.00000 31.00000 NaN
79.00000 31.00000 NaN
80.00000 31.00000 NaN
81.00000 31.00000 NaN
82.00000 31.00000 NaN
83.00000 31.00000 NaN
84.00000 31.00000 NaN
85.00000 31.00000 NaN
86.00000 31.00000 NaN
87.00000 31.00000 NaN
88.00000 31.00000 NaN
89.00000 31.00000 NaN
90.00000 31.00000 NaN
91.00000 31.00000 NaN
92.00000 31.00000 NaN
93.00000 31.00000 NaN
94.00000 31.00000 NaN
95.00000 31.00000 NaN
96.00000 31.00000 NaN
97.00000 31.00000 NaN
98.00000 31.00000 NaN
99.00000 31.00000 NaN
100.00000 31.00000 NaN

0.00000 32.00000 NaN
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.00000
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.00000
23.00000 32.00000 0.00000
24.00000 32.00000 0.07143
25.00000 32.00000 0.07143
26.00000 32.00000 0.07143
27.00000 32.00000 0.07143
28.00000 32.00000 0.07143
29.00000 32.00000 0.07143
30.00000 32.00000 0.07143
31.00000 32.00000 0.07143
32.00000 32.00000 0.07143
33.00000 32.00000 0.14286
34.00000 32.00000 0.14286
35.00000 32.00000 0.14286
36.00000 32.00000 0.14286
37.00000 32.00000 0.14286
38.00000 32.00000 0.14286
39.00000 32.00000 0.14286
40.00000 32.00000 0.14286
41.00000 32.00000 0.14286
42.00000 32.00000 0.14286
43.00000 32.00000 0.14286
44.00000 32.00000 0.14286
45.00000 32.00000 0.14286
46.00000 32.00000 0.14286
47.00000 32.00000 0.14286
48.00000 32.00000 0.14286
49.00000 32.00000 0.14286
50.00000 32.00000 0.14286
51.00000 32.00000 0.14286
52.00000 32.00000 0.14286
53.00000 32.00000 0.14286
54.00000 32.00000 0.07143
55.00000 32.00000 0.07143
56.00000 32.00000 0.07143
57.00000 32.00000 0.07143
58.00000 32.00000 0.07143
59.00000 32.00000 0.07143
60.00000 32.00000 0.07143
61.00000 32.00000 0.07143
62.00000 32.00000 0.07143
63.00000 32.00000 0.07143
64.00000 32.00000 0.07143
65.00000 32.00000 0.07143
66.00000 32.00000 0.07143
67.00000 32.00000 0.07143
68.00000 32.00000 0.00000
69.00000 32.00000 NaN
70.00000 32.00000 NaN
71.00000 32.00000 NaN
72.00000 32.00000 NaN
73.00000 32.00000 NaN
74.00000 32.00000 NaN
75.00000 32.00000 NaN
76.00000 32.00000 NaN
77.00000 32.00000 NaN
78.00000 32.00000 NaN
79.00000 32.00000 NaN
80.00000 32.00000 NaN
81.00000 32.00000 NaN
82.00000 32.00000 NaN
83.00000 32.00000 NaN
84.00000 32.00000 NaN
85.00000 32.00000 NaN
86.00000 32.00000 NaN
87.00000 32.00000 NaN
88.00000 32.00000 NaN
89.00000 32.00000 NaN
90.00000 32.00000 NaN
91.00000 32.00000 NaN
92.00000 32.00000 NaN
93.00000 32.00000 NaN
94.00000 32.00000 NaN
95.00000 32.00000 NaN
96.00000 32.00000 NaN
97.00000 32.00000 NaN
98.00000 32.00000 NaN
99.00000 32.00000 NaN
100.00000 32.00000 NaN

0.00000 33.00000 NaN
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.00000
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.07143
23.00000 33.00000 0.07143
24.00000 33.00000 0.07143
25.00000 33.00000 0.07143
26.00000 33.00000 0.07143
27.00000 33.00000 0.07143
28.00000 33.00000 0.14286
29.00000 33.00000 0.14286
30.00000 33.00000 0.14286
31.00000 33.00000 0.14286
32.00000 33.00000 0.14286
33.00000 33.00000 0.14286
34.00000 33.00000 0.14286
35.00000 33.00000 0.14286
36.00000 33.00000 0.14286
37.00000 33.00000 0.14286
38.00000 33.00000 0.14286
39.00000 33.00000 0.14286
40.00000 33.00000 0.14286
41.00000 33.00000 0.14286
42.00000 33.00000 0.14286
43.00000 33.00000 0.14286
44.00000 33.00000 0.14286
45.00000 33.00000 0.14286
46.00000 33.00000 0.14286
47.00000 33.00000 0.14286
48.00000 33.00000 0.14286
49.00000 33.00000 0.14286
50.00000 33.00000 0.14286
51.00000 33.00000 0.14286
52.00000 33.00000 0.14286
53.00000 33.00000 0.14286
54.00000 33.00000 0.14286
55.00000 33.00000 0.14286
56.00000 33.00000 0.14286
57.00000 33.00000 0.14286
58.00000 33.00000 0.14286
59.00000 33.00000 0.14286
60.00000 33.00000 0.07143
61.00000 33.00000 0.07143
62.00000 33.00000 0.07143
63.00000 33.00000 0.07143
64.00000 33.00000 0.07143
65.00000 33.00000 0.07143
66.00000 33.00000 0.07143
67.00000 33.00000 0.07143
68.00000 33.00000 NaN
69.00000 33.00000 NaN
70.00000 33.00000 NaN
71.00000 33.00000 NaN
72.00000 33.00000 NaN
73.00000 33.00000 NaN
74.00000 33.00000 NaN
75.00000 33.00000 NaN
76.00000 33.00000 NaN
77.00000 33.00000 NaN
78.00000 33.00000 NaN
79.00000 33.00000 NaN
80.00000 33.00000 NaN
81.00000 33.00000 NaN
82.00000 33.00000 NaN
83.00000 33.00000 NaN
84.00000 33.00000 NaN
85.00000 33.00000 NaN
86.00000 33.00000 NaN
87.00000 33.00000 NaN
88.00000 33.00000 NaN
89.00000 33.00000 NaN
90.00000 33.00000 NaN
91.00000 33.00000 NaN
92.00000 33.00000 NaN
93.00000 33.00000 NaN
94.00000 33.00000 NaN
95.00000 33.00000 NaN
96.00000 33.00000 NaN
97.00000 33.00000 NaN
98.00000 33.00000 NaN
99.00000 33.00000 NaN
100.00000 33.00000 NaN

0.00000 34.00000 NaN
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.00000
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.07143
21.00000 34.00000 0.07143
22.00000 34.00000 0.07143
23.00000 34.00000 0.07143
24.00000 34.00000 0.07143
25.00000 34.00000 0.14286
26.00000 34.00000 0.14286
27.00000 34.00000 0.14286
28.00000 34.00000 0.14286
29.00000 34.00000 0.14286
30.00000 34.00000 0.14286
31.00000 34.00000 0.14286
32.00000 34.00000 0.14286
33.00000 34.00000 0.14286
34.00000 34.00000 0.14286
35.00000 34.00000 0.14286
36.00000 34.00000 0.14286
37.00000 34.00000 0.14286
38.00000 34.00000 0.21429
39.00000 34.00000 0.21429
40.00000 34.00000 0.21429
41.00000 34.00000 0.21429
42.00000 34.00000 0.21429
43.00000 34.00000 0.21429
44.00000 34.00000 0.21429
45.00000 34.00000 0.21429
46.00000 34.00000 0.21429
47.00000 34.00000 0.21429
48.00000 34.00000 0.14286
49.00000 34.00000 0.14286
50.00000 34.00000 0.14286
51.00000 34.00000 0.14286
52.00000 34.00000 0.14286
53.00000 34.00000 0.14286
54.00000 34.00000 0.14286
55.00000 34.00000 0.14286
56.00000 34.00000 0.14286
57.00000 34.00000 0.14286
58.00000 34.00000 0.14286
59.00000 34.00000 0.14286
60.00000 34.00000 0.14286
61.00000 34.00000 0.14286
62.00000 34.00000 0.14286
63.00000 34.00000 0.14286
64.00000 34.00000 0.14286
65.00000 34.00000 0.07143
66.00000 34.00000 0.07143
67.00000 34.00000 NaN
68.00000 34.00000 NaN
69.00000 34.00000 NaN
70.00000 34.00000 NaN
71.00000 34.00000 NaN
72.00000 34.00000 NaN
73.00000 34.00000 NaN
74.00000 34.00000 NaN
75.00000 34.00000 NaN
76.00000 34.00000 NaN
77.00000 34.00000 NaN
78.00000 34.00000 NaN
79.00000 34.00000 NaN
80.00000 34.00000 NaN
81.00000 34.00000 NaN
82.00000 34.00000 NaN
83.00000 34.00000 NaN
84.00000 34.00000 NaN
85.00000 34.00000 NaN
86.00000 34.00000 NaN
87.00000 34.00000 NaN
88.00000 34.00000 NaN
89.00000 34.00000 NaN
90.00000 34.00000 NaN
91.00000 34.00000 NaN
92.00000 34.00000 NaN
93.00000 34.00000 NaN
94.00000 34.00000 NaN
95.00000 34.00000 NaN
96.00000 34.00000 NaN
97.00000 34.00000 NaN
98.00000 34.00000 NaN
99.00000 34.00000 NaN
100.00000 34.00000 NaN

0.00000 35.00000 NaN
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.00000
17.00000 35.00000 0.00000
18.00000 35.00000 0.07143
19.00000 35.00000 0.07143
20.00000 35.00000 0.07143
21.00000 35.00000 0.07143
22.00000 35.00000 0.07143
23.00000 35.00000 0.14286
24.00000 35.00000 0.14286
25.00000 35.00000 0.14286
26.00000 35.00000 0.14286
27.00000 35.00000 0.14286
28.00000 35.00000 0.14286
29.00000 35.00000 0.14286
30.00000 35.00000 0.14286
31.00000 35.00000 0.21429
32.00000 35.00000 0.21429
33.00000 35.00000 0.21429
34.00000 35.00000 0.21429
35.00000 35.00000 0.21429
36.00000 35.00000 0.21429
37.00000 35.00000 0.21429
38.00000 35.00000 0.21429
39.00000 35.00000 0.21429
40.00000 35.00000 0.21429
41.00000 35.00000 0.21429
42.00000 35.00000 0.21429
43.00000 35.00000 0.21429
44.00000 35.00000 0.21429
45.00000 35.00000 0.21429
46.00000 35.00000 0.21429
47.00000 35.00000 0.21429
48.00000 35.00000 0.21429
49.00000 35.00000 0.21429
50.00000 35.00000 0.21429
51.00000 35.00000 0.21429
52.00000 35.00000 0.21429
53.00000 35.00000 0.21429
54.00000 35.00000 0.21429
55.00000 35.00000 0.21429
56.00000 35.00000 0.21429
57.00000 35.00000 0.14286
58.00000 35.00000 0.14286
59.00000 35.00000 0.14286
60.00000 35.00000 0.14286
61.00000 35.00000 0.14286
62.00000 35.00000 0.14286
63.00000 35.00000 0.14286
64.00000 35.00000 0.14286
65.00000 35.00000 0.14286
66.00000 35.00000 NaN
67.00000 35.00000 NaN
68.00000 35.00000 NaN
69.00000 35.00000 NaN
70.00000 35.00000 NaN
71.00000 35.00000 NaN
72.00000 35.00000 NaN
73.00000 35.00000 NaN
74.00000 35.00000 NaN
75.00000 35.00000 NaN
76.00000 35.00000 NaN
77.00000 35.00000 NaN
78.00000 35.00000 NaN
79.00000 35.00000 NaN
80.00000 35.00000 NaN
81.00000 35.00000 NaN
82.00000 35.00000 NaN
83.00000 35.00000 NaN
84.00000 35.00000 NaN
85.00000 35.00000 NaN
86.00000 35.00000 NaN
87.00000 35.00000 NaN
88.00000 35.00000 NaN
89.00000 35.00000 NaN
90.00000 35.00000 NaN
91.00000 35.00000 NaN
92.00000 35.00000 NaN
93.00000 35.00000 NaN
94.00000 35.00000 NaN
95.00000 35.00000 NaN
96.00000 35.00000 NaN
97.00000 35.00000 NaN
98.00000 35.00000 NaN
99.00000 35.00000 NaN
100.00000 35.00000 NaN

0.00000 36.00000 NaN
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.07143
18.00000 36.00000 0.07143
19.00000 36.00000 0.07143
20.00000 36.00000 0.07143
21.00000 36.00000 0.14286
22.00000 36.00000 0.14286
23.00000 36.00000 0.14286
24.00000 36.00000 0.14286
25.00000 36.00000 0.14286
26.00000 36.00000 0.14286
27.00000 36.00000 0.21429
28.00000 36.00000 0.21429
29.00000 36.00000 0.21429
30.00000 36.00000 0.21429
31.00000 36.00000 0.21429
32.00000 36.00000 0.21429
33.00000 36.00000 0.21429
34.00000 36.00000 0.21429
35.00000 36.00000 0.21429
36.00000 36.00000 0.21429
37.00000 36.00000 0.21429
38.00000 36.00000 0.21429
39.00000 36.00000 0.21429
40.00000 36.00000 0.21429
41.00000 36.00000 0.21429
42.00000 36.00000 0.21429
43.00000 36.00000 0.21429
44.00000 36.00000 0.21429
45.00000 36.00000 0.21429
46.00000 36.00000 0.21429
47.00000 36.00000 0.21429
48.00000 36.00000 0.21429
49.00000 36.00000 0.21429
50.00000 36.00000 0.21429
51.00000 36.00000 0.21429
52.00000 36.00000 0.21429
53.00000 36.00000 0.21429
54.00000 36.00000 0.21429
55.00000 36.00000 0.21429
56.00000 36.00000 0.21429
57.00000 36.00000 0.21429
58.00000 36.00000 0.21429
59.00000 36.00000 0.21429
60.00000 36.00000 0.21429
61.00000 36.00000 0.21429
62.00000 36.00000 0.14286
63.00000 36.00000 0.14286
64.00000 36.00000 0.14286
65.00000 36.00000 NaN
66.00000 36.00000 NaN
67.00000 36.00000 NaN
68.00000 36.00000 NaN
69.00000 36.00000 NaN
70.00000 36.00000 NaN
71.00000 36.00000 NaN
72.00000 36.00000 NaN
73.00000 36.00000 NaN
74.00000 36.00000 NaN
75.00000 36.00000 NaN
76.00000 36.00000 NaN
77.00000 36.00000 NaN
78.00000 36.00000 NaN
79.00000 36.00000 NaN
80.00000 36.00000 NaN
81.00000 36.00000 NaN
82.00000 36.00000 NaN
83.00000 36.00000 NaN
84.00000 36.00000 NaN
85.00000 36.00000 NaN
86.00000 36.00000 NaN
87.00000 36.00000 NaN
88.00000 36.00000 NaN
89.00000 36.00000 NaN
90.00000 36.00000 NaN
91.00000 36.00000 NaN
92.00000 36.00000 NaN
93.00000 36.00000 NaN
94.00000 36.00000 NaN
95.00000 36.00000 NaN
96.00000 36.00000 NaN
97.00000 36.00000 NaN
98.00000 36.00000 NaN
99.00000 36.00000 NaN
100.00000 36.00000 NaN

0.00000 37.00000 NaN
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.00000
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.07143
17.00000 37.00000 0.07143
18.00000 37.00000 0.07143
19.00000 37.00000 0.14286
20.00000 37.00000 0.14286
21.00000 37.00000 0.14286
22.00000 37.00000 0.14286
23.00000 37.00000 0.14286
24.00000 37.00000 0.21429
25.00000 37.00000 0.21429
26.00000 37.00000 0.21429
27.00000 37.00000 0.21429
28.00000 37.00000 0.21429
29.00000 37.00000 0.21429
30.00000 37.00000 0.21429
31.00000 37.00000 0.21429
32.00000 37.00000 0.21429
33.00000 37.00000 0.21429
34.00000 37.00000 0.21429
35.00000 37.00000 0.21429
36.00000 37.00000 0.28571
37.00000 37.00000 0.28571
38.00000 37.00000 0.28571
39.00000 37.00000 0.28571
40.00000 37.00000 0.28571
41.00000 37.00000 0.28571
42.00000 37.00000 0.28571
43.00000 37.00000 0.28571
44.00000 37.00000 0.28571
45.00000 37.00000 0.28571
46.00000 37.00000 0.28571
47.00000 37.00000 0.28571
48.00000 37.00000 0.28571
49.00000 37.00000 0.28571
50.00000 37.00000 0.28571
51.00000 37.00000 0.28571
52.00000 37.00000 0.21429
53.00000 37.00000 0.21429
54.00000 37.00000 0.21429
55.00000 37.00000 0.21429
56.00000 37.00000 0.21429
57.00000 37.00000 0.21429
58.00000 37.00000 0.21429
59.00000 37.00000 0.21429
60.00000 37.00000 0.21429
61.00000 37.00000 0.21429
62.00000 37.00000 0.21429
63.00000 37.00000 0.21429
64.00000 37.00000 NaN
65.00000 37.00000 NaN
66.00000 37.00000 NaN
67.00000 37.00000 NaN
68.00000 37.00000 NaN
69.00000 37.00000 NaN
70.00000 37.00000 NaN
71.00000 37.00000 NaN
72.00000 37.00000 NaN
73.00000 37.00000 NaN
74.00000 37.00000 NaN
75.00000 37.00000 NaN
76.00000 37.00000 NaN
77.00000 37.00000 NaN
78.00000 37.00000 NaN
79.00000 37.00000 NaN
80.00000 37.00000 NaN
81.00000 37.00000 NaN
82.00000 37.00000 NaN
83.00000 37.00000 NaN
84.00000 37.00000 NaN
85.00000 37.00000 NaN
86.00000 37.00000 NaN
87.00000 37.00000 NaN
88.00000 37.00000 NaN
89.00000 37.00000 NaN
90.00000 37.00000 NaN
91.00000 37.00000 NaN
92.00000 37.00000 NaN
93.00000 37.00000 NaN
94.00000 37.00000 NaN
95.00000 37.00000 NaN
96.00000 37.00000 NaN
97.00000 37.00000 NaN
98.00000 37.00000 NaN
99.00000 37.00000 NaN
100.00000 37.00000 NaN

0.00000 38.00000 NaN
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.00000
8.00000 38.00000 0.00000
9.00000 38.00000 0.00000
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.07143
16.00000 38.00000 0.07143
17.00000 38.00000 0.07143
18.00000 38.00000 0.14286
19.00000 38.00000 0.14286
20.00000 38.00000 0.14286
21.00000 38.00000 0.14286
22.00000 38.00000 0.21429
23.00000 38.00000 0.21429
24.00000 38.00000 0.21429
25.00000 38.00000 0.21429
26.00000 38.00000 0.21429
27.00000 38.00000 0.21429
28.00000 38.00000 0.21429
29.00000 38.00000 0.21429
30.00000 38.00000 0.28571
31.00000 38.00000 0.28571
32.00000 38.00000 0.28571
33.00000 38.00000 0.28571
34.00000 38.00000 0.28571
35.00000 38.00000 0.28571
36.00000 38.00000 0.28571
37.00000 38.00000 0.28571
38.00000 38.00000 0.28571
39.00000 38.00000 0.28571
40.00000 38.00000 0.28571
41.00000 38.00000 0.28571
42.00000 38.00000 0.28571
43.00000 38.00000 0.28571
44.00000 38.00000 0.28571
45.00000 38.00000 0.28571
46.00000 38.00000 0.28571
47.00000 38.00000 0.28571
48.00000 38.00000 0.28571
49.00000 38.00000 0.28571
50.00000 38.00000 0.28571
51.00000 38.00000 0.28571
52.00000 38.00000 0.28571
53.00000 38.00000 0.28571
54.00000 38.00000 0.28571
55.00000 38.00000 0.28571
56.00000 38.00000 0.28571
57.00000 38.00000 0.28571
58.00000 38.00000 0.28571
59.00000 38.00000 0.21429
60.00000 38.00000 0.21429
61.00000 38.00000 0.21429
62.00000 38.00000 0.21429
63.00000 38.00000 NaN
64.00000 38.00000 NaN
65.00000 38.00000 NaN
66.00000 38.00000 NaN
67.00000 38.00000 NaN
68.00000 38.00000 NaN
69.00000 38.00000 NaN
70.00000 38.00000 NaN
71.00000 38.00000 NaN
72.00000 38.00000 NaN
73.00000 38.00000 NaN
74.00000 38.00000 NaN
75.00000 38.00000 NaN
76.00000 38.00000 NaN
77.00000 38.00000 NaN
78.00000 38.00000 NaN
79.00000 38.00000 NaN
80.00000 38.00000 NaN
81.00000 38.00000 NaN
82.00000 38.00000 NaN
83.00000 38.00000 NaN
84.00000 38.00000 NaN
85.00000 38.00000 NaN
86.00000 38.00000 NaN
87.00000 38.00000 NaN
88.00000 38.00000 NaN
89.00000 38.00000 NaN
90.00000 38.00000 NaN
91.00000 38.00000 NaN
92.00000 38.00000 NaN
93.00000 38.00000 NaN
94.00000 38.00000 NaN
95.00000 38.00000 NaN
96.00000 38.00000 NaN
97.00000 38.00000 NaN
98.00000 38.00000 NaN
99.00000 38.00000 NaN
100.00000 38.00000 NaN

0.00000 39.00000 NaN
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.00000
7.00000 39.00000 0.00000
8.00000 39.00000 0.00000
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.07143
15.00000 39.00000 0.07143
16.00000 39.00000 0.14286
17.00000 39.00000 0.14286
18.00000 39.00000 0.14286
19.00000 39.00000 0.14286
20.00000 39.00000 0.21429
21.00000 39.00000 0.21429
22.00000 39.00000 0.21429
23.00000 39.00000 0.21429
24.00000 39.00000 0.21429
25.00000 39.00000 0.21429
26.00000 39.00000 0.21429
27.00000 39.00000 0.28571
28.00000 39.00000 0.28571
29.00000 39.00000 0.28571
30.00000 39.00000 0.28571
31.00000 39.00000 0.28571
32.00000 39.00000 0.28571
33.00000 39.00000 0.28571
34.00000 39.00000 0.28571
35.00000 39.00000 0.28571
36.00000 39.00000 0.28571
37.00000 39.00000 0.28571
38.00000 39.00000 0.28571
39.00000 39.00000 0.28571
40.00000 39.00000 0.28571
41.00000 39.00000 0.28571
42.00000 39.00000 0.28571
43.00000 39.00000 0.28571
44.00000 39.00000 0.28571
45.00000 39.00000 0.28571
46.00000 39.00000 0.28571
47.00000 39.00000 0.28571
48.00000 39.00000 0.28571
49.00000 39.00000 0.28571
50.00000 39.00000 0.28571
51.00000 39.00000 0.28571
52.00000 39.00000 0.28571
53.00000 39.00000 0.28571
54.00000 39.00000 0.28571
55.00000 39.00000 0.28571
56.00000 39.00000 0.28571
57.00000 39.00000 0.28571
58.00000 39.00000 0.28571
59.00000 39.00000 0.28571
60.00000 39.00000 0.28571
61.00000 39.00000 0.28571
62.00000 39.00000 NaN
63.00000 39.00000 NaN
64.00000 39.00000 NaN
65.00000 39.00000 NaN
66.00000 39.00000 NaN
67.00000 39.00000 NaN
68.00000 39.00000 NaN
69.00000 39.00000 NaN
70.00000 39.00000 NaN
71.00000 39.00000 NaN
72.00000 39.00000 NaN
73.00000 39.00000 NaN
74.00000 39.00000 NaN
75.00000 39.00000 NaN
76.00000 39.00000 NaN
77.00000 39.00000 NaN
78.00000 39.00000 NaN
79.00000 39.00000 NaN
80.00000 39.00000 NaN
81.00000 39.00000 NaN
82.00000 39.00000 NaN
83.00000 39.00000 NaN
84.00000 39.00000 NaN
85.00000 39.00000 NaN
86.00000 39.00000 NaN
87.00000 39.00000 NaN
88.00000 39.00000 NaN
89.00000 39.00000 NaN
90.00000 39.00000 NaN
91.00000 39.00000 NaN
92.00000 39.00000 NaN
93.00000 39.00000 NaN
94.00000 39.00000 NaN
95.00000 39.00000 NaN
96.00000 39.00000 NaN
97.00000 39.00000 NaN
98.00000 39.00000 NaN
99.00000 39.00000 NaN
100.00000 39.00000 NaN

0.00000 40.00000 NaN
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.00000
6.00000 40.00000 0.00000
7.00000 40.00000 0.00000
8.00000 40.00000 0.00000
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.00000
13.00000 40.00000 0.07143
14.00000 40.00000 0.07143
15.00000 40.00000 0.14286
16.00000 40.00000 0.14286
17.00000 40.00000 0.14286
18.00000 40.00000 0.14286
19.00000 40.00000 0.21429
20.00000 40.00000 0.21429
21.00000 40.00000 0.21429
22.00000 40.00000 0.21429
23.00000 40.00000 0.21429
24.00000 40.00000 0.21429
25.00000 40.00000 0.28571
26.00000 40.00000 0.28571
27.00000 40.00000 0.28571
28.00000 40.00000 0.28571
29.00000 40.00000 0.28571
30.00000 40.00000 0.28571
31.00000 40.00000 0.28571
32.00000 40.00000 0.28571
33.00000 40.00000 0.28571
34.00000 40.00000 0.28571
35.00000 40.00000 0.28571
36.00000 40.00000 0.28571
37.00000 40.00000 0.35714
38.00000 40.00000 0.35714
39.00000 40.00000 0.35714
40.00000 40.00000 0.35714
41.00000 40.00000 0.35714
42.00000 40.00000 0.35714
43.00000 40.00000 0.35714
44.00000 40.00000 0.35714
45.00000 40.00000 0.35714
46.00000 40.00000 0.35714
47.00000 40.00000 0.35714
48.00000 40.00000 0.35714
49.00000 40.00000 0.35714
50.00000 40.00000 0.35714
51.00000 40.00000 0.35714
52.00000 40.00000 0.35714
53.00000 40.00000 0.35714
54.00000 40.00000 0.28571
55.00000 40.00000 0.28571
56.00000 40.00000 0.28571
57.00000 40.00000 0.28571
58.00000 40.00000 0.28571
59.00000 40.00000 0.28571
60.00000 40.00000 0.28571
61.00000 40.00000 NaN
62.00000 40.00000 NaN
63.00000 40.00000 NaN
64.00000 40.00000 NaN
65.00000 40.00000 NaN
66.00000 40.00000 NaN
67.00000 40.00000 NaN
68.00000 40.00000 NaN
69.00000 40.00000 NaN
70.00000 40.00000 NaN
71.00000 40.00000 NaN
72.00000 40.00000 NaN
73.00000 40.00000 NaN
74.00000 40.00000 NaN
75.00000 40.00000 NaN
76.00000 40.00000 NaN
77.00000 40.00000 NaN
78.00000 40.00000 NaN
79.00000 40.00000 NaN
80.00000 40.00000 NaN
81.00000 40.00000 NaN
82.00000 40.00000 NaN
83.00000 40.00000 NaN
84.00000 40.00000 NaN
85.00000 40.00000 NaN
86.00000 40.00000 NaN
87.00000 40.00000 NaN
88.00000 40.00000 NaN
89.00000 40.00000 NaN
90.00000 40.00000 NaN
91.00000 40.00000 NaN
92.00000 40.00000 NaN
93.00000 40.00000 NaN
94.00000 40.00000 NaN
95.00000 40.00000 NaN
96.00000 40.00000 NaN
97.00000 40.00000 NaN
98.00000 40.00000 NaN
99.00000 40.00000 NaN
100.00000 40.00000 NaN

0.00000 41.00000 NaN
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.00000
6.00000 41.00000 0.00000
7.00000 41.00000 0.00000
8.00000 41.00000 0.00000
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.07143
13.00000 41.00000 0.07143
14.00000 41.00000 0.14286
15.00000 41.00000 0.14286
16.00000 41.00000 0.14286
17.00000 41.00000 0.21429
18.00000 41.00000 0.21429
19.00000 41.00000 0.21429
20.00000 41.00000 0.21429
21.00000 41.00000 0.21429
22.00000 41.00000 0.28571
23.00000 41.00000 0.28571
24.00000 41.00000 0.28571
25.00000 41.00000 0.28571
26.00000 41.00000 0.28571
27.00000 41.00000 0.28571
28.00000 41.00000 0.28571
29.00000 41.00000 0.28571
30.00000 41.00000 0.28571
31.00000 41.00000 0.28571
32.00000 41.00000 0.35714
33.00000 41.00000 0.35714
34.00000 41.00000 0.35714
35.00000 41.00000 0.35714
36.00000 41.00000 0.35714
37.00000 41.00000 0.35714
38.00000 41.00000 0.35714
39.00000 41.00000 0.35714
40.00000 41.00000 0.35714
41.00000 41.00000 0.35714
42.00000 41.00000 0.35714
43.00000 41.00000 0.35714
44.00000 41.00000 0.35714
45.00000 41.00000 0.35714
46.00000 41.00000 0.35714
47.00000 41.00000 0.35714
48.00000 41.00000 0.35714
49.00000 41.00000 0.35714
50.00000 41.00000 0.35714
51.00000 41.00000 0.35714
52.00000 41.00000 0.35714
53.00000 41.00000 0.35714
54.00000 41.00000 0.35714
55.00000 41.00000 0.35714
56.00000 41.00000 0.35714
57.00000 41.00000 0.35714
58.00000 41.00000 0.35714
59.00000 41.00000 0.35714
60.00000 41.00000 NaN
61.00000 41.00000 NaN
62.00000 41.00000 NaN
63.00000 41.00000 NaN
64.00000 41.00000 NaN
65.00000 41.00000 NaN
66.00000 41.00000 NaN
67.00000 41.00000 NaN
68.00000 41.00000 NaN
69.00000 41.00000 NaN
70.00000 41.00000 NaN
71.00000 41.00000 NaN
72.00000 41.00000 NaN
73.00000 41.00000 NaN
74.00000 41.00000 NaN
75.00000 41.00000 NaN
76.00000 41.00000 NaN
77.00000 41.00000 NaN
78.00000 41.00000 NaN
79.00000 41.00000 NaN
80.00000 41.00000 NaN
81.00000 41.00000 NaN
82.00000 41.00000 NaN
83.00000 41.00000 NaN
84.00000 41.00000 NaN
85.00000 41.00000 NaN
86.00000 41.00000 NaN
87.00000 41.00000 NaN
88.00000 41.00000 NaN
89.00000 41.00000 NaN
90.00000 41.00000 NaN
91.00000 41.00000 NaN
92.00000 41.00000 NaN
93.00000 41.00000 NaN
94.00000 41.00000 NaN
95.00000 41.00000 NaN
96.00000 41.00000 NaN
97.00000 41.00000 NaN
98.00000 41.00000 NaN
99.00000 41.00000 NaN
100.00000 41.00000 NaN

0.00000 42.00000 NaN
1.00000 42.00000 0.00000
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.00000
5.00000 42.00000 0.00000
6.00000 42.00000 0.00000
7.00000 42.00000 0.00000
8.00000 42.00000 0.00000
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.07143
12.00000 42.00000 0.07143
13.00000 42.00000 0.14286
14.00000 42.00000 0.14286
15.00000 42.00000 0.14286
16.00000 42.00000 0.21429
17.00000 42.00000 0.21429
18.00000 42.00000 0.21429
19.00000 42.00000 0.21429
20.00000 42.00000 0.21429
21.00000 42.00000 0.28571
22.00000 42.00000 0.28571
23.00000 42.00000 0.28571
24.00000 42.00000 0.28571
25.00000 42.00000 0.28571
26.00000 42.00000 0.28571
27.00000 42.00000 0.28571
28.00000 42.00000 0.35714
29.00000 42.00000 0.35714
30.00000 42.00000 0.35714
31.00000 42.00000 0.35714
32.00000 42.00000 0.35714
33.00000 42.00000 0.35714
34.00000 42.00000 0.35714
35.00000 42.00000 0.35714
36.00000 42.00000 0.35714
37.00000 42.00000 0.35714
38.00000 42.00000 0.35714
39.00000 42.00000 0.35714
40.00000 42.00000 0.35714
41.00000 42.00000 0.35714
42.00000 42.00000 0.35714
43.00000 42.00000 0.35714
44.00000 42.00000 0.35714
45.00000 42.00000 0.35714
46.00000 42.00000 0.35714
47.00000 42.00000 0.35714
48.00000 42.00000 0.35714
49.00000 42.00000 0.35714
50.00000 42.00000 0.35714
51.00000 42.00000 0.35714
52.00000 42.00000 0.35714
53.00000 42.00000 0.35714
54.00000 42.00000 0.35714
55.00000 42.00000 0.35714
56.00000 42.00000 0.35714
57.00000 42.00000 0.35714
58.00000 42.00000 0.35714
59.00000 42.00000 NaN
60.00000 42.00000 NaN
61.00000 42.00000 NaN
62.00000 42.00000 NaN
63.00000 42.00000 NaN
64.00000 42.00000 NaN
65.00000 42.00000 NaN
66.00000 42.00000 NaN
67.00000 42.00000 NaN
68.00000 42.00000 NaN
69.00000 42.00000 NaN
70.00000 42.00000 NaN
71.00000 42.00000 NaN
72.00000 42.00000 NaN
73.00000 42.00000 NaN
74.00000 42.00000 NaN
75.00000 42.00000 NaN
76.00000 42.00000 NaN
77.00000 42.00000 NaN
78.00000 42.00000 NaN
79.00000 42.00000 NaN
80.00000 42.00000 NaN
81.00000 42.00000 NaN
82.00000 42.00000 NaN
83.00000 42.00000 NaN
84.00000 42.00000 NaN
85.00000 42.00000 NaN
86.00000 42.00000 NaN
87.00000 42.00000 NaN
88.00000 42.00000 NaN
89.00000 42.00000 NaN
90.00000 42.00000 NaN
91.00000 42.00000 NaN
92.00000 42.00000 NaN
93.00000 42.00000 NaN
94.00000 42.00000 NaN
95.00000 42.00000 NaN
96.00000 42.00000 NaN
97.00000 42.00000 NaN
98.00000 42.00000 NaN
99.00000 42.00000 NaN
100.00000 42.00000 NaN

0.00000 43.00000 NaN
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00000
4.00000 43.00000 0.00000
5.00000 43.00000 0.00000
6.00000 43.00000 0.00000
7.00000 43.00000 0.00000
8.00000 43.00000 0.00000
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.07143
12.00000 43.00000 0.14286
13.00000 43.00000 0.14286
14.00000 43.00000 0.14286
15.00000 43.00000 0.21429
16.00000 43.00000 0.21429
17.00000 43.00000 0.21429
18.00000 43.00000 0.21429
19.00000 43.00000 0.28571
20.00000 43.00000 0.28571
21.00000 43.00000 0.28571
22.00000 43.00000 0.28571
23.00000 43.00000 0.28571
24.00000 43.00000 0.28571
25.00000 43.00000 0.28571
26.00000 43.00000 0.35714
27.00000 43.00000 0.35714
28.00000 43.00000 0.35714
29.00000 43.00000 0.35714
30.00000 43.00000 0.35714
31.00000 43.00000 0.35714
32.00000 43.00000 0.35714
33.00000 43.00000 0.35714
34.00000 43.00000 0.35714
35.00000 43.00000 0.35714
36.00000 43.00000 0.35714
37.00000 43.00000 0.35714
38.00000 43.00000 0.35714
39.00000 43.00000 0.35714
40.00000 43.00000 0.35714
41.00000 43.00000 0.42857
42.00000 43.00000 0.42857
43.00000 43.00000 0.42857
44.00000 43.00000 0.42857
45.00000 43.00000 0.42857
46.00000 43.00000 0.42857
47.00000 43.00000 0.42857
48.00000 43.00000 0.42857
49.00000 43.00000 0.42857
50.00000 43.00000 0.42857
51.00000 43.00000 0.42857
52.00000 43.00000 0.42857
53.00000 43.00000 0.42857
54.00000 43.00000 0.42857
55.00000 43.00000 0.42857
56.00000 43.00000 0.35714
57.00000 43.00000 0.35714
58.00000 43.00000 NaN
59.00000 43.00000 NaN
60.00000 43.00000 NaN
61.00000 43.00000 NaN
62.00000 43.00000 NaN
63.00000 43.00000 NaN
64.00000 43.00000 NaN
65.00000 43.00000 NaN
66.00000 43.00000 NaN
67.00000 43.00000 NaN
68.00000 43.00000 NaN
69.00000 43.00000 NaN
70.00000 43.00000 NaN
71.00000 43.00000 NaN
72.00000 43.00000 NaN
73.00000 43.00000 NaN
74.00000 43.00000 NaN
75.00000 43.00000 NaN
76.00000 43.00000 NaN
77.00000 43.00000 NaN
78.00000 43.00000 NaN
79.00000 43.00000 NaN
80.00000 43.00000 NaN
81.00000 43.00000 NaN
82.00000 43.00000 NaN
83.00000 43.00000 NaN
84.00000 43.00000 NaN
85.00000 43.00000 NaN
86.00000 43.00000 NaN
87.00000 43.00000 NaN
88.00000 43.00000 NaN
89.00000 43.00000 NaN
90.00000 43.00000 NaN
91.00000 43.00000 NaN
92.00000 43.00000 NaN
93.00000 43.00000 NaN
94.00000 43.00000 NaN
95.00000 43.00000 NaN
96.00000 43.00000 NaN
97.00000 43.00000 NaN
98.00000 43.00000 NaN
99.00000 43.00000 NaN
100.00000 43.00000 NaN

0.00000 44.00000 NaN
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.00000
5.00000 44.00000 0.00000
6.00000 44.00000 0.00000
7.00000 44.00000 0.00000
8.00000 44.00000 0.00000
9.00000 44.00000 0.00000
10.00000 44.00000 0.07143
11.00000 44.00000 0.07143
12.00000 44.00000 0.14286
13.00000 44.00000 0.14286
14.00000 44.00000 0.21429
15.00000 44.00000 0.21429
16.00000 44.00000 0.21429
17.00000 44.00000 0.21429
18.00000 44.00000 0.28571
19.00000 44.00000 0.28571
20.00000 44.00000 0.28571
21.00000 44.00000 0.28571
22.00000 44.00000 0.28571
23.00000 44.00000 0.28571
24.00000 44.00000 0.35714
25.00000 44.00000 0.35714
26.00000 44.00000 0.35714
27.00000 44.00000 0.35714
28.00000 44.00000 0.35714
29.00000 44.00000 0.35714
30.00000 44.00000 0.35714
31.00000 44.00000 0.35714
32.00000 44.00000 0.35714
33.00000 44.00000 0.35714
34.00000 44.00000 0.35714
35.00000 44.00000 0.42857
36.00000 44.00000 0.42857
37.00000 44.00000 0.42857
38.00000 44.00000 0.42857
39.00000 44.00000 0.42857
40.00000 44.00000 0.42857
41.00000 44.00000 0.42857
42.00000 44.00000 0.42857
43.00000 44.00000 0.42857
44.00000 44.00000 0.42857
45.00000 44.00000 0.42857
46.00000 44.00000 0.42857
47.00000 44.00000 0.42857
48.00000 44.00000 0.42857
49.00000 44.00000 0.42857
50.00000 44.00000 0.42857
51.00000 44.00000 0.42857
52.00000 44.00000 0.42857
53.00000 44.00000 0.42857
54.00000 44.00000 0.42857
55.00000 44.00000 0.42857
56.00000 44.00000 0.42857
57.00000 44.00000 NaN
58.00000 44.00000 NaN
59.00000 44.00000 NaN
60.00000 44.00000 NaN
61.00000 44.00000 NaN
62.00000 44.00000 NaN
63.00000 44.00000 NaN
64.00000 44.00000 NaN
65.00000 44.00000 NaN
66.00000 44.00000 NaN
67.00000 44.00000 NaN
68.00000 44.00000 NaN
69.00000 44.00000 NaN
70.00000 44.00000 NaN
71.00000 44.00000 NaN
72.00000 44.00000 NaN
73.00000 44.00000 NaN
74.00000 44.00000 NaN
75.00000 44.00000 NaN
76.00000 44.00000 NaN
77.00000 44.00000 NaN
78.00000 44.00000 NaN
79.00000 44.00000 NaN
80.00000 44.00000 NaN
81.00000 44.00000 NaN
82.00000 44.00000 NaN
83.00000 44.00000 NaN
84.00000 44.00000 NaN
85.00000 44.00000 NaN
86.00000 44.00000 NaN
87.00000 44.00000 NaN
88.00000 44.00000 NaN
89.00000 44.00000 NaN
90.00000 44.00000 NaN
91.00000 44.00000 NaN
92.00000 44.00000 NaN
93.00000 44.00000 NaN
94.00000 44.00000 NaN
95.00000 44.00000 NaN
96.00000 44.00000 NaN
97.00000 44.00000 NaN
98.00000 44.00000 NaN
99.00000 44.00000 NaN
100.00000 44.00000 NaN

0.00000 45.00000 NaN
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.00000
4.00000 45.00000 0.00000
5.00000 45.00000 0.00000
6.00000 45.00000 0.00000
7.00000 45.00000 0.00000
8.00000 45.00000 0.00000
9.00000 45.00000 0.07143
10.00000 45.00000 0.07143
11.00000 45.00000 0.14286
12.00000 45.00000 0.14286
13.00000 45.00000 0.21429
14.00000 45.00000 0.21429
15.00000 45.00000 0.21429
16.00000 45.00000 0.21429
17.00000 45.00000 0.28571
18.00000 45.00000 0.28571
19.00000 45.00000 0.28571
20.00000 45.00000 0.28571
21.00000 45.00000 0.28571
22.00000 45.00000 0.35714
23.00000 45.00000 0.35714
24.00000 45.00000 0.35714
25.00000 45.00000 0.35714
26.00000 45.00000 0.35714
27.00000 45.00000 0.35714
28.00000 45.00000 0.35714
29.00000 45.00000 0.35714
30.00000 45.00000 0.35714
31.00000 45.00000 0.42857
32.00000 45.00000 0.42857
33.00000 45.00000 0.42857
34.00000 45.00000 0.42857
35.00000 45.00000 0.42857
36.00000 45.00000 0.42857
37.00000 45.00000 0.42857
38.00000 45.00000 0.42857
39.00000 45.00000 0.42857
40.00000 45.00000 0.42857
41.00000 45.00000 0.42857
42.00000 45.00000 0.42857
43.00000 45.00000 0.42857
44.00000 45.00000 0.42857
45.00000 45.00000 0.42857
46.00000 45.00000 0.42857
47.00000 45.00000 0.42857
48.00000 45.00000 0.42857
49.00000 45.00000 0.42857
50.00000 45.00000 0.42857
51.00000 45.00000 0.42857
52.00000 45.00000 0.42857
53.00000 45.00000 0.42857
54.00000 45.00000 0.42857
55.00000 45.00000 0.42857
56.00000 45.00000 NaN
57.00000 45.00000 NaN
58.00000 45.00000 NaN
59.00000 45.00000 NaN
60.00000 45.00000 NaN
61.00000 45.00000 NaN
62.00000 45.00000 NaN
63.00000 45.00000 NaN
64.00000 45.00000 NaN
65.00000 45.00000 NaN
66.00000 45.00000 NaN
67.00000 45.00000 NaN
68.00000 45.00000 NaN
69.00000 45.00000 NaN
70.00000 45.00000 NaN
71.00000 45.00000 NaN
72.00000 45.00000 NaN
73.00000 45.00000 NaN
74.00000 45.00000 NaN
75.00000 45.00000 NaN
76.00000 45.00000 NaN
77.00000 45.00000 NaN
78.00000 45.00000 NaN
79.00000 45.00000 NaN
80.00000 45.00000 NaN
81.00000 45.00000 NaN
82.00000 45.00000 NaN
83.00000 45.00000 NaN
84.00000 45.00000 NaN
85.00000 45.00000 NaN
86.00000 45.00000 NaN
87.00000 45.00000 NaN
88.00000 45.00000 NaN
89.00000 45.00000 NaN
90.00000 45.00000 NaN
91.00000 45.00000 NaN
92.00000 45.00000 NaN
93.00000 45.00000 NaN
94.00000 45.00000 NaN
95.00000 45.00000 NaN
96.00000 45.00000 NaN
97.00000 45.00000 NaN
98.00000 45.00000 NaN
99.00000 45.00000 NaN
100.00000 45.00000 NaN

0.00000 46.00000 NaN
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.00000
4.00000 46.00000 0.00000
5.00000 46.00000 0.00000
6.00000 46.00000 0.00000
7.00000 46.00000 0.00000
8.00000 46.00000 0.00000
9.00000 46.00000 0.07143
10.00000 46.00000 0.14286
11.00000 46.00000 0.14286
12.00000 46.00000 0.21429
13.00000 46.00000 0.21429
14.00000 46.00000 0.21429
15.00000 46.00000 0.28571
16.00000 46.00000 0.28571
17.00000 46.00000 0.28571
18.00000 46.00000 0.28571
19.00000 46.00000 0.28571
20.00000 46.00000 0.35714
21.00000 46.00000 0.35714
22.00000 46.00000 0.35714
23.00000 46.00000 0.35714
24.00000 46.00000 0.35714
25.00000 46.00000 0.35714
26.00000 46.00000 0.35714
27.00000 46.00000 0.35714
28.00000 46.00000 0.35714
29.00000 46.00000 0.42857
30.00000 46.00000 0.42857
31.00000 46.00000 0.42857
32.00000 46.00000 0.42857
33.00000 46.00000 0.42857
34.00000 46.00000 0.42857
35.00000 46.00000 0.42857
36.00000 46.00000 0.42857
37.00000 46.00000 0.42857
38.00000 46.00000 0.42857
39.00000 46.00000 0.42857
40.00000 46.00000 0.42857
41.00000 46.00000 0.42857
42.00000 46.00000 0.42857
43.00000 46.00000 0.42857
44.00000 46.00000 0.42857
45.00000 46.00000 0.42857
46.00000 46.00000 0.42857
47.00000 46.00000 0.42857
48.00000 46.00000 0.42857
49.00000 46.00000 0.42857
50.00000 46.00000 0.42857
51.00000 46.00000 0.42857
52.00000 46.00000 0.42857
53.00000 46.00000 0.42857
54.00000 46.00000 0.42857
55.00000 46.00000 NaN
56.00000 46.00000 NaN
57.00000 46.00000 NaN
58.00000 46.00000 NaN
59.00000 46.00000 NaN
60.00000 46.00000 NaN
61.00000 46.00000 NaN
62.00000 46.00000 NaN
63.00000 46.00000 NaN
64.00000 46.00000 NaN
65.00000 46.00000 NaN
66.00000 46.00000 NaN
67.00000 46.00000 NaN
68.00000 46.00000 NaN
69.00000 46.00000 NaN
70.00000 46.00000 NaN
71.00000 46.00000 NaN
72.00000 46.00000 NaN
73.00000 46.00000 NaN
74.00000 46.00000 NaN
75.00000 46.00000 NaN
76.00000 46.00000 NaN
77.00000 46.00000 NaN
78.00000 46.00000 NaN
79.00000 46.00000 NaN
80.00000 46.00000 NaN
81.00000 46.00000 NaN
82.00000 46.00000 NaN
83.00000 46.00000 NaN
84.00000 46.00000 NaN
85.00000 46.00000 NaN
86.00000 46.00000 NaN
87.00000 46.00000 NaN
88.00000 46.00000 NaN
89.00000 46.00000 NaN
90.00000 46.00000 NaN
91.00000 46.00000 NaN
92.00000 46.00000 NaN
93.00000 46.00000 NaN
94.00000 46.00000 NaN
95.00000 46.00000 NaN
96.00000 46.00000 NaN
97.00000 46.00000 NaN
98.00000 46.00000 NaN
99.00000 46.00000 NaN
100.00000 46.00000 NaN

0.00000 47.00000 NaN
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.00000
4.00000 47.00000 0.00000
5.00000 47.00000 0.00000
6.00000 47.00000 0.00000
7.00000 47.00000 0.00000
8.00000 47.00000 0.07143
9.00000 47.00000 0.07143
10.00000 47.00000 0.14286
11.00000 47.00000 0.14286
12.00000 47.00000 0.21429
13.00000 47.00000 0.21429
14.00000 47.00000 0.21429
15.00000 47.00000 0.28571
16.00000 47.00000 0.28571
17.00000 47.00000 0.28571
18.00000 47.00000 0.28571
19.00000 47.00000 0.35714
20.00000 47.00000 0.35714
21.00000 47.00000 0.35714
22.00000 47.00000 0.35714
23.00000 47.00000 0.35714
24.00000 47.00000 0.35714
25.00000 47.00000 0.35714
26.00000 47.00000 0.42857
27.00000 47.00000 0.42857
28.00000 47.00000 0.42857
29.00000 47.00000 0.42857
30.00000 47.00000 0.42857
31.00000 47.00000 0.42857
32.00000 47.00000 0.42857
33.00000 47.00000 0.42857
34.00000 47.00000 0.42857
35.00000 47.00000 0.42857
36.00000 47.00000 0.42857
37.00000 47.00000 0.42857
38.00000 47.00000 0.42857
39.00000 47.00000 0.42857
40.00000 47.00000 0.42857
41.00000 47.00000 0.50000
42.00000 47.00000 0.50000
43.00000 47.00000 0.50000
44.00000 47.00000 0.50000
45.00000 47.00000 0.50000
46.00000 47.00000 0.50000
47.00000 47.00000 0.50000
48.00000 47.00000 0.50000
49.00000 47.00000 0.50000
50.00000 47.00000 0.50000
51.00000 47.00000 0.50000
52.00000 47.00000 0.50000
53.00000 47.00000 0.50000
54.00000 47.00000 NaN
55.00000 47.00000 NaN
56.00000 47.00000 NaN
57.00000 47.00000 NaN
58.00000 47.00000 NaN
59.00000 47.00000 NaN
60.00000 47.00000 NaN
61.00000 47.00000 NaN
62.00000 47.00000 NaN
63.00000 47.00000 NaN
64.00000 47.00000 NaN
65.00000 47.00000 NaN
66.00000 47.00000 NaN
67.00000 47.00000 NaN
68.00000 47.00000 NaN
69.00000 47.00000 NaN
70.00000 47.00000 NaN
71.00000 47.00000 NaN
72.00000 47.00000 NaN
73.00000 47.00000 NaN
74.00000 47.00000 NaN
75.00000 47.00000 NaN
76.00000 47.00000 NaN
77.00000 47.00000 NaN
78.00000 47.00000 NaN
79.00000 47.00000 NaN
80.00000 47.00000 NaN
81.00000 47.00000 NaN
82.00000 47.00000 NaN
83.00000 47.00000 NaN
84.00000 47.00000 NaN
85.00000 47.00000 NaN
86.00000 47.00000 NaN
87.00000 47.00000 NaN
88.00000 47.00000 NaN
89.00000 47.00000 NaN
90.00000 47.00000 NaN
91.00000 47.00000 NaN
92.00000 47.00000 NaN
93.00000 47.00000 NaN
94.00000 47.00000 NaN
95.00000 47.00000 NaN
96.00000 47.00000 NaN
97.00000 47.00000 NaN
98.00000 47.00000 NaN
99.00000 47.00000 NaN
100.00000 47.00000 NaN

0.00000 48.00000 NaN
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.00000
4.00000 48.00000 0.00000
5.00000 48.00000 0.00000
6.00000 48.00000 0.00000
7.00000 48.00000 0.00000
8.00000 48.00000 0.07143
9.00000 48.00000 0.14286
10.00000 48.00000 0.14286
11.00000 48.00000 0.21429
12.00000 48.00000 0.21429
13.00000 48.00000 0.21429
14.00000 48.00000 0.28571
15.00000 48.00000 0.28571
16.00000 48.00000 0.28571
17.00000 48.00000 0.28571
18.00000 48.00000 0.35714
19.00000 48.00000 0.35714
20.00000 48.00000 0.35714
21.00000 48.00000 0.35714
22.00000 48.00000 0.35714
23.00000 48.00000 0.35714
24.00000 48.00000 0.42857
25.00000 48.00000 0.42857
26.00000 48.00000 0.42857
27.00000 48.00000 0.42857
28.00000 48.00000 0.42857
29.00000 48.00000 0.42857
30.00000 48.00000 0.42857
31.00000 48.00000 0.42857
32.00000 48.00000 0.42857
33.00000 48.00000 0.42857
34.00000 48.00000 0.42857
35.00000 48.00000 0.42857
36.00000 48.00000 0.42857
37.00000 48.00000 0.50000
38.00000 48.00000 0.50000
39.00000 48.00000 0.50000
40.00000 48.00000 0.50000
41.00000 48.00000 0.50000
42.00000 48.00000 0.50000
43.00000 48.00000 0.50000
44.00000 48.00000 0.50000
45.00000 48.00000 0.50000
46.00000 48.00000 0.50000
47.00000 48.00000 0.50000
48.00000 48.00000 0.50000
49.00000 48.00000 0.50000
50.00000 48.00000 0.50000
51.00000 48.00000 0.50000
52.00000 48.00000 0.50000
53.00000 48.00000 NaN
54.00000 48.00000 NaN
55.00000 48.00000 NaN
56.00000 48.00000 NaN
57.00000 48.00000 NaN
58.00000 48.00000 NaN
59.00000 48.00000 NaN
60.00000 48.00000 NaN
61.00000 48.00000 NaN
62.00000 48.00000 NaN
63.00000 48.00000 NaN
64.00000 48.00000 NaN
65.00000 48.00000 NaN
66.00000 48.00000 NaN
67.00000 48.00000 NaN
68.00000 48.00000 NaN
69.00000 48.00000 NaN
70.00000 48.00000 NaN
71.00000 48.00000 NaN
72.00000 48.00000 NaN
73.00000 48.00000 NaN
74.00000 48.00000 NaN
75.00000 48.00000 NaN
76.00000 48.00000 NaN
77.00000 48.00000 NaN
78.00000 48.00000 NaN
79.00000 48.00000 NaN
80.00000 48.00000 NaN
81.00000 48.00000 NaN
82.00000 48.00000 NaN
83.00000 48.00000 NaN
84.00000 48.00000 NaN
85.00000 48.00000 NaN
86.00000 48.00000 NaN
87.00000 48.00000 NaN
88.00000 48.00000 NaN
89.00000 48.00000 NaN
90.00000 48.00000 NaN
91.00000 48.00000 NaN
92.00000 48.00000 NaN
93.00000 48.00000 NaN
94.00000 48.00000 NaN
95.00000 48.00000 NaN
96.00000 48.00000 NaN
97.00000 48.00000 NaN
98.00000 48.00000 NaN
99.00000 48.00000 NaN
100.00000 48.00000 NaN

0.00000 49.00000 NaN
1.00000 49.00000 0.00000
2.00000 49.00000 0.00000
3.00000 49.00000 0.00000
4.00000 49.00000 0.00000
5.00000 49.00000 0.00000
6.00000 49.00000 0.00000
7.00000 49.00000 0.07143
8.00000 49.00000 0.07143
9.00000 49.00000 0.14286
10.00000 49.00000 0.21429
11.00000 49.00000 0.21429
12.00000 49.00000 0.21429
13.00000 49.00000 0.28571
14.00000 49.00000 0.28571
15.00000 49.00000 0.28571
16.00000 49.00000 0.28571
17.00000 49.00000 0.35714
18.00000 49.00000 0.35714
19.00000 49.00000 0.35714
20.00000 49.00000 0.35714
21.00000 49.00000 0.35714
22.00000 49.00000 0.35714
23.00000 49.00000 0.42857
24.00000 49.00000 0.42857
25.00000 49.00000 0.42857
26.00000 49.00000 0.42857
27.00000 49.00000 0.42857
28.00000 49.00000 0.42857
29.00000 49.00000 0.42857
30.00000 49.00000 0.42857
31.00000 49.00000 0.42857
32.00000 49.00000 0.42857
33.00000 49.00000 0.42857
34.00000 49.00000 0.50000
35.00000 49.00000 0.50000
36.00000 49.00000 0.50000
37.00000 49.00000 0.50000
38.00000 49.00000 0.50000
39.00000 49.00000 0.50000
40.00000 49.00000 0.50000
41.00000 49.00000 0.50000
42.00000 49.00000 0.50000
43.00000 49.00000 0.50000
44.00000 49.00000 0.50000
45.00000 49.00000 0.50000
46.00000 49.00000 0.50000
47.00000 49.00000 0.50000
48.00000 49.00000 0.50000
49.00000 49.00000 0.50000
50.00000 49.00000 0.50000
51.00000 49.00000 0.50000
52.00000 49.00000 NaN
53.00000 49.00000 NaN
54.00000 49.00000 NaN
55.00000 49.00000 NaN
56.00000 49.00000 NaN
57.00000 49.00000 NaN
58.00000 49.00000 NaN
59.00000 49.00000 NaN
60.00000 49.00000 NaN
61.00000 49.00000 NaN
62.00000 49.00000 NaN
63.00000 49.00000 NaN
64.00000 49.00000 NaN
65.00000 49.00000 NaN
66.00000 49.00000 NaN
67.00000 49.00000 NaN
68.00000 49.00000 NaN
69.00000 49.00000 NaN
70.00000 49.00000 NaN
71.00000 49.00000 NaN
72.00000 49.00000 NaN
73.00000 49.00000 NaN
74.00000 49.00000 NaN
75.00000 49.00000 NaN
76.00000 49.00000 NaN
77.00000 49.00000 NaN
78.00000 49.00000 NaN
79.00000 49.00000 NaN
80.00000 49.00000 NaN
81.00000 49.00000 NaN
82.00000 49.00000 NaN
83.00000 49.00000 NaN
84.00000 49.00000 NaN
85.00000 49.00000 NaN
86.00000 49.00000 NaN
87.00000 49.00000 NaN
88.00000 49.00000 NaN
89.00000 49.00000 NaN
90.00000 49.00000 NaN
91.00000 49.00000 NaN
92.00000 49.00000 NaN
93.00000 49.00000 NaN
94.00000 49.00000 NaN
95.00000 49.00000 NaN
96.00000 49.00000 NaN
97.00000 49.00000 NaN
98.00000 49.00000 NaN
99.00000 49.00000 NaN
100.00000 49.00000 NaN

0.00000 50.00000 NaN
1.00000 50.00000 0.00000
2.00000 50.00000 0.00000
3.00000 50.00000 0.00000
4.00000 50.00000 0.00000
5.00000 50.00000 0.00000
6.00000 50.00000 0.00000
7.00000 50.00000 0.07143
8.00000 50.00000 0.14286
9.00000 50.00000 0.14286
10.00000 50.00000 0.21429
11.00000 50.00000 0.21429
12.00000 50.00000 0.28571
13.00000 50.00000 0.28571
14.00000 50.00000 0.28571
15.00000 50.00000 0.28571
16.00000 50.00000 0.35714
17.00000 50.00000 0.35714
18.00000 50.00000 0.35714
19.00000 50.00000 0.35714
20.00000 50.00000 0.35714
21.00000 50.00000 0.42857
22.00000 50.00000 0.42857
23.00000 50.00000 0.42857
24.00000 50.00000 0.42857
25.00000 50.00000 0.42857
26.00000 50.00000 0.42857
27.00000 50.00000 0.42857
28.00000 50.00000 0.42857
29.00000 50.00000 0.42857
30.00000 50.00000 0.42857
31.00000 50.00000 0.50000
32.00000 50.00000 0.50000
33.00000 50.00000 0.50000
34.00000 50.00000 0.50000
35.00000 50.00000 0.50000
36.00000 50.00000 0.50000
37.00000 50.00000 0.50000
38.00000 50.00000 0.50000
39.00000 50.00000 0.50000
40.00000 50.00000 0.50000
41.00000 50.00000 0.50000
42.00000 50.00000 0.50000
43.00000 50.00000 0.50000
44.00000 50.00000 0.50000
45.00000 50.00000 0.50000
46.00000 50.00000 0.50000
47.00000 50.00000 0.50000
48.00000 50.00000 0.50000
49.00000 50.00000 0.50000
50.00000 50.00000 0.50000
51.00000 50.00000 NaN
52.00000 50.00000 NaN
53.00000 50.00000 NaN
54.00000 50.00000 NaN
55.00000 50.00000 NaN
56.00000 50.00000 NaN
57.00000 50.00000 NaN
58.00000 50.00000 NaN
59.00000 50.00000 NaN
60.00000 50.00000 NaN
61.00000 50.00000 NaN
62.00000 50.00000 NaN
63.00000 50.00000 NaN
64.00000 50.00000 NaN
65.00000 50.00000 NaN
66.00000 50.00000 NaN
67.00000 50.00000 NaN
68.00000 50.00000 NaN
69.00000 50.00000 NaN
70.00000 50.00000 NaN
71.00000 50.00000 NaN
72.00000 50.00000 NaN
73.00000 50.00000 NaN
74.00000 50.00000 NaN
75.00000 50.00000 NaN
76.00000 50.00000 NaN
77.00000 50.00000 NaN
78.00000 50.00000 NaN
79.00000 50.00000 NaN
80.00000 50.00000 NaN
81.00000 50.00000 NaN
82.00000 50.00000 NaN
83.00000 50.00000 NaN
84.00000 50.00000 NaN
85.00000 50.00000 NaN
86.00000 50.00000 NaN
87.00000 50.00000 NaN
88.00000 50.00000 NaN
89.00000 50.00000 NaN
90.00000 50.00000 NaN
91.00000 50.00000 NaN
92.00000 50.00000 NaN
93.00000 50.00000 NaN
94.00000 50.00000 NaN
95.00000 50.00000 NaN
96.00000 50.00000 NaN
97.00000 50.00000 NaN
98.00000 50.00000 NaN
99.00000 50.00000 NaN
100.00000 50.00000 NaN

0.00000 51.00000 NaN
1.00000 51.00000 0.00000
2.00000 51.00000 0.00000
3.00000 51.00000 0.00000
4.00000 51.00000 0.00000
5.00000 51.00000 0.00000
6.00000 51.00000 0.00000
7.00000 51.00000 0.07143
8.00000 51.00000 0.14286
9.00000 51.00000 0.21429
10.00000 51.00000 0.21429
11.00000 51.00000 0.28571
12.00000 51.00000 0.28571
13.00000 51.00000 0.28571
14.00000 51.00000 0.28571
15.00000 51.00000 0.35714
16.00000 51.00000 0.35714
17.00000 51.00000 0.35714
18.00000 51.00000 0.35714
19.00000 51.00000 0.35714
20.00000 51.00000 0.42857
21.00000 51.00000 0.42857
22.00000 51.00000 0.42857
23.00000 51.00000 0.42857
24.00000 51.00000 0.42857
25.00000 51.00000 0.42857
26.00000 51.00000 0.42857
27.00000 51.00000 0.42857
28.00000 51.00000 0.42857
29.00000 51.00000 0.50000
30.00000 51.00000 0.50000
31.00000 51.00000 0.50000
32.00000 51.00000 0.50000
33.00000 51.00000 0.50000
34.00000 51.00000 0.50000
35.00000 51.00000 0.50000
36.00000 51.00000 0.50000
37.00000 51.00000 0.50000
38.00000 51.00000 0.50000
39.00000 51.00000 0.50000
40.00000 51.00000 0.50000
41.00000 51.00000 0.50000
42.00000 51.00000 0.50000
43.00000 51.00000 0.50000
44.00000 51.00000 0.50000
45.00000 51.00000 0.50000
46.00000 51.00000 0.50000
47.00000 51.00000 0.57143
48.00000 51.00000 0.57143
49.00000 51.00000 0.57143
50.00000 51.00000 NaN
51.00000 51.00000 NaN
52.00000 51.00000 NaN
53.00000 51.00000 NaN
54.00000 51.00000 NaN
55.00000 51.00000 NaN
56.00000 51.00000 NaN
57.00000 51.00000 NaN
58.00000 51.00000 NaN
59.00000 51.00000 NaN
60.00000 51.00000 NaN
61.00000 51.00000 NaN
62.00000 51.00000 NaN
63.00000 51.00000 NaN
64.00000 51.00000 NaN
65.00000 51.00000 NaN
66.00000 51.00000 NaN
67.00000 51.00000 NaN
68.00000 51.00000 NaN
69.00000 51.00000 NaN
70.00000 51.00000 NaN
71.00000 51.00000 NaN
72.00000 51.00000 NaN
73.00000 51.00000 NaN
74.00000 51.00000 NaN
75.00000 51.00000 NaN
76.00000 51.00000 NaN
77.00000 51.00000 NaN
78.00000 51.00000 NaN
79.00000 51.00000 NaN
80.00000 51.00000 NaN
81.00000 51.00000 NaN
82.00000 51.00000 NaN
83.00000 51.00000 NaN
84.00000 51.00000 NaN
85.00000 51.00000 NaN
86.00000 51.00000 NaN
87.00000 51.00000 NaN
88.00000 51.00000 NaN
89.00000 51.00000 NaN
90.00000 51.00000 NaN
91.00000 51.00000 NaN
92.00000 51.00000 NaN
93.00000 51.00000 NaN
94.00000 51.00000 NaN
95.00000 51.00000 NaN
96.00000 51.00000 NaN
97.00000 51.00000 NaN
98.00000 51.00000 NaN
99.00000 51.00000 NaN
100.00000 51.00000 NaN

0.00000 52.00000 NaN
1.00000 52.00000 0.00000
2.00000 52.00000 0.00000
3.00000 52.00000 0.00000
4.00000 52.00000 0.00000
5.00000 52.00000 0.00000
6.00000 52.00000 0.07143
7.00000 52.00000 0.14286
8.00000 52.00000 0.14286
9.00000 52.00000 0.21429
10.00000 52.00000 0.21429
11.00000 52.00000 0.28571
12.00000 52.00000 0.28571
13.00000 52.00000 0.28571
14.00000 52.00000 0.35714
15.00000 52.00000 0.35714
16.00000 52.00000 0.35714
17.00000 52.00000 0.35714
18.00000 52.00000 0.35714
19.00000 52.00000 0.42857
20.00000 52.00000 0.42857
21.00000 52.00000 0.42857
22.00000 52.00000 0.42857
23.00000 52.00000 0.42857
24.00000 52.00000 0.42857
25.00000 52.00000 0.42857
26.00000 52.00000 0.42857
27.00000 52.00000 0.50000
28.00000 52.00000 0.50000
29.00000 52.00000 0.50000
30.00000 52.00000 0.50000
31.00000 52.00000 0.50000
32.00000 52.00000 0.50000
33.00000 52.00000 0.50000
34.00000 52.00000 0.50000
35.00000 52.00000 0.50000
36.00000 52.00000 0.50000
37.00000 52.00000 0.50000
38.00000 52.00000 0.50000
39.00000 52.00000 0.50000
40.00000 52.00000 0.50000
41.00000 52.00000 0.50000
42.00000 52.00000 0.57143
43.00000 52.00000 0.57143
44.00000 52.00000 0.57143
45.00000 52.00000 0.57143
46.00000 52.00000 0.57143
47.00000 52.00000 0.57143
48.00000 52.00000 0.57143
49.00000 52.00000 NaN
50.00000 52.00000 NaN
51.00000 52.00000 NaN
52.00000 52.00000 NaN
53.00000 52.00000 NaN
54.00000 52.00000 NaN
55.00000 52.00000 NaN
56.00000 52.00000 NaN
57.00000 52.00000 NaN
58.00000 52.00000 NaN
59.00000 52.00000 NaN
60.00000 52.00000 NaN
61.00000 52.00000 NaN
62.00000 52.00000 NaN
63.00000 52.00000 NaN
64.00000 52.00000 NaN
65.00000 52.00000 NaN
66.00000 52.00000 NaN
67.00000 52.00000 NaN
68.00000 52.00000 NaN
69.00000 52.00000 NaN
70.00000 52.00000 NaN
71.00000 52.00000 NaN
72.00000 52.00000 NaN
73.00000 52.00000 NaN
74.00000 52.00000 NaN
75.00000 52.00000 NaN
76.00000 52.00000 NaN
77.00000 52.00000 NaN
78.00000 52.00000 NaN
79.00000 52.00000 NaN
80.00000 52.00000 NaN
81.00000 52.00000 NaN
82.00000 52.00000 NaN
83.00000 52.00000 NaN
84.00000 52.00000 NaN
85.00000 52.00000 NaN
86.00000 52.00000 NaN
87.00000 52.00000 NaN
88.00000 52.00000 NaN
89.00000 52.00000 NaN
90.00000 52.00000 NaN
91.00000 52.00000 NaN
92.00000 52.00000 NaN
93.00000 52.00000 NaN
94.00000 52.00000 NaN
95.00000 52.00000 NaN
96.00000 52.00000 NaN
97.00000 52.00000 NaN
98.00000 52.00000 NaN
99.00000 52.00000 NaN
100.00000 52.00000 NaN

0.00000 53.00000 NaN
1.00000 53.00000 0.00000
2.00000 53.00000 0.00000
3.00000 53.00000 0.00000
4.00000 53.00000 0.00000
5.00000 53.00000 0.00000
6.00000 53.00000 0.07143
7.00000 53.00000 0.14286
8.00000 53.00000 0.21429
9.00000 53.00000 0.21429
10.00000 53.00000 0.28571
11.00000 53.00000 0.28571
12.00000 53.00000 0.28571
13.00000 53.00000 0.35714
14.00000 53.00000 0.35714
15.00000 53.00000 0.35714
16.00000 53.00000 0.35714
17.00000 53.00000 0.35714
18.00000 53.00000 0.42857
19.00000 53.00000 0.42857
20.00000 53.00000 0.42857
21.00000 53.00000 0.42857
22.00000 53.00000 0.42857
23.00000 53.00000 0.42857
24.00000 53.00000 0.42857
25.00000 53.00000 0.50000
26.00000 53.00000 0.50000
27.00000 53.00000 0.50000
28.00000 53.00000 0.50000
29.00000 53.00000 0.50000
30.00000 53.00000 0.50000
31.00000 53.00000 0.50000
32.00000 53.00000 0.50000
33.00000 53.00000 0.50000
34.00000 53.00000 0.50000
35.00000 53.00000 0.50000
36.00000 53.00000 0.50000
37.00000 53.00000 0.50000
38.00000 53.00000 0.50000
39.00000 53.00000 0.57143
40.00000 53.00000 0.57143
41.00000 53.00000 0.57143
42.00000 53.00000 0.57143
43.00000 53.00000 0.57143
44.00000 53.00000 0.57143
45.00000 53.00000 0.57143
46.00000 53.00000 0.57143
47.00000 53.00000 0.57143
48.00000 53.00000 NaN
49.00000 53.00000 NaN
50.00000 53.00000 NaN
51.00000 53.00000 NaN
52.00000 53.00000 NaN
53.00000 53.00000 NaN
54.00000 53.00000 NaN
55.00000 53.00000 NaN
56.00000 53.00000 NaN
57.00000 53.00000 NaN
58.00000 53.00000 NaN
59.00000 53.00000 NaN
60.00000 53.00000 NaN
61.00000 53.00000 NaN
62.00000 53.00000 NaN
63.00000 53.00000 NaN
64.00000 53.00000 NaN
65.00000 53.00000 NaN
66.00000 53.00000 NaN
67.00000 53.00000 NaN
68.00000 53.00000 NaN
69.00000 53.00000 NaN
70.00000 53.00000 NaN
71.00000 53.00000 NaN
72.00000 53.00000 NaN
73.00000 53.00000 NaN
74.00000 53.00000 NaN
75.00000 53.00000 NaN
76.00000 53.00000 NaN
77.00000 53.00000 NaN
78.00000 53.00000 NaN
79.00000 53.00000 NaN
80.00000 53.00000 NaN
81.00000 53.00000 NaN
82.00000 53.00000 NaN
83.00000 53.00000 NaN
84.00000 53.00000 NaN
85.00000 53.00000 NaN
86.00000 53.00000 NaN
87.00000 53.00000 NaN
88.00000 53.00000 NaN
89.00000 53.00000 NaN
90.00000 53.00000 NaN
91.00000 53.00000 NaN
92.00000 53.00000 NaN
93.00000 53.00000 NaN
94.00000 53.00000 NaN
95.00000 53.00000 NaN
96.00000 53.00000 NaN
97.00000 53.00000 NaN
98.00000 53.00000 NaN
99.00000 53.00000 NaN
100.00000 53.00000 NaN

0.00000 54.00000 NaN
1.00000 54.00000 0.00000
2.00000 54.00000 0.00000
3.00000 54.00000 0.00000
4.00000 54.00000 0.00000
5.00000 54.00000 0.00000
6.00000 54.00000 0.14286
7.00000 54.00000 0.14286
8.00000 54.00000 0.21429
9.00000 54.00000 0.28571
10.00000 54.00000 0.28571
11.00000 54.00000 0.28571
12.00000 54.00000 0.35714
13.00000 54.00000 0.35714
14.00000 54.00000 0.35714
15.00000 54.00000 0.35714
16.00000 54.00000 0.35714
17.00000 54.00000 0.42857
18.00000 54.00000 0.42857
19.00000 54.00000 0.42857
20.00000 54.00000 0.42857
21.00000 54.00000 0.42857
22.00000 54.00000 0.42857
23.00000 54.00000 0.42857
24.00000 54.00000 0.50000
25.00000 54.00000 0.50000
26.00000 54.00000 0.50000
27.00000 54.00000 0.50000
28.00000 54.00000 0.50000
29.00000 54.00000 0.50000
30.00000 54.00000 0.50000
31.00000 54.00000 0.50000
32.00000 54.00000 0.50000
33.00000 54.00000 0.50000
34.00000 54.00000 0.50000
35.00000 54.00000 0.50000
36.00000 54.00000 0.57143
37.00000 54.00000 0.57143
38.00000 54.00000 0.57143
39.00000 54.00000 0.57143
40.00000 54.00000 0.57143
41.00000 54.00000 0.57143
42.00000 54.00000 0.57143
43.00000 54.00000 0.57143
44.00000 54.00000 0.57143
45.00000 54.00000 0.57143
46.00000 54.00000 0.57143
47.00000 54.00000 NaN
48.00000 54.00000 NaN
49.00000 54.00000 NaN
50.00000 54.00000 NaN
51.00000 54.00000 NaN
52.00000 54.00000 NaN
53.00000 54.00000 NaN
54.00000 54.00000 NaN
55.00000 54.00000 NaN
56.00000 54.00000 NaN
57.00000 54.00000 NaN
58.00000 54.00000 NaN
59.00000 54.00000 NaN
60.00000 54.00000 NaN
61.00000 54.00000 NaN
62.00000 54.00000 NaN
63.00000 54.00000 NaN
64.00000 54.00000 NaN
65.00000 54.00000 NaN
66.00000 54.00000 NaN
67.00000 54.00000 NaN
68.00000 54.00000 NaN
69.00000 54.00000 NaN
70.00000 54.00000 NaN
71.00000 54.00000 NaN
72.00000 54.00000 NaN
73.00000 54.00000 NaN
74.00000 54.00000 NaN
75.00000 54.00000 NaN
76.00000 54.00000 NaN
77.00000 54.00000 NaN
78.00000 54.00000 NaN
79.00000 54.00000 NaN
80.00000 54.00000 NaN
81.00000 54.00000 NaN
82.00000 54.00000 NaN
83.00000 54.00000 NaN
84.00000 54.00000 NaN
85.00000 54.00000 NaN
86.00000 54.00000 NaN
87.00000 54.00000 NaN
88.00000 54.00000 NaN
89.00000 54.00000 NaN
90.00000 54.00000 NaN
91.00000 54.00000 NaN
92.00000 54.00000 NaN
93.00000 54.00000 NaN
94.00000 54.00000 NaN
95.00000 54.00000 NaN
96.00000 54.00000 NaN
97.00000 54.00000 NaN
98.00000 54.00000 NaN
99.00000 54.00000 NaN
100.00000 54.00000 NaN

0.00000 55.00000 NaN
1.00000 55.00000 0.00000
2.00000 55.00000 0.00000
3.00000 55.00000 0.00000
4.00000 55.00000 0.00000
5.00000 55.00000 0.07143
6.00000 55.00000 0.14286
7.00000 55.00000 0.21429
8.00000 55.00000 0.21429
9.00000 55.00000 0.28571
10.00000 55.00000 0.28571
11.00000 55.00000 0.35714
12.00000 55.00000 0.35714
13.00000 55.00000 0.35714
14.00000 55.00000 0.35714
15.00000 55.00000 0.35714
16.00000 55.00000 0.42857
17.00000 55.00000 0.42857
18.00000 55.00000 0.42857
19.00000 55.00000 0.42857
20.00000 55.00000 0.42857
21.00000 55.00000 0.42857
22.00000 55.00000 0.50000
23.00000 55.00000 0.50000
24.00000 55.00000 0.50000
25.00000 55.00000 0.50000
26.00000 55.00000 0.50000
27.00000 55.00000 0.50000
28.00000 55.00000 0.50000
29.00000 55.00000 0.50000
30.00000 55.00000 0.50000
31.00000 55.00000 0.50000
32.00000 55.00000 0.50000
33.00000 55.00000 0.50000
34.00000 55.00000 0.57143
35.00000 55.00000 0.57143
36.00000 55.00000 0.57143
37.00000 55.00000 0.57143
38.00000 55.00000 0.57143
39.00000 55.00000 0.57143
40.00000 55.00000 0.57143
41.00000 55.00000 0.57143
42.00000 55.00000 0.57143
43.00000 55.00000 0.57143
44.00000 55.00000 0.57143
45.00000 55.00000 0.57143
46.00000 55.00000 NaN
47.00000 55.00000 NaN
48.00000 55.00000 NaN
49.00000 55.00000 NaN
50.00000 55.00000 NaN
51.00000 55.00000 NaN
52.00000 55.00000 NaN
53.00000 55.00000 NaN
54.00000 55.00000 NaN
55.00000 55.00000 NaN
56.00000 55.00000 NaN
57.00000 55.00000 NaN
58.00000 55.00000 NaN
59.00000 55.00000 NaN
60.00000 55.00000 NaN
61.00000 55.00000 NaN
62.00000 55.00000 NaN
63.00000 55.00000 NaN
64.00000 55.00000 NaN
65.00000 55.00000 NaN
66.00000 55.00000 NaN
67.00000 55.00000 NaN
68.00000 55.00000 NaN
69.00000 55.00000 NaN
70.00000 55.00000 NaN
71.00000 55.00000 NaN
72.00000 55.00000 NaN
73.00000 55.00000 NaN
74.00000 55.00000 NaN
75.00000 55.00000 NaN
76.00000 55.00000 NaN
77.00000 55.00000 NaN
78.00000 55.00000 NaN
79.00000 55.00000 NaN
80.00000 55.00000 NaN
81.00000 55.00000 NaN
82.00000 55.00000 NaN
83.00000 55.00000 NaN
84.00000 55.00000 NaN
85.00000 55.00000 NaN
86.00000 55.00000 NaN
87.00000 55.00000 NaN
88.00000 55.00000 NaN
89.00000 55.00000 NaN
90.00000 55.00000 NaN
91.00000 55.00000 NaN
92.00000 55.00000 NaN
93.00000 55.00000 NaN
94.00000 55.00000 NaN
95.00000 55.00000 NaN
96.00000 55.00000 NaN
97.00000 55.00000 NaN
98.00000 55.00000 NaN
99.00000 55.00000 NaN
100.00000 55.00000 NaN

0.00000 56.00000 NaN
1.00000 56.00000 0.00000
2.00000 56.00000 0.00000
3.00000 56.00000 0.00000
4.00000 56.00000 0.00000
5.00000 56.00000 0.07143
6.00000 56.00000 0.14286
7.00000 56.00000 0.21429
8.00000 56.00000 0.28571
9.00000 56.00000 0.28571
10.00000 56.00000 0.28571
11.00000 56.00000 0.35714
12.00000 56.00000 0.35714
13.00000 56.00000 0.35714
14.00000 56.00000 0.35714
15.00000 56.00000 0.42857
16.00000 56.00000 0.42857
17.00000 56.00000 0.42857
18.00000 56.00000 0.42857
19.00000 56.00000 0.42857
20.00000 56.00000 0.42857
21.00000 56.00000 0.50000
22.00000 56.00000 0.50000
23.00000 56.00000 0.50000
24.00000 56.00000 0.50000
25.00000 56.00000 0.50000
26.00000 56.00000 0.50000
27.00000 56.00000 0.50000
28.00000 56.00000 0.50000
29.00000 56.00000 0.50000
30.00000 56.00000 0.50000
31.00000 56.00000 0.50000
32.00000 56.00000 0.57143
33.00000 56.00000 0.57143
34.00000 56.00000 0.57143
35.00000 56.00000 0.57143
36.00000 56.00000 0.57143
37.00000 56.00000 0.57143
38.00000 56.00000 0.57143
39.00000 56.00000 0.57143
40.00000 56.00000 0.57143
41.00000 56.00000 0.57143
42.00000 56.00000 0.57143
43.00000 56.00000 0.57143
44.00000 56.00000 0.57143
45.00000 56.00000 NaN
46.00000 56.00000 NaN
47.00000 56.00000 NaN
48.00000 56.00000 NaN
49.00000 56.00000 NaN
50.00000 56.00000 NaN
51.00000 56.00000 NaN
52.00000 56.00000 NaN
53.00000 56.00000 NaN
54.00000 56.00000 NaN
55.00000 56.00000 NaN
56.00000 56.00000 NaN
57.00000 56.00000 NaN
58.00000 56.00000 NaN
59.00000 56.00000 NaN
60.00000 56.00000 NaN
61.00000 56.00000 NaN
62.00000 56.00000 NaN
63.00000 56.00000 NaN
64.00000 56.00000 NaN
65.00000 56.00000 NaN
66.00000 56.00000 NaN
67.00000 56.00000 NaN
68.00000 56.00000 NaN
69.00000 56.00000 NaN
70.00000 56.00000 NaN
71.00000 56.00000 NaN
72.00000 56.00000 NaN
73.00000 56.00000 NaN
74.00000 56.00000 NaN
75.00000 56.00000 NaN
76.00000 56.00000 NaN
77.00000 56.00000 NaN
78.00000 56.00000 NaN
79.00000 56.00000 NaN
80.00000 56.00000 NaN
81.00000 56.00000 NaN
82.00000 56.00000 NaN
83.00000 56.00000 NaN
84.00000 56.00000 NaN
85.00000 56.00000 NaN
86.00000 56.00000 NaN
87.00000 56.00000 NaN
88.00000 56.00000 NaN
89.00000 56.00000 NaN
90.00000 56.00000 NaN
91.00000 56.00000 NaN
92.00000 56.00000 NaN
93.00000 56.00000 NaN
94.00000 56.00000 NaN
95.00000 56.00000 NaN
96.00000 56.00000 NaN
97.00000 56.00000 NaN
98.00000 56.00000 NaN
99.00000 56.00000 NaN
100.00000 56.00000 NaN

0.00000 57.00000 NaN
1.00000 57.00000 0.00000
2.00000 57.00000 0.00000
3.00000 57.00000 0.00000
4.00000 57.00000 0.00000
5.00000 57.00000 0.14286
6.00000 57.00000 0.21429
7.00000 57.00000 0.21429
8.00000 57.00000 0.28571
9.00000 57.00000 0.28571
10.00000 57.00000 0.35714
11.00000 57.00000 0.35714
12.00000 57.00000 0.35714
13.00000 57.00000 0.35714
14.00000 57.00000 0.42857
15.00000 57.00000 0.42857
16.00000 57.00000 0.42857
17.00000 57.00000 0.42857
18.00000 57.00000 0.42857
19.00000 57.00000 0.42857
20.00000 57.00000 0.50000
21.00000 57.00000 0.50000
22.00000 57.00000 0.50000
23.00000 57.00000 0.50000
24.00000 57.00000 0.50000
25.00000 57.00000 0.50000
26.00000 57.00000 0.50000
27.00000 57.00000 0.50000
28.00000 57.00000 0.50000
29.00000 57.00000 0.50000
30.00000 57.00000 0.57143
31.00000 57.00000 0.57143
32.00000 57.00000 0.57143
33.00000 57.00000 0.57143
34.00000 57.00000 0.57143
35.00000 57.00000 0.57143
36.00000 57.00000 0.57143
37.00000 57.00000 0.57143
38.00000 57.00000 0.57143
39.00000 57.00000 0.57143
40.00000 57.00000 0.57143
41.00000 57.00000 0.57143
42.00000 57.00000 0.57143
43.00000 57.00000 0.57143
44.00000 57.00000 NaN
45.00000 57.00000 NaN
46.00000 57.00000 NaN
47.00000 57.00000 NaN
48.00000 57.00000 NaN
49.00000 57.00000 NaN
50.00000 57.00000 NaN
51.00000 57.00000 NaN
52.00000 57.00000 NaN
53.00000 57.00000 NaN
54.00000 57.00000 NaN
55.00000 57.00000 NaN
56.00000 57.00000 NaN
57.00000 57.00000 NaN
58.00000 57.00000 NaN
59.00000 57.00000 NaN
60.00000 57.00000 NaN
61.00000 57.00000 NaN
62.00000 57.00000 NaN
63.00000 57.00000 NaN
64.00000 57.00000 NaN
65.00000 57.00000 NaN
66.00000 57.00000 NaN
67.00000 57.00000 NaN
68.00000 57.00000 NaN
69.00000 57.00000 NaN
70.00000 57.00000 NaN
71.00000 57.00000 NaN
72.00000 57.00000 NaN
73.00000 57.00000 NaN
74.00000 57.00000 NaN
75.00000 57.00000 NaN
76.00000 57.00000 NaN
77.00000 57.00000 NaN
78.00000 57.00000 NaN
79.00000 57.00000 NaN
80.00000 57.00000 NaN
81.00000 57.00000 NaN
82.00000 57.00000 NaN
83.00000 57.00000 NaN
84.00000 57.00000 NaN
85.00000 57.00000 NaN
86.00000 57.00000 NaN
87.00000 57.00000 NaN
88.00000 57.00000 NaN
89.00000 57.00000 NaN
90.00000 57.00000 NaN
91.00000 57.00000 NaN
92.00000 57.00000 NaN
93.00000 57.00000 NaN
94.00000 57.00000 NaN
95.00000 57.00000 NaN
96.00000 57.00000 NaN
97.00000 57.00000 NaN
98.00000 57.00000 NaN
99.00000 57.00000 NaN
100.00000 57.00000 NaN

0.00000 58.00000 NaN
1.00000 58.00000 0.00000
2.00000 58.00000 0.00000
3.00000 58.00000 0.00000
4.00000 58.00000 0.07143
5.00000 58.00000 0.14286
6.00000 58.00000 0.21429
7.00000 58.00000 0.28571
8.00000 58.00000 0.28571
9.00000 58.00000 0.28571
10.00000 58.00000 0.35714
11.00000 58.00000 0.35714
12.00000 58.00000 0.35714
13.00000 58.00000 0.42857
14.00000 58.00000 0.42857
15.00000 58.00000 0.42857
16.00000 58.00000 0.42857
17.00000 58.00000 0.42857
18.00000 58.00000 0.42857
19.00000 58.00000 0.50000
20.00000 58.00000 0.50000
21.00000 58.00000 0.50000
22.00000 58.00000 0.50000
23.00000 58.00000 0.50000
24.00000 58.00000 0.50000
25.00000 58.00000 0.50000
26.00000 58.00000 0.50000
27.00000 58.00000 0.50000
28.00000 58.00000 0.57143
29.00000 58.00000 0.57143
30.00000 58.00000 0.57143
31.00000 58.00000 0.57143
32.00000 58.00000 0.57143
33.00000 58.00000 0.57143
34.00000 58.00000 0.57143
35.00000 58.00000 0.57143
36.00000 58.00000 0.57143
37.00000 58.00000 0.57143
38.00000 58.00000 0.57143
39.00000 58.00000 0.57143
40.00000 58.00000 0.57143
41.00000 58.00000 0.57143
42.00000 58.00000 0.57143
43.00000 58.00000 NaN
44.00000 58.00000 NaN
45.00000 58.00000 NaN
46.00000 58.00000 NaN
47.00000 58.00000 NaN
48.00000 58.00000 NaN
49.00000 58.00000 NaN
50.00000 58.00000 NaN
51.00000 58.00000 NaN
52.00000 58.00000 NaN
53.00000 58.00000 NaN
54.00000 58.00000 NaN
55.00000 58.00000 NaN
56.00000 58.00000 NaN
57.00000 58.00000 NaN
58.00000 58.00000 NaN
59.00000 58.00000 NaN
60.00000 58.00000 NaN
61.00000 58.00000 NaN
62.00000 58.00000 NaN
63.00000 58.00000 NaN
64.00000 58.00000 NaN
65.00000 58.00000 NaN
66.00000 58.00000 NaN
67.00000 58.00000 NaN
68.00000 58.00000 NaN
69.00000 58.00000 NaN
70.00000 58.00000 NaN
71.00000 58.00000 NaN
72.00000 58.00000 NaN
73.00000 58.00000 NaN
74.00000 58.00000 NaN
75.00000 58.00000 NaN
76.00000 58.00000 NaN
77.00000 58.00000 NaN
78.00000 58.00000 NaN
79.00000 58.00000 NaN
80.00000 58.00000 NaN
81.00000 58.00000 NaN
82.00000 58.00000 NaN
83.00000 58.00000 NaN
84.00000 58.00000 NaN
85.00000 58.00000 NaN
86.00000 58.00000 NaN
87.00000 58.00000 NaN
88.00000 58.00000 NaN
89.00000 58.00000 NaN
90.00000 58.00000 NaN
91.00000 58.00000 NaN
92.00000 58.00000 NaN
93.00000 58.00000 NaN
94.00000 58.00000 NaN
95.00000 58.00000 NaN
96.00000 58.00000 NaN
97.00000 58.00000 NaN
98.00000 58.00000 NaN
99.00000 58.00000 NaN
100.00000 58.00000 NaN

0.00000 59.00000 NaN
1.00000 59.00000 0.00000
2.00000 59.00000 0.00000
3.00000 59.00000 0.00000
4.00000 59.00000 0.07143
5.00000 59.00000 0.14286
6.00000 59.00000 0.21429
7.00000 59.00000 0.28571
8.00000 59.00000 0.28571
9.00000 59.00000 0.35714
10.00000 59.00000 0.35714
11.00000 59.00000 0.35714
12.00000 59.00000 0.42857
13.00000 59.00000 0.42857
14.00000 59.00000 0.42857
15.00000 59.00000 0.42857
16.00000 59.00000 0.42857
17.00000 59.00000 0.42857
18.00000 59.00000 0.50000
19.00000 59.00000 0.50000
20.00000 59.00000 0.50000
21.00000 59.00000 0.50000
22.00000 59.00000 0.50000
23.00000 59.00000 0.50000
24.00000 59.00000 0.50000
25.00000 59.00000 0.50000
26.00000 59.00000 0.50000
27.00000 59.00000 0.57143
28.00000 59.00000 0.57143
29.00000 59.00000 0.57143
30.00000 59.00000 0.57143
31.00000 59.00000 0.57143
32.00000 59.00000 0.57143
33.00000 59.00000 0.57143
34.00000 59.00000 0.57143
35.00000 59.00000 0.57143
36.00000 59.00000 0.57143
37.00000 59.00000 0.57143
38.00000 59.00000 0.57143
39.00000 59.00000 0.57143
40.00000 59.00000 0.57143
41.00000 59.00000 0.57143
42.00000 59.00000 NaN
43.00000 59.00000 NaN
44.00000 59.00000 NaN
45.00000 59.00000 NaN
46.00000 59.00000 NaN
47.00000 59.00000 NaN
48.00000 59.00000 NaN
49.00000 59.00000 NaN
50.00000 59.00000 NaN
51.00000 59.00000 NaN
52.00000 59.00000 NaN
53.00000 59.00000 NaN
54.00000 59.00000 NaN
55.00000 59.00000 NaN
56.00000 59.00000 NaN
57.00000 59.00000 NaN
58.00000 59.00000 NaN
59.00000 59.00000 NaN
60.00000 59.00000 NaN
61.00000 59.00000 NaN
62.00000 59.00000 NaN
63.00000 59.00000 NaN
64.00000 59.00000 NaN
65.00000 59.00000 NaN
66.00000 59.00000 NaN
67.00000 59.00000 NaN
68.00000 59.00000 NaN
69.00000 59.00000 NaN
70.00000 59.00000 NaN
71.00000 59.00000 NaN
72.00000 59.00000 NaN
73.00000 59.00000 NaN
74.00000 59.00000 NaN
75.00000 59.00000 NaN
76.00000 59.00000 NaN
77.00000 59.00000 NaN
78.00000 59.00000 NaN
79.00000 59.00000 NaN
80.00000 59.00000 NaN
81.00000 59.00000 NaN
82.00000 59.00000 NaN
83.00000 59.00000 NaN
84.00000 59.00000 NaN
85.00000 59.00000 NaN
86.00000 59.00000 NaN
87.00000 59.00000 NaN
88.00000 59.00000 NaN
89.00000 59.00000 NaN
90.00000 59.00000 NaN
91.00000 59.00000 NaN
92.00000 59.00000 NaN
93.00000 59.00000 NaN
94.00000 59.00000 NaN
95.00000 59.00000 NaN
96.00000 59.00000 NaN
97.00000 59.00000 NaN
98.00000 59.00000 NaN
99.00000 59.00000 NaN
100.00000 59.00000 NaN

0.00000 60.00000 NaN
1.00000 60.00000 0.00000
2.00000 60.00000 0.00000
3.00000 60.00000 0.00000
4.00000 60.00000 0.07143
5.00000 60.00000 0.21429
6.00000 60.00000 0.21429
7.00000 60.00000 0.28571
8.00000 60.00000 0.35714
9.00000 60.00000 0.35714
10.00000 60.00000 0.35714
11.00000 60.00000 0.42857
12.00000 60.00000 0.42857
13.00000 60.00000 0.42857
14.00000 60.00000 0.42857
15.00000 60.00000 0.42857
16.00000 60.00000 0.50000
17.00000 60.00000 0.50000
18.00000 60.00000 0.50000
19.00000 60.00000 0.50000
20.00000 60.00000 0.50000
21.00000 60.00000 0.50000
22.00000 60.00000 0.50000
23.00000 60.00000 0.50000
24.00000 60.00000 0.50000
25.00000 60.00000 0.57143
26.00000 60.00000 0.57143
27.00000 60.00000 0.57143
28.00000 60.00000 0.57143
29.00000 60.00000 0.57143
30.00000 60.00000 0.57143
31.00000 60.00000 0.57143
32.00000 60.00000 0.57143
33.00000 60.00000 0.57143
34.00000 60.00000 0.57143
35.00000 60.00000 0.57143
36.00000 60.00000 0.57143
37.00000 60.00000 0.57143
38.00000 60.00000 0.57143
39.00000 60.00000 0.57143
40.00000 60.00000 0.57143
41.00000 60.00000 NaN
42.00000 60.00000 NaN
43.00000 60.00000 NaN
44.00000 60.00000 NaN
45.00000 60.00000 NaN
46.00000 60.00000 NaN
47.00000 60.00000 NaN
48.00000 60.00000 NaN
49.00000 60.00000 NaN
50.00000 60.00000 NaN
51.00000 60.00000 NaN
52.00000 60.00000 NaN
53.00000 60.00000 NaN
54.00000 60.00000 NaN
55.00000 60.00000 NaN
56.00000 60.00000 NaN
57.00000 60.00000 NaN
58.00000 60.00000 NaN
59.00000 60.00000 NaN
60.00000 60.00000 NaN
61.00000 60.00000 NaN
62.00000 60.00000 NaN
63.00000 60.00000 NaN
64.00000 60.00000 NaN
65.00000 60.00000 NaN
66.00000 60.00000 NaN
67.00000 60.00000 NaN
68.00000 60.00000 NaN
69.00000 60.00000 NaN
70.00000 60.00000 NaN
71.00000 60.00000 NaN
72.00000 60.00000 NaN
73.00000 60.00000 NaN
74.00000 60.00000 NaN
75.00000 60.00000 NaN
76.00000 60.00000 NaN
77.00000 60.00000 NaN
78.00000 60.00000 NaN
79.00000 60.00000 NaN
80.00000 60.00000 NaN
81.00000 60.00000 NaN
82.00000 60.00000 NaN
83.00000 60.00000 NaN
84.00000 60.00000 NaN
85.00000 60.00000 NaN
86.00000 60.00000 NaN
87.00000 60.00000 NaN
88.00000 60.00000 NaN
89.00000 60.00000 NaN
90.00000 60.00000 NaN
91.00000 60.00000 NaN
92.00000 60.00000 NaN
93.00000 60.00000 NaN
94.00000 60.00000 NaN
95.00000 60.00000 NaN
96.00000 60.00000 NaN
97.00000 60.00000 NaN
98.00000 60.00000 NaN
99.00000 60.00000 NaN
100.00000 60.00000 NaN

0.00000 61.00000 NaN
1.00000 61.00000 0.00000
2.00000 61.00000 0.00000
3.00000 61.00000 0.00000
4.00000 61.00000 0.14286
5.00000 61.00000 0.21429
6.00000 61.00000 0.28571
7.00000 61.00000 0.28571
8.00000 61.00000 0.35714
9.00000 61.00000 0.35714
10.00000 61.00000 0.35714
11.00000 61.00000 0.42857
12.00000 61.00000 0.42857
13.00000 61.00000 0.42857
14.00000 61.00000 0.42857
15.00000 61.00000 0.50000
16.00000 61.00000 0.50000
17.00000 61.00000 0.50000
18.00000 61.00000 0.50000
19.00000 61.00000 0.50000
20.00000 61.00000 0.50000
21.00000 61.00000 0.50000
22.00000 61.00000 0.50000
23.00000 61.00000 0.50000
24.00000 61.00000 0.57143
25.00000 61.00000 0.57143
26.00000 61.00000 0.57143
27.00000 61.00000 0.57143
28.00000 61.00000 0.57143
29.00000 61.00000 0.57143
30.00000 61.00000 0.57143
31.00000 61.00000 0.57143
32.00000 61.00000 0.57143
33.00000 61.00000 0.57143
34.00000 61.00000 0.57143
35.00000 61.00000 0.57143
36.00000 61.00000 0.57143
37.00000 61.00000 0.57143
38.00000 61.00000 0.57143
39.00000 61.00000 0.64286
40.00000 61.00000 NaN
41.00000 61.00000 NaN
42.00000 61.00000 NaN
43.00000 61.00000 NaN
44.00000 61.00000 NaN
45.00000 61.00000 NaN
46.00000 61.00000 NaN
47.00000 61.00000 NaN
48.00000 61.00000 NaN
49.00000 61.00000 NaN
50.00000 61.00000 NaN
51.00000 61.00000 NaN
52.00000 61.00000 NaN
53.00000 61.00000 NaN
54.00000 61.00000 NaN
55.00000 61.00000 NaN
56.00000 61.00000 NaN
57.00000 61.00000 NaN
58.00000 61.00000 NaN
59.00000 61.00000 NaN
60.00000 61.00000 NaN
61.00000 61.00000 NaN
62.00000 61.00000 NaN
63.00000 61.00000 NaN
64.00000 61.00000 NaN
65.00000 61.00000 NaN
66.00000 61.00000 NaN
67.00000 61.00000 NaN
68.00000 61.00000 NaN
69.00000 61.00000 NaN
70.00000 61.00000 NaN
71.00000 61.00000 NaN
72.00000 61.00000 NaN
73.00000 61.00000 NaN
74.00000 61.00000 NaN
75.00000 61.00000 NaN
76.00000 61.00000 NaN
77.00000 61.00000 NaN
78.00000 61.00000 NaN
79.00000 61.00000 NaN
80.00000 61.00000 NaN
81.00000 61.00000 NaN
82.00000 61.00000 NaN
83.00000 61.00000 NaN
84.00000 61.00000 NaN
85.00000 61.00000 NaN
86.00000 61.00000 NaN
87.00000 61.00000 NaN
88.00000 61.00000 NaN
89.00000 61.00000 NaN
90.00000 61.00000 NaN
91.00000 61.00000 NaN
92.00000 61.00000 NaN
93.00000 61.00000 NaN
94.00000 61.00000 NaN
95.00000 61.00000 NaN
96.00000 61.00000 NaN
97.00000 61.00000 NaN
98.00000 61.00000 NaN
99.00000 61.00000 NaN
100.00000 61.00000 NaN

0.00000 62.00000 NaN
1.00000 62.00000 0.00000
2.00000 62.00000 0.00000
3.00000 62.00000 0.00000
4.00000 62.00000 0.14286
5.00000 62.00000 0.21429
6.00000 62.00000 0.28571
7.00000 62.00000 0.35714
8.00000 62.00000 0.35714
9.00000 62.00000 0.35714
10.00000 62.00000 0.42857
11.00000 62.00000 0.42857
12.00000 62.00000 0.42857
13.00000 62.00000 0.42857
14.00000 62.00000 0.50000
15.00000 62.00000 0.50000
16.00000 62.00000 0.50000
17.00000 62.00000 0.50000
18.00000 62.00000 0.50000
19.00000 62.00000 0.50000
20.00000 62.00000 0.50000
21.00000 62.00000 0.50000
22.00000 62.00000 0.57143
23.00000 62.00000 0.57143
24.00000 62.00000 0.57143
25.00000 62.00000 0.57143
26.00000 62.00000 0.57143
27.00000 62.00000 0.57143
28.00000 62.00000 0.57143
29.00000 62.00000 0.57143
30.00000 62.00000 0.57143
31.00000 62.00000 0.57143
32.00000 62.00000 0.57143
33.00000 62.00000 0.57143
34.00000 62.00000 0.57143
35.00000 62.00000 0.57143
36.00000 62.00000 0.64286
37.00000 62.00000 0.64286
38.00000 62.00000 0.64286
39.00000 62.00000 NaN
40.00000 62.00000 NaN
41.00000 62.00000 NaN
42.00000 62.00000 NaN
43.00000 62.00000 NaN
44.00000 62.00000 NaN
45.00000 62.00000 NaN
46.00000 62.00000 NaN
47.00000 62.00000 NaN
48.00000 62.00000 NaN
49.00000 62.00000 NaN
50.00000 62.00000 NaN
51.00000 62.00000 NaN
52.00000 62.00000 NaN
53.00000 62.00000 NaN
54.00000 62.00000 NaN
55.00000 62.00000 NaN
56.00000 62.00000 NaN
57.00000 62.00000 NaN
58.00000 62.00000 NaN
59.00000 62.00000 NaN
60.00000 62.00000 NaN
61.00000 62.00000 NaN
62.00000 62.00000 NaN
63.00000 62.00000 NaN
64.00000 62.00000 NaN
65.00000 62.00000 NaN
66.00000 62.00000 NaN
67.00000 62.00000 NaN
68.00000 62.00000 NaN
69.00000 62.00000 NaN
70.00000 62.00000 NaN
71.00000 62.00000 NaN
72.00000 62.00000 NaN
73.00000 62.00000 NaN
74.00000 62.00000 NaN
75.00000 62.00000 NaN
76.00000 62.00000 NaN
77.00000 62.00000 NaN
78.00000 62.00000 NaN
79.00000 62.00000 NaN
80.00000 62.00000 NaN
81.00000 62.00000 NaN
82.00000 62.00000 NaN
83.00000 62.00000 NaN
84.00000 62.00000 NaN
85.00000 62.00000 NaN
86.00000 62.00000 NaN
87.00000 62.00000 NaN
88.00000 62.00000 NaN
89.00000 62.00000 NaN
90.00000 62.00000 NaN
91.00000 62.00000 NaN
92.00000 62.00000 NaN
93.00000 62.00000 NaN
94.00000 62.00000 NaN
95.00000 62.00000 NaN
96.00000 62.00000 NaN
97.00000 62.00000 NaN
98.00000 62.00000 NaN
99.00000 62.00000 NaN
100.00000 62.00000 NaN

0.00000 63.00000 NaN
1.00000 63.00000 0.00000
2.00000 63.00000 0.00000
3.00000 63.00000 0.07143
4.00000 63.00000 0.14286
5.00000 63.00000 0.28571
6.00000 63.00000 0.28571
7.00000 63.00000 0.35714
8.00000 63.00000 0.35714
9.00000 63.00000 0.42857
10.00000 63.00000 0.42857
11.00000 63.00000 0.42857
12.00000 63.00000 0.42857
13.00000 63.00000 0.42857
14.00000 63.00000 0.50000
15.00000 63.00000 0.50000
16.00000 63.00000 0.50000
17.00000 63.00000 0.50000
18.00000 63.00000 0.50000
19.00000 63.00000 0.50000
20.00000 63.00000 0.50000
21.00000 63.00000 0.57143
22.00000 63.00000 0.57143
23.00000 63.00000 0.57143
24.00000 63.00000 0.57143
25.00000 63.00000 0.57143
26.00000 63.00000 0.57143
27.00000 63.00000 0.57143
28.00000 63.00000 0.57143
29.00000 63.00000 0.57143
30.00000 63.00000 0.57143
31.00000 63.00000 0.57143
32.00000 63.00000 0.57143
33.00000 63.00000 0.57143
34.00000 63.00000 0.64286
35.00000 63.00000 0.64286
36.00000 63.00000 0.64286
37.00000 63.00000 0.64286
38.00000 63.00000 NaN
39.00000 63.00000 NaN
40.00000 63.00000 NaN
41.00000 63.00000 NaN
42.00000 63.00000 NaN
43.00000 63.00000 NaN
44.00000 63.00000 NaN
45.00000 63.00000 NaN
46.00000 63.00000 NaN
47.00000 63.00000 NaN
48.00000 63.00000 NaN
49.00000 63.00000 NaN
50.00000 63.00000 NaN
51.00000 63.00000 NaN
52.00000 63.00000 NaN
53.00000 63.00000 NaN
54.00000 63.00000 NaN
55.00000 63.00000 NaN
56.00000 63.00000 NaN
57.00000 63.00000 NaN
58.00000 63.00000 NaN
59.00000 63.00000 NaN
60.00000 63.00000 NaN
61.00000 63.00000 NaN
62.00000 63.00000 NaN
63.00000 63.00000 NaN
64.00000 63.00000 NaN
65.00000 63.00000 NaN
66.00000 63.00000 NaN
67.00000 63.00000 NaN
68.00000 63.00000 NaN
69.00000 63.00000 NaN
70.00000 63.00000 NaN
71.00000 63.00000 NaN
72.00000 63.00000 NaN
73.00000 63.00000 NaN
74.00000 63.00000 NaN
75.00000 63.00000 NaN
76.00000 63.00000 NaN
77.00000 63.00000 NaN
78.00000 63.00000 NaN
79.00000 63.00000 NaN
80.00000 63.00000 NaN
81.00000 63.00000 NaN
82.00000 63.00000 NaN
83.00000 63.00000 NaN
84.00000 63.00000 NaN
85.00000 63.00000 NaN
86.00000 63.00000 NaN
87.00000 63.00000 NaN
88.00000 63.00000 NaN
89.00000 63.00000 NaN
90.00000 63.00000 NaN
91.00000 63.00000 NaN
92.00000 63.00000 NaN
93.00000 63.00000 NaN
94.00000 63.00000 NaN
95.00000 63.00000 NaN
96.00000 63.00000 NaN
97.00000 63.00000 NaN
98.00000 63.00000 NaN
99.00000 63.00000 NaN
100.00000 63.00000 NaN

0.00000 64.00000 NaN
1.00000 64.00000 0.00000
2.00000 64.00000 0.00000
3.00000 64.00000 0.07143
4.00000 64.00000 0.21429
5.00000 64.00000 0.28571
6.00000 64.00000 0.28571
7.00000 64.00000 0.35714
8.00000 64.00000 0.35714
9.00000 64.00000 0.42857
10.00000 64.00000 0.42857
11.00000 64.00000 0.42857
12.00000 64.00000 0.42857
13.00000 64.00000 0.50000
14.00000 64.00000 0.50000
15.00000 64.00000 0.50000
16.00000 64.00000 0.50000
17.00000 64.00000 0.50000
18.00000 64.00000 0.50000
19.00000 64.00000 0.50000
20.00000 64.00000 0.57143
21.00000 64.00000 0.57143
22.00000 64.00000 0.57143
23.00000 64.00000 0.57143
24.00000 64.00000 0.57143
25.00000 64.00000 0.57143
26.00000 64.00000 0.57143
27.00000 64.00000 0.57143
28.00000 64.00000 0.57143
29.00000 64.00000 0.57143
30.00000 64.00000 0.57143
31.00000 64.00000 0.57143
32.00000 64.00000 0.64286
33.00000 64.00000 0.64286
34.00000 64.00000 0.64286
35.00000 64.00000 0.64286
36.00000 64.00000 0.64286
37.00000 64.00000 NaN
38.00000 64.00000 NaN
39.00000 64.00000 NaN
40.00000 64.00000 NaN
41.00000 64.00000 NaN
42.00000 64.00000 NaN
43.00000 64.00000 NaN
44.00000 64.00000 NaN
45.00000 64.00000 NaN
46.00000 64.00000 NaN
47.00000 64.00000 NaN
48.00000 64.00000 NaN
49.00000 64.00000 NaN
50.00000 64.00000 NaN
51.00000 64.00000 NaN
52.00000 64.00000 NaN
53.00000 64.00000 NaN
54.00000 64.00000 NaN
55.00000 64.00000 NaN
56.00000 64.00000 NaN
57.00000 64.00000 NaN
58.00000 64.00000 NaN
59.00000 64.00000 NaN
60.00000 64.00000 NaN
61.00000 64.00000 NaN
62.00000 64.00000 NaN
63.00000 64.00000 NaN
64.00000 64.00000 NaN
65.00000 64.00000 NaN
66.00000 64.00000 NaN
67.00000 64.00000 NaN
68.00000 64.00000 NaN
69.00000 64.00000 NaN
70.00000 64.00000 NaN
71.00000 64.00000 NaN
72.00000 64.00000 NaN
73.00000 64.00000 NaN
74.00000 64.00000 NaN
75.00000 64.00000 NaN
76.00000 64.00000 NaN
77.00000 64.00000 NaN
78.00000 64.00000 NaN
79.00000 64.00000 NaN
80.00000 64.00000 NaN
81.00000 64.00000 NaN
82.00000 64.00000 NaN
83.00000 64.00000 NaN
84.00000 64.00000 NaN
85.00000 64.00000 NaN
86.00000 64.00000 NaN
87.00000 64.00000 NaN
88.00000 64.00000 NaN
89.00000 64.00000 NaN
90.00000 64.00000 NaN
91.00000 64.00000 NaN
92.00000 64.00000 NaN
93.00000 64.00000 NaN
94.00000 64.00000 NaN
95.00000 64.00000 NaN
96.00000 64.00000 NaN
97.00000 64.00000 NaN
98.00000 64.00000 NaN
99.00000 64.00000 NaN
100.00000 64.00000 NaN

0.00000 65.00000 NaN
1.00000 65.00000 0.00000
2.00000 65.00000 0.00000
3.00000 65.00000 0.14286
4.00000 65.00000 0.21429
5.00000 65.00000 0.28571
6.00000 65.00000 0.35714
7.00000 65.00000 0.35714
8.00000 65.00000 0.42857
9.00000 65.00000 0.42857
10.00000 65.00000 0.42857
11.00000 65.00000 0.42857
12.00000 65.00000 0.50000
13.00000 65.00000 0.50000
14.00000 65.00000 0.50000
15.00000 65.00000 0.50000
16.00000 65.00000 0.50000
17.00000 65.00000 0.50000
18.00000 65.00000 0.57143
19.00000 65.00000 0.57143
20.00000 65.00000 0.57143
21.00000 65.00000 0.57143
22.00000 65.00000 0.57143
23.00000 65.00000 0.57143
24.00000 65.00000 0.57143
25.00000 65.00000 0.57143
26.00000 65.00000 0.57143
27.00000 65.00000 0.57143
28.00000 65.00000 0.57143
29.00000 65.00000 0.57143
30.00000 65.00000 0.64286
31.00000 65.00000 0.64286
32.00000 65.00000 0.64286
33.00000 65.00000 0.64286
34.00000 65.00000 0.64286
35.00000 65.00000 0.64286
36.00000 65.00000 NaN
37.00000 65.00000 NaN
38.00000 65.00000 NaN
39.00000 65.00000 NaN
40.00000 65.00000 NaN
41.00000 65.00000 NaN
42.00000 65.00000 NaN
43.00000 65.00000 NaN
44.00000 65.00000 NaN
45.00000 65.00000 NaN
46.00000 65.00000 NaN
47.00000 65.00000 NaN
48.00000 65.00000 NaN
49.00000 65.00000 NaN
50.00000 65.00000 NaN
51.00000 65.00000 NaN
52.00000 65.00000 NaN
53.00000 65.00000 NaN
54.00000 65.00000 NaN
55.00000 65.00000 NaN
56.00000 65.00000 NaN
57.00000 65.00000 NaN
58.00000 65.00000 NaN
59.00000 65.00000 NaN
60.00000 65.00000 NaN
61.00000 65.00000 NaN
62.00000 65.00000 NaN
63.00000 65.00000 NaN
64.00000 65.00000 NaN
65.00000 65.00000 NaN
66.00000 65.00000 NaN
67.00000 65.00000 NaN
68.00000 65.00000 NaN
69.00000 65.00000 NaN
70.00000 65.00000 NaN
71.00000 65.00000 NaN
72.00000 65.00000 NaN
73.00000 65.00000 NaN
74.00000 65.00000 NaN
75.00000 65.00000 NaN
76.00000 65.00000 NaN
77.00000 65.00000 NaN
78.00000 65.00000 NaN
79.00000 65.00000 NaN
80.00000 65.00000 NaN
81.00000 65.00000 NaN
82.00000 65.00000 NaN
83.00000 65.00000 NaN
84.00000 65.00000 NaN
85.00000 65.00000 NaN
86.00000 65.00000 NaN
87.00000 65.00000 NaN
88.00000 65.00000 NaN
89.00000 65.00000 NaN
90.00000 65.00000 NaN
91.00000 65.00000 NaN
92.00000 65.00000 NaN
93.00000 65.00000 NaN
94.00000 65.00000 NaN
95.00000 65.00000 NaN
96.00000 65.00000 NaN
97.00000 65.00000 NaN
98.00000 65.00000 NaN
99.00000 65.00000 NaN
100.00000 65.00000 NaN

0.00000 66.00000 NaN
1.00000 66.00000 0.00000
2.00000 66.00000 0.00000
3.00000 66.00000 0.14286
4.00000 66.00000 0.21429
5.00000 66.00000 0.28571
6.00000 66.00000 0.35714
7.00000 66.00000 0.35714
8.00000 66.00000 0.42857
9.00000 66.00000 0.42857
10.00000 66.00000 0.42857
11.00000 66.00000 0.50000
12.00000 66.00000 0.50000
13.00000 66.00000 0.50000
14.00000 66.00000 0.50000
15.00000 66.00000 0.50000
16.00000 66.00000 0.50000
17.00000 66.00000 0.57143
18.00000 66.00000 0.57143
19.00000 66.00000 0.57143
20.00000 66.00000 0.57143
21.00000 66.00000 0.57143
22.00000 66.00000 0.57143
23.00000 66.00000 0.57143
24.00000 66.00000 0.57143
25.00000 66.00000 0.57143
26.00000 66.00000 0.57143
27.00000 66.00000 0.57143
28.00000 66.00000 0.57143
29.00000 66.00000 0.64286
30.00000 66.00000 0.64286
31.00000 66.00000 0.64286
32.00000 66.00000 0.64286
33.00000 66.00000 0.64286
34.00000 66.00000 0.64286
35.00000 66.00000 NaN
36.00000 66.00000 NaN
37.00000 66.00000 NaN
38.00000 66.00000 NaN
39.00000 66.00000 NaN
40.00000 66.00000 NaN
41.00000 66.00000 NaN
42.00000 66.00000 NaN
43.00000 66.00000 NaN
44.00000 66.00000 NaN
45.00000 66.00000 NaN
46.00000 66.00000 NaN
47.00000 66.00000 NaN
48.00000 66.00000 NaN
49.00000 66.00000 NaN
50.00000 66.00000 NaN
51.00000 66.00000 NaN
52.00000 66.00000 NaN
53.00000 66.00000 NaN
54.00000 66.00000 NaN
55.00000 66.00000 NaN
56.00000 66.00000 NaN
57.00000 66.00000 NaN
58.00000 66.00000 NaN
59.00000 66.00000 NaN
60.00000 66.00000 NaN
61.00000 66.00000 NaN
62.00000 66.00000 NaN
63.00000 66.00000 NaN
64.00000 66.00000 NaN
65.00000 66.00000 NaN
66.00000 66.00000 NaN
67.00000 66.00000 NaN
68.00000 66.00000 NaN
69.00000 66.00000 NaN
70.00000 66.00000 NaN
71.00000 66.00000 NaN
72.00000 66.00000 NaN
73.00000 66.00000 NaN
74.00000 66.00000 NaN
75.00000 66.00000 NaN
76.00000 66.00000 NaN
77.00000 66.00000 NaN
78.00000 66.00000 NaN
79.00000 66.00000 NaN
80.00000 66.00000 NaN
81.00000 66.00000 NaN
82.00000 66.00000 NaN
83.00000 66.00000 NaN
84.00000 66.00000 NaN
85.00000 66.00000 NaN
86.00000 66.00000 NaN
87.00000 66.00000 NaN
88.00000 66.00000 NaN
89.00000 66.00000 NaN
90.00000 66.00000 NaN
91.00000 66.00000 NaN
92.00000 66.00000 NaN
93.00000 66.00000 NaN
94.00000 66.00000 NaN
95.00000 66.00000 NaN
96.00000 66.00000 NaN
97.00000 66.00000 NaN
98.00000 66.00000 NaN
99.00000 66.00000 NaN
100.00000 66.00000 NaN

0.00000 67.00000 NaN
1.00000 67.00000 0.00000
2.00000 67.00000 0.00000
3.00000 67.00000 0.14286
4.00000 67.00000 0.28571
5.00000 67.00000 0.35714
6.00000 67.00000 0.35714
7.00000 67.00000 0.42857
8.00000 67.00000 0.42857
9.00000 67.00000 0.42857
10.00000 67.00000 0.50000
11.00000 67.00000 0.50000
12.00000 67.00000 0.50000
13.00000 67.00000 0.50000
14.00000 67.00000 0.50000
15.00000 67.00000 0.50000
16.00000 67.00000 0.57143
17.00000 67.00000 0.57143
18.00000 67.00000 0.57143
19.00000 67.00000 0.57143
20.00000 67.00000 0.57143
21.00000 67.00000 0.57143
22.00000 67.00000 0.57143
23.00000 67.00000 0.57143
24.00000 67.00000 0.57143
25.00000 67.00000 0.57143
26.00000 67.00000 0.57143
27.00000 67.00000 0.64286
28.00000 67.00000 0.64286
29.00000 67.00000 0.64286
30.00000 67.00000 0.64286
31.00000 67.00000 0.64286
32.00000 67.00000 0.64286
33.00000 67.00000 0.64286
34.00000 67.00000 NaN
35.00000 67.00000 NaN
36.00000 67.00000 NaN
37.00000 67.00000 NaN
38.00000 67.00000 NaN
39.00000 67.00000 NaN
40.00000 67.00000 NaN
41.00000 67.00000 NaN
42.00000 67.00000 NaN
43.00000 67.00000 NaN
44.00000 67.00000 NaN
45.00000 67.00000 NaN
46.00000 67.00000 NaN
47.00000 67.00000 NaN
48.00000 67.00000 NaN
49.00000 67.00000 NaN
50.00000 67.00000 NaN
51.00000 67.00000 NaN
52.00000 67.00000 NaN
53.00000 67.00000 NaN
54.00000 67.00000 NaN
55.00000 67.00000 NaN
56.00000 67.00000 NaN
57.00000 67.00000 NaN
58.00000 67.00000 NaN
59.00000 67.00000 NaN
60.00000 67.00000 NaN
61.00000 67.00000 NaN
62.00000 67.00000 NaN
63.00000 67.00000 NaN
64.00000 67.00000 NaN
65.00000 67.00000 NaN
66.00000 67.00000 NaN
67.00000 67.00000 NaN
68.00000 67.00000 NaN
69.00000 67.00000 NaN
70.00000 67.00000 NaN
71.00000 67.00000 NaN
72.00000 67.00000 NaN
73.00000 67.00000 NaN
74.00000 67.00000 NaN
75.00000 67.00000 NaN
76.00000 67.00000 NaN
77.00000 67.00000 NaN
78.00000 67.00000 NaN
79.00000 67.00000 NaN
80.00000 67.00000 NaN
81.00000 67.00000 NaN
82.00000 67.00000 NaN
83.00000 67.00000 NaN
84.00000 67.00000 NaN
85.00000 67.00000 NaN
86.00000 67.00000 NaN
87.00000 67.00000 NaN
88.00000 67.00000 NaN
89.00000 67.00000 NaN
90.00000 67.00000 NaN
91.00000 67.00000 NaN
92.00000 67.00000 NaN
93.00000 67.00000 NaN
94.00000 67.00000 NaN
95.00000 67.00000 NaN
96.00000 67.00000 NaN
97.00000 67.00000 NaN
98.00000 67.00000 NaN
99.00000 67.00000 NaN
100.00000 67.00000 NaN

0.00000 68.00000 NaN
1.00000 68.00000 0.00000
2.00000 68.00000 0.00000
3.00000 68.00000 0.21429
4.00000 68.00000 0.28571
5.00000 68.00000 0.35714
6.00000 68.00000 0.35714
7.00000 68.00000 0.42857
8.00000 68.00000 0.42857
9.00000 68.00000 0.50000
10.00000 68.00000 0.50000
11.00000 68.00000 0.50000
12.00000 68.00000 0.50000
13.00000 68.00000 0.50000
14.00000 68.00000 0.50000
15.00000 68.00000 0.57143
16.00000 68.00000 0.57143
17.00000 68.00000 0.57143
18.00000 68.00000 0.57143
19.00000 68.00000 0.57143
20.00000 68.00000 0.57143
21.00000 68.00000 0.57143
22.00000 68.00000 0.57143
23.00000 68.00000 0.57143
24.00000 68.00000 0.57143
25.00000 68.00000 0.64286
26.00000 68.00000 0.64286
27.00000 68.00000 0.64286
28.00000 68.00000 0.64286
29.00000 68.00000 0.64286
30.00000 68.00000 0.64286
31.00000 68.00000 0.64286
32.00000 68.00000 0.64286
33.00000 68.00000 NaN
34.00000 68.00000 NaN
35.00000 68.00000 NaN
36.00000 68.00000 NaN
37.00000 68.00000 NaN
38.00000 68.00000 NaN
39.00000 68.00000 NaN
40.00000 68.00000 NaN
41.00000 68.00000 NaN
42.00000 68.00000 NaN
43.00000 68.00000 NaN
44.00000 68.00000 NaN
45.00000 68.00000 NaN
46.00000 68.00000 NaN
47.00000 68.00000 NaN
48.00000 68.00000 NaN
49.00000 68.00000 NaN
50.00000 68.00000 NaN
51.00000 68.00000 NaN
52.00000 68.00000 NaN
53.00000 68.00000 NaN
54.00000 68.00000 NaN
55.00000 68.00000 NaN
56.00000 68.00000 NaN
57.00000 68.00000 NaN
58.00000 68.00000 NaN
59.00000 68.00000 NaN
60.00000 68.00000 NaN
61.00000 68.00000 NaN
62.00000 68.00000 NaN
63.00000 68.00000 NaN
64.00000 68.00000 NaN
65.00000 68.00000 NaN
66.00000 68.00000 NaN
67.00000 68.00000 NaN
68.00000 68.00000 NaN
69.00000 68.00000 NaN
70.00000 68.00000 NaN
71.00000 68.00000 NaN
72.00000 68.00000 NaN
73.00000 68.00000 NaN
74.00000 68.00000 NaN
75.00000 68.00000 NaN
76.00000 68.00000 NaN
77.00000 68.00000 NaN
78.00000 68.00000 NaN
79.00000 68.00000 NaN
80.00000 68.00000 NaN
81.00000 68.00000 NaN
82.00000 68.00000 NaN
83.00000 68.00000 NaN
84.00000 68.00000 NaN
85.00000 68.00000 NaN
86.00000 68.00000 NaN
87.00000 68.00000 NaN
88.00000 68.00000 NaN
89.00000 68.00000 NaN
90.00000 68.00000 NaN
91.00000 68.00000 NaN
92.00000 68.00000 NaN
93.00000 68.00000 NaN
94.00000 68.00000 NaN
95.00000 68.00000 NaN
96.00000 68.00000 NaN
97.00000 68.00000 NaN
98.00000 68.00000 NaN
99.00000 68.00000 NaN
100.00000 68.00000 NaN

0.00000 69.00000 NaN
1.00000 69.00000 0.00000
2.00000 69.00000 0.00000
3.00000 69.00000 0.21429
4.00000 69.00000 0.28571
5.00000 69.00000 0.35714
6.00000 69.00000 0.42857
7.00000 69.00000 0.42857
8.00000 69.00000 0.42857
9.00000 69.00000 0.50000
10.00000 69.00000 0.50000
11.00000 69.00000 0.50000
12.00000 69.00000 0.50000
13.00000 69.00000 0.57143
14.00000 69.00000 0.57143
15.00000 69.00000 0.57143
16.00000 69.00000 0.57143
17.00000 69.00000 0.57143
18.00000 69.00000 0.57143
19.00000 69.00000 0.57143
20.00000 69.00000 0.57143
21.00000 69.00000 0.57143
22.00000 69.00000 0.57143
23.00000 69.00000 0.64286
24.00000 69.00000 0.64286
25.00000 69.00000 0.64286
26.00000 69.00000 0.64286
27.00000 69.00000 0.64286
28.00000 69.00000 0.64286
29.00000 69.00000 0.64286
30.00000 69.00000 0.64286
31.00000 69.00000 0.64286
32.00000 69.00000 NaN
33.00000 69.00000 NaN
34.00000 69.00000 NaN
35.00000 69.00000 NaN
36.00000 69.00000 NaN
37.00000 69.00000 NaN
38.00000 69.00000 NaN
39.00000 69.00000 NaN
40.00000 69.00000 NaN
41.00000 69.00000 NaN
42.00000 69.00000 NaN
43.00000 69.00000 NaN
44.00000 69.00000 NaN
45.00000 69.00000 NaN
46.00000 69.00000 NaN
47.00000 69.00000 NaN
48.00000 69.00000 NaN
49.00000 69.00000 NaN
50.00000 69.00000 NaN
51.00000 69.00000 NaN
52.00000 69.00000 NaN
53.00000 69.00000 NaN
54.00000 69.00000 NaN
55.00000 69.00000 NaN
56.00000 69.00000 NaN
57.00000 69.00000 NaN
58.00000 69.00000 NaN
59.00000 69.00000 NaN
60.00000 69.00000 NaN
61.00000 69.00000 NaN
62.00000 69.00000 NaN
63.00000 69.00000 NaN
64.00000 69.00000 NaN
65.00000 69.00000 NaN
66.00000 69.00000 NaN
67.00000 69.00000 NaN
68.00000 69.00000 NaN
69.00000 69.00000 NaN
70.00000 69.00000 NaN
71.00000 69.00000 NaN
72.00000 69.00000 NaN
73.00000 69.00000 NaN
74.00000 69.00000 NaN
75.00000 69.00000 NaN
76.00000 69.00000 NaN
77.00000 69.00000 NaN
78.00000 69.00000 NaN
79.00000 69.00000 NaN
80.00000 69.00000 NaN
81.00000 69.00000 NaN
82.00000 69.00000 NaN
83.00000 69.00000 NaN
84.00000 69.00000 NaN
85.00000 69.00000 NaN
86.00000 69.00000 NaN
87.00000 69.00000 NaN
88.00000 69.00000 NaN
89.00000 69.00000 NaN
90.00000 69.00000 NaN
91.00000 69.00000 NaN
92.00000 69.00000 NaN
93.00000 69.00000 NaN
94.00000 69.00000 NaN
95.00000 69.00000 NaN
96.00000 69.00000 NaN
97.00000 69.00000 NaN
98.00000 69.00000 NaN
99.00000 69.00000 NaN
100.00000 69.00000 NaN

0.00000 70.00000 NaN
1.00000 70.00000 0.00000
2.00000 70.00000 0.07143
3.00000 70.00000 0.21429
4.00000 70.00000 0.35714
5.00000 70.00000 0.35714
6.00000 70.00000 0.42857
7.00000 70.00000 0.42857
8.00000 70.00000 0.50000
9.00000 70.00000 0.50000
10.00000 70.00000 0.50000
11.00000 70.00000 0.50000
12.00000 70.00000 0.57143
13.00000 70.00000 0.57143
14.00000 70.00000 0.57143
15.00000 70.00000 0.57143
16.00000 70.00000 0.57143
17.00000 70.00000 0.57143
18.00000 70.00000 0.57143
19.00000 70.00000 0.57143
20.00000 70.00000 0.57143
21.00000 70.00000 0.64286
22.00000 70.00000 0.64286
23.00000 70.00000 0.64286
24.00000 70.00000 0.64286
25.00000 70.00000 0.64286
26.00000 70.00000 0.64286
27.00000 70.00000 0.64286
28.00000 70.00000 0.64286
29.00000 70.00000 0.64286
30.00000 70.00000 0.64286
31.00000 70.00000 NaN
32.00000 70.00000 NaN
33.00000 70.00000 NaN
34.00000 70.00000 NaN
35.00000 70.00000 NaN
36.00000 70.00000 NaN
37.00000 70.00000 NaN
38.00000 70.00000 NaN
39.00000 70.00000 NaN
40.00000 70.00000 NaN
41.00000 70.00000 NaN
42.00000 70.00000 NaN
43.00000 70.00000 NaN
44.00000 70.00000 NaN
45.00000 70.00000 NaN
46.00000 70.00000 NaN
47.00000 70.00000 NaN
48.00000 70.00000 NaN
49.00000 70.00000 NaN
50.00000 70.00000 NaN
51.00000 70.00000 NaN
52.00000 70.00000 NaN
53.00000 70.00000 NaN
54.00000 70.00000 NaN
55.00000 70.00000 NaN
56.00000 70.00000 NaN
57.00000 70.00000 NaN
58.00000 70.00000 NaN
59.00000 70.00000 NaN
60.00000 70.00000 NaN
61.00000 70.00000 NaN
62.00000 70.00000 NaN
63.00000 70.00000 NaN
64.00000 70.00000 NaN
65.00000 70.00000 NaN
66.00000 70.00000 NaN
67.00000 70.00000 NaN
68.00000 70.00000 NaN
69.00000 70.00000 NaN
70.00000 70.00000 NaN
71.00000 70.00000 NaN
72.00000 70.00000 NaN
73.00000 70.00000 NaN
74.00000 70.00000 NaN
75.00000 70.00000 NaN
76.00000 70.00000 NaN
77.00000 70.00000 NaN
78.00000 70.00000 NaN
79.00000 70.00000 NaN
80.00000 70.00000 NaN
81.00000 70.00000 NaN
82.00000 70.00000 NaN
83.00000 70.00000 NaN
84.00000 70.00000 NaN
85.00000 70.00000 NaN
86.00000 70.00000 NaN
87.00000 70.00000 NaN
88.00000 70.00000 NaN
89.00000 70.00000 NaN
90.00000 70.00000 NaN
91.00000 70.00000 NaN
92.00000 70.00000 NaN
93.00000 70.00000 NaN
94.00000 70.00000 NaN
95.00000 70.00000 NaN
96.00000 70.00000 NaN
97.00000 70.00000 NaN
98.00000 70.00000 NaN
99.00000 70.00000 NaN
100.00000 70.00000 NaN

0.00000 71.00000 NaN
1.00000 71.00000 0.00000
2.00000 71.00000 0.07143
3.00000 71.00000 0.28571
4.00000 71.00000 0.35714
5.00000 71.00000 0.42857
6.00000 71.00000 0.42857
7.00000 71.00000 0.42857
8.00000 71.00000 0.50000
9.00000 71.00000 0.50000
10.00000 71.00000 0.50000
11.00000 71.00000 0.57143
12.00000 71.00000 0.57143
13.00000 71.00000 0.57143
14.00000 71.00000 0.57143
15.00000 71.00000 0.57143
16.00000 71.00000 0.57143
17.00000 71.00000 0.57143
18.00000 71.00000 0.57143
19.00000 71.00000 0.64286
20.00000 71.00000 0.64286
21.00000 71.00000 0.64286
22.00000 71.00000 0.64286
23.00000 71.00000 0.64286
24.00000 71.00000 0.64286
25.00000 71.00000 0.64286
26.00000 71.00000 0.64286
27.00000 71.00000 0.64286
28.00000 71.00000 0.64286
29.00000 71.00000 0.64286
30.00000 71.00000 NaN
31.00000 71.00000 NaN
32.00000 71.00000 NaN
33.00000 71.00000 NaN
34.00000 71.00000 NaN
35.00000 71.00000 NaN
36.00000 71.00000 NaN
37.00000 71.00000 NaN
38.00000 71.00000 NaN
39.00000 71.00000 NaN
40.00000 71.00000 NaN
41.00000 71.00000 NaN
42.00000 71.00000 NaN
43.00000 71.00000 NaN
44.00000 71.00000 NaN
45.00000 71.00000 NaN
46.00000 71.00000 NaN
47.00000 71.00000 NaN
48.00000 71.00000 NaN
49.00000 71.00000 NaN
50.00000 71.00000 NaN
51.00000 71.00000 NaN
52.00000 71.00000 NaN
53.00000 71.00000 NaN
54.00000 71.00000 NaN
55.00000 71.00000 NaN
56.00000 71.00000 NaN
57.00000 71.00000 NaN
58.00000 71.00000 NaN
59.00000 71.00000 NaN
60.00000 71.00000 NaN
61.00000 71.00000 NaN
62.00000 71.00000 NaN
63.00000 71.00000 NaN
64.00000 71.00000 NaN
65.00000 71.00000 NaN
66.00000 71.00000 NaN
67.00000 71.00000 NaN
68.00000 71.00000 NaN
69.00000 71.00000 NaN
70.00000 71.00000 NaN
71.00000 71.00000 NaN
72.00000 71.00000 NaN
73.00000 71.00000 NaN
74.00000 71.00000 NaN
75.00000 71.00000 NaN
76.00000 71.00000 NaN
77.00000 71.00000 NaN
78.00000 71.00000 NaN
79.00000 71.00000 NaN
80.00000 71.00000 NaN
81.00000 71.00000 NaN
82.00000 71.00000 NaN
83.00000 71.00000 NaN
84.00000 71.00000 NaN
85.00000 71.00000 NaN
86.00000 71.00000 NaN
87.00000 71.00000 NaN
88.00000 71.00000 NaN
89.00000 71.00000 NaN
90.00000 71.00000 NaN
91.00000 71.00000 NaN
92.00000 71.00000 NaN
93.00000 71.00000 NaN
94.00000 71.00000 NaN
95.00000 71.00000 NaN
96.00000 71.00000 NaN
97.00000 71.00000 NaN
98.00000 71.00000 NaN
99.00000 71.00000 NaN
100.00000 71.00000 NaN

0.00000 72.00000 NaN
1.00000 72.00000 0.00000
2.00000 72.00000 0.14286
3.00000 72.00000 0.28571
4.00000 72.00000 0.35714
5.00000 72.00000 0.42857
6.00000 72.00000 0.42857
7.00000 72.00000 0.50000
8.00000 72.00000 0.50000
9.00000 72.00000 0.50000
10.00000 72.00000 0.57143
11.00000 72.00000 0.57143
12.00000 72.00000 0.57143
13.00000 72.00000 0.57143
14.00000 72.00000 0.57143
15.00000 72.00000 0.57143
16.00000 72.00000 0.57143
17.00000 72.00000 0.64286
18.00000 72.00000 0.64286
19.00000 72.00000 0.64286
20.00000 72.00000 0.64286
21.00000 72.00000 0.64286
22.00000 72.00000 0.64286
23.00000 72.00000 0.64286
24.00000 72.00000 0.64286
25.00000 72.00000 0.64286
26.00000 72.00000 0.64286
27.00000 72.00000 0.64286
28.00000 72.00000 0.64286
29.00000 72.00000 NaN
30.00000 72.00000 NaN
31.00000 72.00000 NaN
32.00000 72.00000 NaN
33.00000 72.00000 NaN
34.00000 72.00000 NaN
35.00000 72.00000 NaN
36.00000 72.00000 NaN
37.00000 72.00000 NaN
38.00000 72.00000 NaN
39.00000 72.00000 NaN
40.00000 72.00000 NaN
41.00000 72.00000 NaN
42.00000 72.00000 NaN
43.00000 72.00000 NaN
44.00000 72.00000 NaN
45.00000 72.00000 NaN
46.00000 72.00000 NaN
47.00000 72.00000 NaN
48.00000 72.00000 NaN
49.00000 72.00000 NaN
50.00000 72.00000 NaN
51.00000 72.00000 NaN
52.00000 72.00000 NaN
53.00000 72.00000 NaN
54.00000 72.00000 NaN
55.00000 72.00000 NaN
56.00000 72.00000 NaN
57.00000 72.00000 NaN
58.00000 72.00000 NaN
59.00000 72.00000 NaN
60.00000 72.00000 NaN
61.00000 72.00000 NaN
62.00000 72.00000 NaN
63.00000 72.00000 NaN
64.00000 72.00000 NaN
65.00000 72.00000 NaN
66.00000 72.00000 NaN
67.00000 72.00000 NaN
68.00000 72.00000 NaN
69.00000 72.00000 NaN
70.00000 72.00000 NaN
71.00000 72.00000 NaN
72.00000 72.00000 NaN
73.00000 72.00000 NaN
74.00000 72.00000 NaN
75.00000 72.00000 NaN
76.00000 72.00000 NaN
77.00000 72.00000 NaN
78.00000 72.00000 NaN
79.00000 72.00000 NaN
80.00000 72.00000 NaN
81.00000 72.00000 NaN
82.00000 72.00000 NaN
83.00000 72.00000 NaN
84.00000 72.00000 NaN
85.00000 72.00000 NaN
86.00000 72.00000 NaN
87.00000 72.00000 NaN
88.00000 72.00000 NaN
89.00000 72.00000 NaN
90.00000 72.00000 NaN
91.00000 72.00000 NaN
92.00000 72.00000 NaN
93.00000 72.00000 NaN
94.00000 72.00000 NaN
95.00000 72.00000 NaN
96.00000 72.00000 NaN
97.00000 72.00000 NaN
98.00000 72.00000 NaN
99.00000 72.00000 NaN
100.00000 72.00000 NaN

0.00000 73.00000 NaN
1.00000 73.00000 0.00000
2.00000 73.00000 0.14286
3.00000 73.00000 0.28571
4.00000 73.00000 0.35714
5.00000 73.00000 0.42857
6.00000 73.00000 0.50000
7.00000 73.00000 0.50000
8.00000 73.00000 0.50000
9.00000 73.00000 0.50000
10.00000 73.00000 0.57143
11.00000 73.00000 0.57143
12.00000 73.00000 0.57143
13.00000 73.00000 0.57143
14.00000 73.00000 0.57143
15.00000 73.00000 0.57143
16.00000 73.00000 0.64286
17.00000 73.00000 0.64286
18.00000 73.00000 0.64286
19.00000 73.00000 0.64286
20.00000 73.00000 0.64286
21.00000 73.00000 0.64286
22.00000 73.00000 0.64286
23.00000 73.00000 0.64286
24.00000 73.00000 0.64286
25.00000 73.00000 0.64286
26.00000 73.00000 0.64286
27.00000 73.00000 0.64286
28.00000 73.00000 NaN
29.00000 73.00000 NaN
30.00000 73.00000 NaN
31.00000 73.00000 NaN
32.00000 73.00000 NaN
33.00000 73.00000 NaN
34.00000 73.00000 NaN
35.00000 73.00000 NaN
36.00000 73.00000 NaN
37.00000 73.00000 NaN
38.00000 73.00000 NaN
39.00000 73.00000 NaN
40.00000 73.00000 NaN
41.00000 73.00000 NaN
42.00000 73.00000 NaN
43.00000 73.00000 NaN
44.00000 73.00000 NaN
45.00000 73.00000 NaN
46.00000 73.00000 NaN
47.00000 73.00000 NaN
48.00000 73.00000 NaN
49.00000 73.00000 NaN
50.00000 73.00000 NaN
51.00000 73.00000 NaN
52.00000 73.00000 NaN
53.00000 73.00000 NaN
54.00000 73.00000 NaN
55.00000 73.00000 NaN
56.00000 73.00000 NaN
57.00000 73.00000 NaN
58.00000 73.00000 NaN
59.00000 73.00000 NaN
60.00000 73.00000 NaN
61.00000 73.00000 NaN
62.00000 73.00000 NaN
63.00000 73.00000 NaN
64.00000 73.00000 NaN
65.00000 73.00000 NaN
66.00000 73.00000 NaN
67.00000 73.00000 NaN
68.00000 73.00000 NaN
69.00000 73.00000 NaN
70.00000 73.00000 NaN
71.00000 73.00000 NaN
72.00000 73.00000 NaN
73.00000 73.00000 NaN
74.00000 73.00000 NaN
75.00000 73.00000 NaN
76.00000 73.00000 NaN
77.00000 73.00000 NaN
78.00000 73.00000 NaN
79.00000 73.00000 NaN
80.00000 73.00000 NaN
81.00000 73.00000 NaN
82.00000 73.00000 NaN
83.00000 73.00000 NaN
84.00000 73.00000 NaN
85.00000 73.00000 NaN
86.00000 73.00000 NaN
87.00000 73.00000 NaN
88.00000 73.00000 NaN
89.00000 73.00000 NaN
90.00000 73.00000 NaN
91.00000 73.00000 NaN
92.00000 73.00000 NaN
93.00000 73.00000 NaN
94.00000 73.00000 NaN
95.00000 73.00000 NaN
96.00000 73.00000 NaN
97.00000 73.00000 NaN
98.00000 73.00000 NaN
99.00000 73.00000 NaN
100.00000 73.00000 NaN

0.00000 74.00000 NaN
1.00000 74.00000 0.00000
2.00000 74.00000 0.14286
3.00000 74.00000 0.28571
4.00000 74.00000 0.35714
5.00000 74.00000 0.42857
6.00000 74.00000 0.50000
7.00000 74.00000 0.50000
8.00000 74.00000 0.50000
9.00000 74.00000 0.57143
10.00000 74.00000 0.57143
11.00000 74.00000 0.57143
12.00000 74.00000 0.57143
13.00000 74.00000 0.57143
14.00000 74.00000 0.57143
15.00000 74.00000 0.64286
16.00000 74.00000 0.64286
17.00000 74.00000 0.64286
18.00000 74.00000 0.64286
19.00000 74.00000 0.64286
20.00000 74.00000 0.64286
21.00000 74.00000 0.64286
22.00000 74.00000 0.64286
23.00000 74.00000 0.64286
24.00000 74.00000 0.64286
25.00000 74.00000 0.64286
26.00000 74.00000 0.71429
27.00000 74.00000 NaN
28.00000 74.00000 NaN
29.00000 74.00000 NaN
30.00000 74.00000 NaN
31.00000 74.00000 NaN
32.00000 74.00000 NaN
33.00000 74.00000 NaN
34.00000 74.00000 NaN
35.00000 74.00000 NaN
36.00000 74.00000 NaN
37.00000 74.00000 NaN
38.00000 74.00000 NaN
39.00000 74.00000 NaN
40.00000 74.00000 NaN
41.00000 74.00000 NaN
42.00000 74.00000 NaN
43.00000 74.00000 NaN
44.00000 74.00000 NaN
45.00000 74.00000 NaN
46.00000 74.00000 NaN
47.00000 74.00000 NaN
48.00000 74.00000 NaN
49.00000 74.00000 NaN
50.00000 74.00000 NaN
51.00000 74.00000 NaN
52.00000 74.00000 NaN
53.00000 74.00000 NaN
54.00000 74.00000 NaN
55.00000 74.00000 NaN
56.00000 74.00000 NaN
57.00000 74.00000 NaN
58.00000 74.00000 NaN
59.00000 74.00000 NaN
60.00000 74.00000 NaN
61.00000 74.00000 NaN
62.00000 74.00000 NaN
63.00000 74.00000 NaN
64.00000 74.00000 NaN
65.00000 74.00000 NaN
66.00000 74.00000 NaN
67.00000 74.00000 NaN
68.00000 74.00000 NaN
69.00000 74.00000 NaN
70.00000 74.00000 NaN
71.00000 74.00000 NaN
72.00000 74.00000 NaN
73.00000 74.00000 NaN
74.00000 74.00000 NaN
75.00000 74.00000 NaN
76.00000 74.00000 NaN
77.00000 74.00000 NaN
78.00000 74.00000 NaN
79.00000 74.00000 NaN
80.00000 74.00000 NaN
81.00000 74.00000 NaN
82.00000 74.00000 NaN
83.00000 74.00000 NaN
84.00000 74.00000 NaN
85.00000 74.00000 NaN
86.00000 74.00000 NaN
87.00000 74.00000 NaN
88.00000 74.00000 NaN
89.00000 74.00000 NaN
90.00000 74.00000 NaN
91.00000 74.00000 NaN
92.00000 74.00000 NaN
93.00000 74.00000 NaN
94.00000 74.00000 NaN
95.00000 74.00000 NaN
96.00000 74.00000 NaN
97.00000 74.00000 NaN
98.00000 74.00000 NaN
99.00000 74.00000 NaN
100.00000 74.00000 NaN

0.00000 75.00000 NaN
1.00000 75.00000 0.00000
2.00000 75.00000 0.21429
3.00000 75.00000 0.35714
4.00000 75.00000 0.42857
5.00000 75.00000 0.42857
6.00000 75.00000 0.50000
7.00000 75.00000 0.50000
8.00000 75.00000 0.57143
9.00000 75.00000 0.57143
10.00000 75.00000 0.57143
11.00000 75.00000 0.57143
12.00000 75.00000 0.57143
13.00000 75.00000 0.64286
14.00000 75.00000 0.64286
15.00000 75.00000 0.64286
16.00000 75.00000 0.64286
17.00000 75.00000 0.64286
18.00000 75.00000 0.64286
19.00000 75.00000 0.64286
20.00000 75.00000 0.64286
21.00000 75.00000 0.64286
22.00000 75.00000 0.64286
23.00000 75.00000 0.64286
24.00000 75.00000 0.71429
25.00000 75.00000 0.71429
26.00000 75.00000 NaN
27.00000 75.00000 NaN
28.00000 75.00000 NaN
29.00000 75.00000 NaN
30.00000 75.00000 NaN
31.00000 75.00000 NaN
32.00000 75.00000 NaN
33.00000 75.00000 NaN
34.00000 75.00000 NaN
35.00000 75.00000 NaN
36.00000 75.00000 NaN
37.00000 75.00000 NaN
38.00000 75.00000 NaN
39.00000 75.00000 NaN
40.00000 75.00000 NaN
41.00000 75.00000 NaN
42.00000 75.00000 NaN
43.00000 75.00000 NaN
44.00000 75.00000 NaN
45.00000 75.00000 NaN
46.00000 75.00000 NaN
47.00000 75.00000 NaN
48.00000 75.00000 NaN
49.00000 75.00000 NaN
50.00000 75.00000 NaN
51.00000 75.00000 NaN
52.00000 75.00000 NaN
53.00000 75.00000 NaN
54.00000 75.00000 NaN
55.00000 75.00000 NaN
56.00000 75.00000 NaN
57.00000 75.00000 NaN
58.00000 75.00000 NaN
59.00000 75.00000 NaN
60.00000 75.00000 NaN
61.00000 75.00000 NaN
62.00000 75.00000 NaN
63.00000 75.00000 NaN
64.00000 75.00000 NaN
65.00000 75.00000 NaN
66.00000 75.00000 NaN
67.00000 75.00000 NaN
68.00000 75.00000 NaN
69.00000 75.00000 NaN
70.00000 75.00000 NaN
71.00000 75.00000 NaN
72.00000 75.00000 NaN
73.00000 75.00000 NaN
74.00000 75.00000 NaN
75.00000 75.00000 NaN
76.00000 75.00000 NaN
77.00000 75.00000 NaN
78.00000 75.00000 NaN
79.00000 75.00000 NaN
80.00000 75.00000 NaN
81.00000 75.00000 NaN
82.00000 75.00000 NaN
83.00000 75.00000 NaN
84.00000 75.00000 NaN
85.00000 75.00000 NaN
86.00000 75.00000 NaN
87.00000 75.00000 NaN
88.00000 75.00000 NaN
89.00000 75.00000 NaN
90.00000 75.00000 NaN
91.00000 75.00000 NaN
92.00000 75.00000 NaN
93.00000 75.00000 NaN
94.00000 75.00000 NaN
95.00000 75.00000 NaN
96.00000 75.00000 NaN
97.00000 75.00000 NaN
98.00000 75.00000 NaN
99.00000 75.00000 NaN
100.00000 75.00000 NaN

0.00000 76.00000 NaN
1.00000 76.00000 0.00000
2.00000 76.00000 0.21429
3.00000 76.00000 0.35714
4.00000 76.00000 0.42857
5.00000 76.00000 0.50000
6.00000 76.00000 0.50000
7.00000 76.00000 0.50000
8.00000 76.00000 0.57143
9.00000 76.00000 0.57143
10.00000 76.00000 0.57143
11.00000 76.00000 0.57143
12.00000 76.00000 0.64286
13.00000 76.00000 0.64286
14.00000 76.00000 0.64286
15.00000 76.00000 0.64286
16.00000 76.00000 0.64286
17.00000 76.00000 0.64286
18.00000 76.00000 0.64286
19.00000 76.00000 0.64286
20.00000 76.00000 0.64286
21.00000 76.00000 0.71429
22.00000 76.00000 0.71429
23.00000 76.00000 0.71429
24.00000 76.00000 0.71429
25.00000 76.00000 NaN
26.00000 76.00000 NaN
27.00000 76.00000 NaN
28.00000 76.00000 NaN
29.00000 76.00000 NaN
30.00000 76.00000 NaN
31.00000 76.00000 NaN
32.00000 76.00000 NaN
33.00000 76.00000 NaN
34.00000 76.00000 NaN
35.00000 76.00000 NaN
36.00000 76.00000 NaN
37.00000 76.00000 NaN
38.00000 76.00000 NaN
39.00000 76.00000 NaN
40.00000 76.00000 NaN
41.00000 76.00000 NaN
42.00000 76.00000 NaN
43.00000 76.00000 NaN
44.00000 76.00000 NaN
45.00000 76.00000 NaN
46.00000 76.00000 NaN
47.00000 76.00000 NaN
48.00000 76.00000 NaN
49.00000 76.00000 NaN
50.00000 76.00000 NaN
51.00000 76.00000 NaN
52.00000 76.00000 NaN
53.00000 76.00000 NaN
54.00000 76.00000 NaN
55.00000 76.00000 NaN
56.00000 76.00000 NaN
57.00000 76.00000 NaN
58.00000 76.00000 NaN
59.00000 76.00000 NaN
60.00000 76.00000 NaN
61.00000 76.00000 NaN
62.00000 76.00000 NaN
63.00000 76.00000 NaN
64.00000 76.00000 NaN
65.00000 76.00000 NaN
66.00000 76.00000 NaN
67.00000 76.00000 NaN
68.00000 76.00000 NaN
69.00000 76.00000 NaN
70.00000 76.00000 NaN
71.00000 76.00000 NaN
72.00000 76.00000 NaN
73.00000 76.00000 NaN
74.00000 76.00000 NaN
75.00000 76.00000 NaN
76.00000 76.00000 NaN
77.00000 76.00000 NaN
78.00000 76.00000 NaN
79.00000 76.00000 NaN
80.00000 76.00000 NaN
81.00000 76.00000 NaN
82.00000 76.00000 NaN
83.00000 76.00000 NaN
84.00000 76.00000 NaN
85.00000 76.00000 NaN
86.00000 76.00000 NaN
87.00000 76.00000 NaN
88.00000 76.00000 NaN
89.00000 76.00000 NaN
90.00000 76.00000 NaN
91.00000 76.00000 NaN
92.00000 76.00000 NaN
93.00000 76.00000 NaN
94.00000 76.00000 NaN
95.00000 76.00000 NaN
96.00000 76.00000 NaN
97.00000 76.00000 NaN
98.00000 76.00000 NaN
99.00000 76.00000 NaN
100.00000 76.00000 NaN

0.00000 77.00000 NaN
1.00000 77.00000 0.00000
2.00000 77.00000 0.21429
3.00000 77.00000 0.35714
4.00000 77.00000 0.42857
5.00000 77.00000 0.50000
6.00000 77.00000 0.50000
7.00000 77.00000 0.57143
8.00000 77.00000 0.57143
9.00000 77.00000 0.57143
10.00000 77.00000 0.57143
11.00000 77.00000 0.64286
12.00000 77.00000 0.64286
13.00000 77.00000 0.64286
14.00000 77.00000 0.64286
15.00000 77.00000 0.64286
16.00000 77.00000 0.64286
17.00000 77.00000 0.64286
18.00000 77.00000 0.64286
19.00000 77.00000 0.71429
20.00000 77.00000 0.71429
21.00000 77.00000 0.71429
22.00000 77.00000 0.71429
23.00000 77.00000 0.71429
24.00000 77.00000 NaN
25.00000 77.00000 NaN
26.00000 77.00000 NaN
27.00000 77.00000 NaN
28.00000 77.00000 NaN
29.00000 77.00000 NaN
30.00000 77.00000 NaN
31.00000 77.00000 NaN
32.00000 77.00000 NaN
33.00000 77.00000 NaN
34.00000 77.00000 NaN
35.00000 77.00000 NaN
36.00000 77.00000 NaN
37.00000 77.00000 NaN
38.00000 77.00000 NaN
39.00000 77.00000 NaN
40.00000 77.00000 NaN
41.00000 77.00000 NaN
42.00000 77.00000 NaN
43.00000 77.00000 NaN
44.00000 77.00000 NaN
45.00000 77.00000 NaN
46.00000 77.00000 NaN
47.00000 77.00000 NaN
48.00000 77.00000 NaN
49.00000 77.00000 NaN
50.00000 77.00000 NaN
51.00000 77.00000 NaN
52.00000 77.00000 NaN
53.00000 77.00000 NaN
54.00000 77.00000 NaN
55.00000 77.00000 NaN
56.00000 77.00000 NaN
57.00000 77.00000 NaN
58.00000 77.00000 NaN
59.00000 77.00000 NaN
60.00000 77.00000 NaN
61.00000 77.00000 NaN
62.00000 77.00000 NaN
63.00000 77.00000 NaN
64.00000 77.00000 NaN
65.00000 77.00000 NaN
66.00000 77.00000 NaN
67.00000 77.00000 NaN
68.00000 77.00000 NaN
69.00000 77.00000 NaN
70.00000 77.00000 NaN
71.00000 77.00000 NaN
72.00000 77.00000 NaN
73.00000 77.00000 NaN
74.00000 77.00000 NaN
75.00000 77.00000 NaN
76.00000 77.00000 NaN
77.00000 77.00000 NaN
78.00000 77.00000 NaN
79.00000 77.00000 NaN
80.00000 77.00000 NaN
81.00000 77.00000 NaN
82.00000 77.00000 NaN
83.00000 77.00000 NaN
84.00000 77.00000 NaN
85.00000 77.00000 NaN
86.00000 77.00000 NaN
87.00000 77.00000 NaN
88.00000 77.00000 NaN
89.00000 77.00000 NaN
90.00000 77.00000 NaN
91.00000 77.00000 NaN
92.00000 77.00000 NaN
93.00000 77.00000 NaN
94.00000 77.00000 NaN
95.00000 77.00000 NaN
96.00000 77.00000 NaN
97.00000 77.00000 NaN
98.00000 77.00000 NaN
99.00000 77.00000 NaN
100.00000 77.00000 NaN

0.00000 78.00000 NaN
1.00000 78.00000 0.00000
2.00000 78.00000 0.21429
3.00000 78.00000 0.35714
4.00000 78.00000 0.42857
5.00000 78.00000 0.50000
6.00000 78.00000 0.50000
7.00000 78.00000 0.57143
8.00000 78.00000 0.57143
9.00000 78.00000 0.57143
10.00000 78.00000 0.64286
11.00000 78.00000 0.64286
12.00000 78.00000 0.64286
13.00000 78.00000 0.64286
14.00000 78.00000 0.64286
15.00000 78.00000 0.64286
16.00000 78.00000 0.64286
17.00000 78.00000 0.64286
18.00000 78.00000 0.71429
19.00000 78.00000 0.71429
20.00000 78.00000 0.71429
21.00000 78.00000 0.71429
22.00000 78.00000 0.71429
23.00000 78.00000 NaN
24.00000 78.00000 NaN
25.00000 78.00000 NaN
26.00000 78.00000 NaN
27.00000 78.00000 NaN
28.00000 78.00000 NaN
29.00000 78.00000 NaN
30.00000 78.00000 NaN
31.00000 78.00000 NaN
32.00000 78.00000 NaN
33.00000 78.00000 NaN
34.00000 78.00000 NaN
35.00000 78.00000 NaN
36.00000 78.00000 NaN
37.00000 78.00000 NaN
38.00000 78.00000 NaN
39.00000 78.00000 NaN
40.00000 78.00000 NaN
41.00000 78.00000 NaN
42.00000 78.00000 NaN
43.00000 78.00000 NaN
44.00000 78.00000 NaN
45.00000 78.00000 NaN
46.00000 78.00000 NaN
47.00000 78.00000 NaN
48.00000 78.00000 NaN
49.00000 78.00000 NaN
50.00000 78.00000 NaN
51.00000 78.00000 NaN
52.00000 78.00000 NaN
53.00000 78.00000 NaN
54.00000 78.00000 NaN
55.00000 78.00000 NaN
56.00000 78.00000 NaN
57.00000 78.00000 NaN
58.00000 78.00000 NaN
59.00000 78.00000 NaN
60.00000 78.00000 NaN
61.00000 78.00000 NaN
62.00000 78.00000 NaN
63.00000 78.00000 NaN
64.00000 78.00000 NaN
65.00000 78.00000 NaN
66.00000 78.00000 NaN
67.00000 78.00000 NaN
68.00000 78.00000 NaN
69.00000 78.00000 NaN
70.00000 78.00000 NaN
71.00000 78.00000 NaN
72.00000 78.00000 NaN
73.00000 78.00000 NaN
74.00000 78.00000 NaN
75.00000 78.00000 NaN
76.00000 78.00000 NaN
77.00000 78.00000 NaN
78.00000 78.00000 NaN
79.00000 78.00000 NaN
80.00000 78.00000 NaN
81.00000 78.00000 NaN
82.00000 78.00000 NaN
83.00000 78.00000 NaN
84.00000 78.00000 NaN
85.00000 78.00000 NaN
86.00000 78.00000 NaN
87.00000 78.00000 NaN
88.00000 78.00000 NaN
89.00000 78.00000 NaN
90.00000 78.00000 NaN
91.00000 78.00000 NaN
92.00000 78.00000 NaN
93.00000 78.00000 NaN
94.00000 78.00000 NaN
95.00000 78.00000 NaN
96.00000 78.00000 NaN
97.00000 78.00000 NaN
98.00000 78.00000 NaN
99.00000 78.00000 NaN
100.00000 78.00000 NaN

0.00000 79.00000 NaN
1.00000 79.00000 0.00000
2.00000 79.00000 0.28571
3.00000 79.00000 0.42857
4.00000 79.00000 0.50000
5.00000 79.00000 0.50000
6.00000 79.00000 0.57143
7.00000 79.00000 0.57143
8.00000 79.00000 0.57143
9.00000 79.00000 0.57143
10.00000 79.00000 0.64286
11.00000 79.00000 0.64286
12.00000 79.00000 0.64286
13.00000 79.00000 0.64286
14.00000 79.00000 0.64286
15.00000 79.00000 0.64286
16.00000 79.00000 0.71429
17.00000 79.00000 0.71429
18.00000 79.00000 0.71429
19.00000 79.00000 0.71429
20.00000 79.00000 0.71429
21.00000 79.00000 0.71429
22.00000 79.00000 NaN
23.00000 79.00000 NaN
24.00000 79.00000 NaN
25.00000 79.00000 NaN
26.00000 79.00000 NaN
27.00000 79.00000 NaN
28.00000 79.00000 NaN
29.00000 79.00000 NaN
30.00000 79.00000 NaN
31.00000 79.00000 NaN
32.00000 79.00000 NaN
33.00000 79.00000 NaN
34.00000 79.00000 NaN
35.00000 79.00000 NaN
36.00000 79.00000 NaN
37.00000 79.00000 NaN
38.00000 79.00000 NaN
39.00000 79.00000 NaN
40.00000 79.00000 NaN
41.00000 79.00000 NaN
42.00000 79.00000 NaN
43.00000 79.00000 NaN
44.00000 79.00000 NaN
45.00000 79.00000 NaN
46.00000 79.00000 NaN
47.00000 79.00000 NaN
48.00000 79.00000 NaN
49.00000 79.00000 NaN
50.00000 79.00000 NaN
51.00000 79.00000 NaN
52.00000 79.00000 NaN
53.00000 79.00000 NaN
54.00000 79.00000 NaN
55.00000 79.00000 NaN
56.00000 79.00000 NaN
57.00000 79.00000 NaN
58.00000 79.00000 NaN
59.00000 79.00000 NaN
60.00000 79.00000 NaN
61.00000 79.00000 NaN
62.00000 79.00000 NaN
63.00000 79.00000 NaN
64.00000 79.00000 NaN
65.00000 79.00000 NaN
66.00000 79.00000 NaN
67.00000 79.00000 NaN
68.00000 79.00000 NaN
69.00000 79.00000 NaN
70.00000 79.00000 NaN
71.00000 79.00000 NaN
72.00000 79.00000 NaN
73.00000 79.00000 NaN
74.00000 79.00000 NaN
75.00000 79.00000 NaN
76.00000 79.00000 NaN
77.00000 79.00000 NaN
78.00000 79.00000 NaN
79.00000 79.00000 NaN
80.00000 79.00000 NaN
81.00000 79.00000 NaN
82.00000 79.00000 NaN
83.00000 79.00000 NaN
84.00000 79.00000 NaN
85.00000 79.00000 NaN
86.00000 79.00000 NaN
87.00000 79.00000 NaN
88.00000 79.00000 NaN
89.00000 79.00000 NaN
90.00000 79.00000 NaN
91.00000 79.00000 NaN
92.00000 79.00000 NaN
93.00000 79.00000 NaN
94.00000 79.00000 NaN
95.00000 79.00000 NaN
96.00000 79.00000 NaN
97.00000 79.00000 NaN
98.00000 79.00000 NaN
99.00000 79.00000 NaN
100.00000 79.00000 NaN

0.00000 80.00000 NaN
1.00000 80.00000 0.00000
2.00000 80.00000 0.28571
3.00000 80.00000 0.42857
4.00000 80.00000 0.50000
5.00000 80.00000 0.50000
6.00000 80.00000 0.57143
7.00000 80.00000 0.57143
8.00000 80.00000 0.57143
9.00000 80.00000 0.64286
10.00000 80.00000 0.64286
11.00000 80.00000 0.64286
12.00000 80.00000 0.64286
13.00000 80.00000 0.64286
14.00000 80.00000 0.64286
15.00000 80.00000 0.71429
16.00000 80.00000 0.71429
17.00000 80.00000 0.71429
18.00000 80.00000 0.71429
19.00000 80.00000 0.71429
20.00000 80.00000 0.71429
21.00000 80.00000 NaN
22.00000 80.00000 NaN
23.00000 80.00000 NaN
24.00000 80.00000 NaN
25.00000 80.00000 NaN
26.00000 80.00000 NaN
27.00000 80.00000 NaN
28.00000 80.00000 NaN
29.00000 80.00000 NaN
30.00000 80.00000 NaN
31.00000 80.00000 NaN
32.00000 80.00000 NaN
33.00000 80.00000 NaN
34.00000 80.00000 NaN
35.00000 80.00000 NaN
36.00000 80.00000 NaN
37.00000 80.00000 NaN
38.00000 80.00000 NaN
39.00000 80.00000 NaN
40.00000 80.00000 NaN
41.00000 80.00000 NaN
42.00000 80.00000 NaN
43.00000 80.00000 NaN
44.00000 80.00000 NaN
45.00000 80.00000 NaN
46.00000 80.00000 NaN
47.00000 80.00000 NaN
48.00000 80.00000 NaN
49.00000 80.00000 NaN
50.00000 80.00000 NaN
51.00000 80.00000 NaN
52.00000 80.00000 NaN
53.00000 80.00000 NaN
54.00000 80.00000 NaN
55.00000 80.00000 NaN
56.00000 80.00000 NaN
57.00000 80.00000 NaN
58.00000 80.00000 NaN
59.00000 80.00000 NaN
60.00000 80.00000 NaN
61.00000 80.00000 NaN
62.00000 80.00000 NaN
63.00000 80.00000 NaN
64.00000 80.00000 NaN
65.00000 80.00000 NaN
66.00000 80.00000 NaN
67.00000 80.00000 NaN
68.00000 80.00000 NaN
69.00000 80.00000 NaN
70.00000 80.00000 NaN
71.00000 80.00000 NaN
72.00000 80.00000 NaN
73.00000 80.00000 NaN
74.00000 80.00000 NaN
75.00000 80.00000 NaN
76.00000 80.00000 NaN
77.00000 80.00000 NaN
78.00000 80.00000 NaN
79.00000 80.00000 NaN
80.00000 80.00000 NaN
81.00000 80.00000 NaN
82.00000 80.00000 NaN
83.00000 80.00000 NaN
84.00000 80.00000 NaN
85.00000 80.00000 NaN
86.00000 80.00000 NaN
87.00000 80.00000 NaN
88.00000 80.00000 NaN
89.00000 80.00000 NaN
90.00000 80.00000 NaN
91.00000 80.00000 NaN
92.00000 80.00000 NaN
93.00000 80.00000 NaN
94.00000 80.00000 NaN
95.00000 80.00000 NaN
96.00000 80.00000 NaN
97.00000 80.00000 NaN
98.00000 80.00000 NaN
99.00000 80.00000 NaN
100.00000 80.00000 NaN

0.00000 81.00000 NaN
1.00000 81.00000 0.00000
2.00000 81.00000 0.28571
3.00000 81.00000 0.42857
4.00000 81.00000 0.50000
5.00000 81.00000 0.50000
6.00000 81.00000 0.57143
7.00000 81.00000 0.57143
8.00000 81.00000 0.64286
9.00000 81.00000 0.64286
10.00000 81.00000 0.64286
11.00000 81.00000 0.64286
12.00000 81.00000 0.64286
13.00000 81.00000 0.64286
14.00000 81.00000 0.71429
15.00000 81.00000 0.71429
16.00000 81.00000 0.71429
17.00000 81.00000 0.71429
18.00000 81.00000 0.71429
19.00000 81.00000 0.71429
20.00000 81.00000 NaN
21.00000 81.00000 NaN
22.00000 81.00000 NaN
23.00000 81.00000 NaN
24.00000 81.00000 NaN
25.00000 81.00000 NaN
26.00000 81.00000 NaN
27.00000 81.00000 NaN
28.00000 81.00000 NaN
29.00000 81.00000 NaN
30.00000 81.00000 NaN
31.00000 81.00000 NaN
32.00000 81.00000 NaN
33.00000 81.00000 NaN
34.00000 81.00000 NaN
35.00000 81.00000 NaN
36.00000 81.00000 NaN
37.00000 81.00000 NaN
38.00000 81.00000 NaN
39.00000 81.00000 NaN
40.00000 81.00000 NaN
41.00000 81.00000 NaN
42.00000 81.00000 NaN
43.00000 81.00000 NaN
44.00000 81.00000 NaN
45.00000 81.00000 NaN
46.00000 81.00000 NaN
47.00000 81.00000 NaN
48.00000 81.00000 NaN
49.00000 81.00000 NaN
50.00000 81.00000 NaN
51.00000 81.00000 NaN
52.00000 81.00000 NaN
53.00000 81.00000 NaN
54.00000 81.00000 NaN
55.00000 81.00000 NaN
56.00000 81.00000 NaN
57.00000 81.00000 NaN
58.00000 81.00000 NaN
59.00000 81.00000 NaN
60.00000 81.00000 NaN
61.00000 81.00000 NaN
62.00000 81.00000 NaN
63.00000 81.00000 NaN
64.00000 81.00000 NaN
65.00000 81.00000 NaN
66.00000 81.00000 NaN
67.00000 81.00000 NaN
68.00000 81.00000 NaN
69.00000 81.00000 NaN
70.00000 81.00000 NaN
71.00000 81.00000 NaN
72.00000 81.00000 NaN
73.00000 81.00000 NaN
74.00000 81.00000 NaN
75.00000 81.00000 NaN
76.00000 81.00000 NaN
77.00000 81.00000 NaN
78.00000 81.00000 NaN
79.00000 81.00000 NaN
80.00000 81.00000 NaN
81.00000 81.00000 NaN
82.00000 81.00000 NaN
83.00000 81.00000 NaN
84.00000 81.00000 NaN
85.00000 81.00000 NaN
86.00000 81.00000 NaN
87.00000 81.00000 NaN
88.00000 81.00000 NaN
89.00000 81.00000 NaN
90.00000 81.00000 NaN
91.00000 81.00000 NaN
92.00000 81.00000 NaN
93.00000 81.00000 NaN
94.00000 81.00000 NaN
95.00000 81.00000 NaN
96.00000 81.00000 NaN
97.00000 81.00000 NaN
98.00000 81.00000 NaN
99.00000 81.00000 NaN
100.00000 81.00000 NaN

0.00000 82.00000 NaN
1.00000 82.00000 0.00000
2.00000 82.00000 0.28571
3.00000 82.00000 0.42857
4.00000 82.00000 0.50000
5.00000 82.00000 0.57143
6.00000 82.00000 0.57143
7.00000 82.00000 0.57143
8.00000 82.00000 0.64286
9.00000 82.00000 0.64286
10.00000 82.00000 0.64286
11.00000 82.00000 0.64286
12.00000 82.00000 0.64286
13.00000 82.00000 0.71429
14.00000 82.00000 0.71429
15.00000 82.00000 0.71429
16.00000 82.00000 0.71429
17.00000 82.00000 0.71429
18.00000 82.00000 0.71429
19.00000 82.00000 NaN
20.00000 82.00000 NaN
21.00000 82.00000 NaN
22.00000 82.00000 NaN
23.00000 82.00000 NaN
24.00000 82.00000 NaN
25.00000 82.00000 NaN
26.00000 82.00000 NaN
27.00000 82.00000 NaN
28.00000 82.00000 NaN
29.00000 82.00000 NaN
30.00000 82.00000 NaN
31.00000 82.00000 NaN
32.00000 82.00000 NaN
33.00000 82.00000 NaN
34.00000 82.00000 NaN
35.00000 82.00000 NaN
36.00000 82.00000 NaN
37.00000 82.00000 NaN
38.00000 82.00000 NaN
39.00000 82.00000 NaN
40.00000 82.00000 NaN
41.00000 82.00000 NaN
42.00000 82.00000 NaN
43.00000 82.00000 NaN
44.00000 82.00000 NaN
45.00000 82.00000 NaN
46.00000 82.00000 NaN
47.00000 82.00000 NaN
48.00000 82.00000 NaN
49.00000 82.00000 NaN
50.00000 82.00000 NaN
51.00000 82.00000 NaN
52.00000 82.00000 NaN
53.00000 82.00000 NaN
54.00000 82.00000 NaN
55.00000 82.00000 NaN
56.00000 82.00000 NaN
57.00000 82.00000 NaN
58.00000 82.00000 NaN
59.00000 82.00000 NaN
60.00000 82.00000 NaN
61.00000 82.00000 NaN
62.00000 82.00000 NaN
63.00000 82.00000 NaN
64.00000 82.00000 NaN
65.00000 82.00000 NaN
66.00000 82.00000 NaN
67.00000 82.00000 NaN
68.00000 82.00000 NaN
69.00000 82.00000 NaN
70.00000 82.00000 NaN
71.00000 82.00000 NaN
72.00000 82.00000 NaN
73.00000 82.00000 NaN
74.00000 82.00000 NaN
75.00000 82.00000 NaN
76.00000 82.00000 NaN
77.00000 82.00000 NaN
78.00000 82.00000 NaN
79.00000 82.00000 NaN
80.00000 82.00000 NaN
81.00000 82.00000 NaN
82.00000 82.00000 NaN
83.00000 82.00000 NaN
84.00000 82.00000 NaN
85.00000 82.00000 NaN
86.00000 82.00000 NaN
87.00000 82.00000 NaN
88.00000 82.00000 NaN
89.00000 82.00000 NaN
90.00000 82.00000 NaN
91.00000 82.00000 NaN
92.00000 82.00000 NaN
93.00000 82.00000 NaN
94.00000 82.00000 NaN
95.00000 82.00000 NaN
96.00000 82.00000 NaN
97.00000 82.00000 NaN
98.00000 82.00000 NaN
99.00000 82.00000 NaN
100.00000 82.00000 NaN

0.00000 83.00000 NaN
1.00000 83.00000 0.00000
2.00000 83.00000 0.35714
3.00000 83.00000 0.42857
4.00000 83.00000 0.50000
5.00000 83.00000 0.57143
6.00000 83.00000 0.57143
7.00000 83.00000 0.57143
8.00000 83.00000 0.64286
9.00000 83.00000 0.64286
10.00000 83.00000 0.64286
11.00000 83.00000 0.64286
12.00000 83.00000 0.71429
13.00000 83.00000 0.71429
14.00000 83.00000 0.71429
15.00000 83.00000 0.71429
16.00000 83.00000 0.71429
17.00000 83.00000 0.71429
18.00000 83.00000 NaN
19.00000 83.00000 NaN
20.00000 83.00000 NaN
21.00000 83.00000 NaN
22.00000 83.00000 NaN
23.00000 83.00000 NaN
24.00000 83.00000 NaN
25.00000 83.00000 NaN
26.00000 83.00000 NaN
27.00000 83.00000 NaN
28.00000 83.00000 NaN
29.00000 83.00000 NaN
30.00000 83.00000 NaN
31.00000 83.00000 NaN
32.00000 83.00000 NaN
33.00000 83.00000 NaN
34.00000 83.00000 NaN
35.00000 83.00000 NaN
36.00000 83.00000 NaN
37.00000 83.00000 NaN
38.00000 83.00000 NaN
39.00000 83.00000 NaN
40.00000 83.00000 NaN
41.00000 83.00000 NaN
42.00000 83.00000 NaN
43.00000 83.00000 NaN
44.00000 83.00000 NaN
45.00000 83.00000 NaN
46.00000 83.00000 NaN
47.00000 83.00000 NaN
48.00000 83.00000 NaN
49.00000 83.00000 NaN
50.00000 83.00000 NaN
51.00000 83.00000 NaN
52.00000 83.00000 NaN
53.00000 83.00000 NaN
54.00000 83.00000 NaN
55.00000 83.00000 NaN
56.00000 83.00000 NaN
57.00000 83.00000 NaN
58.00000 83.00000 NaN
59.00000 83.00000 NaN
60.00000 83.00000 NaN
61.00000 83.00000 NaN
62.00000 83.00000 NaN
63.00000 83.00000 NaN
64.00000 83.00000 NaN
65.00000 83.00000 NaN
66.00000 83.00000 NaN
67.00000 83.00000 NaN
68.00000 83.00000 NaN
69.00000 83.00000 NaN
70.00000 83.00000 NaN
71.00000 83.00000 NaN
72.00000 83.00000 NaN
73.00000 83.00000 NaN
74.00000 83.00000 NaN
75.00000 83.00000 NaN
76.00000 83.00000 NaN
77.00000 83.00000 NaN
78.00000 83.00000 NaN
79.00000 83.00000 NaN
80.00000 83.00000 NaN
81.00000 83.00000 NaN
82.00000 83.00000 NaN
83.00000 83.00000 NaN
84.00000 83.00000 NaN
85.00000 83.00000 NaN
86.00000 83.00000 NaN
87.00000 83.00000 NaN
88.00000 83.00000 NaN
89.00000 83.00000 NaN
90.00000 83.00000 NaN
91.00000 83.00000 NaN
92.00000 83.00000 NaN
93.00000 83.00000 NaN
94.00000 83.00000 NaN
95.00000 83.00000 NaN
96.00000 83.00000 NaN
97.00000 83.00000 NaN
98.00000 83.00000 NaN
99.00000 83.00000 NaN
100.00000 83.00000 NaN

0.00000 84.00000 NaN
1.00000 84.00000 0.00000
2.00000 84.00000 0.35714
3.00000 84.00000 0.42857
4.00000 84.00000 0.50000
5.00000 84.00000 0.57143
6.00000 84.00000 0.57143
7.00000 84.00000 0.64286
8.00000 84.00000 0.64286
9.00000 84.00000 0.64286
10.00000 84.00000 0.64286
11.00000 84.00000 0.64286
12.00000 84.00000 0.71429
13.00000 84.00000 0.71429
14.00000 84.00000 0.71429
15.00000 84.00000 0.71429
16.00000 84.00000 0.71429
17.00000 84.00000 NaN
18.00000 84.00000 NaN
19.00000 84.00000 NaN
20.00000 84.00000 NaN
21.00000 84.00000 NaN
22.00000 84.00000 NaN
23.00000 84.00000 NaN
24.00000 84.00000 NaN
25.00000 84.00000 NaN
26.00000 84.00000 NaN
27.00000 84.00000 NaN
28.00000 84.00000 NaN
29.00000 84.00000 NaN
30.00000 84.00000 NaN
31.00000 84.00000 NaN
32.00000 84.00000 NaN
33.00000 84.00000 NaN
34.00000 84.00000 NaN
35.00000 84.00000 NaN
36.00000 84.00000 NaN
37.00000 84.00000 NaN
38.00000 84.00000 NaN
39.00000 84.00000 NaN
40.00000 84.00000 NaN
41.00000 84.00000 NaN
42.00000 84.00000 NaN
43.00000 84.00000 NaN
44.00000 84.00000 NaN
45.00000 84.00000 NaN
46.00000 84.00000 NaN
47.00000 84.00000 NaN
48.00000 84.00000 NaN
49.00000 84.00000 NaN
50.00000 84.00000 NaN
51.00000 84.00000 NaN
52.00000 84.00000 NaN
53.00000 84.00000 NaN
54.00000 84.00000 NaN
55.00000 84.00000 NaN
56.00000 84.00000 NaN
57.00000 84.00000 NaN
58.00000 84.00000 NaN
59.00000 84.00000 NaN
60.00000 84.00000 NaN
61.00000 84.00000 NaN
62.00000 84.00000 NaN
63.00000 84.00000 NaN
64.00000 84.00000 NaN
65.00000 84.00000 NaN
66.00000 84.00000 NaN
67.00000 84.00000 NaN
68.00000 84.00000 NaN
69.00000 84.00000 NaN
70.00000 84.00000 NaN
71.00000 84.00000 NaN
72.00000 84.00000 NaN
73.00000 84.00000 NaN
74.00000 84.00000 NaN
75.00000 84.00000 NaN
76.00000 84.00000 NaN
77.00000 84.00000 NaN
78.00000 84.00000 NaN
79.00000 84.00000 NaN
80.00000 84.00000 NaN
81.00000 84.00000 NaN
82.00000 84.00000 NaN
83.00000 84.00000 NaN
84.00000 84.00000 NaN
85.00000 84.00000 NaN
86.00000 84.00000 NaN
87.00000 84.00000 NaN
88.00000 84.00000 NaN
89.00000 84.00000 NaN
90.00000 84.00000 NaN
91.00000 84.00000 NaN
92.00000 84.00000 NaN
93.00000 84.00000 NaN
94.00000 84.00000 NaN
95.00000 84.00000 NaN
96.00000 84.00000 NaN
97.00000 84.00000 NaN
98.00000 84.00000 NaN
99.00000 84.00000 NaN
100.00000 84.00000 NaN

0.00000 85.00000 NaN
1.00000 85.00000 0.00000
2.00000 85.00000 0.35714
3.00000 85.00000 0.50000
4.00000 85.00000 0.50000
5.00000 85.00000 0.57143
6.00000 85.00000 0.57143
7.00000 85.00000 0.64286
8.00000 85.00000 0.64286
9.00000 85.00000 0.64286
10.00000 85.00000 0.64286
11.00000 85.00000 0.71429
12.00000 85.00000 0.71429
13.00000 85.00000 0.71429
14.00000 85.00000 0.71429
15.00000 85.00000 0.71429
16.00000 85.00000 NaN
17.00000 85.00000 NaN
18.00000 85.00000 NaN
19.00000 85.00000 NaN
20.00000 85.00000 NaN
21.00000 85.00000 NaN
22.00000 85.00000 NaN
23.00000 85.00000 NaN
24.00000 85.00000 NaN
25.00000 85.00000 NaN
26.00000 85.00000 NaN
27.00000 85.00000 NaN
28.00000 85.00000 NaN
29.00000 85.00000 NaN
30.00000 85.00000 NaN
31.00000 85.00000 NaN
32.00000 85.00000 NaN
33.00000 85.00000 NaN
34.00000 85.00000 NaN
35.00000 85.00000 NaN
36.00000 85.00000 NaN
37.00000 85.00000 NaN
38.00000 85.00000 NaN
39.00000 85.00000 NaN
40.00000 85.00000 NaN
41.00000 85.00000 NaN
42.00000 85.00000 NaN
43.00000 85.00000 NaN
44.00000 85.00000 NaN
45.00000 85.00000 NaN
46.00000 85.00000 NaN
47.00000 85.00000 NaN
48.00000 85.00000 NaN
49.00000 85.00000 NaN
50.00000 85.00000 NaN
51.00000 85.00000 NaN
52.00000 85.00000 NaN
53.00000 85.00000 NaN
54.00000 85.00000 NaN
55.00000 85.00000 NaN
56.00000 85.00000 NaN
57.00000 85.00000 NaN
58.00000 85.00000 NaN
59.00000 85.00000 NaN
60.00000 85.00000 NaN
61.00000 85.00000 NaN
62.00000 85.00000 NaN
63.00000 85.00000 NaN
64.00000 85.00000 NaN
65.00000 85.00000 NaN
66.00000 85.00000 NaN
67.00000 85.00000 NaN
68.00000 85.00000 NaN
69.00000 85.00000 NaN
70.00000 85.00000 NaN
71.00000 85.00000 NaN
72.00000 85.00000 NaN
73.00000 85.00000 NaN
74.00000 85.00000 NaN
75.00000 85.00000 NaN
76.00000 85.00000 NaN
77.00000 85.00000 NaN
78.00000 85.00000 NaN
79.00000 85.00000 NaN
80.00000 85.00000 NaN
81.00000 85.00000 NaN
82.00000 85.00000 NaN
83.00000 85.00000 NaN
84.00000 85.00000 NaN
85.00000 85.00000 NaN
86.00000 85.00000 NaN
87.00000 85.00000 NaN
88.00000 85.00000 NaN
89.00000 85.00000 NaN
90.00000 85.00000 NaN
91.00000 85.00000 NaN
92.00000 85.00000 NaN
93.00000 85.00000 NaN
94.00000 85.00000 NaN
95.00000 85.00000 NaN
96.00000 85.00000 NaN
97.00000 85.00000 NaN
98.00000 85.00000 NaN
99.00000 85.00000 NaN
100.00000 85.00000 NaN

0.00000 86.00000 NaN
1.00000 86.00000 0.07143
2.00000 86.00000 0.35714
3.00000 86.00000 0.50000
4.00000 86.00000 0.57143
5.00000 86.00000 0.57143
6.00000 86.00000 0.57143
7.00000 86.00000 0.64286
8.00000 86.00000 0.64286
9.00000 86.00000 0.64286
10.00000 86.00000 0.64286
11.00000 86.00000 0.71429
12.00000 86.00000 0.71429
13.00000 86.00000 0.71429
14.00000 86.00000 0.71429
15.00000 86.00000 NaN
16.00000 86.00000 NaN
17.00000 86.00000 NaN
18.00000 86.00000 NaN
19.00000 86.00000 NaN
20.00000 86.00000 NaN
21.00000 86.00000 NaN
22.00000 86.00000 NaN
23.00000 86.00000 NaN
24.00000 86.00000 NaN
25.00000 86.00000 NaN
26.00000 86.00000 NaN
27.00000 86.00000 NaN
28.00000 86.00000 NaN
29.00000 86.00000 NaN
30.00000 86.00000 NaN
31.00000 86.00000 NaN
32.00000 86.00000 NaN
33.00000 86.00000 NaN
34.00000 86.00000 NaN
35.00000 86.00000 NaN
36.00000 86.00000 NaN
37.00000 86.00000 NaN
38.00000 86.00000 NaN
39.00000 86.00000 NaN
40.00000 86.00000 NaN
41.00000 86.00000 NaN
42.00000 86.00000 NaN
43.00000 86.00000 NaN
44.00000 86.00000 NaN
45.00000 86.00000 NaN
46.00000 86.00000 NaN
47.00000 86.00000 NaN
48.00000 86.00000 NaN
49.00000 86.00000 NaN
50.00000 86.00000 NaN
51.00000 86.00000 NaN
52.00000 86.00000 NaN
53.00000 86.00000 NaN
54.00000 86.00000 NaN
55.00000 86.00000 NaN
56.00000 86.00000 NaN
57.00000 86.00000 NaN
58.00000 86.00000 NaN
59.00000 86.00000 NaN
60.00000 86.00000 NaN
61.00000 86.00000 NaN
62.00000 86.00000 NaN
63.00000 86.00000 NaN
64.00000 86.00000 NaN
65.00000 86.00000 NaN
66.00000 86.00000 NaN
67.00000 86.00000 NaN
68.00000 86.00000 NaN
69.00000 86.00000 NaN
70.00000 86.00000 NaN
71.00000 86.00000 NaN
72.00000 86.00000 NaN
73.00000 86.00000 NaN
74.00000 86.00000 NaN
75.00000 86.00000 NaN
76.00000 86.00000 NaN
77.00000 86.00000 NaN
78.00000 86.00000 NaN
79.00000 86.00000 NaN
80.00000 86.00000 NaN
81.00000 86.00000 NaN
82.00000 86.00000 NaN
83.00000 86.00000 NaN
84.00000 86.00000 NaN
85.00000 86.00000 NaN
86.00000 86.00000 NaN
87.00000 86.00000 NaN
88.00000 86.00000 NaN
89.00000 86.00000 NaN
90.00000 86.00000 NaN
91.00000 86.00000 NaN
92.00000 86.00000 NaN
93.00000 86.00000 NaN
94.00000 86.00000 NaN
95.00000 86.00000 NaN
96.00000 86.00000 NaN
97.00000 86.00000 NaN
98.00000 86.00000 NaN
99.00000 86.00000 NaN
100.00000 86.00000 NaN

0.00000 87.00000 NaN
1.00000 87.00000 0.07143
2.00000 87.00000 0.35714
3.00000 87.00000 0.50000
4.00000 87.00000 0.57143
5.00000 87.00000 0.57143
6.00000 87.00000 0.64286
7.00000 87.00000 0.64286
8.00000 87.00000 0.64286
9.00000 87.00000 0.64286
10.00000 87.00000 0.71429
11.00000 87.00000 0.71429
12.00000 87.00000 0.71429
13.00000 87.00000 0.71429
14.00000 87.00000 NaN
15.00000 87.00000 NaN
16.00000 87.00000 NaN
17.00000 87.00000 NaN
18.00000 87.00000 NaN
19.00000 87.00000 NaN
20.00000 87.00000 NaN
21.00000 87.00000 NaN
22.00000 87.00000 NaN
23.00000 87.00000 NaN
24.00000 87.00000 NaN
25.00000 87.00000 NaN
26.00000 87.00000 NaN
27.00000 87.00000 NaN
28.00000 87.00000 NaN
29.00000 87.00000 NaN
30.00000 87.00000 NaN
31.00000 87.00000 NaN
32.00000 87.00000 NaN
33.00000 87.00000 NaN
34.00000 87.00000 NaN
35.00000 87.00000 NaN
36.00000 87.00000 NaN
37.00000 87.00000 NaN
38.00000 87.00000 NaN
39.00000 87.00000 NaN
40.00000 87.00000 NaN
41.00000 87.00000 NaN
42.00000 87.00000 NaN
43.00000 87.00000 NaN
44.00000 87.00000 NaN
45.00000 87.00000 NaN
46.00000 87.00000 NaN
47.00000 87.00000 NaN
48.00000 87.00000 NaN
49.00000 87.00000 NaN
50.00000 87.00000 NaN
51.00000 87.00000 NaN
52.00000 87.00000 NaN
53.00000 87.00000 NaN
54.00000 87.00000 NaN
55.00000 87.00000 NaN
56.00000 87.00000 NaN
57.00000 87.00000 NaN
58.00000 87.00000 NaN
59.00000 87.00000 NaN
60.00000 87.00000 NaN
61.00000 87.00000 NaN
62.00000 87.00000 NaN
63.00000 87.00000 NaN
64.00000 87.00000 NaN
65.00000 87.00000 NaN
66.00000 87.00000 NaN
67.00000 87.00000 NaN
68.00000 87.00000 NaN
69.00000 87.00000 NaN
70.00000 87.00000 NaN
71.00000 87.00000 NaN
72.00000 87.00000 NaN
73.00000 87.00000 NaN
74.00000 87.00000 NaN
75.00000 87.00000 NaN
76.00000 87.00000 NaN
77.00000 87.00000 NaN
78.00000 87.00000 NaN
79.00000 87.00000 NaN
80.00000 87.00000 NaN
81.00000 87.00000 NaN
82.00000 87.00000 NaN
83.00000 87.00000 NaN
84.00000 87.00000 NaN
85.00000 87.00000 NaN
86.00000 87.00000 NaN
87.00000 87.00000 NaN
88.00000 87.00000 NaN
89.00000 87.00000 NaN
90.00000 87.00000 NaN
91.00000 87.00000 NaN
92.00000 87.00000 NaN
93.00000 87.00000 NaN
94.00000 87.00000 NaN
95.00000 87.00000 NaN
96.00000 87.00000 NaN
97.00000 87.00000 NaN
98.00000 87.00000 NaN
99.00000 87.00000 NaN
100.00000 87.00000 NaN

0.00000 88.00000 NaN
1.00000 88.00000 0.07143
2.00000 88.00000 0.35714
3.00000 88.00000 0.50000
4.00000 88.00000 0.57143
5.00000 88.00000 0.57143
6.00000 88.00000 0.64286
7.00000 88.00000 0.64286
8.00000 88.00000 0.64286
9.00000 88.00000 0.64286
10.00000 88.00000 0.71429
11.00000 88.00000 0.71429
12.00000 88.00000 0.71429
13.00000 88.00000 NaN
14.00000 88.00000 NaN
15.00000 88.00000 NaN
16.00000 88.00000 NaN
17.00000 88.00000 NaN
18.00000 88.00000 NaN
19.00000 88.00000 NaN
20.00000 88.00000 NaN
21.00000 88.00000 NaN
22.00000 88.00000 NaN
23.00000 88.00000 NaN
24.00000 88.00000 NaN
25.00000 88.00000 NaN
26.00000 88.00000 NaN
27.00000 88.00000 NaN
28.00000 88.00000 NaN
29.00000 88.00000 NaN
30.00000 88.00000 NaN
31.00000 88.00000 NaN
32.00000 88.00000 NaN
33.00000 88.00000 NaN
34.00000 88.00000 NaN
35.00000 88.00000 NaN
36.00000 88.00000 NaN
37.00000 88.00000 NaN
38.00000 88.00000 NaN
39.00000 88.00000 NaN
40.00000 88.00000 NaN
41.00000 88.00000 NaN
42.00000 88.00000 NaN
43.00000 88.00000 NaN
44.00000 88.00000 NaN
45.00000 88.00000 NaN
46.00000 88.00000 NaN
47.00000 88.00000 NaN
48.00000 88.00000 NaN
49.00000 88.00000 NaN
50.00000 88.00000 NaN
51.00000 88.00000 NaN
52.00000 88.00000 NaN
53.00000 88.00000 NaN
54.00000 88.00000 NaN
55.00000 88.00000 NaN
56.00000 88.00000 NaN
57.00000 88.00000 NaN
58.00000 88.00000 NaN
59.00000 88.00000 NaN
60.00000 88.00000 NaN
61.00000 88.00000 NaN
62.00000 88.00000 NaN
63.00000 88.00000 NaN
64.00000 88.00000 NaN
65.00000 88.00000 NaN
66.00000 88.00000 NaN
67.00000 88.00000 NaN
68.00000 88.00000 NaN
69.00000 88.00000 NaN
70.00000 88.00000 NaN
71.00000 88.00000 NaN
72.00000 88.00000 NaN
73.00000 88.00000 NaN
74.00000 88.00000 NaN
75.00000 88.00000 NaN
76.00000 88.00000 NaN
77.00000 88.00000 NaN
78.00000 88.00000 NaN
79.00000 88.00000 NaN
80.00000 88.00000 NaN
81.00000 88.00000 NaN
82.00000 88.00000 NaN
83.00000 88.00000 NaN
84.00000 88.00000 NaN
85.00000 88.00000 NaN
86.00000 88.00000 NaN
87.00000 88.00000 NaN
88.00000 88.00000 NaN
89.00000 88.00000 NaN
90.00000 88.00000 NaN
91.00000 88.00000 NaN
92.00000 88.00000 NaN
93.00000 88.00000 NaN
94.00000 88.00000 NaN
95.00000 88.00000 NaN
96.00000 88.00000 NaN
97.00000 88.00000 NaN
98.00000 88.00000 NaN
99.00000 88.00000 NaN
100.00000 88.00000 NaN

0.00000 89.00000 NaN
1.00000 89.00000 0.14286
2.00000 89.00000 0.42857
3.00000 89.00000 0.50000
4.00000 89.00000 0.57143
5.00000 89.00000 0.57143
6.00000 89.00000 0.64286
7.00000 89.00000 0.64286
8.00000 89.00000 0.64286
9.00000 89.00000 0.71429
10.00000 89.00000 0.71429
11.00000 89.00000 0.71429
12.00000 89.00000 NaN
13.00000 89.00000 NaN
14.00000 89.00000 NaN
15.00000 89.00000 NaN
16.00000 89.00000 NaN
17.00000 89.00000 NaN
18.00000 89.00000 NaN
19.00000 89.00000 NaN
20.00000 89.00000 NaN
21.00000 89.00000 NaN
22.00000 89.00000 NaN
23.00000 89.00000 NaN
24.00000 89.00000 NaN
25.00000 89.00000 NaN
26.00000 89.00000 NaN
27.00000 89.00000 NaN
28.00000 89.00000 NaN
29.00000 89.00000 NaN
30.00000 89.00000 NaN
31.00000 89.00000 NaN
32.00000 89.00000 NaN
33.00000 89.00000 NaN
34.00000 89.00000 NaN
35.00000 89.00000 NaN
36.00000 89.00000 NaN
37.00000 89.00000 NaN
38.00000 89.00000 NaN
39.00000 89.00000 NaN
40.00000 89.00000 NaN
41.00000 89.00000 NaN
42.00000 89.00000 NaN
43.00000 89.00000 NaN
44.00000 89.00000 NaN
45.00000 89.00000 NaN
46.00000 89.00000 NaN
47.00000 89.00000 NaN
48.00000 89.00000 NaN
49.00000 89.00000 NaN
50.00000 89.00000 NaN
51.00000 89.00000 NaN
52.00000 89.00000 NaN
53.00000 89.00000 NaN
54.00000 89.00000 NaN
55.00000 89.00000 NaN
56.00000 89.00000 NaN
57.00000 89.00000 NaN
58.00000 89.00000 NaN
59.00000 89.00000 NaN
60.00000 89.00000 NaN
61.00000 89.00000 NaN
62.00000 89.00000 NaN
63.00000 89.00000 NaN
64.00000 89.00000 NaN
65.00000 89.00000 NaN
66.00000 89.00000 NaN
67.00000 89.00000 NaN
68.00000 89.00000 NaN
69.00000 89.00000 NaN
70.00000 89.00000 NaN
71.00000 89.00000 NaN
72.00000 89.00000 NaN
73.00000 89.00000 NaN
74.00000 89.00000 NaN
75.00000 89.00000 NaN
76.00000 89.00000 NaN
77.00000 89.00000 NaN
78.00000 89.00000 NaN
79.00000 89.00000 NaN
80.00000 89.00000 NaN
81.00000 89.00000 NaN
82.00000 89.00000 NaN
83.00000 89.00000 NaN
84.00000 89.00000 NaN
85.00000 89.00000 NaN
86.00000 89.00000 NaN
87.00000 89.00000 NaN
88.00000 89.00000 NaN
89.00000 89.00000 NaN
90.00000 89.00000 NaN
91.00000 89.00000 NaN
92.00000 89.00000 NaN
93.00000 89.00000 NaN
94.00000 89.00000 NaN
95.00000 89.00000 NaN
96.00000 89.00000 NaN
97.00000 89.00000 NaN
98.00000 89.00000 NaN
99.00000 89.00000 NaN
100.00000 89.00000 NaN

0.00000 90.00000 NaN
1.00000 90.00000 0.14286
2.00000 90.00000 0.42857
3.00000 90.00000 0.50000
4.00000 90.00000 0.57143
5.00000 90.00000 0.64286
6.00000 90.00000 0.64286
7.00000 90.00000 0.64286
8.00000 90.00000 0.64286
9.00000 90.00000 0.71429
10.00000 90.00000 0.71429
11.00000 90.00000 NaN
12.00000 90.00000 NaN
13.00000 90.00000 NaN
14.00000 90.00000 NaN
15.00000 90.00000 NaN
16.00000 90.00000 NaN
17.00000 90.00000 NaN
18.00000 90.00000 NaN
19.00000 90.00000 NaN
20.00000 90.00000 NaN
21.00000 90.00000 NaN
22.00000 90.00000 NaN
23.00000 90.00000 NaN
24.00000 90.00000 NaN
25.00000 90.00000 NaN
26.00000 90.00000 NaN
27.00000 90.00000 NaN
28.00000 90.00000 NaN
29.00000 90.00000 NaN
30.00000 90.00000 NaN
31.00000 90.00000 NaN
32.00000 90.00000 NaN
33.00000 90.00000 NaN
34.00000 90.00000 NaN
35.00000 90.00000 NaN
36.00000 90.00000 NaN
37.00000 90.00000 NaN
38.00000 90.00000 NaN
39.00000 90.00000 NaN
40.00000 90.00000 NaN
41.00000 90.00000 NaN
42.00000 90.00000 NaN
43.00000 90.00000 NaN
44.00000 90.00000 NaN
45.00000 90.00000 NaN
46.00000 90.00000 NaN
47.00000 90.00000 NaN
48.00000 90.00000 NaN
49.00000 90.00000 NaN
50.00000 90.00000 NaN
51.00000 90.00000 NaN
52.00000 90.00000 NaN
53.00000 90.00000 NaN
54.00000 90.00000 NaN
55.00000 90.00000 NaN
56.00000 90.00000 NaN
57.00000 90.00000 NaN
58.00000 90.00000 NaN
59.00000 90.00000 NaN
60.00000 90.00000 NaN
61.00000 90.00000 NaN
62.00000 90.00000 NaN
63.00000 90.00000 NaN
64.00000 90.00000 NaN
65.00000 90.00000 NaN
66.00000 90.00000 NaN
67.00000 90.00000 NaN
68.00000 90.00000 NaN
69.00000 90.00000 NaN
70.00000 90.00000 NaN
71.00000 90.00000 NaN
72.00000 90.00000 NaN
73.00000 90.00000 NaN
74.00000 90.00000 NaN
75.00000 90.00000 NaN
76.00000 90.00000 NaN
77.00000 90.00000 NaN
78.00000 90.00000 NaN
79.00000 90.00000 NaN
80.00000 90.00000 NaN
81.00000 90.00000 NaN
82.00000 90.00000 NaN
83.00000 90.00000 NaN
84.00000 90.00000 NaN
85.00000 90.00000 NaN
86.00000 90.00000 NaN
87.00000 90.00000 NaN
88.00000 90.00000 NaN
89.00000 90.00000 NaN
90.00000 90.00000 NaN
91.00000 90.00000 NaN
92.00000 90.00000 NaN
93.00000 90.00000 NaN
94.00000 90.00000 NaN
95.00000 90.00000 NaN
96.00000 90.00000 NaN
97.00000 90.00000 NaN
98.00000 90.00000 NaN
99.00000 90.00000 NaN
100.00000 90.00000 NaN

0.00000 91.00000 NaN
1.00000 91.00000 0.14286
2.00000 91.00000 0.42857
3.00000 91.00000 0.50000
4.00000 91.00000 0.57143
5.00000 91.00000 0.64286
6.00000 91.00000 0.64286
7.00000 91.00000 0.64286
8.00000 91.00000 0.71429
9.00000 91.00000 0.71429
10.00000 91.00000 NaN
11.00000 91.00000 NaN
12.00000 91.00000 NaN
13.00000 91.00000 NaN
14.00000 91.00000 NaN
15.00000 91.00000 NaN
16.00000 91.00000 NaN
17.00000 91.00000 NaN
18.00000 91.00000 NaN
19.00000 91.00000 NaN
20.00000 91.00000 NaN
21.00000 91.00000 NaN
22.00000 91.00000 NaN
23.00000 91.00000 NaN
24.00000 91.00000 NaN
25.00000 91.00000 NaN
26.00000 91.00000 NaN
27.00000 91.00000 NaN
28.00000 91.00000 NaN
29.00000 91.00000 NaN
30.00000 91.00000 NaN
31.00000 91.00000 NaN
32.00000 91.00000 NaN
33.00000 91.00000 NaN
34.00000 91.00000 NaN
35.00000 91.00000 NaN
36.00000 91.00000 NaN
37.00000 91.00000 NaN
38.00000 91.00000 NaN
39.00000 91.00000 NaN
40.00000 91.00000 NaN
41.00000 91.00000 NaN
42.00000 91.00000 NaN
43.00000 91.00000 NaN
44.00000 91.00000 NaN
45.00000 91.00000 NaN
46.00000 91.00000 NaN
47.00000 91.00000 NaN
48.00000 91.00000 NaN
49.00000 91.00000 NaN
50.00000 91.00000 NaN
51.00000 91.00000 NaN
52.00000 91.00000 NaN
53.00000 91.00000 NaN
54.00000 91.00000 NaN
55.00000 91.00000 NaN
56.00000 91.00000 NaN
57.00000 91.00000 NaN
58.00000 91.00000 NaN
59.00000 91.00000 NaN
60.00000 91.00000 NaN
61.00000 91.00000 NaN
62.00000 91.00000 NaN
63.00000 91.00000 NaN
64.00000 91.00000 NaN
65.00000 91.00000 NaN
66.00000 91.00000 NaN
67.00000 91.00000 NaN
68.00000 91.00000 NaN
69.00000 91.00000 NaN
70.00000 91.00000 NaN
71.00000 91.00000 NaN
72.00000 91.00000 NaN
73.00000 91.00000 NaN
74.00000 91.00000 NaN
75.00000 91.00000 NaN
76.00000 91.00000 NaN
77.00000 91.00000 NaN
78.00000 91.00000 NaN
79.00000 91.00000 NaN
80.00000 91.00000 NaN
81.00000 91.00000 NaN
82.00000 91.00000 NaN
83.00000 91.00000 NaN
84.00000 91.00000 NaN
85.00000 91.00000 NaN
86.00000 91.00000 NaN
87.00000 91.00000 NaN
88.00000 91.00000 NaN
89.00000 91.00000 NaN
90.00000 91.00000 NaN
91.00000 91.00000 NaN
92.00000 91.00000 NaN
93.00000 91.00000 NaN
94.00000 91.00000 NaN
95.00000 91.00000 NaN
96.00000 91.00000 NaN
97.00000 91.00000 NaN
98.00000 91.00000 NaN
99.00000 91.00000 NaN
100.00000 91.00000 NaN

0.00000 92.00000 NaN
1.00000 92.00000 0.14286
2.00000 92.00000 0.42857
3.00000 92.00000 0.50000
4.00000 92.00000 0.57143
5.00000 92.00000 0.64286
6.00000 92.00000 0.64286
7.00000 92.00000 0.64286
8.00000 92.00000 0.71429
9.00000 92.00000 NaN
10.00000 92.00000 NaN
11.00000 92.00000 NaN
12.00000 92.00000 NaN
13.00000 92.00000 NaN
14.00000 92.00000 NaN
15.00000 92.00000 NaN
16.00000 92.00000 NaN
17.00000 92.00000 NaN
18.00000 92.00000 NaN
19.00000 92.00000 NaN
20.00000 92.00000 NaN
21.00000 92.00000 NaN
22.00000 92.00000 NaN
23.00000 92.00000 NaN
24.00000 92.00000 NaN
25.00000 92.00000 NaN
26.00000 92.00000 NaN
27.00000 92.00000 NaN
28.00000 92.00000 NaN
29.00000 92.00000 NaN
30.00000 92.00000 NaN
31.00000 92.00000 NaN
32.00000 92.00000 NaN
33.00000 92.00000 NaN
34.00000 92.00000 NaN
35.00000 92.00000 NaN
36.00000 92.00000 NaN
37.00000 92.00000 NaN
38.00000 92.00000 NaN
39.00000 92.00000 NaN
40.00000 92.00000 NaN
41.00000 92.00000 NaN
42.00000 92.00000 NaN
43.00000 92.00000 NaN
44.00000 92.00000 NaN
45.00000 92.00000 NaN
46.00000 92.00000 NaN
47.00000 92.00000 NaN
48.00000 92.00000 NaN
49.00000 92.00000 NaN
50.00000 92.00000 NaN
51.00000 92.00000 NaN
52.00000 92.00000 NaN
53.00000 92.00000 NaN
54.00000 92.00000 NaN
55.00000 92.00000 NaN
56.00000 92.00000 NaN
57.00000 92.00000 NaN
58.00000 92.00000 NaN
59.00000 92.00000 NaN
60.00000 92.00000 NaN
61.00000 92.00000 NaN
62.00000 92.00000 NaN
63.00000 92.00000 NaN
64.00000 92.00000 NaN
65.00000 92.00000 NaN
66.00000 92.00000 NaN
67.00000 92.00000 NaN
68.00000 92.00000 NaN
69.00000 92.00000 NaN
70.00000 92.00000 NaN
71.00000 92.00000 NaN
72.00000 92.00000 NaN
73.00000 92.00000 NaN
74.00000 92.00000 NaN
75.00000 92.00000 NaN
76.00000 92.00000 NaN
77.00000 92.00000 NaN
78.00000 92.00000 NaN
79.00000 92.00000 NaN
80.00000 92.00000 NaN
81.00000 92.00000 NaN
82.00000 92.00000 NaN
83.00000 92.00000 NaN
84.00000 92.00000 NaN
85.00000 92.00000 NaN
86.00000 92.00000 NaN
87.00000 92.00000 NaN
88.00000 92.00000 NaN
89.00000 92.00000 NaN
90.00000 92.00000 NaN
91.00000 92.00000 NaN
92.00000 92.00000 NaN
93.00000 92.00000 NaN
94.00000 92.00000 NaN
95.00000 92.00000 NaN
96.00000 92.00000 NaN
97.00000 92.00000 NaN
98.00000 92.00000 NaN
99.00000 92.00000 NaN
100.00000 92.00000 NaN

0.00000 93.00000 NaN
1.00000 93.00000 0.14286
2.00000 93.00000 0.42857
3.00000 93.00000 0.57143
4.00000 93.00000 0.57143
5.00000 93.00000 0.64286
6.00000 93.00000 0.64286
7.00000 93.00000 0.64286
8.00000 93.00000 NaN
9.00000 93.00000 NaN
10.00000 93.00000 NaN
11.00000 93.00000 NaN
12.00000 93.00000 NaN
13.00000 93.00000 NaN
14.00000 93.00000 NaN
15.00000 93.00000 NaN
16.00000 93.00000 NaN
17.00000 93.00000 NaN
18.00000 93.00000 NaN
19.00000 93.00000 NaN
20.00000 93.00000 NaN
21.00000 93.00000 NaN
22.00000 93.00000 NaN
23.00000 93.00000 NaN
24.00000 93.00000 NaN
25.00000 93.00000 NaN
26.00000 93.00000 NaN
27.00000 93.00000 NaN
28.00000 93.00000 NaN
29.00000 93.00000 NaN
30.00000 93.00000 NaN
31.00000 93.00000 NaN
32.00000 93.00000 NaN
33.00000 93.00000 NaN
34.00000 93.00000 NaN
35.00000 93.00000 NaN
36.00000 93.00000 NaN
37.00000 93.00000 NaN
38.00000 93.00000 NaN
39.00000 93.00000 NaN
40.00000 93.00000 NaN
41.00000 93.00000 NaN
42.00000 93.00000 NaN
43.00000 93.00000 NaN
44.00000 93.00000 NaN
45.00000 93.00000 NaN
46.00000 93.00000 NaN
47.00000 93.00000 NaN
48.00000 93.00000 NaN
49.00000 93.00000 NaN
50.00000 93.00000 NaN
51.00000 93.00000 NaN
52.00000 93.00000 NaN
53.00000 93.00000 NaN
54.00000 93.00000 NaN
55.00000 93.00000 NaN
56.00000 93.00000 NaN
57.00000 93.00000 NaN
58.00000 93.00000 NaN
59.00000 93.00000 NaN
60.00000 93.00000 NaN
61.00000 93.00000 NaN
62.00000 93.00000 NaN
63.00000 93.00000 NaN
64.00000 93.00000 NaN
65.00000 93.00000 NaN
66.00000 93.00000 NaN
67.00000 93.00000 NaN
68.00000 93.00000 NaN
69.00000 93.00000 NaN
70.00000 93.00000 NaN
71.00000 93.00000 NaN
72.00000 93.00000 NaN
73.00000 93.00000 NaN
74.00000 93.00000 NaN
75.00000 93.00000 NaN
76.00000 93.00000 NaN
77.00000 93.00000 NaN
78.00000 93.00000 NaN
79.00000 93.00000 NaN
80.00000 93.00000 NaN
81.00000 93.00000 NaN
82.00000 93.00000 NaN
83.00000 93.00000 NaN
84.00000 93.00000 NaN
85.00000 93.00000 NaN
86.00000 93.00000 NaN
87.00000 93.00000 NaN
88.00000 93.00000 NaN
89.00000 93.00000 NaN
90.00000 93.00000 NaN
91.00000 93.00000 NaN
92.00000 93.00000 NaN
93.00000 93.00000 NaN
94.00000 93.00000 NaN
95.00000 93.00000 NaN
96.00000 93.00000 NaN
97.00000 93.00000 NaN
98.00000 93.00000 NaN
99.00000 93.00000 NaN
100.00000 93.00000 NaN

0.00000 94.00000 NaN
1.00000 94.00000 0.21429
2.00000 94.00000 0.42857
3.00000 94.00000 0.57143
4.00000 94.00000 0.57143
5.00000 94.00000 0.64286
6.00000 94.00000 0.64286
7.00000 94.00000 NaN
8.00000 94.00000 NaN
9.00000 94.00000 NaN
10.00000 94.00000 NaN
11.00000 94.00000 NaN
12.00000 94.00000 NaN
13.00000 94.00000 NaN
14.00000 94.00000 NaN
15.00000 94.00000 NaN
16.00000 94.00000 NaN
17.00000 94.00000 NaN
18.00000 94.00000 NaN
19.00000 94.00000 NaN
20.00000 94.00000 NaN
21.00000 94.00000 NaN
22.00000 94.00000 NaN
23.00000 94.00000 NaN
24.00000 94.00000 NaN
25.00000 94.00000 NaN
26.00000 94.00000 NaN
27.00000 94.00000 NaN
28.00000 94.00000 NaN
29.00000 94.00000 NaN
30.00000 94.00000 NaN
31.00000 94.00000 NaN
32.00000 94.00000 NaN
33.00000 94.00000 NaN
34.00000 94.00000 NaN
35.00000 94.00000 NaN
36.00000 94.00000 NaN
37.00000 94.00000 NaN
38.00000 94.00000 NaN
39.00000 94.00000 NaN
40.00000 94.00000 NaN
41.00000 94.00000 NaN
42.00000 94.00000 NaN
43.00000 94.00000 NaN
44.00000 94.00000 NaN
45.00000 94.00000 NaN
46.00000 94.00000 NaN
47.00000 94.00000 NaN
48.00000 94.00000 NaN
49.00000 94.00000 NaN
50.00000 94.00000 NaN
51.00000 94.00000 NaN
52.00000 94.00000 NaN
53.00000 94.00000 NaN
54.00000 94.00000 NaN
55.00000 94.00000 NaN
56.00000 94.00000 NaN
57.00000 94.00000 NaN
58.00000 94.00000 NaN
59.00000 94.00000 NaN
60.00000 94.00000 NaN
61.00000 94.00000 NaN
62.00000 94.00000 NaN
63.00000 94.00000 NaN
64.00000 94.00000 NaN
65.00000 94.00000 NaN
66.00000 94.00000 NaN
67.00000 94.00000 NaN
68.00000 94.00000 NaN
69.00000 94.00000 NaN
70.00000 94.00000 NaN
71.00000 94.00000 NaN
72.00000 94.00000 NaN
73.00000 94.00000 NaN
74.00000 94.00000 NaN
75.00000 94.00000 NaN
76.00000 94.00000 NaN
77.00000 94.00000 NaN
78.00000 94.00000 NaN
79.00000 94.00000 NaN
80.00000 94.00000 NaN
81.00000 94.00000 NaN
82.00000 94.00000 NaN
83.00000 94.00000 NaN
84.00000 94.00000 NaN
85.00000 94.00000 NaN
86.00000 94.00000 NaN
87.00000 94.00000 NaN
88.00000 94.00000 NaN
89.00000 94.00000 NaN
90.00000 94.00000 NaN
91.00000 94.00000 NaN
92.00000 94.00000 NaN
93.00000 94.00000 NaN
94.00000 94.00000 NaN
95.00000 94.00000 NaN
96.00000 94.00000 NaN
97.00000 94.00000 NaN
98.00000 94.00000 NaN
99.00000 94.00000 NaN
100.00000 94.00000 NaN

0.00000 95.00000 NaN
1.00000 95.00000 0.21429
2.00000 95.00000 0.42857
3.00000 95.00000 0.57143
4.00000 95.00000 0.57143
5.00000 95.00000 0.64286
6.00000 95.00000 NaN
7.00000 95.00000 NaN
8.00000 95.00000 NaN
9.00000 95.00000 NaN
10.00000 95.00000 NaN
11.00000 95.00000 NaN
12.00000 95.00000 NaN
13.00000 95.00000 NaN
14.00000 95.00000 NaN
15.00000 95.00000 NaN
16.00000 95.00000 NaN
17.00000 95.00000 NaN
18.00000 95.00000 NaN
19.00000 95.00000 NaN
20.00000 95.00000 NaN
21.00000 95.00000 NaN
22.00000 95.00000 NaN
23.00000 95.00000 NaN
24.00000 95.00000 NaN
25.00000 95.00000 NaN
26.00000 95.00000 NaN
27.00000 95.00000 NaN
28.00000 95.00000 NaN
29.00000 95.00000 NaN
30.00000 95.00000 NaN
31.00000 95.00000 NaN
32.00000 95.00000 NaN
33.00000 95.00000 NaN
34.00000 95.00000 NaN
35.00000 95.00000 NaN
36.00000 95.00000 NaN
37.00000 95.00000 NaN
38.00000 95.00000 NaN
39.00000 95.00000 NaN
40.00000 95.00000 NaN
41.00000 95.00000 NaN
42.00000 95.00000 NaN
43.00000 95.00000 NaN
44.00000 95.00000 NaN
45.00000 95.00000 NaN
46.00000 95.00000 NaN
47.00000 95.00000 NaN
48.00000 95.00000 NaN
49.00000 95.00000 NaN
50.00000 95.00000 NaN
51.00000 95.00000 NaN
52.00000 95.00000 NaN
53.00000 95.00000 NaN
54.00000 95.00000 NaN
55.00000 95.00000 NaN
56.00000 95.00000 NaN
57.00000 95.00000 NaN
58.00000 95.00000 NaN
59.00000 95.00000 NaN
60.00000 95.00000 NaN
61.00000 95.00000 NaN
62.00000 95.00000 NaN
63.00000 95.00000 NaN
64.00000 95.00000 NaN
65.00000 95.00000 NaN
66.00000 95.00000 NaN
67.00000 95.00000 NaN
68.00000 95.00000 NaN
69.00000 95.00000 NaN
70.00000 95.00000 NaN
71.00000 95.00000 NaN
72.00000 95.00000 NaN
73.00000 95.00000 NaN
74.00000 95.00000 NaN
75.00000 95.00000 NaN
76.00000 95.00000 NaN
77.00000 95.00000 NaN
78.00000 95.00000 NaN
79.00000 95.00000 NaN
80.00000 95.00000 NaN
81.00000 95.00000 NaN
82.00000 95.00000 NaN
83.00000 95.00000 NaN
84.00000 95.00000 NaN
85.00000 95.00000 NaN
86.00000 95.00000 NaN
87.00000 95.00000 NaN
88.00000 95.00000 NaN
89.00000 95.00000 NaN
90.00000 95.00000 NaN
91.00000 95.00000 NaN
92.00000 95.00000 NaN
93.00000 95.00000 NaN
94.00000 95.00000 NaN
95.00000 95.00000 NaN
96.00000 95.00000 NaN
97.00000 95.00000 NaN
98.00000 95.00000 NaN
99.00000 95.00000 NaN
100.00000 95.00000 NaN

0.00000 96.00000 NaN
1.00000 96.00000 0.21429
2.00000 96.00000 0.50000
3.00000 96.00000 0.57143
4.00000 96.00000 0.64286
5.00000 96.00000 NaN
6.00000 96.00000 NaN
7.00000 96.00000 NaN
8.00000 96.00000 NaN
9.00000 96.00000 NaN
10.00000 96.00000 NaN
11.00000 96.00000 NaN
12.00000 96.00000 NaN
13.00000 96.00000 NaN
14.00000 96.00000 NaN
15.00000 96.00000 NaN
16.00000 96.00000 NaN
17.00000 96.00000 NaN
18.00000 96.00000 NaN
19.00000 96.00000 NaN
20.00000 96.00000 NaN
21.00000 96.00000 NaN
22.00000 96.00000 NaN
23.00000 96.00000 NaN
24.00000 96.00000 NaN
25.00000 96.00000 NaN
26.00000 96.00000 NaN
27.00000 96.00000 NaN
28.00000 96.00000 NaN
29.00000 96.00000 NaN
30.00000 96.00000 NaN
31.00000 96.00000 NaN
32.00000 96.00000 NaN
33.00000 96.00000 NaN
34.00000 96.00000 NaN
35.00000 96.00000 NaN
36.00000 96.00000 NaN
37.00000 96.00000 NaN
38.00000 96.00000 NaN
39.00000 96.00000 NaN
40.00000 96.00000 NaN
41.00000 96.00000 NaN
42.00000 96.00000 NaN
43.00000 96.00000 NaN
44.00000 96.00000 NaN
45.00000 96.00000 NaN
46.00000 96.00000 NaN
47.00000 96.00000 NaN
48.00000 96.00000 NaN
49.00000 96.00000 NaN
50.00000 96.00000 NaN
51.00000 96.00000 NaN
52.00000 96.00000 NaN
53.00000 96.00000 NaN
54.00000 96.00000 NaN
55.00000 96.00000 NaN
56.00000 96.00000 NaN
57.00000 96.00000 NaN
58.00000 96.00000 NaN
59.00000 96.00000 NaN
60.00000 96.00000 NaN
61.00000 96.00000 NaN
62.00000 96.00000 NaN
63.00000 96.00000 NaN
64.00000 96.00000 NaN
65.00000 96.00000 NaN
66.00000 96.00000 NaN
67.00000 96.00000 NaN
68.00000 96.00000 NaN
69.00000 96.00000 NaN
70.00000 96.00000 NaN
71.00000 96.00000 NaN
72.00000 96.00000 NaN
73.00000 96.00000 NaN
74.00000 96.00000 NaN
75.00000 96.00000 NaN
76.00000 96.00000 NaN
77.00000 96.00000 NaN
78.00000 96.00000 NaN
79.00000 96.00000 NaN
80.00000 96.00000 NaN
81.00000 96.00000 NaN
82.00000 96.00000 NaN
83.00000 96.00000 NaN
84.00000 96.00000 NaN
85.00000 96.00000 NaN
86.00000 96.00000 NaN
87.00000 96.00000 NaN
88.00000 96.00000 NaN
89.00000 96.00000 NaN
90.00000 96.00000 NaN
91.00000 96.00000 NaN
92.00000 96.00000 NaN
93.00000 96.00000 NaN
94.00000 96.00000 NaN
95.00000 96.00000 NaN
96.00000 96.00000 NaN
97.00000 96.00000 NaN
98.00000 96.00000 NaN
99.00000 96.00000 NaN
100.00000 96.00000 NaN

0.00000 97.00000 NaN
1.00000 97.00000 0.21429
2.00000 97.00000 0.50000
3.00000 97.00000 0.57143
4.00000 97.00000 NaN
5.00000 97.00000 NaN
6.00000 97.00000 NaN
7.00000 97.00000 NaN
8.00000 97.00000 NaN
9.00000 97.00000 NaN
10.00000 97.00000 NaN
11.00000 97.00000 NaN
12.00000 97.00000 NaN
13.00000 97.00000 NaN
14.00000 97.00000 NaN
15.00000 97.00000 NaN
16.00000 97.00000 NaN
17.00000 97.00000 NaN
18.00000 97.00000 NaN
19.00000 97.00000 NaN
20.00000 97.00000 NaN
21.00000 97.00000 NaN
22.00000 97.00000 NaN
23.00000 97.00000 NaN
24.00000 97.00000 NaN
25.00000 97.00000 NaN
26.00000 97.00000 NaN
27.00000 97.00000 NaN
28.00000 97.00000 NaN
29.00000 97.00000 NaN
30.00000 97.00000 NaN
31.00000 97.00000 NaN
32.00000 97.00000 NaN
33.00000 97.00000 NaN
34.00000 97.00000 NaN
35.00000 97.00000 NaN
36.00000 97.00000 NaN
37.00000 97.00000 NaN
38.00000 97.00000 NaN
39.00000 97.00000 NaN
40.00000 97.00000 NaN
41.00000 97.00000 NaN
42.00000 97.00000 NaN
43.00000 97.00000 NaN
44.00000 97.00000 NaN
45.00000 97.00000 NaN
46.00000 97.00000 NaN
47.00000 97.00000 NaN
48.00000 97.00000 NaN
49.00000 97.00000 NaN
50.00000 97.00000 NaN
51.00000 97.00000 NaN
52.00000 97.00000 NaN
53.00000 97.00000 NaN
54.00000 97.00000 NaN
55.00000 97.00000 NaN
56.00000 97.00000 NaN
57.00000 97.00000 NaN
58.00000 97.00000 NaN
59.00000 97.00000 NaN
60.00000 97.00000 NaN
61.00000 97.00000 NaN
62.00000 97.00000 NaN
63.00000 97.00000 NaN
64.00000 97.00000 NaN
65.00000 97.00000 NaN
66.00000 97.00000 NaN
67.00000 97.00000 NaN
68.00000 97.00000 NaN
69.00000 97.00000 NaN
70.00000 97.00000 NaN
71.00000 97.00000 NaN
72.00000 97.00000 NaN
73.00000 97.00000 NaN
74.00000 97.00000 NaN
75.00000 97.00000 NaN
76.00000 97.00000 NaN
77.00000 97.00000 NaN
78.00000 97.00000 NaN
79.00000 97.00000 NaN
80.00000 97.00000 NaN
81.00000 97.00000 NaN
82.00000 97.00000 NaN
83.00000 97.00000 NaN
84.00000 97.00000 NaN
85.00000 97.00000 NaN
86.00000 97.00000 NaN
87.00000 97.00000 NaN
88.00000 97.00000 NaN
89.00000 97.00000 NaN
90.00000 97.00000 NaN
91.00000 97.00000 NaN
92.00000 97.00000 NaN
93.00000 97.00000 NaN
94.00000 97.00000 NaN
95.00000 97.00000 NaN
96.00000 97.00000 NaN
97.00000 97.00000 NaN
98.00000 97.00000 NaN
99.00000 97.00000 NaN
100.00000 97.00000 NaN

0.00000 98.00000 NaN
1.00000 98.00000 0.21429
2.00000 98.00000 0.50000
3.00000 98.00000 NaN
4.00000 98.00000 NaN
5.00000 98.00000 NaN
6.00000 98.00000 NaN
7.00000 98.00000 NaN
8.00000 98.00000 NaN
9.00000 98.00000 NaN
10.00000 98.00000 NaN
11.00000 98.00000 NaN
12.00000 98.00000 NaN
13.00000 98.00000 NaN
14.00000 98.00000 NaN
15.00000 98.00000 NaN
16.00000 98.00000 NaN
17.00000 98.00000 NaN
18.00000 98.00000 NaN
19.00000 98.00000 NaN
20.00000 98.00000 NaN
21.00000 98.00000 NaN
22.00000 98.00000 NaN
23.00000 98.00000 NaN
24.00000 98.00000 NaN
25.00000 98.00000 NaN
26.00000 98.00000 NaN
27.00000 98.00000 NaN
28.00000 98.00000 NaN
29.00000 98.00000 NaN
30.00000 98.00000 NaN
31.00000 98.00000 NaN
32.00000 98.00000 NaN
33.00000 98.00000 NaN
34.00000 98.00000 NaN
35.00000 98.00000 NaN
36.00000 98.00000 NaN
37.00000 98.00000 NaN
38.00000 98.00000 NaN
39.00000 98.00000 NaN
40.00000 98.00000 NaN
41.00000 98.00000 NaN
42.00000 98.00000 NaN
43.00000 98.00000 NaN
44.00000 98.00000 NaN
45.00000 98.00000 NaN
46.00000 98.00000 NaN
47.00000 98.00000 NaN
48.00000 98.00000 NaN
49.00000 98.00000 NaN
50.00000 98.00000 NaN
51.00000 98.00000 NaN
52.00000 98.00000 NaN
53.00000 98.00000 NaN
54.00000 98.00000 NaN
55.00000 98.00000 NaN
56.00000 98.00000 NaN
57.00000 98.00000 NaN
58.00000 98.00000 NaN
59.00000 98.00000 NaN
60.00000 98.00000 NaN
61.00000 98.00000 NaN
62.00000 98.00000 NaN
63.00000 98.00000 NaN
64.00000 98.00000 NaN
65.00000 98.00000 NaN
66.00000 98.00000 NaN
67.00000 98.00000 NaN
68.00000 98.00000 NaN
69.00000 98.00000 NaN
70.00000 98.00000 NaN
71.00000 98.00000 NaN
72.00000 98.00000 NaN
73.00000 98.00000 NaN
74.00000 98.00000 NaN
75.00000 98.00000 NaN
76.00000 98.00000 NaN
77.00000 98.00000 NaN
78.00000 98.00000 NaN
79.00000 98.00000 NaN
80.00000 98.00000 NaN
81.00000 98.00000 NaN
82.00000 98.00000 NaN
83.00000 98.00000 NaN
84.00000 98.00000 NaN
85.00000 98.00000 NaN
86.00000 98.00000 NaN
87.00000 98.00000 NaN
88.00000 98.00000 NaN
89.00000 98.00000 NaN
90.00000 98.00000 NaN
91.00000 98.00000 NaN
92.00000 98.00000 NaN
93.00000 98.00000 NaN
94.00000 98.00000 NaN
95.00000 98.00000 NaN
96.00000 98.00000 NaN
97.00000 98.00000 NaN
98.00000 98.00000 NaN
99.00000 98.00000 NaN
100.00000 98.00000 NaN

0.00000 99.00000 NaN
1.00000 99.00000 0.21429
2.00000 99.00000 NaN
3.00000 99.00000 NaN
4.00000 99.00000 NaN
5.00000 99.00000 NaN
6.00000 99.00000 NaN
7.00000 99.00000 NaN
8.00000 99.00000 NaN
9.00000 99.00000 NaN
10.00000 99.00000 NaN
11.00000 99.00000 NaN
12.00000 99.00000 NaN
13.00000 99.00000 NaN
14.00000 99.00000 NaN
15.00000 99.00000 NaN
16.00000 99.00000 NaN
17.00000 99.00000 NaN
18.00000 99.00000 NaN
19.00000 99.00000 NaN
20.00000 99.00000 NaN
21.00000 99.00000 NaN
22.00000 99.00000 NaN
23.00000 99.00000 NaN
24.00000 99.00000 NaN
25.00000 99.00000 NaN
26.00000 99.00000 NaN
27.00000 99.00000 NaN
28.00000 99.00000 NaN
29.00000 99.00000 NaN
30.00000 99.00000 NaN
31.00000 99.00000 NaN
32.00000 99.00000 NaN
33.00000 99.00000 NaN
34.00000 99.00000 NaN
35.00000 99.00000 NaN
36.00000 99.00000 NaN
37.00000 99.00000 NaN
38.00000 99.00000 NaN
39.00000 99.00000 NaN
40.00000 99.00000 NaN
41.00000 99.00000 NaN
42.00000 99.00000 NaN
43.00000 99.00000 NaN
44.00000 99.00000 NaN
45.00000 99.00000 NaN
46.00000 99.00000 NaN
47.00000 99.00000 NaN
48.00000 99.00000 NaN
49.00000 99.00000 NaN
50.00000 99.00000 NaN
51.00000 99.00000 NaN
52.00000 99.00000 NaN
53.00000 99.00000 NaN
54.00000 99.00000 NaN
55.00000 99.00000 NaN
56.00000 99.00000 NaN
57.00000 99.00000 NaN
58.00000 99.00000 NaN
59.00000 99.00000 NaN
60.00000 99.00000 NaN
61.00000 99.00000 NaN
62.00000 99.00000 NaN
63.00000 99.00000 NaN
64.00000 99.00000 NaN
65.00000 99.00000 NaN
66.00000 99.00000 NaN
67.00000 99.00000 NaN
68.00000 99.00000 NaN
69.00000 99.00000 NaN
70.00000 99.00000 NaN
71.00000 99.00000 NaN
72.00000 99.00000 NaN
73.00000 99.00000 NaN
74.00000 99.00000 NaN
75.00000 99.00000 NaN
76.00000 99.00000 NaN
77.00000 99.00000 NaN
78.00000 99.00000 NaN
79.00000 99.00000 NaN
80.00000 99.00000 NaN
81.00000 99.00000 NaN
82.00000 99.00000 NaN
83.00000 99.00000 NaN
84.00000 99.00000 NaN
85.00000 99.00000 NaN
86.00000 99.00000 NaN
87.00000 99.00000 NaN
88.00000 99.00000 NaN
89.00000 99.00000 NaN
90.00000 99.00000 NaN
91.00000 99.00000 NaN
92.00000 99.00000 NaN
93.00000 99.00000 NaN
94.00000 99.00000 NaN
95.00000 99.00000 NaN
96.00000 99.00000 NaN
97.00000 99.00000 NaN
98.00000 99.00000 NaN
99.00000 99.00000 NaN
100.00000 99.00000 NaN

0.00000 100.00000 NaN
1.00000 100.00000 NaN
2.00000 100.00000 NaN
3.00000 100.00000 NaN
4.00000 100.00000 NaN
5.00000 100.00000 NaN
6.00000 100.00000 NaN
7.00000 100.00000 NaN
8.00000 100.00000 NaN
9.00000 100.00000 NaN
10.00000 100.00000 NaN
11.00000 100.00000 NaN
12.00000 100.00000 NaN
13.00000 100.00000 NaN
14.00000 100.00000 NaN
15.00000 100.00000 NaN
16.00000 100.00000 NaN
17.00000 100.00000 NaN
18.00000 100.00000 NaN
19.00000 100.00000 NaN
20.00000 100.00000 NaN
21.00000 100.00000 NaN
22.00000 100.00000 NaN
23.00000 100.00000 NaN
24.00000 100.00000 NaN
25.00000 100.00000 NaN
26.00000 100.00000 NaN
27.00000 100.00000 NaN
28.00000 100.00000 NaN
29.00000 100.00000 NaN
30.00000 100.00000 NaN
31.00000 100.00000 NaN
32.00000 100.00000 NaN
33.00000 100.00000 NaN
34.00000 100.00000 NaN
35.00000 100.00000 NaN
36.00000 100.00000 NaN
37.00000 100.00000 NaN
38.00000 100.00000 NaN
39.00000 100.00000 NaN
40.00000 100.00000 NaN
41.00000 100.00000 NaN
42.00000 100.00000 NaN
43.00000 100.00000 NaN
44.00000 100.00000 NaN
45.00000 100.00000 NaN
46.00000 100.00000 NaN
47.00000 100.00000 NaN
48.00000 100.00000 NaN
49.00000 100.00000 NaN
50.00000 100.00000 NaN
51.00000 100.00000 NaN
52.00000 100.00000 NaN
53.00000 100.00000 NaN
54.00000 100.00000 NaN
55.00000 100.00000 NaN
56.00000 100.00000 NaN
57.00000 100.00000 NaN
58.00000 100.00000 NaN
59.00000 100.00000 NaN
60.00000 100.00000 NaN
61.00000 100.00000 NaN
62.00000 100.00000 NaN
63.00000 100.00000 NaN
64.00000 100.00000 NaN
65.00000 100.00000 NaN
66.00000 100.00000 NaN
67.00000 100.00000 NaN
68.00000 100.00000 NaN
69.00000 100.00000 NaN
70.00000 100.00000 NaN
71.00000 100.00000 NaN
72.00000 100.00000 NaN
73.00000 100.00000 NaN
74.00000 100.00000 NaN
75.00000 100.00000 NaN
76.00000 100.00000 NaN
77.00000 100.00000 NaN
78.00000 100.00000 NaN
79.00000 100.00000 NaN
80.00000 100.00000 NaN
81.00000 100.00000 NaN
82.00000 100.00000 NaN
83.00000 100.00000 NaN
84.00000 100.00000 NaN
85.00000 100.00000 NaN
86.00000 100.00000 NaN
87.00000 100.00000 NaN
88.00000 100.00000 NaN
89.00000 100.00000 NaN
90.00000 100.00000 NaN
91.00000 100.00000 NaN
92.00000 100.00000 NaN
93.00000 100.00000 NaN
94.00000 100.00000 NaN
95.00000 100.00000 NaN
96.00000 100.00000 NaN
97.00000 100.00000 NaN
98.00000 100.00000 NaN
99.00000 100.00000 NaN
100.00000 100.00000 NaN


==> SIR_Policies_additiveforFBR03.dat <==
0.00000 0.00000 NaN
1.00000 0.00000 0.00000
2.00000 0.00000 0.00000
3.00000 0.00000 0.00000
4.00000 0.00000 0.00000
5.00000 0.00000 0.00000
6.00000 0.00000 0.00000
7.00000 0.00000 0.00000
8.00000 0.00000 0.00000
9.00000 0.00000 0.00000
10.00000 0.00000 0.00000
11.00000 0.00000 0.00000
12.00000 0.00000 0.00000
13.00000 0.00000 0.00000
14.00000 0.00000 0.00000
15.00000 0.00000 0.00000
16.00000 0.00000 0.00000
17.00000 0.00000 0.00000
18.00000 0.00000 0.00000
19.00000 0.00000 0.00000
20.00000 0.00000 0.00000
21.00000 0.00000 0.00000
22.00000 0.00000 0.00000
23.00000 0.00000 0.00000
24.00000 0.00000 0.00000
25.00000 0.00000 0.00000
26.00000 0.00000 0.00000
27.00000 0.00000 0.00000
28.00000 0.00000 0.00000
29.00000 0.00000 0.00000
30.00000 0.00000 0.00000
31.00000 0.00000 0.00000
32.00000 0.00000 0.00000
33.00000 0.00000 0.00000
34.00000 0.00000 0.00000
35.00000 0.00000 0.00000
36.00000 0.00000 0.00000
37.00000 0.00000 0.00000
38.00000 0.00000 0.00000
39.00000 0.00000 0.00000
40.00000 0.00000 0.00000
41.00000 0.00000 0.00000
42.00000 0.00000 0.00000
43.00000 0.00000 0.00000
44.00000 0.00000 0.00000
45.00000 0.00000 0.00000
46.00000 0.00000 0.00000
47.00000 0.00000 0.00000
48.00000 0.00000 0.00000
49.00000 0.00000 0.00000
50.00000 0.00000 0.00000
51.00000 0.00000 0.00000
52.00000 0.00000 0.00000
53.00000 0.00000 0.00000
54.00000 0.00000 0.00000
55.00000 0.00000 0.00000
56.00000 0.00000 0.00000
57.00000 0.00000 0.00000
58.00000 0.00000 0.00000
59.00000 0.00000 0.00000
60.00000 0.00000 0.00000
61.00000 0.00000 0.00000
62.00000 0.00000 0.00000
63.00000 0.00000 0.00000
64.00000 0.00000 0.00000
65.00000 0.00000 0.00000
66.00000 0.00000 0.00000
67.00000 0.00000 0.00000
68.00000 0.00000 0.00000
69.00000 0.00000 0.00000
70.00000 0.00000 0.00000
71.00000 0.00000 0.00000
72.00000 0.00000 0.00000
73.00000 0.00000 0.00000
74.00000 0.00000 0.00000
75.00000 0.00000 0.00000
76.00000 0.00000 0.00000
77.00000 0.00000 0.00000
78.00000 0.00000 0.00000
79.00000 0.00000 0.00000
80.00000 0.00000 0.00000
81.00000 0.00000 0.00000
82.00000 0.00000 0.00000
83.00000 0.00000 0.00000
84.00000 0.00000 0.00000
85.00000 0.00000 0.00000
86.00000 0.00000 0.00000
87.00000 0.00000 0.00000
88.00000 0.00000 0.00000
89.00000 0.00000 0.00000
90.00000 0.00000 0.00000
91.00000 0.00000 0.00000
92.00000 0.00000 0.00000
93.00000 0.00000 0.00000
94.00000 0.00000 0.00000
95.00000 0.00000 0.00000
96.00000 0.00000 0.00000
97.00000 0.00000 0.00000
98.00000 0.00000 0.00000
99.00000 0.00000 0.00000
100.00000 0.00000 0.00000

0.00000 1.00000 NaN
1.00000 1.00000 0.00000
2.00000 1.00000 0.00000
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.00000
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.00000
22.00000 1.00000 0.00000
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.00000
32.00000 1.00000 0.00000
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
40.00000 1.00000 0.00000
41.00000 1.00000 0.00000
42.00000 1.00000 0.00000
43.00000 1.00000 0.00000
44.00000 1.00000 0.00000
45.00000 1.00000 0.00000
46.00000 1.00000 0.00000
47.00000 1.00000 0.00000
48.00000 1.00000 0.00000
49.00000 1.00000 0.00000
50.00000 1.00000 0.00000
51.00000 1.00000 0.00000
52.00000 1.00000 0.00000
53.00000 1.00000 0.00000
54.00000 1.00000 0.00000
55.00000 1.00000 0.00000
56.00000 1.00000 0.00000
57.00000 1.00000 0.00000
58.00000 1.00000 0.00000
59.00000 1.00000 0.00000
60.00000 1.00000 0.00000
61.00000 1.00000 0.00000
62.00000 1.00000 0.00000
63.00000 1.00000 0.00000
64.00000 1.00000 0.00000
65.00000 1.00000 0.00000
66.00000 1.00000 0.00000
67.00000 1.00000 0.00000
68.00000 1.00000 0.00000
69.00000 1.00000 0.00000
70.00000 1.00000 0.00000
71.00000 1.00000 0.00000
72.00000 1.00000 0.00000
73.00000 1.00000 0.00000
74.00000 1.00000 0.00000
75.00000 1.00000 0.00000
76.00000 1.00000 0.00000
77.00000 1.00000 0.00000
78.00000 1.00000 0.00000
79.00000 1.00000 0.00000
80.00000 1.00000 0.00000
81.00000 1.00000 0.00000
82.00000 1.00000 0.00000
83.00000 1.00000 0.00000
84.00000 1.00000 0.00000
85.00000 1.00000 0.00000
86.00000 1.00000 0.00000
87.00000 1.00000 0.00000
88.00000 1.00000 0.00000
89.00000 1.00000 0.00000
90.00000 1.00000 0.00000
91.00000 1.00000 0.00000
92.00000 1.00000 0.00000
93.00000 1.00000 0.00000
94.00000 1.00000 0.00000
95.00000 1.00000 0.00000
96.00000 1.00000 0.00000
97.00000 1.00000 0.00000
98.00000 1.00000 0.00000
99.00000 1.00000 0.00000
100.00000 1.00000 NaN

0.00000 2.00000 NaN
1.00000 2.00000 0.00000
2.00000 2.00000 0.00000
3.00000 2.00000 0.00000
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.00000
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.00000
23.00000 2.00000 0.00000
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.00000
33.00000 2.00000 0.00000
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
40.00000 2.00000 0.00000
41.00000 2.00000 0.00000
42.00000 2.00000 0.00000
43.00000 2.00000 0.00000
44.00000 2.00000 0.00000
45.00000 2.00000 0.00000
46.00000 2.00000 0.00000
47.00000 2.00000 0.00000
48.00000 2.00000 0.00000
49.00000 2.00000 0.00000
50.00000 2.00000 0.00000
51.00000 2.00000 0.00000
52.00000 2.00000 0.00000
53.00000 2.00000 0.00000
54.00000 2.00000 0.00000
55.00000 2.00000 0.00000
56.00000 2.00000 0.00000
57.00000 2.00000 0.00000
58.00000 2.00000 0.00000
59.00000 2.00000 0.00000
60.00000 2.00000 0.00000
61.00000 2.00000 0.00000
62.00000 2.00000 0.00000
63.00000 2.00000 0.00000
64.00000 2.00000 0.00000
65.00000 2.00000 0.00000
66.00000 2.00000 0.00000
67.00000 2.00000 0.00000
68.00000 2.00000 0.00000
69.00000 2.00000 0.00000
70.00000 2.00000 0.00000
71.00000 2.00000 0.00000
72.00000 2.00000 0.00000
73.00000 2.00000 0.00000
74.00000 2.00000 0.00000
75.00000 2.00000 0.00000
76.00000 2.00000 0.00000
77.00000 2.00000 0.00000
78.00000 2.00000 0.00000
79.00000 2.00000 0.00000
80.00000 2.00000 0.00000
81.00000 2.00000 0.00000
82.00000 2.00000 0.00000
83.00000 2.00000 0.00000
84.00000 2.00000 0.00000
85.00000 2.00000 0.00000
86.00000 2.00000 0.00000
87.00000 2.00000 0.00000
88.00000 2.00000 0.00000
89.00000 2.00000 0.00000
90.00000 2.00000 0.00000
91.00000 2.00000 0.00000
92.00000 2.00000 0.00000
93.00000 2.00000 0.00000
94.00000 2.00000 0.00000
95.00000 2.00000 0.00000
96.00000 2.00000 0.00000
97.00000 2.00000 0.00000
98.00000 2.00000 0.00000
99.00000 2.00000 NaN
100.00000 2.00000 NaN

0.00000 3.00000 NaN
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.00000
4.00000 3.00000 0.00000
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.00000
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.00000
24.00000 3.00000 0.00000
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.00000
34.00000 3.00000 0.00000
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
40.00000 3.00000 0.00000
41.00000 3.00000 0.00000
42.00000 3.00000 0.00000
43.00000 3.00000 0.00000
44.00000 3.00000 0.00000
45.00000 3.00000 0.00000
46.00000 3.00000 0.00000
47.00000 3.00000 0.00000
48.00000 3.00000 0.00000
49.00000 3.00000 0.00000
50.00000 3.00000 0.00000
51.00000 3.00000 0.00000
52.00000 3.00000 0.00000
53.00000 3.00000 0.00000
54.00000 3.00000 0.00000
55.00000 3.00000 0.00000
56.00000 3.00000 0.00000
57.00000 3.00000 0.00000
58.00000 3.00000 0.00000
59.00000 3.00000 0.00000
60.00000 3.00000 0.00000
61.00000 3.00000 0.00000
62.00000 3.00000 0.00000
63.00000 3.00000 0.00000
64.00000 3.00000 0.00000
65.00000 3.00000 0.00000
66.00000 3.00000 0.00000
67.00000 3.00000 0.00000
68.00000 3.00000 0.00000
69.00000 3.00000 0.00000
70.00000 3.00000 0.00000
71.00000 3.00000 0.00000
72.00000 3.00000 0.00000
73.00000 3.00000 0.00000
74.00000 3.00000 0.00000
75.00000 3.00000 0.00000
76.00000 3.00000 0.00000
77.00000 3.00000 0.00000
78.00000 3.00000 0.00000
79.00000 3.00000 0.00000
80.00000 3.00000 0.00000
81.00000 3.00000 0.00000
82.00000 3.00000 0.00000
83.00000 3.00000 0.00000
84.00000 3.00000 0.00000
85.00000 3.00000 0.00000
86.00000 3.00000 0.00000
87.00000 3.00000 0.00000
88.00000 3.00000 0.00000
89.00000 3.00000 0.00000
90.00000 3.00000 0.00000
91.00000 3.00000 0.00000
92.00000 3.00000 0.00000
93.00000 3.00000 0.00000
94.00000 3.00000 0.00000
95.00000 3.00000 0.00000
96.00000 3.00000 0.00000
97.00000 3.00000 0.00000
98.00000 3.00000 NaN
99.00000 3.00000 NaN
100.00000 3.00000 NaN

0.00000 4.00000 NaN
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.00000
5.00000 4.00000 0.00000
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.00000
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.00000
25.00000 4.00000 0.00000
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.00000
35.00000 4.00000 0.00000
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
40.00000 4.00000 0.00000
41.00000 4.00000 0.00000
42.00000 4.00000 0.00000
43.00000 4.00000 0.00000
44.00000 4.00000 0.00000
45.00000 4.00000 0.00000
46.00000 4.00000 0.00000
47.00000 4.00000 0.00000
48.00000 4.00000 0.00000
49.00000 4.00000 0.00000
50.00000 4.00000 0.00000
51.00000 4.00000 0.00000
52.00000 4.00000 0.00000
53.00000 4.00000 0.00000
54.00000 4.00000 0.00000
55.00000 4.00000 0.00000
56.00000 4.00000 0.00000
57.00000 4.00000 0.00000
58.00000 4.00000 0.00000
59.00000 4.00000 0.00000
60.00000 4.00000 0.00000
61.00000 4.00000 0.00000
62.00000 4.00000 0.00000
63.00000 4.00000 0.00000
64.00000 4.00000 0.00000
65.00000 4.00000 0.00000
66.00000 4.00000 0.00000
67.00000 4.00000 0.00000
68.00000 4.00000 0.00000
69.00000 4.00000 0.00000
70.00000 4.00000 0.00000
71.00000 4.00000 0.00000
72.00000 4.00000 0.00000
73.00000 4.00000 0.00000
74.00000 4.00000 0.00000
75.00000 4.00000 0.00000
76.00000 4.00000 0.00000
77.00000 4.00000 0.00000
78.00000 4.00000 0.00000
79.00000 4.00000 0.00000
80.00000 4.00000 0.00000
81.00000 4.00000 0.00000
82.00000 4.00000 0.00000
83.00000 4.00000 0.00000
84.00000 4.00000 0.00000
85.00000 4.00000 0.00000
86.00000 4.00000 0.00000
87.00000 4.00000 0.00000
88.00000 4.00000 0.00000
89.00000 4.00000 0.00000
90.00000 4.00000 0.00000
91.00000 4.00000 0.00000
92.00000 4.00000 0.00000
93.00000 4.00000 0.00000
94.00000 4.00000 0.00000
95.00000 4.00000 0.00000
96.00000 4.00000 0.00000
97.00000 4.00000 NaN
98.00000 4.00000 NaN
99.00000 4.00000 NaN
100.00000 4.00000 NaN

0.00000 5.00000 NaN
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.00000
6.00000 5.00000 0.00000
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.00000
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.00000
26.00000 5.00000 0.00000
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.00000
36.00000 5.00000 0.00000
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
40.00000 5.00000 0.00000
41.00000 5.00000 0.00000
42.00000 5.00000 0.00000
43.00000 5.00000 0.00000
44.00000 5.00000 0.00000
45.00000 5.00000 0.00000
46.00000 5.00000 0.00000
47.00000 5.00000 0.00000
48.00000 5.00000 0.00000
49.00000 5.00000 0.00000
50.00000 5.00000 0.00000
51.00000 5.00000 0.00000
52.00000 5.00000 0.00000
53.00000 5.00000 0.00000
54.00000 5.00000 0.00000
55.00000 5.00000 0.00000
56.00000 5.00000 0.00000
57.00000 5.00000 0.00000
58.00000 5.00000 0.00000
59.00000 5.00000 0.00000
60.00000 5.00000 0.00000
61.00000 5.00000 0.00000
62.00000 5.00000 0.00000
63.00000 5.00000 0.00000
64.00000 5.00000 0.00000
65.00000 5.00000 0.00000
66.00000 5.00000 0.00000
67.00000 5.00000 0.00000
68.00000 5.00000 0.00000
69.00000 5.00000 0.00000
70.00000 5.00000 0.00000
71.00000 5.00000 0.00000
72.00000 5.00000 0.00000
73.00000 5.00000 0.00000
74.00000 5.00000 0.00000
75.00000 5.00000 0.00000
76.00000 5.00000 0.00000
77.00000 5.00000 0.00000
78.00000 5.00000 0.00000
79.00000 5.00000 0.00000
80.00000 5.00000 0.00000
81.00000 5.00000 0.00000
82.00000 5.00000 0.00000
83.00000 5.00000 0.00000
84.00000 5.00000 0.00000
85.00000 5.00000 0.00000
86.00000 5.00000 0.00000
87.00000 5.00000 0.00000
88.00000 5.00000 0.00000
89.00000 5.00000 0.00000
90.00000 5.00000 0.00000
91.00000 5.00000 0.00000
92.00000 5.00000 0.00000
93.00000 5.00000 0.00000
94.00000 5.00000 0.00000
95.00000 5.00000 0.00000
96.00000 5.00000 NaN
97.00000 5.00000 NaN
98.00000 5.00000 NaN
99.00000 5.00000 NaN
100.00000 5.00000 NaN

0.00000 6.00000 NaN
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.00000
7.00000 6.00000 0.00000
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.00000
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.00000
27.00000 6.00000 0.00000
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.00000
37.00000 6.00000 0.00000
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
40.00000 6.00000 0.00000
41.00000 6.00000 0.00000
42.00000 6.00000 0.00000
43.00000 6.00000 0.00000
44.00000 6.00000 0.00000
45.00000 6.00000 0.00000
46.00000 6.00000 0.00000
47.00000 6.00000 0.00000
48.00000 6.00000 0.00000
49.00000 6.00000 0.00000
50.00000 6.00000 0.00000
51.00000 6.00000 0.00000
52.00000 6.00000 0.00000
53.00000 6.00000 0.00000
54.00000 6.00000 0.00000
55.00000 6.00000 0.00000
56.00000 6.00000 0.00000
57.00000 6.00000 0.00000
58.00000 6.00000 0.00000
59.00000 6.00000 0.00000
60.00000 6.00000 0.00000
61.00000 6.00000 0.00000
62.00000 6.00000 0.00000
63.00000 6.00000 0.00000
64.00000 6.00000 0.00000
65.00000 6.00000 0.00000
66.00000 6.00000 0.00000
67.00000 6.00000 0.00000
68.00000 6.00000 0.00000
69.00000 6.00000 0.00000
70.00000 6.00000 0.00000
71.00000 6.00000 0.00000
72.00000 6.00000 0.00000
73.00000 6.00000 0.00000
74.00000 6.00000 0.00000
75.00000 6.00000 0.00000
76.00000 6.00000 0.00000
77.00000 6.00000 0.00000
78.00000 6.00000 0.00000
79.00000 6.00000 0.00000
80.00000 6.00000 0.00000
81.00000 6.00000 0.00000
82.00000 6.00000 0.00000
83.00000 6.00000 0.00000
84.00000 6.00000 0.00000
85.00000 6.00000 0.00000
86.00000 6.00000 0.00000
87.00000 6.00000 0.00000
88.00000 6.00000 0.00000
89.00000 6.00000 0.00000
90.00000 6.00000 0.00000
91.00000 6.00000 0.00000
92.00000 6.00000 0.00000
93.00000 6.00000 0.00000
94.00000 6.00000 0.00000
95.00000 6.00000 NaN
96.00000 6.00000 NaN
97.00000 6.00000 NaN
98.00000 6.00000 NaN
99.00000 6.00000 NaN
100.00000 6.00000 NaN

0.00000 7.00000 NaN
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.00000
8.00000 7.00000 0.00000
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.00000
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.00000
28.00000 7.00000 0.00000
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.00000
38.00000 7.00000 0.00000
39.00000 7.00000 0.00000
40.00000 7.00000 0.00000
41.00000 7.00000 0.00000
42.00000 7.00000 0.00000
43.00000 7.00000 0.00000
44.00000 7.00000 0.00000
45.00000 7.00000 0.00000
46.00000 7.00000 0.00000
47.00000 7.00000 0.00000
48.00000 7.00000 0.00000
49.00000 7.00000 0.00000
50.00000 7.00000 0.00000
51.00000 7.00000 0.00000
52.00000 7.00000 0.00000
53.00000 7.00000 0.00000
54.00000 7.00000 0.00000
55.00000 7.00000 0.00000
56.00000 7.00000 0.00000
57.00000 7.00000 0.00000
58.00000 7.00000 0.00000
59.00000 7.00000 0.00000
60.00000 7.00000 0.00000
61.00000 7.00000 0.00000
62.00000 7.00000 0.00000
63.00000 7.00000 0.00000
64.00000 7.00000 0.00000
65.00000 7.00000 0.00000
66.00000 7.00000 0.00000
67.00000 7.00000 0.00000
68.00000 7.00000 0.00000
69.00000 7.00000 0.00000
70.00000 7.00000 0.00000
71.00000 7.00000 0.00000
72.00000 7.00000 0.00000
73.00000 7.00000 0.00000
74.00000 7.00000 0.00000
75.00000 7.00000 0.00000
76.00000 7.00000 0.00000
77.00000 7.00000 0.00000
78.00000 7.00000 0.00000
79.00000 7.00000 0.00000
80.00000 7.00000 0.00000
81.00000 7.00000 0.00000
82.00000 7.00000 0.00000
83.00000 7.00000 0.00000
84.00000 7.00000 0.00000
85.00000 7.00000 0.00000
86.00000 7.00000 0.00000
87.00000 7.00000 0.00000
88.00000 7.00000 0.00000
89.00000 7.00000 0.00000
90.00000 7.00000 0.00000
91.00000 7.00000 0.00000
92.00000 7.00000 0.00000
93.00000 7.00000 0.00000
94.00000 7.00000 NaN
95.00000 7.00000 NaN
96.00000 7.00000 NaN
97.00000 7.00000 NaN
98.00000 7.00000 NaN
99.00000 7.00000 NaN
100.00000 7.00000 NaN

0.00000 8.00000 NaN
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.00000
9.00000 8.00000 0.00000
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.00000
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.00000
29.00000 8.00000 0.00000
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.00000
39.00000 8.00000 0.00000
40.00000 8.00000 0.00000
41.00000 8.00000 0.00000
42.00000 8.00000 0.00000
43.00000 8.00000 0.00000
44.00000 8.00000 0.00000
45.00000 8.00000 0.00000
46.00000 8.00000 0.00000
47.00000 8.00000 0.00000
48.00000 8.00000 0.00000
49.00000 8.00000 0.00000
50.00000 8.00000 0.00000
51.00000 8.00000 0.00000
52.00000 8.00000 0.00000
53.00000 8.00000 0.00000
54.00000 8.00000 0.00000
55.00000 8.00000 0.00000
56.00000 8.00000 0.00000
57.00000 8.00000 0.00000
58.00000 8.00000 0.00000
59.00000 8.00000 0.00000
60.00000 8.00000 0.00000
61.00000 8.00000 0.00000
62.00000 8.00000 0.00000
63.00000 8.00000 0.00000
64.00000 8.00000 0.00000
65.00000 8.00000 0.00000
66.00000 8.00000 0.00000
67.00000 8.00000 0.00000
68.00000 8.00000 0.00000
69.00000 8.00000 0.00000
70.00000 8.00000 0.00000
71.00000 8.00000 0.00000
72.00000 8.00000 0.00000
73.00000 8.00000 0.00000
74.00000 8.00000 0.00000
75.00000 8.00000 0.00000
76.00000 8.00000 0.00000
77.00000 8.00000 0.00000
78.00000 8.00000 0.00000
79.00000 8.00000 0.00000
80.00000 8.00000 0.00000
81.00000 8.00000 0.00000
82.00000 8.00000 0.00000
83.00000 8.00000 0.00000
84.00000 8.00000 0.00000
85.00000 8.00000 0.00000
86.00000 8.00000 0.00000
87.00000 8.00000 0.00000
88.00000 8.00000 0.00000
89.00000 8.00000 0.00000
90.00000 8.00000 0.00000
91.00000 8.00000 0.00000
92.00000 8.00000 0.00000
93.00000 8.00000 NaN
94.00000 8.00000 NaN
95.00000 8.00000 NaN
96.00000 8.00000 NaN
97.00000 8.00000 NaN
98.00000 8.00000 NaN
99.00000 8.00000 NaN
100.00000 8.00000 NaN

0.00000 9.00000 NaN
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.00000
10.00000 9.00000 0.00000
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.00000
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00000
30.00000 9.00000 0.00000
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.00000
40.00000 9.00000 0.00000
41.00000 9.00000 0.00000
42.00000 9.00000 0.00000
43.00000 9.00000 0.00000
44.00000 9.00000 0.00000
45.00000 9.00000 0.00000
46.00000 9.00000 0.00000
47.00000 9.00000 0.00000
48.00000 9.00000 0.00000
49.00000 9.00000 0.00000
50.00000 9.00000 0.00000
51.00000 9.00000 0.00000
52.00000 9.00000 0.00000
53.00000 9.00000 0.00000
54.00000 9.00000 0.00000
55.00000 9.00000 0.00000
56.00000 9.00000 0.00000
57.00000 9.00000 0.00000
58.00000 9.00000 0.00000
59.00000 9.00000 0.00000
60.00000 9.00000 0.00000
61.00000 9.00000 0.00000
62.00000 9.00000 0.00000
63.00000 9.00000 0.00000
64.00000 9.00000 0.00000
65.00000 9.00000 0.00000
66.00000 9.00000 0.00000
67.00000 9.00000 0.00000
68.00000 9.00000 0.00000
69.00000 9.00000 0.00000
70.00000 9.00000 0.00000
71.00000 9.00000 0.00000
72.00000 9.00000 0.00000
73.00000 9.00000 0.00000
74.00000 9.00000 0.00000
75.00000 9.00000 0.00000
76.00000 9.00000 0.00000
77.00000 9.00000 0.00000
78.00000 9.00000 0.00000
79.00000 9.00000 0.00000
80.00000 9.00000 0.00000
81.00000 9.00000 0.00000
82.00000 9.00000 0.00000
83.00000 9.00000 0.00000
84.00000 9.00000 0.00000
85.00000 9.00000 0.00000
86.00000 9.00000 0.00000
87.00000 9.00000 0.00000
88.00000 9.00000 0.00000
89.00000 9.00000 0.00000
90.00000 9.00000 0.00000
91.00000 9.00000 0.00000
92.00000 9.00000 NaN
93.00000 9.00000 NaN
94.00000 9.00000 NaN
95.00000 9.00000 NaN
96.00000 9.00000 NaN
97.00000 9.00000 NaN
98.00000 9.00000 NaN
99.00000 9.00000 NaN
100.00000 9.00000 NaN

0.00000 10.00000 NaN
1.00000 10.00000 0.00000
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.00000
11.00000 10.00000 0.00000
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.00000
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00000
31.00000 10.00000 0.00000
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
40.00000 10.00000 0.00000
41.00000 10.00000 0.00000
42.00000 10.00000 0.00000
43.00000 10.00000 0.00000
44.00000 10.00000 0.00000
45.00000 10.00000 0.00000
46.00000 10.00000 0.00000
47.00000 10.00000 0.00000
48.00000 10.00000 0.00000
49.00000 10.00000 0.00000
50.00000 10.00000 0.00000
51.00000 10.00000 0.00000
52.00000 10.00000 0.00000
53.00000 10.00000 0.00000
54.00000 10.00000 0.00000
55.00000 10.00000 0.00000
56.00000 10.00000 0.00000
57.00000 10.00000 0.00000
58.00000 10.00000 0.00000
59.00000 10.00000 0.00000
60.00000 10.00000 0.00000
61.00000 10.00000 0.00000
62.00000 10.00000 0.00000
63.00000 10.00000 0.00000
64.00000 10.00000 0.00000
65.00000 10.00000 0.00000
66.00000 10.00000 0.00000
67.00000 10.00000 0.00000
68.00000 10.00000 0.00000
69.00000 10.00000 0.00000
70.00000 10.00000 0.00000
71.00000 10.00000 0.00000
72.00000 10.00000 0.00000
73.00000 10.00000 0.00000
74.00000 10.00000 0.00000
75.00000 10.00000 0.00000
76.00000 10.00000 0.00000
77.00000 10.00000 0.00000
78.00000 10.00000 0.00000
79.00000 10.00000 0.00000
80.00000 10.00000 0.00000
81.00000 10.00000 0.00000
82.00000 10.00000 0.00000
83.00000 10.00000 0.00000
84.00000 10.00000 0.00000
85.00000 10.00000 0.00000
86.00000 10.00000 0.00000
87.00000 10.00000 0.00000
88.00000 10.00000 0.00000
89.00000 10.00000 0.00000
90.00000 10.00000 0.00000
91.00000 10.00000 NaN
92.00000 10.00000 NaN
93.00000 10.00000 NaN
94.00000 10.00000 NaN
95.00000 10.00000 NaN
96.00000 10.00000 NaN
97.00000 10.00000 NaN
98.00000 10.00000 NaN
99.00000 10.00000 NaN
100.00000 10.00000 NaN

0.00000 11.00000 NaN
1.00000 11.00000 0.00000
2.00000 11.00000 0.00000
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.00000
12.00000 11.00000 0.00000
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.00000
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00000
32.00000 11.00000 0.00000
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
40.00000 11.00000 0.00000
41.00000 11.00000 0.00000
42.00000 11.00000 0.00000
43.00000 11.00000 0.00000
44.00000 11.00000 0.00000
45.00000 11.00000 0.00000
46.00000 11.00000 0.00000
47.00000 11.00000 0.00000
48.00000 11.00000 0.00000
49.00000 11.00000 0.00000
50.00000 11.00000 0.00000
51.00000 11.00000 0.00000
52.00000 11.00000 0.00000
53.00000 11.00000 0.00000
54.00000 11.00000 0.00000
55.00000 11.00000 0.00000
56.00000 11.00000 0.00000
57.00000 11.00000 0.00000
58.00000 11.00000 0.00000
59.00000 11.00000 0.00000
60.00000 11.00000 0.00000
61.00000 11.00000 0.00000
62.00000 11.00000 0.00000
63.00000 11.00000 0.00000
64.00000 11.00000 0.00000
65.00000 11.00000 0.00000
66.00000 11.00000 0.00000
67.00000 11.00000 0.00000
68.00000 11.00000 0.00000
69.00000 11.00000 0.00000
70.00000 11.00000 0.00000
71.00000 11.00000 0.00000
72.00000 11.00000 0.00000
73.00000 11.00000 0.00000
74.00000 11.00000 0.00000
75.00000 11.00000 0.00000
76.00000 11.00000 0.00000
77.00000 11.00000 0.00000
78.00000 11.00000 0.00000
79.00000 11.00000 0.00000
80.00000 11.00000 0.00000
81.00000 11.00000 0.00000
82.00000 11.00000 0.00000
83.00000 11.00000 0.00000
84.00000 11.00000 0.00000
85.00000 11.00000 0.00000
86.00000 11.00000 0.00000
87.00000 11.00000 0.00000
88.00000 11.00000 0.00000
89.00000 11.00000 0.00000
90.00000 11.00000 NaN
91.00000 11.00000 NaN
92.00000 11.00000 NaN
93.00000 11.00000 NaN
94.00000 11.00000 NaN
95.00000 11.00000 NaN
96.00000 11.00000 NaN
97.00000 11.00000 NaN
98.00000 11.00000 NaN
99.00000 11.00000 NaN
100.00000 11.00000 NaN

0.00000 12.00000 NaN
1.00000 12.00000 0.00000
2.00000 12.00000 0.00000
3.00000 12.00000 0.00000
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.00000
13.00000 12.00000 0.00000
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.00000
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.00000
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
40.00000 12.00000 0.00000
41.00000 12.00000 0.00000
42.00000 12.00000 0.00000
43.00000 12.00000 0.00000
44.00000 12.00000 0.00000
45.00000 12.00000 0.00000
46.00000 12.00000 0.00000
47.00000 12.00000 0.00000
48.00000 12.00000 0.00000
49.00000 12.00000 0.00000
50.00000 12.00000 0.00000
51.00000 12.00000 0.00000
52.00000 12.00000 0.00000
53.00000 12.00000 0.00000
54.00000 12.00000 0.00000
55.00000 12.00000 0.00000
56.00000 12.00000 0.00000
57.00000 12.00000 0.00000
58.00000 12.00000 0.00000
59.00000 12.00000 0.00000
60.00000 12.00000 0.00000
61.00000 12.00000 0.00000
62.00000 12.00000 0.00000
63.00000 12.00000 0.00000
64.00000 12.00000 0.00000
65.00000 12.00000 0.00000
66.00000 12.00000 0.00000
67.00000 12.00000 0.00000
68.00000 12.00000 0.00000
69.00000 12.00000 0.00000
70.00000 12.00000 0.00000
71.00000 12.00000 0.00000
72.00000 12.00000 0.00000
73.00000 12.00000 0.00000
74.00000 12.00000 0.00000
75.00000 12.00000 0.00000
76.00000 12.00000 0.00000
77.00000 12.00000 0.00000
78.00000 12.00000 0.00000
79.00000 12.00000 0.00000
80.00000 12.00000 0.00000
81.00000 12.00000 0.00000
82.00000 12.00000 0.00000
83.00000 12.00000 0.00000
84.00000 12.00000 0.00000
85.00000 12.00000 0.00000
86.00000 12.00000 0.00000
87.00000 12.00000 0.00000
88.00000 12.00000 0.00000
89.00000 12.00000 NaN
90.00000 12.00000 NaN
91.00000 12.00000 NaN
92.00000 12.00000 NaN
93.00000 12.00000 NaN
94.00000 12.00000 NaN
95.00000 12.00000 NaN
96.00000 12.00000 NaN
97.00000 12.00000 NaN
98.00000 12.00000 NaN
99.00000 12.00000 NaN
100.00000 12.00000 NaN

0.00000 13.00000 NaN
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.00000
4.00000 13.00000 0.00000
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00000
14.00000 13.00000 0.00000
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.00000
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.00000
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
40.00000 13.00000 0.00000
41.00000 13.00000 0.00000
42.00000 13.00000 0.00000
43.00000 13.00000 0.00000
44.00000 13.00000 0.00000
45.00000 13.00000 0.00000
46.00000 13.00000 0.00000
47.00000 13.00000 0.00000
48.00000 13.00000 0.00000
49.00000 13.00000 0.00000
50.00000 13.00000 0.00000
51.00000 13.00000 0.00000
52.00000 13.00000 0.00000
53.00000 13.00000 0.00000
54.00000 13.00000 0.00000
55.00000 13.00000 0.00000
56.00000 13.00000 0.00000
57.00000 13.00000 0.00000
58.00000 13.00000 0.00000
59.00000 13.00000 0.00000
60.00000 13.00000 0.00000
61.00000 13.00000 0.00000
62.00000 13.00000 0.00000
63.00000 13.00000 0.00000
64.00000 13.00000 0.00000
65.00000 13.00000 0.00000
66.00000 13.00000 0.00000
67.00000 13.00000 0.00000
68.00000 13.00000 0.00000
69.00000 13.00000 0.00000
70.00000 13.00000 0.00000
71.00000 13.00000 0.00000
72.00000 13.00000 0.00000
73.00000 13.00000 0.00000
74.00000 13.00000 0.00000
75.00000 13.00000 0.00000
76.00000 13.00000 0.00000
77.00000 13.00000 0.00000
78.00000 13.00000 0.00000
79.00000 13.00000 0.00000
80.00000 13.00000 0.00000
81.00000 13.00000 0.00000
82.00000 13.00000 0.00000
83.00000 13.00000 0.00000
84.00000 13.00000 0.00000
85.00000 13.00000 0.00000
86.00000 13.00000 0.00000
87.00000 13.00000 0.00000
88.00000 13.00000 NaN
89.00000 13.00000 NaN
90.00000 13.00000 NaN
91.00000 13.00000 NaN
92.00000 13.00000 NaN
93.00000 13.00000 NaN
94.00000 13.00000 NaN
95.00000 13.00000 NaN
96.00000 13.00000 NaN
97.00000 13.00000 NaN
98.00000 13.00000 NaN
99.00000 13.00000 NaN
100.00000 13.00000 NaN

0.00000 14.00000 NaN
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.00000
5.00000 14.00000 0.00000
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00000
15.00000 14.00000 0.00000
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.00000
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.00000
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
40.00000 14.00000 0.00000
41.00000 14.00000 0.00000
42.00000 14.00000 0.00000
43.00000 14.00000 0.00000
44.00000 14.00000 0.00000
45.00000 14.00000 0.00000
46.00000 14.00000 0.00000
47.00000 14.00000 0.00000
48.00000 14.00000 0.00000
49.00000 14.00000 0.00000
50.00000 14.00000 0.00000
51.00000 14.00000 0.00000
52.00000 14.00000 0.00000
53.00000 14.00000 0.00000
54.00000 14.00000 0.00000
55.00000 14.00000 0.00000
56.00000 14.00000 0.00000
57.00000 14.00000 0.00000
58.00000 14.00000 0.00000
59.00000 14.00000 0.00000
60.00000 14.00000 0.00000
61.00000 14.00000 0.00000
62.00000 14.00000 0.00000
63.00000 14.00000 0.00000
64.00000 14.00000 0.00000
65.00000 14.00000 0.00000
66.00000 14.00000 0.00000
67.00000 14.00000 0.00000
68.00000 14.00000 0.00000
69.00000 14.00000 0.00000
70.00000 14.00000 0.00000
71.00000 14.00000 0.00000
72.00000 14.00000 0.00000
73.00000 14.00000 0.00000
74.00000 14.00000 0.00000
75.00000 14.00000 0.00000
76.00000 14.00000 0.00000
77.00000 14.00000 0.00000
78.00000 14.00000 0.00000
79.00000 14.00000 0.00000
80.00000 14.00000 0.00000
81.00000 14.00000 0.00000
82.00000 14.00000 0.00000
83.00000 14.00000 0.00000
84.00000 14.00000 0.00000
85.00000 14.00000 0.00000
86.00000 14.00000 0.00000
87.00000 14.00000 NaN
88.00000 14.00000 NaN
89.00000 14.00000 NaN
90.00000 14.00000 NaN
91.00000 14.00000 NaN
92.00000 14.00000 NaN
93.00000 14.00000 NaN
94.00000 14.00000 NaN
95.00000 14.00000 NaN
96.00000 14.00000 NaN
97.00000 14.00000 NaN
98.00000 14.00000 NaN
99.00000 14.00000 NaN
100.00000 14.00000 NaN

0.00000 15.00000 NaN
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.00000
6.00000 15.00000 0.00000
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00000
16.00000 15.00000 0.00000
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.00000
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.00000
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
40.00000 15.00000 0.00000
41.00000 15.00000 0.00000
42.00000 15.00000 0.00000
43.00000 15.00000 0.00000
44.00000 15.00000 0.00000
45.00000 15.00000 0.00000
46.00000 15.00000 0.00000
47.00000 15.00000 0.00000
48.00000 15.00000 0.00000
49.00000 15.00000 0.00000
50.00000 15.00000 0.00000
51.00000 15.00000 0.00000
52.00000 15.00000 0.00000
53.00000 15.00000 0.00000
54.00000 15.00000 0.00000
55.00000 15.00000 0.00000
56.00000 15.00000 0.00000
57.00000 15.00000 0.00000
58.00000 15.00000 0.00000
59.00000 15.00000 0.00000
60.00000 15.00000 0.00000
61.00000 15.00000 0.00000
62.00000 15.00000 0.00000
63.00000 15.00000 0.00000
64.00000 15.00000 0.00000
65.00000 15.00000 0.00000
66.00000 15.00000 0.00000
67.00000 15.00000 0.00000
68.00000 15.00000 0.00000
69.00000 15.00000 0.00000
70.00000 15.00000 0.00000
71.00000 15.00000 0.00000
72.00000 15.00000 0.00000
73.00000 15.00000 0.00000
74.00000 15.00000 0.00000
75.00000 15.00000 0.00000
76.00000 15.00000 0.00000
77.00000 15.00000 0.00000
78.00000 15.00000 0.00000
79.00000 15.00000 0.00000
80.00000 15.00000 0.00000
81.00000 15.00000 0.00000
82.00000 15.00000 0.00000
83.00000 15.00000 0.00000
84.00000 15.00000 0.00000
85.00000 15.00000 0.00000
86.00000 15.00000 NaN
87.00000 15.00000 NaN
88.00000 15.00000 NaN
89.00000 15.00000 NaN
90.00000 15.00000 NaN
91.00000 15.00000 NaN
92.00000 15.00000 NaN
93.00000 15.00000 NaN
94.00000 15.00000 NaN
95.00000 15.00000 NaN
96.00000 15.00000 NaN
97.00000 15.00000 NaN
98.00000 15.00000 NaN
99.00000 15.00000 NaN
100.00000 15.00000 NaN

0.00000 16.00000 NaN
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.00000
7.00000 16.00000 0.00000
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00000
17.00000 16.00000 0.00000
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.00000
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.00000
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
40.00000 16.00000 0.00000
41.00000 16.00000 0.00000
42.00000 16.00000 0.00000
43.00000 16.00000 0.00000
44.00000 16.00000 0.00000
45.00000 16.00000 0.00000
46.00000 16.00000 0.00000
47.00000 16.00000 0.00000
48.00000 16.00000 0.00000
49.00000 16.00000 0.00000
50.00000 16.00000 0.00000
51.00000 16.00000 0.00000
52.00000 16.00000 0.00000
53.00000 16.00000 0.00000
54.00000 16.00000 0.00000
55.00000 16.00000 0.00000
56.00000 16.00000 0.00000
57.00000 16.00000 0.00000
58.00000 16.00000 0.00000
59.00000 16.00000 0.00000
60.00000 16.00000 0.00000
61.00000 16.00000 0.00000
62.00000 16.00000 0.00000
63.00000 16.00000 0.00000
64.00000 16.00000 0.00000
65.00000 16.00000 0.00000
66.00000 16.00000 0.00000
67.00000 16.00000 0.00000
68.00000 16.00000 0.00000
69.00000 16.00000 0.00000
70.00000 16.00000 0.00000
71.00000 16.00000 0.00000
72.00000 16.00000 0.00000
73.00000 16.00000 0.00000
74.00000 16.00000 0.00000
75.00000 16.00000 0.00000
76.00000 16.00000 0.00000
77.00000 16.00000 0.00000
78.00000 16.00000 0.00000
79.00000 16.00000 0.00000
80.00000 16.00000 0.00000
81.00000 16.00000 0.00000
82.00000 16.00000 0.00000
83.00000 16.00000 0.00000
84.00000 16.00000 0.00000
85.00000 16.00000 NaN
86.00000 16.00000 NaN
87.00000 16.00000 NaN
88.00000 16.00000 NaN
89.00000 16.00000 NaN
90.00000 16.00000 NaN
91.00000 16.00000 NaN
92.00000 16.00000 NaN
93.00000 16.00000 NaN
94.00000 16.00000 NaN
95.00000 16.00000 NaN
96.00000 16.00000 NaN
97.00000 16.00000 NaN
98.00000 16.00000 NaN
99.00000 16.00000 NaN
100.00000 16.00000 NaN

0.00000 17.00000 NaN
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.00000
8.00000 17.00000 0.00000
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00000
18.00000 17.00000 0.00000
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.00000
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.00000
39.00000 17.00000 0.00000
40.00000 17.00000 0.00000
41.00000 17.00000 0.00000
42.00000 17.00000 0.00000
43.00000 17.00000 0.00000
44.00000 17.00000 0.00000
45.00000 17.00000 0.00000
46.00000 17.00000 0.00000
47.00000 17.00000 0.00000
48.00000 17.00000 0.00000
49.00000 17.00000 0.00000
50.00000 17.00000 0.00000
51.00000 17.00000 0.00000
52.00000 17.00000 0.00000
53.00000 17.00000 0.00000
54.00000 17.00000 0.00000
55.00000 17.00000 0.00000
56.00000 17.00000 0.00000
57.00000 17.00000 0.00000
58.00000 17.00000 0.00000
59.00000 17.00000 0.00000
60.00000 17.00000 0.00000
61.00000 17.00000 0.00000
62.00000 17.00000 0.00000
63.00000 17.00000 0.00000
64.00000 17.00000 0.00000
65.00000 17.00000 0.00000
66.00000 17.00000 0.00000
67.00000 17.00000 0.00000
68.00000 17.00000 0.00000
69.00000 17.00000 0.00000
70.00000 17.00000 0.00000
71.00000 17.00000 0.00000
72.00000 17.00000 0.00000
73.00000 17.00000 0.00000
74.00000 17.00000 0.00000
75.00000 17.00000 0.00000
76.00000 17.00000 0.00000
77.00000 17.00000 0.00000
78.00000 17.00000 0.00000
79.00000 17.00000 0.00000
80.00000 17.00000 0.00000
81.00000 17.00000 0.00000
82.00000 17.00000 0.00000
83.00000 17.00000 0.00000
84.00000 17.00000 NaN
85.00000 17.00000 NaN
86.00000 17.00000 NaN
87.00000 17.00000 NaN
88.00000 17.00000 NaN
89.00000 17.00000 NaN
90.00000 17.00000 NaN
91.00000 17.00000 NaN
92.00000 17.00000 NaN
93.00000 17.00000 NaN
94.00000 17.00000 NaN
95.00000 17.00000 NaN
96.00000 17.00000 NaN
97.00000 17.00000 NaN
98.00000 17.00000 NaN
99.00000 17.00000 NaN
100.00000 17.00000 NaN

0.00000 18.00000 NaN
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.00000
9.00000 18.00000 0.00000
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00000
19.00000 18.00000 0.00000
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.00000
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.00000
40.00000 18.00000 0.00000
41.00000 18.00000 0.00000
42.00000 18.00000 0.00000
43.00000 18.00000 0.00000
44.00000 18.00000 0.00000
45.00000 18.00000 0.00000
46.00000 18.00000 0.00000
47.00000 18.00000 0.00000
48.00000 18.00000 0.00000
49.00000 18.00000 0.00000
50.00000 18.00000 0.00000
51.00000 18.00000 0.00000
52.00000 18.00000 0.00000
53.00000 18.00000 0.00000
54.00000 18.00000 0.00000
55.00000 18.00000 0.00000
56.00000 18.00000 0.00000
57.00000 18.00000 0.00000
58.00000 18.00000 0.00000
59.00000 18.00000 0.00000
60.00000 18.00000 0.00000
61.00000 18.00000 0.00000
62.00000 18.00000 0.00000
63.00000 18.00000 0.00000
64.00000 18.00000 0.00000
65.00000 18.00000 0.00000
66.00000 18.00000 0.00000
67.00000 18.00000 0.00000
68.00000 18.00000 0.00000
69.00000 18.00000 0.00000
70.00000 18.00000 0.00000
71.00000 18.00000 0.00000
72.00000 18.00000 0.00000
73.00000 18.00000 0.00000
74.00000 18.00000 0.00000
75.00000 18.00000 0.00000
76.00000 18.00000 0.00000
77.00000 18.00000 0.00000
78.00000 18.00000 0.00000
79.00000 18.00000 0.00000
80.00000 18.00000 0.00000
81.00000 18.00000 0.00000
82.00000 18.00000 0.00000
83.00000 18.00000 NaN
84.00000 18.00000 NaN
85.00000 18.00000 NaN
86.00000 18.00000 NaN
87.00000 18.00000 NaN
88.00000 18.00000 NaN
89.00000 18.00000 NaN
90.00000 18.00000 NaN
91.00000 18.00000 NaN
92.00000 18.00000 NaN
93.00000 18.00000 NaN
94.00000 18.00000 NaN
95.00000 18.00000 NaN
96.00000 18.00000 NaN
97.00000 18.00000 NaN
98.00000 18.00000 NaN
99.00000 18.00000 NaN
100.00000 18.00000 NaN

0.00000 19.00000 NaN
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.00000
10.00000 19.00000 0.00000
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00000
20.00000 19.00000 0.00000
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.00000
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
40.00000 19.00000 0.00000
41.00000 19.00000 0.00000
42.00000 19.00000 0.00000
43.00000 19.00000 0.00000
44.00000 19.00000 0.00000
45.00000 19.00000 0.00000
46.00000 19.00000 0.00000
47.00000 19.00000 0.00000
48.00000 19.00000 0.00000
49.00000 19.00000 0.00000
50.00000 19.00000 0.00000
51.00000 19.00000 0.00000
52.00000 19.00000 0.00000
53.00000 19.00000 0.00000
54.00000 19.00000 0.00000
55.00000 19.00000 0.00000
56.00000 19.00000 0.00000
57.00000 19.00000 0.00000
58.00000 19.00000 0.00000
59.00000 19.00000 0.00000
60.00000 19.00000 0.00000
61.00000 19.00000 0.00000
62.00000 19.00000 0.00000
63.00000 19.00000 0.00000
64.00000 19.00000 0.00000
65.00000 19.00000 0.00000
66.00000 19.00000 0.00000
67.00000 19.00000 0.00000
68.00000 19.00000 0.00000
69.00000 19.00000 0.00000
70.00000 19.00000 0.00000
71.00000 19.00000 0.00000
72.00000 19.00000 0.00000
73.00000 19.00000 0.00000
74.00000 19.00000 0.00000
75.00000 19.00000 0.00000
76.00000 19.00000 0.00000
77.00000 19.00000 0.00000
78.00000 19.00000 0.00000
79.00000 19.00000 0.00000
80.00000 19.00000 0.00000
81.00000 19.00000 0.00000
82.00000 19.00000 NaN
83.00000 19.00000 NaN
84.00000 19.00000 NaN
85.00000 19.00000 NaN
86.00000 19.00000 NaN
87.00000 19.00000 NaN
88.00000 19.00000 NaN
89.00000 19.00000 NaN
90.00000 19.00000 NaN
91.00000 19.00000 NaN
92.00000 19.00000 NaN
93.00000 19.00000 NaN
94.00000 19.00000 NaN
95.00000 19.00000 NaN
96.00000 19.00000 NaN
97.00000 19.00000 NaN
98.00000 19.00000 NaN
99.00000 19.00000 NaN
100.00000 19.00000 NaN

0.00000 20.00000 NaN
1.00000 20.00000 0.00000
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.00000
11.00000 20.00000 0.00000
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00000
21.00000 20.00000 0.00000
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
40.00000 20.00000 0.00000
41.00000 20.00000 0.00000
42.00000 20.00000 0.00000
43.00000 20.00000 0.00000
44.00000 20.00000 0.00000
45.00000 20.00000 0.00000
46.00000 20.00000 0.00000
47.00000 20.00000 0.00000
48.00000 20.00000 0.00000
49.00000 20.00000 0.00000
50.00000 20.00000 0.00000
51.00000 20.00000 0.00000
52.00000 20.00000 0.00000
53.00000 20.00000 0.00000
54.00000 20.00000 0.00000
55.00000 20.00000 0.00000
56.00000 20.00000 0.00000
57.00000 20.00000 0.00000
58.00000 20.00000 0.00000
59.00000 20.00000 0.00000
60.00000 20.00000 0.00000
61.00000 20.00000 0.00000
62.00000 20.00000 0.00000
63.00000 20.00000 0.00000
64.00000 20.00000 0.00000
65.00000 20.00000 0.00000
66.00000 20.00000 0.00000
67.00000 20.00000 0.00000
68.00000 20.00000 0.00000
69.00000 20.00000 0.00000
70.00000 20.00000 0.00000
71.00000 20.00000 0.00000
72.00000 20.00000 0.00000
73.00000 20.00000 0.00000
74.00000 20.00000 0.00000
75.00000 20.00000 0.00000
76.00000 20.00000 0.00000
77.00000 20.00000 0.00000
78.00000 20.00000 0.00000
79.00000 20.00000 0.00000
80.00000 20.00000 0.00000
81.00000 20.00000 NaN
82.00000 20.00000 NaN
83.00000 20.00000 NaN
84.00000 20.00000 NaN
85.00000 20.00000 NaN
86.00000 20.00000 NaN
87.00000 20.00000 NaN
88.00000 20.00000 NaN
89.00000 20.00000 NaN
90.00000 20.00000 NaN
91.00000 20.00000 NaN
92.00000 20.00000 NaN
93.00000 20.00000 NaN
94.00000 20.00000 NaN
95.00000 20.00000 NaN
96.00000 20.00000 NaN
97.00000 20.00000 NaN
98.00000 20.00000 NaN
99.00000 20.00000 NaN
100.00000 20.00000 NaN

0.00000 21.00000 NaN
1.00000 21.00000 0.00000
2.00000 21.00000 0.00000
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.00000
12.00000 21.00000 0.00000
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00000
22.00000 21.00000 0.00000
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
40.00000 21.00000 0.00000
41.00000 21.00000 0.00000
42.00000 21.00000 0.00000
43.00000 21.00000 0.00000
44.00000 21.00000 0.00000
45.00000 21.00000 0.00000
46.00000 21.00000 0.00000
47.00000 21.00000 0.00000
48.00000 21.00000 0.00000
49.00000 21.00000 0.00000
50.00000 21.00000 0.00000
51.00000 21.00000 0.00000
52.00000 21.00000 0.00000
53.00000 21.00000 0.00000
54.00000 21.00000 0.00000
55.00000 21.00000 0.00000
56.00000 21.00000 0.00000
57.00000 21.00000 0.00000
58.00000 21.00000 0.00000
59.00000 21.00000 0.00000
60.00000 21.00000 0.00000
61.00000 21.00000 0.00000
62.00000 21.00000 0.00000
63.00000 21.00000 0.00000
64.00000 21.00000 0.00000
65.00000 21.00000 0.00000
66.00000 21.00000 0.00000
67.00000 21.00000 0.00000
68.00000 21.00000 0.00000
69.00000 21.00000 0.00000
70.00000 21.00000 0.00000
71.00000 21.00000 0.00000
72.00000 21.00000 0.00000
73.00000 21.00000 0.00000
74.00000 21.00000 0.00000
75.00000 21.00000 0.00000
76.00000 21.00000 0.00000
77.00000 21.00000 0.00000
78.00000 21.00000 0.00000
79.00000 21.00000 0.00000
80.00000 21.00000 NaN
81.00000 21.00000 NaN
82.00000 21.00000 NaN
83.00000 21.00000 NaN
84.00000 21.00000 NaN
85.00000 21.00000 NaN
86.00000 21.00000 NaN
87.00000 21.00000 NaN
88.00000 21.00000 NaN
89.00000 21.00000 NaN
90.00000 21.00000 NaN
91.00000 21.00000 NaN
92.00000 21.00000 NaN
93.00000 21.00000 NaN
94.00000 21.00000 NaN
95.00000 21.00000 NaN
96.00000 21.00000 NaN
97.00000 21.00000 NaN
98.00000 21.00000 NaN
99.00000 21.00000 NaN
100.00000 21.00000 NaN

0.00000 22.00000 NaN
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.00000
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.00000
13.00000 22.00000 0.00000
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00000
23.00000 22.00000 0.00000
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
40.00000 22.00000 0.00000
41.00000 22.00000 0.00000
42.00000 22.00000 0.00000
43.00000 22.00000 0.00000
44.00000 22.00000 0.00000
45.00000 22.00000 0.00000
46.00000 22.00000 0.00000
47.00000 22.00000 0.00000
48.00000 22.00000 0.00000
49.00000 22.00000 0.00000
50.00000 22.00000 0.00000
51.00000 22.00000 0.00000
52.00000 22.00000 0.00000
53.00000 22.00000 0.00000
54.00000 22.00000 0.00000
55.00000 22.00000 0.00000
56.00000 22.00000 0.00000
57.00000 22.00000 0.00000
58.00000 22.00000 0.00000
59.00000 22.00000 0.00000
60.00000 22.00000 0.00000
61.00000 22.00000 0.00000
62.00000 22.00000 0.00000
63.00000 22.00000 0.00000
64.00000 22.00000 0.00000
65.00000 22.00000 0.00000
66.00000 22.00000 0.00000
67.00000 22.00000 0.00000
68.00000 22.00000 0.00000
69.00000 22.00000 0.00000
70.00000 22.00000 0.00000
71.00000 22.00000 0.00000
72.00000 22.00000 0.00000
73.00000 22.00000 0.00000
74.00000 22.00000 0.00000
75.00000 22.00000 0.00000
76.00000 22.00000 0.00000
77.00000 22.00000 0.00000
78.00000 22.00000 0.00000
79.00000 22.00000 NaN
80.00000 22.00000 NaN
81.00000 22.00000 NaN
82.00000 22.00000 NaN
83.00000 22.00000 NaN
84.00000 22.00000 NaN
85.00000 22.00000 NaN
86.00000 22.00000 NaN
87.00000 22.00000 NaN
88.00000 22.00000 NaN
89.00000 22.00000 NaN
90.00000 22.00000 NaN
91.00000 22.00000 NaN
92.00000 22.00000 NaN
93.00000 22.00000 NaN
94.00000 22.00000 NaN
95.00000 22.00000 NaN
96.00000 22.00000 NaN
97.00000 22.00000 NaN
98.00000 22.00000 NaN
99.00000 22.00000 NaN
100.00000 22.00000 NaN

0.00000 23.00000 NaN
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.00000
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.00000
14.00000 23.00000 0.00000
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00000
24.00000 23.00000 0.00000
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
40.00000 23.00000 0.00000
41.00000 23.00000 0.00000
42.00000 23.00000 0.00000
43.00000 23.00000 0.00000
44.00000 23.00000 0.00000
45.00000 23.00000 0.00000
46.00000 23.00000 0.00000
47.00000 23.00000 0.00000
48.00000 23.00000 0.00000
49.00000 23.00000 0.00000
50.00000 23.00000 0.00000
51.00000 23.00000 0.00000
52.00000 23.00000 0.00000
53.00000 23.00000 0.00000
54.00000 23.00000 0.00000
55.00000 23.00000 0.00000
56.00000 23.00000 0.00000
57.00000 23.00000 0.00000
58.00000 23.00000 0.00000
59.00000 23.00000 0.00000
60.00000 23.00000 0.00000
61.00000 23.00000 0.00000
62.00000 23.00000 0.00000
63.00000 23.00000 0.00000
64.00000 23.00000 0.00000
65.00000 23.00000 0.00000
66.00000 23.00000 0.00000
67.00000 23.00000 0.00000
68.00000 23.00000 0.00000
69.00000 23.00000 0.00000
70.00000 23.00000 0.00000
71.00000 23.00000 0.00000
72.00000 23.00000 0.00000
73.00000 23.00000 0.00000
74.00000 23.00000 0.00000
75.00000 23.00000 0.00000
76.00000 23.00000 0.00000
77.00000 23.00000 0.00000
78.00000 23.00000 NaN
79.00000 23.00000 NaN
80.00000 23.00000 NaN
81.00000 23.00000 NaN
82.00000 23.00000 NaN
83.00000 23.00000 NaN
84.00000 23.00000 NaN
85.00000 23.00000 NaN
86.00000 23.00000 NaN
87.00000 23.00000 NaN
88.00000 23.00000 NaN
89.00000 23.00000 NaN
90.00000 23.00000 NaN
91.00000 23.00000 NaN
92.00000 23.00000 NaN
93.00000 23.00000 NaN
94.00000 23.00000 NaN
95.00000 23.00000 NaN
96.00000 23.00000 NaN
97.00000 23.00000 NaN
98.00000 23.00000 NaN
99.00000 23.00000 NaN
100.00000 23.00000 NaN

0.00000 24.00000 NaN
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.00000
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.00000
15.00000 24.00000 0.00000
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00000
25.00000 24.00000 0.00000
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
40.00000 24.00000 0.00000
41.00000 24.00000 0.00000
42.00000 24.00000 0.00000
43.00000 24.00000 0.00000
44.00000 24.00000 0.00000
45.00000 24.00000 0.00000
46.00000 24.00000 0.00000
47.00000 24.00000 0.00000
48.00000 24.00000 0.00000
49.00000 24.00000 0.00000
50.00000 24.00000 0.00000
51.00000 24.00000 0.00000
52.00000 24.00000 0.00000
53.00000 24.00000 0.00000
54.00000 24.00000 0.00000
55.00000 24.00000 0.00000
56.00000 24.00000 0.00000
57.00000 24.00000 0.00000
58.00000 24.00000 0.00000
59.00000 24.00000 0.00000
60.00000 24.00000 0.00000
61.00000 24.00000 0.00000
62.00000 24.00000 0.00000
63.00000 24.00000 0.00000
64.00000 24.00000 0.00000
65.00000 24.00000 0.00000
66.00000 24.00000 0.00000
67.00000 24.00000 0.00000
68.00000 24.00000 0.00000
69.00000 24.00000 0.00000
70.00000 24.00000 0.00000
71.00000 24.00000 0.00000
72.00000 24.00000 0.00000
73.00000 24.00000 0.00000
74.00000 24.00000 0.00000
75.00000 24.00000 0.00000
76.00000 24.00000 0.00000
77.00000 24.00000 NaN
78.00000 24.00000 NaN
79.00000 24.00000 NaN
80.00000 24.00000 NaN
81.00000 24.00000 NaN
82.00000 24.00000 NaN
83.00000 24.00000 NaN
84.00000 24.00000 NaN
85.00000 24.00000 NaN
86.00000 24.00000 NaN
87.00000 24.00000 NaN
88.00000 24.00000 NaN
89.00000 24.00000 NaN
90.00000 24.00000 NaN
91.00000 24.00000 NaN
92.00000 24.00000 NaN
93.00000 24.00000 NaN
94.00000 24.00000 NaN
95.00000 24.00000 NaN
96.00000 24.00000 NaN
97.00000 24.00000 NaN
98.00000 24.00000 NaN
99.00000 24.00000 NaN
100.00000 24.00000 NaN

0.00000 25.00000 NaN
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.00000
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.00000
16.00000 25.00000 0.00000
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00000
26.00000 25.00000 0.00000
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
40.00000 25.00000 0.00000
41.00000 25.00000 0.00000
42.00000 25.00000 0.00000
43.00000 25.00000 0.00000
44.00000 25.00000 0.00000
45.00000 25.00000 0.00000
46.00000 25.00000 0.00000
47.00000 25.00000 0.00000
48.00000 25.00000 0.00000
49.00000 25.00000 0.00000
50.00000 25.00000 0.00000
51.00000 25.00000 0.00000
52.00000 25.00000 0.00000
53.00000 25.00000 0.00000
54.00000 25.00000 0.00000
55.00000 25.00000 0.00000
56.00000 25.00000 0.00000
57.00000 25.00000 0.00000
58.00000 25.00000 0.00000
59.00000 25.00000 0.00000
60.00000 25.00000 0.00000
61.00000 25.00000 0.00000
62.00000 25.00000 0.00000
63.00000 25.00000 0.00000
64.00000 25.00000 0.00000
65.00000 25.00000 0.00000
66.00000 25.00000 0.00000
67.00000 25.00000 0.00000
68.00000 25.00000 0.00000
69.00000 25.00000 0.00000
70.00000 25.00000 0.00000
71.00000 25.00000 0.00000
72.00000 25.00000 0.00000
73.00000 25.00000 0.00000
74.00000 25.00000 0.00000
75.00000 25.00000 0.00000
76.00000 25.00000 NaN
77.00000 25.00000 NaN
78.00000 25.00000 NaN
79.00000 25.00000 NaN
80.00000 25.00000 NaN
81.00000 25.00000 NaN
82.00000 25.00000 NaN
83.00000 25.00000 NaN
84.00000 25.00000 NaN
85.00000 25.00000 NaN
86.00000 25.00000 NaN
87.00000 25.00000 NaN
88.00000 25.00000 NaN
89.00000 25.00000 NaN
90.00000 25.00000 NaN
91.00000 25.00000 NaN
92.00000 25.00000 NaN
93.00000 25.00000 NaN
94.00000 25.00000 NaN
95.00000 25.00000 NaN
96.00000 25.00000 NaN
97.00000 25.00000 NaN
98.00000 25.00000 NaN
99.00000 25.00000 NaN
100.00000 25.00000 NaN

0.00000 26.00000 NaN
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.00000
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.00000
17.00000 26.00000 0.00000
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00000
27.00000 26.00000 0.00000
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
40.00000 26.00000 0.00000
41.00000 26.00000 0.00000
42.00000 26.00000 0.00000
43.00000 26.00000 0.00000
44.00000 26.00000 0.00000
45.00000 26.00000 0.00000
46.00000 26.00000 0.00000
47.00000 26.00000 0.00000
48.00000 26.00000 0.00000
49.00000 26.00000 0.00000
50.00000 26.00000 0.00000
51.00000 26.00000 0.00000
52.00000 26.00000 0.00000
53.00000 26.00000 0.00000
54.00000 26.00000 0.00000
55.00000 26.00000 0.00000
56.00000 26.00000 0.00000
57.00000 26.00000 0.00000
58.00000 26.00000 0.00000
59.00000 26.00000 0.00000
60.00000 26.00000 0.00000
61.00000 26.00000 0.00000
62.00000 26.00000 0.00000
63.00000 26.00000 0.00000
64.00000 26.00000 0.00000
65.00000 26.00000 0.00000
66.00000 26.00000 0.00000
67.00000 26.00000 0.00000
68.00000 26.00000 0.00000
69.00000 26.00000 0.00000
70.00000 26.00000 0.00000
71.00000 26.00000 0.00000
72.00000 26.00000 0.00000
73.00000 26.00000 0.00000
74.00000 26.00000 0.00000
75.00000 26.00000 NaN
76.00000 26.00000 NaN
77.00000 26.00000 NaN
78.00000 26.00000 NaN
79.00000 26.00000 NaN
80.00000 26.00000 NaN
81.00000 26.00000 NaN
82.00000 26.00000 NaN
83.00000 26.00000 NaN
84.00000 26.00000 NaN
85.00000 26.00000 NaN
86.00000 26.00000 NaN
87.00000 26.00000 NaN
88.00000 26.00000 NaN
89.00000 26.00000 NaN
90.00000 26.00000 NaN
91.00000 26.00000 NaN
92.00000 26.00000 NaN
93.00000 26.00000 NaN
94.00000 26.00000 NaN
95.00000 26.00000 NaN
96.00000 26.00000 NaN
97.00000 26.00000 NaN
98.00000 26.00000 NaN
99.00000 26.00000 NaN
100.00000 26.00000 NaN

0.00000 27.00000 NaN
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.00000
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.00000
18.00000 27.00000 0.00000
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00000
28.00000 27.00000 0.00000
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.00000
40.00000 27.00000 0.00000
41.00000 27.00000 0.00000
42.00000 27.00000 0.00000
43.00000 27.00000 0.00000
44.00000 27.00000 0.00000
45.00000 27.00000 0.00000
46.00000 27.00000 0.00000
47.00000 27.00000 0.00000
48.00000 27.00000 0.00000
49.00000 27.00000 0.00000
50.00000 27.00000 0.00000
51.00000 27.00000 0.00000
52.00000 27.00000 0.00000
53.00000 27.00000 0.00000
54.00000 27.00000 0.00000
55.00000 27.00000 0.00000
56.00000 27.00000 0.00000
57.00000 27.00000 0.00000
58.00000 27.00000 0.00000
59.00000 27.00000 0.00000
60.00000 27.00000 0.00000
61.00000 27.00000 0.00000
62.00000 27.00000 0.00000
63.00000 27.00000 0.00000
64.00000 27.00000 0.00000
65.00000 27.00000 0.00000
66.00000 27.00000 0.00000
67.00000 27.00000 0.00000
68.00000 27.00000 0.00000
69.00000 27.00000 0.00000
70.00000 27.00000 0.00000
71.00000 27.00000 0.00000
72.00000 27.00000 0.00000
73.00000 27.00000 0.00000
74.00000 27.00000 NaN
75.00000 27.00000 NaN
76.00000 27.00000 NaN
77.00000 27.00000 NaN
78.00000 27.00000 NaN
79.00000 27.00000 NaN
80.00000 27.00000 NaN
81.00000 27.00000 NaN
82.00000 27.00000 NaN
83.00000 27.00000 NaN
84.00000 27.00000 NaN
85.00000 27.00000 NaN
86.00000 27.00000 NaN
87.00000 27.00000 NaN
88.00000 27.00000 NaN
89.00000 27.00000 NaN
90.00000 27.00000 NaN
91.00000 27.00000 NaN
92.00000 27.00000 NaN
93.00000 27.00000 NaN
94.00000 27.00000 NaN
95.00000 27.00000 NaN
96.00000 27.00000 NaN
97.00000 27.00000 NaN
98.00000 27.00000 NaN
99.00000 27.00000 NaN
100.00000 27.00000 NaN

0.00000 28.00000 NaN
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.00000
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.00000
19.00000 28.00000 0.00000
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00000
29.00000 28.00000 0.00000
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
40.00000 28.00000 0.00000
41.00000 28.00000 0.00000
42.00000 28.00000 0.00000
43.00000 28.00000 0.00000
44.00000 28.00000 0.00000
45.00000 28.00000 0.00000
46.00000 28.00000 0.00000
47.00000 28.00000 0.00000
48.00000 28.00000 0.00000
49.00000 28.00000 0.00000
50.00000 28.00000 0.00000
51.00000 28.00000 0.00000
52.00000 28.00000 0.00000
53.00000 28.00000 0.00000
54.00000 28.00000 0.00000
55.00000 28.00000 0.00000
56.00000 28.00000 0.00000
57.00000 28.00000 0.00000
58.00000 28.00000 0.00000
59.00000 28.00000 0.00000
60.00000 28.00000 0.00000
61.00000 28.00000 0.00000
62.00000 28.00000 0.00000
63.00000 28.00000 0.00000
64.00000 28.00000 0.00000
65.00000 28.00000 0.00000
66.00000 28.00000 0.00000
67.00000 28.00000 0.00000
68.00000 28.00000 0.00000
69.00000 28.00000 0.00000
70.00000 28.00000 0.00000
71.00000 28.00000 0.00000
72.00000 28.00000 0.00000
73.00000 28.00000 NaN
74.00000 28.00000 NaN
75.00000 28.00000 NaN
76.00000 28.00000 NaN
77.00000 28.00000 NaN
78.00000 28.00000 NaN
79.00000 28.00000 NaN
80.00000 28.00000 NaN
81.00000 28.00000 NaN
82.00000 28.00000 NaN
83.00000 28.00000 NaN
84.00000 28.00000 NaN
85.00000 28.00000 NaN
86.00000 28.00000 NaN
87.00000 28.00000 NaN
88.00000 28.00000 NaN
89.00000 28.00000 NaN
90.00000 28.00000 NaN
91.00000 28.00000 NaN
92.00000 28.00000 NaN
93.00000 28.00000 NaN
94.00000 28.00000 NaN
95.00000 28.00000 NaN
96.00000 28.00000 NaN
97.00000 28.00000 NaN
98.00000 28.00000 NaN
99.00000 28.00000 NaN
100.00000 28.00000 NaN

0.00000 29.00000 NaN
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.00000
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.00000
20.00000 29.00000 0.00000
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00000
30.00000 29.00000 0.00000
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
40.00000 29.00000 0.00000
41.00000 29.00000 0.00000
42.00000 29.00000 0.00000
43.00000 29.00000 0.00000
44.00000 29.00000 0.00000
45.00000 29.00000 0.00000
46.00000 29.00000 0.00000
47.00000 29.00000 0.00000
48.00000 29.00000 0.00000
49.00000 29.00000 0.00000
50.00000 29.00000 0.00000
51.00000 29.00000 0.00000
52.00000 29.00000 0.00000
53.00000 29.00000 0.00000
54.00000 29.00000 0.00000
55.00000 29.00000 0.00000
56.00000 29.00000 0.00000
57.00000 29.00000 0.00000
58.00000 29.00000 0.00000
59.00000 29.00000 0.00000
60.00000 29.00000 0.00000
61.00000 29.00000 0.00000
62.00000 29.00000 0.00000
63.00000 29.00000 0.00000
64.00000 29.00000 0.00000
65.00000 29.00000 0.00000
66.00000 29.00000 0.00000
67.00000 29.00000 0.00000
68.00000 29.00000 0.00000
69.00000 29.00000 0.00000
70.00000 29.00000 0.00000
71.00000 29.00000 0.00000
72.00000 29.00000 NaN
73.00000 29.00000 NaN
74.00000 29.00000 NaN
75.00000 29.00000 NaN
76.00000 29.00000 NaN
77.00000 29.00000 NaN
78.00000 29.00000 NaN
79.00000 29.00000 NaN
80.00000 29.00000 NaN
81.00000 29.00000 NaN
82.00000 29.00000 NaN
83.00000 29.00000 NaN
84.00000 29.00000 NaN
85.00000 29.00000 NaN
86.00000 29.00000 NaN
87.00000 29.00000 NaN
88.00000 29.00000 NaN
89.00000 29.00000 NaN
90.00000 29.00000 NaN
91.00000 29.00000 NaN
92.00000 29.00000 NaN
93.00000 29.00000 NaN
94.00000 29.00000 NaN
95.00000 29.00000 NaN
96.00000 29.00000 NaN
97.00000 29.00000 NaN
98.00000 29.00000 NaN
99.00000 29.00000 NaN
100.00000 29.00000 NaN

0.00000 30.00000 NaN
1.00000 30.00000 0.00000
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.00000
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.00000
21.00000 30.00000 0.00000
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00000
31.00000 30.00000 0.00000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
40.00000 30.00000 0.00000
41.00000 30.00000 0.00000
42.00000 30.00000 0.00000
43.00000 30.00000 0.00000
44.00000 30.00000 0.00000
45.00000 30.00000 0.00000
46.00000 30.00000 0.00000
47.00000 30.00000 0.00000
48.00000 30.00000 0.00000
49.00000 30.00000 0.00000
50.00000 30.00000 0.00000
51.00000 30.00000 0.00000
52.00000 30.00000 0.00000
53.00000 30.00000 0.00000
54.00000 30.00000 0.00000
55.00000 30.00000 0.00000
56.00000 30.00000 0.00000
57.00000 30.00000 0.00000
58.00000 30.00000 0.00000
59.00000 30.00000 0.00000
60.00000 30.00000 0.00000
61.00000 30.00000 0.00000
62.00000 30.00000 0.00000
63.00000 30.00000 0.00000
64.00000 30.00000 0.00000
65.00000 30.00000 0.00000
66.00000 30.00000 0.00000
67.00000 30.00000 0.00000
68.00000 30.00000 0.00000
69.00000 30.00000 0.00000
70.00000 30.00000 0.00000
71.00000 30.00000 NaN
72.00000 30.00000 NaN
73.00000 30.00000 NaN
74.00000 30.00000 NaN
75.00000 30.00000 NaN
76.00000 30.00000 NaN
77.00000 30.00000 NaN
78.00000 30.00000 NaN
79.00000 30.00000 NaN
80.00000 30.00000 NaN
81.00000 30.00000 NaN
82.00000 30.00000 NaN
83.00000 30.00000 NaN
84.00000 30.00000 NaN
85.00000 30.00000 NaN
86.00000 30.00000 NaN
87.00000 30.00000 NaN
88.00000 30.00000 NaN
89.00000 30.00000 NaN
90.00000 30.00000 NaN
91.00000 30.00000 NaN
92.00000 30.00000 NaN
93.00000 30.00000 NaN
94.00000 30.00000 NaN
95.00000 30.00000 NaN
96.00000 30.00000 NaN
97.00000 30.00000 NaN
98.00000 30.00000 NaN
99.00000 30.00000 NaN
100.00000 30.00000 NaN

0.00000 31.00000 NaN
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.00000
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.00000
22.00000 31.00000 0.00000
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
40.00000 31.00000 0.00000
41.00000 31.00000 0.00000
42.00000 31.00000 0.00000
43.00000 31.00000 0.00000
44.00000 31.00000 0.00000
45.00000 31.00000 0.00000
46.00000 31.00000 0.00000
47.00000 31.00000 0.00000
48.00000 31.00000 0.00000
49.00000 31.00000 0.00000
50.00000 31.00000 0.00000
51.00000 31.00000 0.00000
52.00000 31.00000 0.00000
53.00000 31.00000 0.00000
54.00000 31.00000 0.00000
55.00000 31.00000 0.00000
56.00000 31.00000 0.00000
57.00000 31.00000 0.00000
58.00000 31.00000 0.00000
59.00000 31.00000 0.00000
60.00000 31.00000 0.00000
61.00000 31.00000 0.00000
62.00000 31.00000 0.00000
63.00000 31.00000 0.00000
64.00000 31.00000 0.00000
65.00000 31.00000 0.00000
66.00000 31.00000 0.00000
67.00000 31.00000 0.00000
68.00000 31.00000 0.00000
69.00000 31.00000 0.00000
70.00000 31.00000 NaN
71.00000 31.00000 NaN
72.00000 31.00000 NaN
73.00000 31.00000 NaN
74.00000 31.00000 NaN
75.00000 31.00000 NaN
76.00000 31.00000 NaN
77.00000 31.00000 NaN
78.00000 31.00000 NaN
79.00000 31.00000 NaN
80.00000 31.00000 NaN
81.00000 31.00000 NaN
82.00000 31.00000 NaN
83.00000 31.00000 NaN
84.00000 31.00000 NaN
85.00000 31.00000 NaN
86.00000 31.00000 NaN
87.00000 31.00000 NaN
88.00000 31.00000 NaN
89.00000 31.00000 NaN
90.00000 31.00000 NaN
91.00000 31.00000 NaN
92.00000 31.00000 NaN
93.00000 31.00000 NaN
94.00000 31.00000 NaN
95.00000 31.00000 NaN
96.00000 31.00000 NaN
97.00000 31.00000 NaN
98.00000 31.00000 NaN
99.00000 31.00000 NaN
100.00000 31.00000 NaN

0.00000 32.00000 NaN
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.00000
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.00000
23.00000 32.00000 0.00000
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
40.00000 32.00000 0.00000
41.00000 32.00000 0.00000
42.00000 32.00000 0.00000
43.00000 32.00000 0.00000
44.00000 32.00000 0.00000
45.00000 32.00000 0.00000
46.00000 32.00000 0.00000
47.00000 32.00000 0.00000
48.00000 32.00000 0.00000
49.00000 32.00000 0.00000
50.00000 32.00000 0.00000
51.00000 32.00000 0.00000
52.00000 32.00000 0.00000
53.00000 32.00000 0.00000
54.00000 32.00000 0.00000
55.00000 32.00000 0.00000
56.00000 32.00000 0.00000
57.00000 32.00000 0.00000
58.00000 32.00000 0.00000
59.00000 32.00000 0.00000
60.00000 32.00000 0.00000
61.00000 32.00000 0.00000
62.00000 32.00000 0.00000
63.00000 32.00000 0.00000
64.00000 32.00000 0.00000
65.00000 32.00000 0.00000
66.00000 32.00000 0.00000
67.00000 32.00000 0.00000
68.00000 32.00000 0.00000
69.00000 32.00000 NaN
70.00000 32.00000 NaN
71.00000 32.00000 NaN
72.00000 32.00000 NaN
73.00000 32.00000 NaN
74.00000 32.00000 NaN
75.00000 32.00000 NaN
76.00000 32.00000 NaN
77.00000 32.00000 NaN
78.00000 32.00000 NaN
79.00000 32.00000 NaN
80.00000 32.00000 NaN
81.00000 32.00000 NaN
82.00000 32.00000 NaN
83.00000 32.00000 NaN
84.00000 32.00000 NaN
85.00000 32.00000 NaN
86.00000 32.00000 NaN
87.00000 32.00000 NaN
88.00000 32.00000 NaN
89.00000 32.00000 NaN
90.00000 32.00000 NaN
91.00000 32.00000 NaN
92.00000 32.00000 NaN
93.00000 32.00000 NaN
94.00000 32.00000 NaN
95.00000 32.00000 NaN
96.00000 32.00000 NaN
97.00000 32.00000 NaN
98.00000 32.00000 NaN
99.00000 32.00000 NaN
100.00000 32.00000 NaN

0.00000 33.00000 NaN
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.07143
15.00000 33.00000 0.07143
16.00000 33.00000 0.07143
17.00000 33.00000 0.07143
18.00000 33.00000 0.07143
19.00000 33.00000 0.07143
20.00000 33.00000 0.07143
21.00000 33.00000 0.07143
22.00000 33.00000 0.07143
23.00000 33.00000 0.00000
24.00000 33.00000 0.00000
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
40.00000 33.00000 0.00000
41.00000 33.00000 0.00000
42.00000 33.00000 0.00000
43.00000 33.00000 0.00000
44.00000 33.00000 0.00000
45.00000 33.00000 0.00000
46.00000 33.00000 0.00000
47.00000 33.00000 0.00000
48.00000 33.00000 0.00000
49.00000 33.00000 0.00000
50.00000 33.00000 0.00000
51.00000 33.00000 0.00000
52.00000 33.00000 0.00000
53.00000 33.00000 0.00000
54.00000 33.00000 0.00000
55.00000 33.00000 0.00000
56.00000 33.00000 0.00000
57.00000 33.00000 0.00000
58.00000 33.00000 0.00000
59.00000 33.00000 0.00000
60.00000 33.00000 0.00000
61.00000 33.00000 0.00000
62.00000 33.00000 0.00000
63.00000 33.00000 0.00000
64.00000 33.00000 0.00000
65.00000 33.00000 0.00000
66.00000 33.00000 0.00000
67.00000 33.00000 0.00000
68.00000 33.00000 NaN
69.00000 33.00000 NaN
70.00000 33.00000 NaN
71.00000 33.00000 NaN
72.00000 33.00000 NaN
73.00000 33.00000 NaN
74.00000 33.00000 NaN
75.00000 33.00000 NaN
76.00000 33.00000 NaN
77.00000 33.00000 NaN
78.00000 33.00000 NaN
79.00000 33.00000 NaN
80.00000 33.00000 NaN
81.00000 33.00000 NaN
82.00000 33.00000 NaN
83.00000 33.00000 NaN
84.00000 33.00000 NaN
85.00000 33.00000 NaN
86.00000 33.00000 NaN
87.00000 33.00000 NaN
88.00000 33.00000 NaN
89.00000 33.00000 NaN
90.00000 33.00000 NaN
91.00000 33.00000 NaN
92.00000 33.00000 NaN
93.00000 33.00000 NaN
94.00000 33.00000 NaN
95.00000 33.00000 NaN
96.00000 33.00000 NaN
97.00000 33.00000 NaN
98.00000 33.00000 NaN
99.00000 33.00000 NaN
100.00000 33.00000 NaN

0.00000 34.00000 NaN
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.00000
6.00000 34.00000 0.00000
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.07143
13.00000 34.00000 0.07143
14.00000 34.00000 0.07143
15.00000 34.00000 0.07143
16.00000 34.00000 0.07143
17.00000 34.00000 0.07143
18.00000 34.00000 0.07143
19.00000 34.00000 0.07143
20.00000 34.00000 0.07143
21.00000 34.00000 0.07143
22.00000 34.00000 0.07143
23.00000 34.00000 0.07143
24.00000 34.00000 0.07143
25.00000 34.00000 0.00000
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
40.00000 34.00000 0.00000
41.00000 34.00000 0.00000
42.00000 34.00000 0.00000
43.00000 34.00000 0.00000
44.00000 34.00000 0.00000
45.00000 34.00000 0.00000
46.00000 34.00000 0.00000
47.00000 34.00000 0.00000
48.00000 34.00000 0.00000
49.00000 34.00000 0.00000
50.00000 34.00000 0.00000
51.00000 34.00000 0.00000
52.00000 34.00000 0.00000
53.00000 34.00000 0.00000
54.00000 34.00000 0.00000
55.00000 34.00000 0.00000
56.00000 34.00000 0.00000
57.00000 34.00000 0.00000
58.00000 34.00000 0.00000
59.00000 34.00000 0.00000
60.00000 34.00000 0.00000
61.00000 34.00000 0.00000
62.00000 34.00000 0.00000
63.00000 34.00000 0.00000
64.00000 34.00000 0.00000
65.00000 34.00000 0.00000
66.00000 34.00000 0.00000
67.00000 34.00000 NaN
68.00000 34.00000 NaN
69.00000 34.00000 NaN
70.00000 34.00000 NaN
71.00000 34.00000 NaN
72.00000 34.00000 NaN
73.00000 34.00000 NaN
74.00000 34.00000 NaN
75.00000 34.00000 NaN
76.00000 34.00000 NaN
77.00000 34.00000 NaN
78.00000 34.00000 NaN
79.00000 34.00000 NaN
80.00000 34.00000 NaN
81.00000 34.00000 NaN
82.00000 34.00000 NaN
83.00000 34.00000 NaN
84.00000 34.00000 NaN
85.00000 34.00000 NaN
86.00000 34.00000 NaN
87.00000 34.00000 NaN
88.00000 34.00000 NaN
89.00000 34.00000 NaN
90.00000 34.00000 NaN
91.00000 34.00000 NaN
92.00000 34.00000 NaN
93.00000 34.00000 NaN
94.00000 34.00000 NaN
95.00000 34.00000 NaN
96.00000 34.00000 NaN
97.00000 34.00000 NaN
98.00000 34.00000 NaN
99.00000 34.00000 NaN
100.00000 34.00000 NaN

0.00000 35.00000 NaN
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.00000
5.00000 35.00000 0.00000
6.00000 35.00000 0.00000
7.00000 35.00000 0.00000
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.07143
11.00000 35.00000 0.07143
12.00000 35.00000 0.07143
13.00000 35.00000 0.07143
14.00000 35.00000 0.07143
15.00000 35.00000 0.07143
16.00000 35.00000 0.07143
17.00000 35.00000 0.07143
18.00000 35.00000 0.07143
19.00000 35.00000 0.07143
20.00000 35.00000 0.07143
21.00000 35.00000 0.07143
22.00000 35.00000 0.07143
23.00000 35.00000 0.07143
24.00000 35.00000 0.07143
25.00000 35.00000 0.07143
26.00000 35.00000 0.07143
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
40.00000 35.00000 0.00000
41.00000 35.00000 0.00000
42.00000 35.00000 0.00000
43.00000 35.00000 0.00000
44.00000 35.00000 0.00000
45.00000 35.00000 0.00000
46.00000 35.00000 0.00000
47.00000 35.00000 0.00000
48.00000 35.00000 0.00000
49.00000 35.00000 0.00000
50.00000 35.00000 0.00000
51.00000 35.00000 0.00000
52.00000 35.00000 0.00000
53.00000 35.00000 0.00000
54.00000 35.00000 0.00000
55.00000 35.00000 0.00000
56.00000 35.00000 0.00000
57.00000 35.00000 0.00000
58.00000 35.00000 0.00000
59.00000 35.00000 0.00000
60.00000 35.00000 0.00000
61.00000 35.00000 0.00000
62.00000 35.00000 0.00000
63.00000 35.00000 0.00000
64.00000 35.00000 0.00000
65.00000 35.00000 0.00000
66.00000 35.00000 NaN
67.00000 35.00000 NaN
68.00000 35.00000 NaN
69.00000 35.00000 NaN
70.00000 35.00000 NaN
71.00000 35.00000 NaN
72.00000 35.00000 NaN
73.00000 35.00000 NaN
74.00000 35.00000 NaN
75.00000 35.00000 NaN
76.00000 35.00000 NaN
77.00000 35.00000 NaN
78.00000 35.00000 NaN
79.00000 35.00000 NaN
80.00000 35.00000 NaN
81.00000 35.00000 NaN
82.00000 35.00000 NaN
83.00000 35.00000 NaN
84.00000 35.00000 NaN
85.00000 35.00000 NaN
86.00000 35.00000 NaN
87.00000 35.00000 NaN
88.00000 35.00000 NaN
89.00000 35.00000 NaN
90.00000 35.00000 NaN
91.00000 35.00000 NaN
92.00000 35.00000 NaN
93.00000 35.00000 NaN
94.00000 35.00000 NaN
95.00000 35.00000 NaN
96.00000 35.00000 NaN
97.00000 35.00000 NaN
98.00000 35.00000 NaN
99.00000 35.00000 NaN
100.00000 35.00000 NaN

0.00000 36.00000 NaN
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.00000
4.00000 36.00000 0.00000
5.00000 36.00000 0.00000
6.00000 36.00000 0.00000
7.00000 36.00000 0.00000
8.00000 36.00000 0.00000
9.00000 36.00000 0.07143
10.00000 36.00000 0.07143
11.00000 36.00000 0.07143
12.00000 36.00000 0.07143
13.00000 36.00000 0.07143
14.00000 36.00000 0.07143
15.00000 36.00000 0.07143
16.00000 36.00000 0.07143
17.00000 36.00000 0.07143
18.00000 36.00000 0.07143
19.00000 36.00000 0.07143
20.00000 36.00000 0.07143
21.00000 36.00000 0.07143
22.00000 36.00000 0.07143
23.00000 36.00000 0.07143
24.00000 36.00000 0.07143
25.00000 36.00000 0.07143
26.00000 36.00000 0.07143
27.00000 36.00000 0.07143
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
40.00000 36.00000 0.00000
41.00000 36.00000 0.00000
42.00000 36.00000 0.00000
43.00000 36.00000 0.00000
44.00000 36.00000 0.00000
45.00000 36.00000 0.00000
46.00000 36.00000 0.00000
47.00000 36.00000 0.00000
48.00000 36.00000 0.00000
49.00000 36.00000 0.00000
50.00000 36.00000 0.00000
51.00000 36.00000 0.00000
52.00000 36.00000 0.00000
53.00000 36.00000 0.00000
54.00000 36.00000 0.00000
55.00000 36.00000 0.00000
56.00000 36.00000 0.00000
57.00000 36.00000 0.00000
58.00000 36.00000 0.00000
59.00000 36.00000 0.00000
60.00000 36.00000 0.00000
61.00000 36.00000 0.00000
62.00000 36.00000 0.00000
63.00000 36.00000 0.00000
64.00000 36.00000 0.00000
65.00000 36.00000 NaN
66.00000 36.00000 NaN
67.00000 36.00000 NaN
68.00000 36.00000 NaN
69.00000 36.00000 NaN
70.00000 36.00000 NaN
71.00000 36.00000 NaN
72.00000 36.00000 NaN
73.00000 36.00000 NaN
74.00000 36.00000 NaN
75.00000 36.00000 NaN
76.00000 36.00000 NaN
77.00000 36.00000 NaN
78.00000 36.00000 NaN
79.00000 36.00000 NaN
80.00000 36.00000 NaN
81.00000 36.00000 NaN
82.00000 36.00000 NaN
83.00000 36.00000 NaN
84.00000 36.00000 NaN
85.00000 36.00000 NaN
86.00000 36.00000 NaN
87.00000 36.00000 NaN
88.00000 36.00000 NaN
89.00000 36.00000 NaN
90.00000 36.00000 NaN
91.00000 36.00000 NaN
92.00000 36.00000 NaN
93.00000 36.00000 NaN
94.00000 36.00000 NaN
95.00000 36.00000 NaN
96.00000 36.00000 NaN
97.00000 36.00000 NaN
98.00000 36.00000 NaN
99.00000 36.00000 NaN
100.00000 36.00000 NaN

0.00000 37.00000 NaN
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.00000
4.00000 37.00000 0.00000
5.00000 37.00000 0.00000
6.00000 37.00000 0.00000
7.00000 37.00000 0.00000
8.00000 37.00000 0.07143
9.00000 37.00000 0.07143
10.00000 37.00000 0.07143
11.00000 37.00000 0.14286
12.00000 37.00000 0.14286
13.00000 37.00000 0.14286
14.00000 37.00000 0.14286
15.00000 37.00000 0.14286
16.00000 37.00000 0.14286
17.00000 37.00000 0.14286
18.00000 37.00000 0.14286
19.00000 37.00000 0.14286
20.00000 37.00000 0.14286
21.00000 37.00000 0.07143
22.00000 37.00000 0.07143
23.00000 37.00000 0.07143
24.00000 37.00000 0.07143
25.00000 37.00000 0.07143
26.00000 37.00000 0.07143
27.00000 37.00000 0.07143
28.00000 37.00000 0.07143
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
40.00000 37.00000 0.00000
41.00000 37.00000 0.00000
42.00000 37.00000 0.00000
43.00000 37.00000 0.00000
44.00000 37.00000 0.00000
45.00000 37.00000 0.00000
46.00000 37.00000 0.00000
47.00000 37.00000 0.00000
48.00000 37.00000 0.00000
49.00000 37.00000 0.00000
50.00000 37.00000 0.00000
51.00000 37.00000 0.00000
52.00000 37.00000 0.00000
53.00000 37.00000 0.00000
54.00000 37.00000 0.00000
55.00000 37.00000 0.00000
56.00000 37.00000 0.00000
57.00000 37.00000 0.00000
58.00000 37.00000 0.00000
59.00000 37.00000 0.00000
60.00000 37.00000 0.00000
61.00000 37.00000 0.00000
62.00000 37.00000 0.00000
63.00000 37.00000 0.00000
64.00000 37.00000 NaN
65.00000 37.00000 NaN
66.00000 37.00000 NaN
67.00000 37.00000 NaN
68.00000 37.00000 NaN
69.00000 37.00000 NaN
70.00000 37.00000 NaN
71.00000 37.00000 NaN
72.00000 37.00000 NaN
73.00000 37.00000 NaN
74.00000 37.00000 NaN
75.00000 37.00000 NaN
76.00000 37.00000 NaN
77.00000 37.00000 NaN
78.00000 37.00000 NaN
79.00000 37.00000 NaN
80.00000 37.00000 NaN
81.00000 37.00000 NaN
82.00000 37.00000 NaN
83.00000 37.00000 NaN
84.00000 37.00000 NaN
85.00000 37.00000 NaN
86.00000 37.00000 NaN
87.00000 37.00000 NaN
88.00000 37.00000 NaN
89.00000 37.00000 NaN
90.00000 37.00000 NaN
91.00000 37.00000 NaN
92.00000 37.00000 NaN
93.00000 37.00000 NaN
94.00000 37.00000 NaN
95.00000 37.00000 NaN
96.00000 37.00000 NaN
97.00000 37.00000 NaN
98.00000 37.00000 NaN
99.00000 37.00000 NaN
100.00000 37.00000 NaN

0.00000 38.00000 NaN
1.00000 38.00000 0.00000
2.00000 38.00000 0.00000
3.00000 38.00000 0.00000
4.00000 38.00000 0.00000
5.00000 38.00000 0.00000
6.00000 38.00000 0.00000
7.00000 38.00000 0.07143
8.00000 38.00000 0.07143
9.00000 38.00000 0.14286
10.00000 38.00000 0.14286
11.00000 38.00000 0.14286
12.00000 38.00000 0.14286
13.00000 38.00000 0.14286
14.00000 38.00000 0.14286
15.00000 38.00000 0.14286
16.00000 38.00000 0.14286
17.00000 38.00000 0.14286
18.00000 38.00000 0.14286
19.00000 38.00000 0.14286
20.00000 38.00000 0.14286
21.00000 38.00000 0.14286
22.00000 38.00000 0.14286
23.00000 38.00000 0.07143
24.00000 38.00000 0.07143
25.00000 38.00000 0.07143
26.00000 38.00000 0.07143
27.00000 38.00000 0.07143
28.00000 38.00000 0.07143
29.00000 38.00000 0.07143
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
40.00000 38.00000 0.00000
41.00000 38.00000 0.00000
42.00000 38.00000 0.00000
43.00000 38.00000 0.00000
44.00000 38.00000 0.00000
45.00000 38.00000 0.00000
46.00000 38.00000 0.00000
47.00000 38.00000 0.00000
48.00000 38.00000 0.00000
49.00000 38.00000 0.00000
50.00000 38.00000 0.00000
51.00000 38.00000 0.00000
52.00000 38.00000 0.00000
53.00000 38.00000 0.00000
54.00000 38.00000 0.00000
55.00000 38.00000 0.00000
56.00000 38.00000 0.00000
57.00000 38.00000 0.00000
58.00000 38.00000 0.00000
59.00000 38.00000 0.00000
60.00000 38.00000 0.00000
61.00000 38.00000 0.00000
62.00000 38.00000 0.00000
63.00000 38.00000 NaN
64.00000 38.00000 NaN
65.00000 38.00000 NaN
66.00000 38.00000 NaN
67.00000 38.00000 NaN
68.00000 38.00000 NaN
69.00000 38.00000 NaN
70.00000 38.00000 NaN
71.00000 38.00000 NaN
72.00000 38.00000 NaN
73.00000 38.00000 NaN
74.00000 38.00000 NaN
75.00000 38.00000 NaN
76.00000 38.00000 NaN
77.00000 38.00000 NaN
78.00000 38.00000 NaN
79.00000 38.00000 NaN
80.00000 38.00000 NaN
81.00000 38.00000 NaN
82.00000 38.00000 NaN
83.00000 38.00000 NaN
84.00000 38.00000 NaN
85.00000 38.00000 NaN
86.00000 38.00000 NaN
87.00000 38.00000 NaN
88.00000 38.00000 NaN
89.00000 38.00000 NaN
90.00000 38.00000 NaN
91.00000 38.00000 NaN
92.00000 38.00000 NaN
93.00000 38.00000 NaN
94.00000 38.00000 NaN
95.00000 38.00000 NaN
96.00000 38.00000 NaN
97.00000 38.00000 NaN
98.00000 38.00000 NaN
99.00000 38.00000 NaN
100.00000 38.00000 NaN

0.00000 39.00000 NaN
1.00000 39.00000 0.00000
2.00000 39.00000 0.00000
3.00000 39.00000 0.00000
4.00000 39.00000 0.00000
5.00000 39.00000 0.00000
6.00000 39.00000 0.07143
7.00000 39.00000 0.07143
8.00000 39.00000 0.14286
9.00000 39.00000 0.14286
10.00000 39.00000 0.14286
11.00000 39.00000 0.14286
12.00000 39.00000 0.14286
13.00000 39.00000 0.14286
14.00000 39.00000 0.14286
15.00000 39.00000 0.14286
16.00000 39.00000 0.14286
17.00000 39.00000 0.14286
18.00000 39.00000 0.14286
19.00000 39.00000 0.14286
20.00000 39.00000 0.14286
21.00000 39.00000 0.14286
22.00000 39.00000 0.14286
23.00000 39.00000 0.14286
24.00000 39.00000 0.07143
25.00000 39.00000 0.07143
26.00000 39.00000 0.07143
27.00000 39.00000 0.07143
28.00000 39.00000 0.07143
29.00000 39.00000 0.07143
30.00000 39.00000 0.00000
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.00000
40.00000 39.00000 0.00000
41.00000 39.00000 0.00000
42.00000 39.00000 0.00000
43.00000 39.00000 0.00000
44.00000 39.00000 0.00000
45.00000 39.00000 0.00000
46.00000 39.00000 0.00000
47.00000 39.00000 0.00000
48.00000 39.00000 0.00000
49.00000 39.00000 0.00000
50.00000 39.00000 0.00000
51.00000 39.00000 0.00000
52.00000 39.00000 0.00000
53.00000 39.00000 0.00000
54.00000 39.00000 0.00000
55.00000 39.00000 0.00000
56.00000 39.00000 0.00000
57.00000 39.00000 0.00000
58.00000 39.00000 0.00000
59.00000 39.00000 0.00000
60.00000 39.00000 0.00000
61.00000 39.00000 0.00000
62.00000 39.00000 NaN
63.00000 39.00000 NaN
64.00000 39.00000 NaN
65.00000 39.00000 NaN
66.00000 39.00000 NaN
67.00000 39.00000 NaN
68.00000 39.00000 NaN
69.00000 39.00000 NaN
70.00000 39.00000 NaN
71.00000 39.00000 NaN
72.00000 39.00000 NaN
73.00000 39.00000 NaN
74.00000 39.00000 NaN
75.00000 39.00000 NaN
76.00000 39.00000 NaN
77.00000 39.00000 NaN
78.00000 39.00000 NaN
79.00000 39.00000 NaN
80.00000 39.00000 NaN
81.00000 39.00000 NaN
82.00000 39.00000 NaN
83.00000 39.00000 NaN
84.00000 39.00000 NaN
85.00000 39.00000 NaN
86.00000 39.00000 NaN
87.00000 39.00000 NaN
88.00000 39.00000 NaN
89.00000 39.00000 NaN
90.00000 39.00000 NaN
91.00000 39.00000 NaN
92.00000 39.00000 NaN
93.00000 39.00000 NaN
94.00000 39.00000 NaN
95.00000 39.00000 NaN
96.00000 39.00000 NaN
97.00000 39.00000 NaN
98.00000 39.00000 NaN
99.00000 39.00000 NaN
100.00000 39.00000 NaN

0.00000 40.00000 NaN
1.00000 40.00000 0.00000
2.00000 40.00000 0.00000
3.00000 40.00000 0.00000
4.00000 40.00000 0.00000
5.00000 40.00000 0.07143
6.00000 40.00000 0.07143
7.00000 40.00000 0.14286
8.00000 40.00000 0.14286
9.00000 40.00000 0.14286
10.00000 40.00000 0.14286
11.00000 40.00000 0.14286
12.00000 40.00000 0.14286
13.00000 40.00000 0.14286
14.00000 40.00000 0.14286
15.00000 40.00000 0.14286
16.00000 40.00000 0.14286
17.00000 40.00000 0.14286
18.00000 40.00000 0.14286
19.00000 40.00000 0.14286
20.00000 40.00000 0.14286
21.00000 40.00000 0.14286
22.00000 40.00000 0.14286
23.00000 40.00000 0.14286
24.00000 40.00000 0.14286
25.00000 40.00000 0.07143
26.00000 40.00000 0.07143
27.00000 40.00000 0.07143
28.00000 40.00000 0.07143
29.00000 40.00000 0.07143
30.00000 40.00000 0.07143
31.00000 40.00000 0.00000
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
40.00000 40.00000 0.00000
41.00000 40.00000 0.00000
42.00000 40.00000 0.00000
43.00000 40.00000 0.00000
44.00000 40.00000 0.00000
45.00000 40.00000 0.00000
46.00000 40.00000 0.00000
47.00000 40.00000 0.00000
48.00000 40.00000 0.00000
49.00000 40.00000 0.00000
50.00000 40.00000 0.00000
51.00000 40.00000 0.00000
52.00000 40.00000 0.00000
53.00000 40.00000 0.00000
54.00000 40.00000 0.00000
55.00000 40.00000 0.00000
56.00000 40.00000 0.00000
57.00000 40.00000 0.00000
58.00000 40.00000 0.00000
59.00000 40.00000 0.00000
60.00000 40.00000 0.00000
61.00000 40.00000 NaN
62.00000 40.00000 NaN
63.00000 40.00000 NaN
64.00000 40.00000 NaN
65.00000 40.00000 NaN
66.00000 40.00000 NaN
67.00000 40.00000 NaN
68.00000 40.00000 NaN
69.00000 40.00000 NaN
70.00000 40.00000 NaN
71.00000 40.00000 NaN
72.00000 40.00000 NaN
73.00000 40.00000 NaN
74.00000 40.00000 NaN
75.00000 40.00000 NaN
76.00000 40.00000 NaN
77.00000 40.00000 NaN
78.00000 40.00000 NaN
79.00000 40.00000 NaN
80.00000 40.00000 NaN
81.00000 40.00000 NaN
82.00000 40.00000 NaN
83.00000 40.00000 NaN
84.00000 40.00000 NaN
85.00000 40.00000 NaN
86.00000 40.00000 NaN
87.00000 40.00000 NaN
88.00000 40.00000 NaN
89.00000 40.00000 NaN
90.00000 40.00000 NaN
91.00000 40.00000 NaN
92.00000 40.00000 NaN
93.00000 40.00000 NaN
94.00000 40.00000 NaN
95.00000 40.00000 NaN
96.00000 40.00000 NaN
97.00000 40.00000 NaN
98.00000 40.00000 NaN
99.00000 40.00000 NaN
100.00000 40.00000 NaN

0.00000 41.00000 NaN
1.00000 41.00000 0.00000
2.00000 41.00000 0.00000
3.00000 41.00000 0.00000
4.00000 41.00000 0.00000
5.00000 41.00000 0.07143
6.00000 41.00000 0.14286
7.00000 41.00000 0.14286
8.00000 41.00000 0.14286
9.00000 41.00000 0.21429
10.00000 41.00000 0.21429
11.00000 41.00000 0.21429
12.00000 41.00000 0.21429
13.00000 41.00000 0.21429
14.00000 41.00000 0.21429
15.00000 41.00000 0.21429
16.00000 41.00000 0.21429
17.00000 41.00000 0.14286
18.00000 41.00000 0.14286
19.00000 41.00000 0.14286
20.00000 41.00000 0.14286
21.00000 41.00000 0.14286
22.00000 41.00000 0.14286
23.00000 41.00000 0.14286
24.00000 41.00000 0.14286
25.00000 41.00000 0.07143
26.00000 41.00000 0.07143
27.00000 41.00000 0.07143
28.00000 41.00000 0.07143
29.00000 41.00000 0.07143
30.00000 41.00000 0.07143
31.00000 41.00000 0.00000
32.00000 41.00000 0.00000
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
40.00000 41.00000 0.00000
41.00000 41.00000 0.00000
42.00000 41.00000 0.00000
43.00000 41.00000 0.00000
44.00000 41.00000 0.00000
45.00000 41.00000 0.00000
46.00000 41.00000 0.00000
47.00000 41.00000 0.00000
48.00000 41.00000 0.00000
49.00000 41.00000 0.00000
50.00000 41.00000 0.00000
51.00000 41.00000 0.00000
52.00000 41.00000 0.00000
53.00000 41.00000 0.00000
54.00000 41.00000 0.00000
55.00000 41.00000 0.00000
56.00000 41.00000 0.00000
57.00000 41.00000 0.00000
58.00000 41.00000 0.00000
59.00000 41.00000 0.00000
60.00000 41.00000 NaN
61.00000 41.00000 NaN
62.00000 41.00000 NaN
63.00000 41.00000 NaN
64.00000 41.00000 NaN
65.00000 41.00000 NaN
66.00000 41.00000 NaN
67.00000 41.00000 NaN
68.00000 41.00000 NaN
69.00000 41.00000 NaN
70.00000 41.00000 NaN
71.00000 41.00000 NaN
72.00000 41.00000 NaN
73.00000 41.00000 NaN
74.00000 41.00000 NaN
75.00000 41.00000 NaN
76.00000 41.00000 NaN
77.00000 41.00000 NaN
78.00000 41.00000 NaN
79.00000 41.00000 NaN
80.00000 41.00000 NaN
81.00000 41.00000 NaN
82.00000 41.00000 NaN
83.00000 41.00000 NaN
84.00000 41.00000 NaN
85.00000 41.00000 NaN
86.00000 41.00000 NaN
87.00000 41.00000 NaN
88.00000 41.00000 NaN
89.00000 41.00000 NaN
90.00000 41.00000 NaN
91.00000 41.00000 NaN
92.00000 41.00000 NaN
93.00000 41.00000 NaN
94.00000 41.00000 NaN
95.00000 41.00000 NaN
96.00000 41.00000 NaN
97.00000 41.00000 NaN
98.00000 41.00000 NaN
99.00000 41.00000 NaN
100.00000 41.00000 NaN

0.00000 42.00000 NaN
1.00000 42.00000 0.00000
2.00000 42.00000 0.00000
3.00000 42.00000 0.00000
4.00000 42.00000 0.07143
5.00000 42.00000 0.14286
6.00000 42.00000 0.14286
7.00000 42.00000 0.14286
8.00000 42.00000 0.21429
9.00000 42.00000 0.21429
10.00000 42.00000 0.21429
11.00000 42.00000 0.21429
12.00000 42.00000 0.21429
13.00000 42.00000 0.21429
14.00000 42.00000 0.21429
15.00000 42.00000 0.21429
16.00000 42.00000 0.21429
17.00000 42.00000 0.21429
18.00000 42.00000 0.21429
19.00000 42.00000 0.14286
20.00000 42.00000 0.14286
21.00000 42.00000 0.14286
22.00000 42.00000 0.14286
23.00000 42.00000 0.14286
24.00000 42.00000 0.14286
25.00000 42.00000 0.14286
26.00000 42.00000 0.07143
27.00000 42.00000 0.07143
28.00000 42.00000 0.07143
29.00000 42.00000 0.07143
30.00000 42.00000 0.07143
31.00000 42.00000 0.00000
32.00000 42.00000 0.00000
33.00000 42.00000 0.00000
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
40.00000 42.00000 0.00000
41.00000 42.00000 0.00000
42.00000 42.00000 0.00000
43.00000 42.00000 0.00000
44.00000 42.00000 0.00000
45.00000 42.00000 0.00000
46.00000 42.00000 0.00000
47.00000 42.00000 0.00000
48.00000 42.00000 0.00000
49.00000 42.00000 0.00000
50.00000 42.00000 0.00000
51.00000 42.00000 0.00000
52.00000 42.00000 0.00000
53.00000 42.00000 0.00000
54.00000 42.00000 0.00000
55.00000 42.00000 0.00000
56.00000 42.00000 0.00000
57.00000 42.00000 0.00000
58.00000 42.00000 0.00000
59.00000 42.00000 NaN
60.00000 42.00000 NaN
61.00000 42.00000 NaN
62.00000 42.00000 NaN
63.00000 42.00000 NaN
64.00000 42.00000 NaN
65.00000 42.00000 NaN
66.00000 42.00000 NaN
67.00000 42.00000 NaN
68.00000 42.00000 NaN
69.00000 42.00000 NaN
70.00000 42.00000 NaN
71.00000 42.00000 NaN
72.00000 42.00000 NaN
73.00000 42.00000 NaN
74.00000 42.00000 NaN
75.00000 42.00000 NaN
76.00000 42.00000 NaN
77.00000 42.00000 NaN
78.00000 42.00000 NaN
79.00000 42.00000 NaN
80.00000 42.00000 NaN
81.00000 42.00000 NaN
82.00000 42.00000 NaN
83.00000 42.00000 NaN
84.00000 42.00000 NaN
85.00000 42.00000 NaN
86.00000 42.00000 NaN
87.00000 42.00000 NaN
88.00000 42.00000 NaN
89.00000 42.00000 NaN
90.00000 42.00000 NaN
91.00000 42.00000 NaN
92.00000 42.00000 NaN
93.00000 42.00000 NaN
94.00000 42.00000 NaN
95.00000 42.00000 NaN
96.00000 42.00000 NaN
97.00000 42.00000 NaN
98.00000 42.00000 NaN
99.00000 42.00000 NaN
100.00000 42.00000 NaN

0.00000 43.00000 NaN
1.00000 43.00000 0.00000
2.00000 43.00000 0.00000
3.00000 43.00000 0.00000
4.00000 43.00000 0.07143
5.00000 43.00000 0.14286
6.00000 43.00000 0.21429
7.00000 43.00000 0.21429
8.00000 43.00000 0.21429
9.00000 43.00000 0.21429
10.00000 43.00000 0.21429
11.00000 43.00000 0.21429
12.00000 43.00000 0.21429
13.00000 43.00000 0.21429
14.00000 43.00000 0.21429
15.00000 43.00000 0.21429
16.00000 43.00000 0.21429
17.00000 43.00000 0.21429
18.00000 43.00000 0.21429
19.00000 43.00000 0.21429
20.00000 43.00000 0.14286
21.00000 43.00000 0.14286
22.00000 43.00000 0.14286
23.00000 43.00000 0.14286
24.00000 43.00000 0.14286
25.00000 43.00000 0.14286
26.00000 43.00000 0.07143
27.00000 43.00000 0.07143
28.00000 43.00000 0.07143
29.00000 43.00000 0.07143
30.00000 43.00000 0.07143
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00000
34.00000 43.00000 0.00000
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
40.00000 43.00000 0.00000
41.00000 43.00000 0.00000
42.00000 43.00000 0.00000
43.00000 43.00000 0.00000
44.00000 43.00000 0.00000
45.00000 43.00000 0.00000
46.00000 43.00000 0.00000
47.00000 43.00000 0.00000
48.00000 43.00000 0.00000
49.00000 43.00000 0.00000
50.00000 43.00000 0.00000
51.00000 43.00000 0.00000
52.00000 43.00000 0.00000
53.00000 43.00000 0.00000
54.00000 43.00000 0.00000
55.00000 43.00000 0.00000
56.00000 43.00000 0.00000
57.00000 43.00000 0.00000
58.00000 43.00000 NaN
59.00000 43.00000 NaN
60.00000 43.00000 NaN
61.00000 43.00000 NaN
62.00000 43.00000 NaN
63.00000 43.00000 NaN
64.00000 43.00000 NaN
65.00000 43.00000 NaN
66.00000 43.00000 NaN
67.00000 43.00000 NaN
68.00000 43.00000 NaN
69.00000 43.00000 NaN
70.00000 43.00000 NaN
71.00000 43.00000 NaN
72.00000 43.00000 NaN
73.00000 43.00000 NaN
74.00000 43.00000 NaN
75.00000 43.00000 NaN
76.00000 43.00000 NaN
77.00000 43.00000 NaN
78.00000 43.00000 NaN
79.00000 43.00000 NaN
80.00000 43.00000 NaN
81.00000 43.00000 NaN
82.00000 43.00000 NaN
83.00000 43.00000 NaN
84.00000 43.00000 NaN
85.00000 43.00000 NaN
86.00000 43.00000 NaN
87.00000 43.00000 NaN
88.00000 43.00000 NaN
89.00000 43.00000 NaN
90.00000 43.00000 NaN
91.00000 43.00000 NaN
92.00000 43.00000 NaN
93.00000 43.00000 NaN
94.00000 43.00000 NaN
95.00000 43.00000 NaN
96.00000 43.00000 NaN
97.00000 43.00000 NaN
98.00000 43.00000 NaN
99.00000 43.00000 NaN
100.00000 43.00000 NaN

0.00000 44.00000 NaN
1.00000 44.00000 0.00000
2.00000 44.00000 0.00000
3.00000 44.00000 0.00000
4.00000 44.00000 0.14286
5.00000 44.00000 0.14286
6.00000 44.00000 0.21429
7.00000 44.00000 0.21429
8.00000 44.00000 0.21429
9.00000 44.00000 0.21429
10.00000 44.00000 0.21429
11.00000 44.00000 0.21429
12.00000 44.00000 0.21429
13.00000 44.00000 0.21429
14.00000 44.00000 0.21429
15.00000 44.00000 0.21429
16.00000 44.00000 0.21429
17.00000 44.00000 0.21429
18.00000 44.00000 0.21429
19.00000 44.00000 0.21429
20.00000 44.00000 0.21429
21.00000 44.00000 0.14286
22.00000 44.00000 0.14286
23.00000 44.00000 0.14286
24.00000 44.00000 0.14286
25.00000 44.00000 0.14286
26.00000 44.00000 0.07143
27.00000 44.00000 0.07143
28.00000 44.00000 0.07143
29.00000 44.00000 0.07143
30.00000 44.00000 0.07143
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00000
35.00000 44.00000 0.00000
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
40.00000 44.00000 0.00000
41.00000 44.00000 0.00000
42.00000 44.00000 0.00000
43.00000 44.00000 0.00000
44.00000 44.00000 0.00000
45.00000 44.00000 0.00000
46.00000 44.00000 0.00000
47.00000 44.00000 0.00000
48.00000 44.00000 0.00000
49.00000 44.00000 0.00000
50.00000 44.00000 0.00000
51.00000 44.00000 0.00000
52.00000 44.00000 0.00000
53.00000 44.00000 0.00000
54.00000 44.00000 0.00000
55.00000 44.00000 0.00000
56.00000 44.00000 0.00000
57.00000 44.00000 NaN
58.00000 44.00000 NaN
59.00000 44.00000 NaN
60.00000 44.00000 NaN
61.00000 44.00000 NaN
62.00000 44.00000 NaN
63.00000 44.00000 NaN
64.00000 44.00000 NaN
65.00000 44.00000 NaN
66.00000 44.00000 NaN
67.00000 44.00000 NaN
68.00000 44.00000 NaN
69.00000 44.00000 NaN
70.00000 44.00000 NaN
71.00000 44.00000 NaN
72.00000 44.00000 NaN
73.00000 44.00000 NaN
74.00000 44.00000 NaN
75.00000 44.00000 NaN
76.00000 44.00000 NaN
77.00000 44.00000 NaN
78.00000 44.00000 NaN
79.00000 44.00000 NaN
80.00000 44.00000 NaN
81.00000 44.00000 NaN
82.00000 44.00000 NaN
83.00000 44.00000 NaN
84.00000 44.00000 NaN
85.00000 44.00000 NaN
86.00000 44.00000 NaN
87.00000 44.00000 NaN
88.00000 44.00000 NaN
89.00000 44.00000 NaN
90.00000 44.00000 NaN
91.00000 44.00000 NaN
92.00000 44.00000 NaN
93.00000 44.00000 NaN
94.00000 44.00000 NaN
95.00000 44.00000 NaN
96.00000 44.00000 NaN
97.00000 44.00000 NaN
98.00000 44.00000 NaN
99.00000 44.00000 NaN
100.00000 44.00000 NaN

0.00000 45.00000 NaN
1.00000 45.00000 0.00000
2.00000 45.00000 0.00000
3.00000 45.00000 0.07143
4.00000 45.00000 0.14286
5.00000 45.00000 0.21429
6.00000 45.00000 0.21429
7.00000 45.00000 0.28571
8.00000 45.00000 0.28571
9.00000 45.00000 0.28571
10.00000 45.00000 0.28571
11.00000 45.00000 0.28571
12.00000 45.00000 0.28571
13.00000 45.00000 0.28571
14.00000 45.00000 0.21429
15.00000 45.00000 0.21429
16.00000 45.00000 0.21429
17.00000 45.00000 0.21429
18.00000 45.00000 0.21429
19.00000 45.00000 0.21429
20.00000 45.00000 0.21429
21.00000 45.00000 0.14286
22.00000 45.00000 0.14286
23.00000 45.00000 0.14286
24.00000 45.00000 0.14286
25.00000 45.00000 0.14286
26.00000 45.00000 0.14286
27.00000 45.00000 0.07143
28.00000 45.00000 0.07143
29.00000 45.00000 0.07143
30.00000 45.00000 0.07143
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00000
36.00000 45.00000 0.00000
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
40.00000 45.00000 0.00000
41.00000 45.00000 0.00000
42.00000 45.00000 0.00000
43.00000 45.00000 0.00000
44.00000 45.00000 0.00000
45.00000 45.00000 0.00000
46.00000 45.00000 0.00000
47.00000 45.00000 0.00000
48.00000 45.00000 0.00000
49.00000 45.00000 0.00000
50.00000 45.00000 0.00000
51.00000 45.00000 0.00000
52.00000 45.00000 0.00000
53.00000 45.00000 0.00000
54.00000 45.00000 0.00000
55.00000 45.00000 0.00000
56.00000 45.00000 NaN
57.00000 45.00000 NaN
58.00000 45.00000 NaN
59.00000 45.00000 NaN
60.00000 45.00000 NaN
61.00000 45.00000 NaN
62.00000 45.00000 NaN
63.00000 45.00000 NaN
64.00000 45.00000 NaN
65.00000 45.00000 NaN
66.00000 45.00000 NaN
67.00000 45.00000 NaN
68.00000 45.00000 NaN
69.00000 45.00000 NaN
70.00000 45.00000 NaN
71.00000 45.00000 NaN
72.00000 45.00000 NaN
73.00000 45.00000 NaN
74.00000 45.00000 NaN
75.00000 45.00000 NaN
76.00000 45.00000 NaN
77.00000 45.00000 NaN
78.00000 45.00000 NaN
79.00000 45.00000 NaN
80.00000 45.00000 NaN
81.00000 45.00000 NaN
82.00000 45.00000 NaN
83.00000 45.00000 NaN
84.00000 45.00000 NaN
85.00000 45.00000 NaN
86.00000 45.00000 NaN
87.00000 45.00000 NaN
88.00000 45.00000 NaN
89.00000 45.00000 NaN
90.00000 45.00000 NaN
91.00000 45.00000 NaN
92.00000 45.00000 NaN
93.00000 45.00000 NaN
94.00000 45.00000 NaN
95.00000 45.00000 NaN
96.00000 45.00000 NaN
97.00000 45.00000 NaN
98.00000 45.00000 NaN
99.00000 45.00000 NaN
100.00000 45.00000 NaN

0.00000 46.00000 NaN
1.00000 46.00000 0.00000
2.00000 46.00000 0.00000
3.00000 46.00000 0.14286
4.00000 46.00000 0.21429
5.00000 46.00000 0.21429
6.00000 46.00000 0.28571
7.00000 46.00000 0.28571
8.00000 46.00000 0.28571
9.00000 46.00000 0.28571
10.00000 46.00000 0.28571
11.00000 46.00000 0.28571
12.00000 46.00000 0.28571
13.00000 46.00000 0.28571
14.00000 46.00000 0.28571
15.00000 46.00000 0.28571
16.00000 46.00000 0.21429
17.00000 46.00000 0.21429
18.00000 46.00000 0.21429
19.00000 46.00000 0.21429
20.00000 46.00000 0.21429
21.00000 46.00000 0.21429
22.00000 46.00000 0.14286
23.00000 46.00000 0.14286
24.00000 46.00000 0.14286
25.00000 46.00000 0.14286
26.00000 46.00000 0.14286
27.00000 46.00000 0.07143
28.00000 46.00000 0.07143
29.00000 46.00000 0.07143
30.00000 46.00000 0.07143
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00000
37.00000 46.00000 0.00000
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
40.00000 46.00000 0.00000
41.00000 46.00000 0.00000
42.00000 46.00000 0.00000
43.00000 46.00000 0.00000
44.00000 46.00000 0.00000
45.00000 46.00000 0.00000
46.00000 46.00000 0.00000
47.00000 46.00000 0.00000
48.00000 46.00000 0.00000
49.00000 46.00000 0.00000
50.00000 46.00000 0.00000
51.00000 46.00000 0.00000
52.00000 46.00000 0.00000
53.00000 46.00000 0.00000
54.00000 46.00000 0.00000
55.00000 46.00000 NaN
56.00000 46.00000 NaN
57.00000 46.00000 NaN
58.00000 46.00000 NaN
59.00000 46.00000 NaN
60.00000 46.00000 NaN
61.00000 46.00000 NaN
62.00000 46.00000 NaN
63.00000 46.00000 NaN
64.00000 46.00000 NaN
65.00000 46.00000 NaN
66.00000 46.00000 NaN
67.00000 46.00000 NaN
68.00000 46.00000 NaN
69.00000 46.00000 NaN
70.00000 46.00000 NaN
71.00000 46.00000 NaN
72.00000 46.00000 NaN
73.00000 46.00000 NaN
74.00000 46.00000 NaN
75.00000 46.00000 NaN
76.00000 46.00000 NaN
77.00000 46.00000 NaN
78.00000 46.00000 NaN
79.00000 46.00000 NaN
80.00000 46.00000 NaN
81.00000 46.00000 NaN
82.00000 46.00000 NaN
83.00000 46.00000 NaN
84.00000 46.00000 NaN
85.00000 46.00000 NaN
86.00000 46.00000 NaN
87.00000 46.00000 NaN
88.00000 46.00000 NaN
89.00000 46.00000 NaN
90.00000 46.00000 NaN
91.00000 46.00000 NaN
92.00000 46.00000 NaN
93.00000 46.00000 NaN
94.00000 46.00000 NaN
95.00000 46.00000 NaN
96.00000 46.00000 NaN
97.00000 46.00000 NaN
98.00000 46.00000 NaN
99.00000 46.00000 NaN
100.00000 46.00000 NaN

0.00000 47.00000 NaN
1.00000 47.00000 0.00000
2.00000 47.00000 0.00000
3.00000 47.00000 0.14286
4.00000 47.00000 0.21429
5.00000 47.00000 0.28571
6.00000 47.00000 0.28571
7.00000 47.00000 0.28571
8.00000 47.00000 0.28571
9.00000 47.00000 0.28571
10.00000 47.00000 0.28571
11.00000 47.00000 0.28571
12.00000 47.00000 0.28571
13.00000 47.00000 0.28571
14.00000 47.00000 0.28571
15.00000 47.00000 0.28571
16.00000 47.00000 0.28571
17.00000 47.00000 0.21429
18.00000 47.00000 0.21429
19.00000 47.00000 0.21429
20.00000 47.00000 0.21429
21.00000 47.00000 0.21429
22.00000 47.00000 0.14286
23.00000 47.00000 0.14286
24.00000 47.00000 0.14286
25.00000 47.00000 0.14286
26.00000 47.00000 0.14286
27.00000 47.00000 0.07143
28.00000 47.00000 0.07143
29.00000 47.00000 0.07143
30.00000 47.00000 0.07143
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00000
38.00000 47.00000 0.00000
39.00000 47.00000 0.00000
40.00000 47.00000 0.00000
41.00000 47.00000 0.00000
42.00000 47.00000 0.00000
43.00000 47.00000 0.00000
44.00000 47.00000 0.00000
45.00000 47.00000 0.00000
46.00000 47.00000 0.00000
47.00000 47.00000 0.00000
48.00000 47.00000 0.00000
49.00000 47.00000 0.00000
50.00000 47.00000 0.00000
51.00000 47.00000 0.00000
52.00000 47.00000 0.00000
53.00000 47.00000 0.00000
54.00000 47.00000 NaN
55.00000 47.00000 NaN
56.00000 47.00000 NaN
57.00000 47.00000 NaN
58.00000 47.00000 NaN
59.00000 47.00000 NaN
60.00000 47.00000 NaN
61.00000 47.00000 NaN
62.00000 47.00000 NaN
63.00000 47.00000 NaN
64.00000 47.00000 NaN
65.00000 47.00000 NaN
66.00000 47.00000 NaN
67.00000 47.00000 NaN
68.00000 47.00000 NaN
69.00000 47.00000 NaN
70.00000 47.00000 NaN
71.00000 47.00000 NaN
72.00000 47.00000 NaN
73.00000 47.00000 NaN
74.00000 47.00000 NaN
75.00000 47.00000 NaN
76.00000 47.00000 NaN
77.00000 47.00000 NaN
78.00000 47.00000 NaN
79.00000 47.00000 NaN
80.00000 47.00000 NaN
81.00000 47.00000 NaN
82.00000 47.00000 NaN
83.00000 47.00000 NaN
84.00000 47.00000 NaN
85.00000 47.00000 NaN
86.00000 47.00000 NaN
87.00000 47.00000 NaN
88.00000 47.00000 NaN
89.00000 47.00000 NaN
90.00000 47.00000 NaN
91.00000 47.00000 NaN
92.00000 47.00000 NaN
93.00000 47.00000 NaN
94.00000 47.00000 NaN
95.00000 47.00000 NaN
96.00000 47.00000 NaN
97.00000 47.00000 NaN
98.00000 47.00000 NaN
99.00000 47.00000 NaN
100.00000 47.00000 NaN

0.00000 48.00000 NaN
1.00000 48.00000 0.00000
2.00000 48.00000 0.00000
3.00000 48.00000 0.21429
4.00000 48.00000 0.28571
5.00000 48.00000 0.28571
6.00000 48.00000 0.28571
7.00000 48.00000 0.35714
8.00000 48.00000 0.35714
9.00000 48.00000 0.35714
10.00000 48.00000 0.35714
11.00000 48.00000 0.28571
12.00000 48.00000 0.28571
13.00000 48.00000 0.28571
14.00000 48.00000 0.28571
15.00000 48.00000 0.28571
16.00000 48.00000 0.28571
17.00000 48.00000 0.28571
18.00000 48.00000 0.21429
19.00000 48.00000 0.21429
20.00000 48.00000 0.21429
21.00000 48.00000 0.21429
22.00000 48.00000 0.14286
23.00000 48.00000 0.14286
24.00000 48.00000 0.14286
25.00000 48.00000 0.14286
26.00000 48.00000 0.14286
27.00000 48.00000 0.07143
28.00000 48.00000 0.07143
29.00000 48.00000 0.07143
30.00000 48.00000 0.07143
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00000
39.00000 48.00000 0.00000
40.00000 48.00000 0.00000
41.00000 48.00000 0.00000
42.00000 48.00000 0.00000
43.00000 48.00000 0.00000
44.00000 48.00000 0.00000
45.00000 48.00000 0.00000
46.00000 48.00000 0.00000
47.00000 48.00000 0.00000
48.00000 48.00000 0.00000
49.00000 48.00000 0.00000
50.00000 48.00000 0.00000
51.00000 48.00000 0.00000
52.00000 48.00000 0.00000
53.00000 48.00000 NaN
54.00000 48.00000 NaN
55.00000 48.00000 NaN
56.00000 48.00000 NaN
57.00000 48.00000 NaN
58.00000 48.00000 NaN
59.00000 48.00000 NaN
60.00000 48.00000 NaN
61.00000 48.00000 NaN
62.00000 48.00000 NaN
63.00000 48.00000 NaN
64.00000 48.00000 NaN
65.00000 48.00000 NaN
66.00000 48.00000 NaN
67.00000 48.00000 NaN
68.00000 48.00000 NaN
69.00000 48.00000 NaN
70.00000 48.00000 NaN
71.00000 48.00000 NaN
72.00000 48.00000 NaN
73.00000 48.00000 NaN
74.00000 48.00000 NaN
75.00000 48.00000 NaN
76.00000 48.00000 NaN
77.00000 48.00000 NaN
78.00000 48.00000 NaN
79.00000 48.00000 NaN
80.00000 48.00000 NaN
81.00000 48.00000 NaN
82.00000 48.00000 NaN
83.00000 48.00000 NaN
84.00000 48.00000 NaN
85.00000 48.00000 NaN
86.00000 48.00000 NaN
87.00000 48.00000 NaN
88.00000 48.00000 NaN
89.00000 48.00000 NaN
90.00000 48.00000 NaN
91.00000 48.00000 NaN
92.00000 48.00000 NaN
93.00000 48.00000 NaN
94.00000 48.00000 NaN
95.00000 48.00000 NaN
96.00000 48.00000 NaN
97.00000 48.00000 NaN
98.00000 48.00000 NaN
99.00000 48.00000 NaN
100.00000 48.00000 NaN

0.00000 49.00000 NaN
1.00000 49.00000 0.00000
2.00000 49.00000 0.07143
3.00000 49.00000 0.21429
4.00000 49.00000 0.28571
5.00000 49.00000 0.28571
6.00000 49.00000 0.35714
7.00000 49.00000 0.35714
8.00000 49.00000 0.35714
9.00000 49.00000 0.35714
10.00000 49.00000 0.35714
11.00000 49.00000 0.35714
12.00000 49.00000 0.35714
13.00000 49.00000 0.28571
14.00000 49.00000 0.28571
15.00000 49.00000 0.28571
16.00000 49.00000 0.28571
17.00000 49.00000 0.28571
18.00000 49.00000 0.21429
19.00000 49.00000 0.21429
20.00000 49.00000 0.21429
21.00000 49.00000 0.21429
22.00000 49.00000 0.21429
23.00000 49.00000 0.14286
24.00000 49.00000 0.14286
25.00000 49.00000 0.14286
26.00000 49.00000 0.14286
27.00000 49.00000 0.07143
28.00000 49.00000 0.07143
29.00000 49.00000 0.07143
30.00000 49.00000 0.07143
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00000
40.00000 49.00000 0.00000
41.00000 49.00000 0.00000
42.00000 49.00000 0.00000
43.00000 49.00000 0.00000
44.00000 49.00000 0.00000
45.00000 49.00000 0.00000
46.00000 49.00000 0.00000
47.00000 49.00000 0.00000
48.00000 49.00000 0.00000
49.00000 49.00000 0.00000
50.00000 49.00000 0.00000
51.00000 49.00000 0.00000
52.00000 49.00000 NaN
53.00000 49.00000 NaN
54.00000 49.00000 NaN
55.00000 49.00000 NaN
56.00000 49.00000 NaN
57.00000 49.00000 NaN
58.00000 49.00000 NaN
59.00000 49.00000 NaN
60.00000 49.00000 NaN
61.00000 49.00000 NaN
62.00000 49.00000 NaN
63.00000 49.00000 NaN
64.00000 49.00000 NaN
65.00000 49.00000 NaN
66.00000 49.00000 NaN
67.00000 49.00000 NaN
68.00000 49.00000 NaN
69.00000 49.00000 NaN
70.00000 49.00000 NaN
71.00000 49.00000 NaN
72.00000 49.00000 NaN
73.00000 49.00000 NaN
74.00000 49.00000 NaN
75.00000 49.00000 NaN
76.00000 49.00000 NaN
77.00000 49.00000 NaN
78.00000 49.00000 NaN
79.00000 49.00000 NaN
80.00000 49.00000 NaN
81.00000 49.00000 NaN
82.00000 49.00000 NaN
83.00000 49.00000 NaN
84.00000 49.00000 NaN
85.00000 49.00000 NaN
86.00000 49.00000 NaN
87.00000 49.00000 NaN
88.00000 49.00000 NaN
89.00000 49.00000 NaN
90.00000 49.00000 NaN
91.00000 49.00000 NaN
92.00000 49.00000 NaN
93.00000 49.00000 NaN
94.00000 49.00000 NaN
95.00000 49.00000 NaN
96.00000 49.00000 NaN
97.00000 49.00000 NaN
98.00000 49.00000 NaN
99.00000 49.00000 NaN
100.00000 49.00000 NaN

0.00000 50.00000 NaN
1.00000 50.00000 0.00000
2.00000 50.00000 0.14286
3.00000 50.00000 0.28571
4.00000 50.00000 0.28571
5.00000 50.00000 0.35714
6.00000 50.00000 0.35714
7.00000 50.00000 0.35714
8.00000 50.00000 0.35714
9.00000 50.00000 0.35714
10.00000 50.00000 0.35714
11.00000 50.00000 0.35714
12.00000 50.00000 0.35714
13.00000 50.00000 0.35714
14.00000 50.00000 0.35714
15.00000 50.00000 0.28571
16.00000 50.00000 0.28571
17.00000 50.00000 0.28571
18.00000 50.00000 0.28571
19.00000 50.00000 0.21429
20.00000 50.00000 0.21429
21.00000 50.00000 0.21429
22.00000 50.00000 0.21429
23.00000 50.00000 0.14286
24.00000 50.00000 0.14286
25.00000 50.00000 0.14286
26.00000 50.00000 0.07143
27.00000 50.00000 0.07143
28.00000 50.00000 0.07143
29.00000 50.00000 0.07143
30.00000 50.00000 0.00000
31.00000 50.00000 0.00000
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
40.00000 50.00000 0.00000
41.00000 50.00000 0.00000
42.00000 50.00000 0.00000
43.00000 50.00000 0.00000
44.00000 50.00000 0.00000
45.00000 50.00000 0.00000
46.00000 50.00000 0.00000
47.00000 50.00000 0.00000
48.00000 50.00000 0.00000
49.00000 50.00000 0.00000
50.00000 50.00000 0.00000
51.00000 50.00000 NaN
52.00000 50.00000 NaN
53.00000 50.00000 NaN
54.00000 50.00000 NaN
55.00000 50.00000 NaN
56.00000 50.00000 NaN
57.00000 50.00000 NaN
58.00000 50.00000 NaN
59.00000 50.00000 NaN
60.00000 50.00000 NaN
61.00000 50.00000 NaN
62.00000 50.00000 NaN
63.00000 50.00000 NaN
64.00000 50.00000 NaN
65.00000 50.00000 NaN
66.00000 50.00000 NaN
67.00000 50.00000 NaN
68.00000 50.00000 NaN
69.00000 50.00000 NaN
70.00000 50.00000 NaN
71.00000 50.00000 NaN
72.00000 50.00000 NaN
73.00000 50.00000 NaN
74.00000 50.00000 NaN
75.00000 50.00000 NaN
76.00000 50.00000 NaN
77.00000 50.00000 NaN
78.00000 50.00000 NaN
79.00000 50.00000 NaN
80.00000 50.00000 NaN
81.00000 50.00000 NaN
82.00000 50.00000 NaN
83.00000 50.00000 NaN
84.00000 50.00000 NaN
85.00000 50.00000 NaN
86.00000 50.00000 NaN
87.00000 50.00000 NaN
88.00000 50.00000 NaN
89.00000 50.00000 NaN
90.00000 50.00000 NaN
91.00000 50.00000 NaN
92.00000 50.00000 NaN
93.00000 50.00000 NaN
94.00000 50.00000 NaN
95.00000 50.00000 NaN
96.00000 50.00000 NaN
97.00000 50.00000 NaN
98.00000 50.00000 NaN
99.00000 50.00000 NaN
100.00000 50.00000 NaN

0.00000 51.00000 NaN
1.00000 51.00000 0.00000
2.00000 51.00000 0.14286
3.00000 51.00000 0.28571
4.00000 51.00000 0.35714
5.00000 51.00000 0.35714
6.00000 51.00000 0.42857
7.00000 51.00000 0.42857
8.00000 51.00000 0.42857
9.00000 51.00000 0.42857
10.00000 51.00000 0.42857
11.00000 51.00000 0.35714
12.00000 51.00000 0.35714
13.00000 51.00000 0.35714
14.00000 51.00000 0.35714
15.00000 51.00000 0.35714
16.00000 51.00000 0.28571
17.00000 51.00000 0.28571
18.00000 51.00000 0.28571
19.00000 51.00000 0.28571
20.00000 51.00000 0.21429
21.00000 51.00000 0.21429
22.00000 51.00000 0.21429
23.00000 51.00000 0.14286
24.00000 51.00000 0.14286
25.00000 51.00000 0.14286
26.00000 51.00000 0.07143
27.00000 51.00000 0.07143
28.00000 51.00000 0.07143
29.00000 51.00000 0.07143
30.00000 51.00000 0.00000
31.00000 51.00000 0.00000
32.00000 51.00000 0.00000
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
40.00000 51.00000 0.00000
41.00000 51.00000 0.00000
42.00000 51.00000 0.00000
43.00000 51.00000 0.00000
44.00000 51.00000 0.00000
45.00000 51.00000 0.00000
46.00000 51.00000 0.00000
47.00000 51.00000 0.00000
48.00000 51.00000 0.00000
49.00000 51.00000 0.00000
50.00000 51.00000 NaN
51.00000 51.00000 NaN
52.00000 51.00000 NaN
53.00000 51.00000 NaN
54.00000 51.00000 NaN
55.00000 51.00000 NaN
56.00000 51.00000 NaN
57.00000 51.00000 NaN
58.00000 51.00000 NaN
59.00000 51.00000 NaN
60.00000 51.00000 NaN
61.00000 51.00000 NaN
62.00000 51.00000 NaN
63.00000 51.00000 NaN
64.00000 51.00000 NaN
65.00000 51.00000 NaN
66.00000 51.00000 NaN
67.00000 51.00000 NaN
68.00000 51.00000 NaN
69.00000 51.00000 NaN
70.00000 51.00000 NaN
71.00000 51.00000 NaN
72.00000 51.00000 NaN
73.00000 51.00000 NaN
74.00000 51.00000 NaN
75.00000 51.00000 NaN
76.00000 51.00000 NaN
77.00000 51.00000 NaN
78.00000 51.00000 NaN
79.00000 51.00000 NaN
80.00000 51.00000 NaN
81.00000 51.00000 NaN
82.00000 51.00000 NaN
83.00000 51.00000 NaN
84.00000 51.00000 NaN
85.00000 51.00000 NaN
86.00000 51.00000 NaN
87.00000 51.00000 NaN
88.00000 51.00000 NaN
89.00000 51.00000 NaN
90.00000 51.00000 NaN
91.00000 51.00000 NaN
92.00000 51.00000 NaN
93.00000 51.00000 NaN
94.00000 51.00000 NaN
95.00000 51.00000 NaN
96.00000 51.00000 NaN
97.00000 51.00000 NaN
98.00000 51.00000 NaN
99.00000 51.00000 NaN
100.00000 51.00000 NaN

0.00000 52.00000 NaN
1.00000 52.00000 0.00000
2.00000 52.00000 0.21429
3.00000 52.00000 0.28571
4.00000 52.00000 0.35714
5.00000 52.00000 0.42857
6.00000 52.00000 0.42857
7.00000 52.00000 0.42857
8.00000 52.00000 0.42857
9.00000 52.00000 0.42857
10.00000 52.00000 0.42857
11.00000 52.00000 0.42857
12.00000 52.00000 0.42857
13.00000 52.00000 0.42857
14.00000 52.00000 0.35714
15.00000 52.00000 0.35714
16.00000 52.00000 0.35714
17.00000 52.00000 0.28571
18.00000 52.00000 0.28571
19.00000 52.00000 0.28571
20.00000 52.00000 0.21429
21.00000 52.00000 0.21429
22.00000 52.00000 0.21429
23.00000 52.00000 0.14286
24.00000 52.00000 0.14286
25.00000 52.00000 0.14286
26.00000 52.00000 0.07143
27.00000 52.00000 0.07143
28.00000 52.00000 0.07143
29.00000 52.00000 0.07143
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.00000
33.00000 52.00000 0.00000
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
40.00000 52.00000 0.00000
41.00000 52.00000 0.00000
42.00000 52.00000 0.00000
43.00000 52.00000 0.00000
44.00000 52.00000 0.00000
45.00000 52.00000 0.00000
46.00000 52.00000 0.00000
47.00000 52.00000 0.00000
48.00000 52.00000 0.00000
49.00000 52.00000 NaN
50.00000 52.00000 NaN
51.00000 52.00000 NaN
52.00000 52.00000 NaN
53.00000 52.00000 NaN
54.00000 52.00000 NaN
55.00000 52.00000 NaN
56.00000 52.00000 NaN
57.00000 52.00000 NaN
58.00000 52.00000 NaN
59.00000 52.00000 NaN
60.00000 52.00000 NaN
61.00000 52.00000 NaN
62.00000 52.00000 NaN
63.00000 52.00000 NaN
64.00000 52.00000 NaN
65.00000 52.00000 NaN
66.00000 52.00000 NaN
67.00000 52.00000 NaN
68.00000 52.00000 NaN
69.00000 52.00000 NaN
70.00000 52.00000 NaN
71.00000 52.00000 NaN
72.00000 52.00000 NaN
73.00000 52.00000 NaN
74.00000 52.00000 NaN
75.00000 52.00000 NaN
76.00000 52.00000 NaN
77.00000 52.00000 NaN
78.00000 52.00000 NaN
79.00000 52.00000 NaN
80.00000 52.00000 NaN
81.00000 52.00000 NaN
82.00000 52.00000 NaN
83.00000 52.00000 NaN
84.00000 52.00000 NaN
85.00000 52.00000 NaN
86.00000 52.00000 NaN
87.00000 52.00000 NaN
88.00000 52.00000 NaN
89.00000 52.00000 NaN
90.00000 52.00000 NaN
91.00000 52.00000 NaN
92.00000 52.00000 NaN
93.00000 52.00000 NaN
94.00000 52.00000 NaN
95.00000 52.00000 NaN
96.00000 52.00000 NaN
97.00000 52.00000 NaN
98.00000 52.00000 NaN
99.00000 52.00000 NaN
100.00000 52.00000 NaN

0.00000 53.00000 NaN
1.00000 53.00000 0.00000
2.00000 53.00000 0.21429
3.00000 53.00000 0.35714
4.00000 53.00000 0.42857
5.00000 53.00000 0.42857
6.00000 53.00000 0.42857
7.00000 53.00000 0.42857
8.00000 53.00000 0.50000
9.00000 53.00000 0.42857
10.00000 53.00000 0.42857
11.00000 53.00000 0.42857
12.00000 53.00000 0.42857
13.00000 53.00000 0.42857
14.00000 53.00000 0.42857
15.00000 53.00000 0.35714
16.00000 53.00000 0.35714
17.00000 53.00000 0.35714
18.00000 53.00000 0.28571
19.00000 53.00000 0.28571
20.00000 53.00000 0.28571
21.00000 53.00000 0.21429
22.00000 53.00000 0.21429
23.00000 53.00000 0.14286
24.00000 53.00000 0.14286
25.00000 53.00000 0.14286
26.00000 53.00000 0.07143
27.00000 53.00000 0.07143
28.00000 53.00000 0.07143
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.00000
34.00000 53.00000 0.00000
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
40.00000 53.00000 0.00000
41.00000 53.00000 0.00000
42.00000 53.00000 0.00000
43.00000 53.00000 0.00000
44.00000 53.00000 0.00000
45.00000 53.00000 0.00000
46.00000 53.00000 0.00000
47.00000 53.00000 0.00000
48.00000 53.00000 NaN
49.00000 53.00000 NaN
50.00000 53.00000 NaN
51.00000 53.00000 NaN
52.00000 53.00000 NaN
53.00000 53.00000 NaN
54.00000 53.00000 NaN
55.00000 53.00000 NaN
56.00000 53.00000 NaN
57.00000 53.00000 NaN
58.00000 53.00000 NaN
59.00000 53.00000 NaN
60.00000 53.00000 NaN
61.00000 53.00000 NaN
62.00000 53.00000 NaN
63.00000 53.00000 NaN
64.00000 53.00000 NaN
65.00000 53.00000 NaN
66.00000 53.00000 NaN
67.00000 53.00000 NaN
68.00000 53.00000 NaN
69.00000 53.00000 NaN
70.00000 53.00000 NaN
71.00000 53.00000 NaN
72.00000 53.00000 NaN
73.00000 53.00000 NaN
74.00000 53.00000 NaN
75.00000 53.00000 NaN
76.00000 53.00000 NaN
77.00000 53.00000 NaN
78.00000 53.00000 NaN
79.00000 53.00000 NaN
80.00000 53.00000 NaN
81.00000 53.00000 NaN
82.00000 53.00000 NaN
83.00000 53.00000 NaN
84.00000 53.00000 NaN
85.00000 53.00000 NaN
86.00000 53.00000 NaN
87.00000 53.00000 NaN
88.00000 53.00000 NaN
89.00000 53.00000 NaN
90.00000 53.00000 NaN
91.00000 53.00000 NaN
92.00000 53.00000 NaN
93.00000 53.00000 NaN
94.00000 53.00000 NaN
95.00000 53.00000 NaN
96.00000 53.00000 NaN
97.00000 53.00000 NaN
98.00000 53.00000 NaN
99.00000 53.00000 NaN
100.00000 53.00000 NaN

0.00000 54.00000 NaN
1.00000 54.00000 0.00000
2.00000 54.00000 0.28571
3.00000 54.00000 0.35714
4.00000 54.00000 0.42857
5.00000 54.00000 0.42857
6.00000 54.00000 0.50000
7.00000 54.00000 0.50000
8.00000 54.00000 0.50000
9.00000 54.00000 0.50000
10.00000 54.00000 0.50000
11.00000 54.00000 0.50000
12.00000 54.00000 0.50000
13.00000 54.00000 0.42857
14.00000 54.00000 0.42857
15.00000 54.00000 0.42857
16.00000 54.00000 0.42857
17.00000 54.00000 0.35714
18.00000 54.00000 0.35714
19.00000 54.00000 0.28571
20.00000 54.00000 0.28571
21.00000 54.00000 0.21429
22.00000 54.00000 0.21429
23.00000 54.00000 0.14286
24.00000 54.00000 0.14286
25.00000 54.00000 0.14286
26.00000 54.00000 0.07143
27.00000 54.00000 0.07143
28.00000 54.00000 0.07143
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.00000
35.00000 54.00000 0.00000
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
40.00000 54.00000 0.00000
41.00000 54.00000 0.00000
42.00000 54.00000 0.00000
43.00000 54.00000 0.00000
44.00000 54.00000 0.00000
45.00000 54.00000 0.00000
46.00000 54.00000 0.00000
47.00000 54.00000 NaN
48.00000 54.00000 NaN
49.00000 54.00000 NaN
50.00000 54.00000 NaN
51.00000 54.00000 NaN
52.00000 54.00000 NaN
53.00000 54.00000 NaN
54.00000 54.00000 NaN
55.00000 54.00000 NaN
56.00000 54.00000 NaN
57.00000 54.00000 NaN
58.00000 54.00000 NaN
59.00000 54.00000 NaN
60.00000 54.00000 NaN
61.00000 54.00000 NaN
62.00000 54.00000 NaN
63.00000 54.00000 NaN
64.00000 54.00000 NaN
65.00000 54.00000 NaN
66.00000 54.00000 NaN
67.00000 54.00000 NaN
68.00000 54.00000 NaN
69.00000 54.00000 NaN
70.00000 54.00000 NaN
71.00000 54.00000 NaN
72.00000 54.00000 NaN
73.00000 54.00000 NaN
74.00000 54.00000 NaN
75.00000 54.00000 NaN
76.00000 54.00000 NaN
77.00000 54.00000 NaN
78.00000 54.00000 NaN
79.00000 54.00000 NaN
80.00000 54.00000 NaN
81.00000 54.00000 NaN
82.00000 54.00000 NaN
83.00000 54.00000 NaN
84.00000 54.00000 NaN
85.00000 54.00000 NaN
86.00000 54.00000 NaN
87.00000 54.00000 NaN
88.00000 54.00000 NaN
89.00000 54.00000 NaN
90.00000 54.00000 NaN
91.00000 54.00000 NaN
92.00000 54.00000 NaN
93.00000 54.00000 NaN
94.00000 54.00000 NaN
95.00000 54.00000 NaN
96.00000 54.00000 NaN
97.00000 54.00000 NaN
98.00000 54.00000 NaN
99.00000 54.00000 NaN
100.00000 54.00000 NaN

0.00000 55.00000 NaN
1.00000 55.00000 0.00000
2.00000 55.00000 0.28571
3.00000 55.00000 0.42857
4.00000 55.00000 0.42857
5.00000 55.00000 0.50000
6.00000 55.00000 0.50000
7.00000 55.00000 0.50000
8.00000 55.00000 0.50000
9.00000 55.00000 0.50000
10.00000 55.00000 0.50000
11.00000 55.00000 0.50000
12.00000 55.00000 0.50000
13.00000 55.00000 0.50000
14.00000 55.00000 0.50000
15.00000 55.00000 0.42857
16.00000 55.00000 0.42857
17.00000 55.00000 0.42857
18.00000 55.00000 0.35714
19.00000 55.00000 0.35714
20.00000 55.00000 0.28571
21.00000 55.00000 0.28571
22.00000 55.00000 0.21429
23.00000 55.00000 0.21429
24.00000 55.00000 0.14286
25.00000 55.00000 0.14286
26.00000 55.00000 0.07143
27.00000 55.00000 0.07143
28.00000 55.00000 0.07143
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.00000
36.00000 55.00000 0.00000
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
40.00000 55.00000 0.00000
41.00000 55.00000 0.00000
42.00000 55.00000 0.00000
43.00000 55.00000 0.00000
44.00000 55.00000 0.00000
45.00000 55.00000 0.00000
46.00000 55.00000 NaN
47.00000 55.00000 NaN
48.00000 55.00000 NaN
49.00000 55.00000 NaN
50.00000 55.00000 NaN
51.00000 55.00000 NaN
52.00000 55.00000 NaN
53.00000 55.00000 NaN
54.00000 55.00000 NaN
55.00000 55.00000 NaN
56.00000 55.00000 NaN
57.00000 55.00000 NaN
58.00000 55.00000 NaN
59.00000 55.00000 NaN
60.00000 55.00000 NaN
61.00000 55.00000 NaN
62.00000 55.00000 NaN
63.00000 55.00000 NaN
64.00000 55.00000 NaN
65.00000 55.00000 NaN
66.00000 55.00000 NaN
67.00000 55.00000 NaN
68.00000 55.00000 NaN
69.00000 55.00000 NaN
70.00000 55.00000 NaN
71.00000 55.00000 NaN
72.00000 55.00000 NaN
73.00000 55.00000 NaN
74.00000 55.00000 NaN
75.00000 55.00000 NaN
76.00000 55.00000 NaN
77.00000 55.00000 NaN
78.00000 55.00000 NaN
79.00000 55.00000 NaN
80.00000 55.00000 NaN
81.00000 55.00000 NaN
82.00000 55.00000 NaN
83.00000 55.00000 NaN
84.00000 55.00000 NaN
85.00000 55.00000 NaN
86.00000 55.00000 NaN
87.00000 55.00000 NaN
88.00000 55.00000 NaN
89.00000 55.00000 NaN
90.00000 55.00000 NaN
91.00000 55.00000 NaN
92.00000 55.00000 NaN
93.00000 55.00000 NaN
94.00000 55.00000 NaN
95.00000 55.00000 NaN
96.00000 55.00000 NaN
97.00000 55.00000 NaN
98.00000 55.00000 NaN
99.00000 55.00000 NaN
100.00000 55.00000 NaN

0.00000 56.00000 NaN
1.00000 56.00000 0.00000
2.00000 56.00000 0.28571
3.00000 56.00000 0.42857
4.00000 56.00000 0.50000
5.00000 56.00000 0.50000
6.00000 56.00000 0.50000
7.00000 56.00000 0.57143
8.00000 56.00000 0.57143
9.00000 56.00000 0.57143
10.00000 56.00000 0.57143
11.00000 56.00000 0.57143
12.00000 56.00000 0.57143
13.00000 56.00000 0.57143
14.00000 56.00000 0.50000
15.00000 56.00000 0.50000
16.00000 56.00000 0.50000
17.00000 56.00000 0.42857
18.00000 56.00000 0.42857
19.00000 56.00000 0.35714
20.00000 56.00000 0.35714
21.00000 56.00000 0.28571
22.00000 56.00000 0.21429
23.00000 56.00000 0.21429
24.00000 56.00000 0.14286
25.00000 56.00000 0.14286
26.00000 56.00000 0.07143
27.00000 56.00000 0.07143
28.00000 56.00000 0.00000
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.00000
37.00000 56.00000 0.00000
38.00000 56.00000 0.00000
39.00000 56.00000 0.00000
40.00000 56.00000 0.00000
41.00000 56.00000 0.00000
42.00000 56.00000 0.00000
43.00000 56.00000 0.00000
44.00000 56.00000 0.00000
45.00000 56.00000 NaN
46.00000 56.00000 NaN
47.00000 56.00000 NaN
48.00000 56.00000 NaN
49.00000 56.00000 NaN
50.00000 56.00000 NaN
51.00000 56.00000 NaN
52.00000 56.00000 NaN
53.00000 56.00000 NaN
54.00000 56.00000 NaN
55.00000 56.00000 NaN
56.00000 56.00000 NaN
57.00000 56.00000 NaN
58.00000 56.00000 NaN
59.00000 56.00000 NaN
60.00000 56.00000 NaN
61.00000 56.00000 NaN
62.00000 56.00000 NaN
63.00000 56.00000 NaN
64.00000 56.00000 NaN
65.00000 56.00000 NaN
66.00000 56.00000 NaN
67.00000 56.00000 NaN
68.00000 56.00000 NaN
69.00000 56.00000 NaN
70.00000 56.00000 NaN
71.00000 56.00000 NaN
72.00000 56.00000 NaN
73.00000 56.00000 NaN
74.00000 56.00000 NaN
75.00000 56.00000 NaN
76.00000 56.00000 NaN
77.00000 56.00000 NaN
78.00000 56.00000 NaN
79.00000 56.00000 NaN
80.00000 56.00000 NaN
81.00000 56.00000 NaN
82.00000 56.00000 NaN
83.00000 56.00000 NaN
84.00000 56.00000 NaN
85.00000 56.00000 NaN
86.00000 56.00000 NaN
87.00000 56.00000 NaN
88.00000 56.00000 NaN
89.00000 56.00000 NaN
90.00000 56.00000 NaN
91.00000 56.00000 NaN
92.00000 56.00000 NaN
93.00000 56.00000 NaN
94.00000 56.00000 NaN
95.00000 56.00000 NaN
96.00000 56.00000 NaN
97.00000 56.00000 NaN
98.00000 56.00000 NaN
99.00000 56.00000 NaN
100.00000 56.00000 NaN

0.00000 57.00000 NaN
1.00000 57.00000 0.07143
2.00000 57.00000 0.35714
3.00000 57.00000 0.42857
4.00000 57.00000 0.50000
5.00000 57.00000 0.50000
6.00000 57.00000 0.57143
7.00000 57.00000 0.57143
8.00000 57.00000 0.57143
9.00000 57.00000 0.57143
10.00000 57.00000 0.57143
11.00000 57.00000 0.57143
12.00000 57.00000 0.57143
13.00000 57.00000 0.57143
14.00000 57.00000 0.57143
15.00000 57.00000 0.57143
16.00000 57.00000 0.57143
17.00000 57.00000 0.50000
18.00000 57.00000 0.50000
19.00000 57.00000 0.42857
20.00000 57.00000 0.42857
21.00000 57.00000 0.35714
22.00000 57.00000 0.28571
23.00000 57.00000 0.21429
24.00000 57.00000 0.14286
25.00000 57.00000 0.14286
26.00000 57.00000 0.07143
27.00000 57.00000 0.07143
28.00000 57.00000 0.00000
29.00000 57.00000 0.00000
30.00000 57.00000 0.00000
31.00000 57.00000 0.00000
32.00000 57.00000 0.00000
33.00000 57.00000 0.00000
34.00000 57.00000 0.00000
35.00000 57.00000 0.00000
36.00000 57.00000 0.00000
37.00000 57.00000 0.00000
38.00000 57.00000 0.00000
39.00000 57.00000 0.00000
40.00000 57.00000 0.00000
41.00000 57.00000 0.00000
42.00000 57.00000 0.00000
43.00000 57.00000 0.00000
44.00000 57.00000 NaN
45.00000 57.00000 NaN
46.00000 57.00000 NaN
47.00000 57.00000 NaN
48.00000 57.00000 NaN
49.00000 57.00000 NaN
50.00000 57.00000 NaN
51.00000 57.00000 NaN
52.00000 57.00000 NaN
53.00000 57.00000 NaN
54.00000 57.00000 NaN
55.00000 57.00000 NaN
56.00000 57.00000 NaN
57.00000 57.00000 NaN
58.00000 57.00000 NaN
59.00000 57.00000 NaN
60.00000 57.00000 NaN
61.00000 57.00000 NaN
62.00000 57.00000 NaN
63.00000 57.00000 NaN
64.00000 57.00000 NaN
65.00000 57.00000 NaN
66.00000 57.00000 NaN
67.00000 57.00000 NaN
68.00000 57.00000 NaN
69.00000 57.00000 NaN
70.00000 57.00000 NaN
71.00000 57.00000 NaN
72.00000 57.00000 NaN
73.00000 57.00000 NaN
74.00000 57.00000 NaN
75.00000 57.00000 NaN
76.00000 57.00000 NaN
77.00000 57.00000 NaN
78.00000 57.00000 NaN
79.00000 57.00000 NaN
80.00000 57.00000 NaN
81.00000 57.00000 NaN
82.00000 57.00000 NaN
83.00000 57.00000 NaN
84.00000 57.00000 NaN
85.00000 57.00000 NaN
86.00000 57.00000 NaN
87.00000 57.00000 NaN
88.00000 57.00000 NaN
89.00000 57.00000 NaN
90.00000 57.00000 NaN
91.00000 57.00000 NaN
92.00000 57.00000 NaN
93.00000 57.00000 NaN
94.00000 57.00000 NaN
95.00000 57.00000 NaN
96.00000 57.00000 NaN
97.00000 57.00000 NaN
98.00000 57.00000 NaN
99.00000 57.00000 NaN
100.00000 57.00000 NaN

0.00000 58.00000 NaN
1.00000 58.00000 0.07143
2.00000 58.00000 0.35714
3.00000 58.00000 0.50000
4.00000 58.00000 0.50000
5.00000 58.00000 0.57143
6.00000 58.00000 0.57143
7.00000 58.00000 0.57143
8.00000 58.00000 0.57143
9.00000 58.00000 0.57143
10.00000 58.00000 0.64286
11.00000 58.00000 0.64286
12.00000 58.00000 0.64286
13.00000 58.00000 0.64286
14.00000 58.00000 0.64286
15.00000 58.00000 0.57143
16.00000 58.00000 0.57143
17.00000 58.00000 0.57143
18.00000 58.00000 0.57143
19.00000 58.00000 0.50000
20.00000 58.00000 0.50000
21.00000 58.00000 0.42857
22.00000 58.00000 0.35714
23.00000 58.00000 0.28571
24.00000 58.00000 0.21429
25.00000 58.00000 0.14286
26.00000 58.00000 0.07143
27.00000 58.00000 0.07143
28.00000 58.00000 0.00000
29.00000 58.00000 0.00000
30.00000 58.00000 0.00000
31.00000 58.00000 0.00000
32.00000 58.00000 0.00000
33.00000 58.00000 0.00000
34.00000 58.00000 0.00000
35.00000 58.00000 0.00000
36.00000 58.00000 0.00000
37.00000 58.00000 0.00000
38.00000 58.00000 0.00000
39.00000 58.00000 0.00000
40.00000 58.00000 0.00000
41.00000 58.00000 0.00000
42.00000 58.00000 0.00000
43.00000 58.00000 NaN
44.00000 58.00000 NaN
45.00000 58.00000 NaN
46.00000 58.00000 NaN
47.00000 58.00000 NaN
48.00000 58.00000 NaN
49.00000 58.00000 NaN
50.00000 58.00000 NaN
51.00000 58.00000 NaN
52.00000 58.00000 NaN
53.00000 58.00000 NaN
54.00000 58.00000 NaN
55.00000 58.00000 NaN
56.00000 58.00000 NaN
57.00000 58.00000 NaN
58.00000 58.00000 NaN
59.00000 58.00000 NaN
60.00000 58.00000 NaN
61.00000 58.00000 NaN
62.00000 58.00000 NaN
63.00000 58.00000 NaN
64.00000 58.00000 NaN
65.00000 58.00000 NaN
66.00000 58.00000 NaN
67.00000 58.00000 NaN
68.00000 58.00000 NaN
69.00000 58.00000 NaN
70.00000 58.00000 NaN
71.00000 58.00000 NaN
72.00000 58.00000 NaN
73.00000 58.00000 NaN
74.00000 58.00000 NaN
75.00000 58.00000 NaN
76.00000 58.00000 NaN
77.00000 58.00000 NaN
78.00000 58.00000 NaN
79.00000 58.00000 NaN
80.00000 58.00000 NaN
81.00000 58.00000 NaN
82.00000 58.00000 NaN
83.00000 58.00000 NaN
84.00000 58.00000 NaN
85.00000 58.00000 NaN
86.00000 58.00000 NaN
87.00000 58.00000 NaN
88.00000 58.00000 NaN
89.00000 58.00000 NaN
90.00000 58.00000 NaN
91.00000 58.00000 NaN
92.00000 58.00000 NaN
93.00000 58.00000 NaN
94.00000 58.00000 NaN
95.00000 58.00000 NaN
96.00000 58.00000 NaN
97.00000 58.00000 NaN
98.00000 58.00000 NaN
99.00000 58.00000 NaN
100.00000 58.00000 NaN

0.00000 59.00000 NaN
1.00000 59.00000 0.14286
2.00000 59.00000 0.35714
3.00000 59.00000 0.50000
4.00000 59.00000 0.57143
5.00000 59.00000 0.57143
6.00000 59.00000 0.57143
7.00000 59.00000 0.57143
8.00000 59.00000 0.64286
9.00000 59.00000 0.64286
10.00000 59.00000 0.64286
11.00000 59.00000 0.64286
12.00000 59.00000 0.64286
13.00000 59.00000 0.64286
14.00000 59.00000 0.64286
15.00000 59.00000 0.64286
16.00000 59.00000 0.64286
17.00000 59.00000 0.64286
18.00000 59.00000 0.64286
19.00000 59.00000 0.57143
20.00000 59.00000 0.57143
21.00000 59.00000 0.50000
22.00000 59.00000 0.42857
23.00000 59.00000 0.35714
24.00000 59.00000 0.28571
25.00000 59.00000 0.21429
26.00000 59.00000 0.14286
27.00000 59.00000 0.07143
28.00000 59.00000 0.00000
29.00000 59.00000 0.00000
30.00000 59.00000 0.00000
31.00000 59.00000 0.00000
32.00000 59.00000 0.00000
33.00000 59.00000 0.00000
34.00000 59.00000 0.00000
35.00000 59.00000 0.00000
36.00000 59.00000 0.00000
37.00000 59.00000 0.00000
38.00000 59.00000 0.00000
39.00000 59.00000 0.00000
40.00000 59.00000 0.00000
41.00000 59.00000 0.00000
42.00000 59.00000 NaN
43.00000 59.00000 NaN
44.00000 59.00000 NaN
45.00000 59.00000 NaN
46.00000 59.00000 NaN
47.00000 59.00000 NaN
48.00000 59.00000 NaN
49.00000 59.00000 NaN
50.00000 59.00000 NaN
51.00000 59.00000 NaN
52.00000 59.00000 NaN
53.00000 59.00000 NaN
54.00000 59.00000 NaN
55.00000 59.00000 NaN
56.00000 59.00000 NaN
57.00000 59.00000 NaN
58.00000 59.00000 NaN
59.00000 59.00000 NaN
60.00000 59.00000 NaN
61.00000 59.00000 NaN
62.00000 59.00000 NaN
63.00000 59.00000 NaN
64.00000 59.00000 NaN
65.00000 59.00000 NaN
66.00000 59.00000 NaN
67.00000 59.00000 NaN
68.00000 59.00000 NaN
69.00000 59.00000 NaN
70.00000 59.00000 NaN
71.00000 59.00000 NaN
72.00000 59.00000 NaN
73.00000 59.00000 NaN
74.00000 59.00000 NaN
75.00000 59.00000 NaN
76.00000 59.00000 NaN
77.00000 59.00000 NaN
78.00000 59.00000 NaN
79.00000 59.00000 NaN
80.00000 59.00000 NaN
81.00000 59.00000 NaN
82.00000 59.00000 NaN
83.00000 59.00000 NaN
84.00000 59.00000 NaN
85.00000 59.00000 NaN
86.00000 59.00000 NaN
87.00000 59.00000 NaN
88.00000 59.00000 NaN
89.00000 59.00000 NaN
90.00000 59.00000 NaN
91.00000 59.00000 NaN
92.00000 59.00000 NaN
93.00000 59.00000 NaN
94.00000 59.00000 NaN
95.00000 59.00000 NaN
96.00000 59.00000 NaN
97.00000 59.00000 NaN
98.00000 59.00000 NaN
99.00000 59.00000 NaN
100.00000 59.00000 NaN

0.00000 60.00000 NaN
1.00000 60.00000 0.14286
2.00000 60.00000 0.42857
3.00000 60.00000 0.50000
4.00000 60.00000 0.57143
5.00000 60.00000 0.57143
6.00000 60.00000 0.64286
7.00000 60.00000 0.64286
8.00000 60.00000 0.64286
9.00000 60.00000 0.64286
10.00000 60.00000 0.64286
11.00000 60.00000 0.64286
12.00000 60.00000 0.64286
13.00000 60.00000 0.64286
14.00000 60.00000 0.64286
15.00000 60.00000 0.64286
16.00000 60.00000 0.64286
17.00000 60.00000 0.64286
18.00000 60.00000 0.64286
19.00000 60.00000 0.64286
20.00000 60.00000 0.64286
21.00000 60.00000 0.57143
22.00000 60.00000 0.57143
23.00000 60.00000 0.50000
24.00000 60.00000 0.42857
25.00000 60.00000 0.28571
26.00000 60.00000 0.14286
27.00000 60.00000 0.07143
28.00000 60.00000 0.00000
29.00000 60.00000 0.00000
30.00000 60.00000 0.00000
31.00000 60.00000 0.00000
32.00000 60.00000 0.00000
33.00000 60.00000 0.00000
34.00000 60.00000 0.00000
35.00000 60.00000 0.00000
36.00000 60.00000 0.00000
37.00000 60.00000 0.00000
38.00000 60.00000 0.00000
39.00000 60.00000 0.00000
40.00000 60.00000 0.00000
41.00000 60.00000 NaN
42.00000 60.00000 NaN
43.00000 60.00000 NaN
44.00000 60.00000 NaN
45.00000 60.00000 NaN
46.00000 60.00000 NaN
47.00000 60.00000 NaN
48.00000 60.00000 NaN
49.00000 60.00000 NaN
50.00000 60.00000 NaN
51.00000 60.00000 NaN
52.00000 60.00000 NaN
53.00000 60.00000 NaN
54.00000 60.00000 NaN
55.00000 60.00000 NaN
56.00000 60.00000 NaN
57.00000 60.00000 NaN
58.00000 60.00000 NaN
59.00000 60.00000 NaN
60.00000 60.00000 NaN
61.00000 60.00000 NaN
62.00000 60.00000 NaN
63.00000 60.00000 NaN
64.00000 60.00000 NaN
65.00000 60.00000 NaN
66.00000 60.00000 NaN
67.00000 60.00000 NaN
68.00000 60.00000 NaN
69.00000 60.00000 NaN
70.00000 60.00000 NaN
71.00000 60.00000 NaN
72.00000 60.00000 NaN
73.00000 60.00000 NaN
74.00000 60.00000 NaN
75.00000 60.00000 NaN
76.00000 60.00000 NaN
77.00000 60.00000 NaN
78.00000 60.00000 NaN
79.00000 60.00000 NaN
80.00000 60.00000 NaN
81.00000 60.00000 NaN
82.00000 60.00000 NaN
83.00000 60.00000 NaN
84.00000 60.00000 NaN
85.00000 60.00000 NaN
86.00000 60.00000 NaN
87.00000 60.00000 NaN
88.00000 60.00000 NaN
89.00000 60.00000 NaN
90.00000 60.00000 NaN
91.00000 60.00000 NaN
92.00000 60.00000 NaN
93.00000 60.00000 NaN
94.00000 60.00000 NaN
95.00000 60.00000 NaN
96.00000 60.00000 NaN
97.00000 60.00000 NaN
98.00000 60.00000 NaN
99.00000 60.00000 NaN
100.00000 60.00000 NaN

0.00000 61.00000 NaN
1.00000 61.00000 0.14286
2.00000 61.00000 0.42857
3.00000 61.00000 0.50000
4.00000 61.00000 0.57143
5.00000 61.00000 0.57143
6.00000 61.00000 0.64286
7.00000 61.00000 0.64286
8.00000 61.00000 0.64286
9.00000 61.00000 0.64286
10.00000 61.00000 0.64286
11.00000 61.00000 0.71429
12.00000 61.00000 0.71429
13.00000 61.00000 0.71429
14.00000 61.00000 0.71429
15.00000 61.00000 0.71429
16.00000 61.00000 0.71429
17.00000 61.00000 0.71429
18.00000 61.00000 0.71429
19.00000 61.00000 0.71429
20.00000 61.00000 0.71429
21.00000 61.00000 0.71429
22.00000 61.00000 0.64286
23.00000 61.00000 0.64286
24.00000 61.00000 0.57143
25.00000 61.00000 0.42857
26.00000 61.00000 0.35714
27.00000 61.00000 0.21429
28.00000 61.00000 0.07143
29.00000 61.00000 0.00000
30.00000 61.00000 0.00000
31.00000 61.00000 0.00000
32.00000 61.00000 0.00000
33.00000 61.00000 0.00000
34.00000 61.00000 0.00000
35.00000 61.00000 0.00000
36.00000 61.00000 0.00000
37.00000 61.00000 0.00000
38.00000 61.00000 0.00000
39.00000 61.00000 0.00000
40.00000 61.00000 NaN
41.00000 61.00000 NaN
42.00000 61.00000 NaN
43.00000 61.00000 NaN
44.00000 61.00000 NaN
45.00000 61.00000 NaN
46.00000 61.00000 NaN
47.00000 61.00000 NaN
48.00000 61.00000 NaN
49.00000 61.00000 NaN
50.00000 61.00000 NaN
51.00000 61.00000 NaN
52.00000 61.00000 NaN
53.00000 61.00000 NaN
54.00000 61.00000 NaN
55.00000 61.00000 NaN
56.00000 61.00000 NaN
57.00000 61.00000 NaN
58.00000 61.00000 NaN
59.00000 61.00000 NaN
60.00000 61.00000 NaN
61.00000 61.00000 NaN
62.00000 61.00000 NaN
63.00000 61.00000 NaN
64.00000 61.00000 NaN
65.00000 61.00000 NaN
66.00000 61.00000 NaN
67.00000 61.00000 NaN
68.00000 61.00000 NaN
69.00000 61.00000 NaN
70.00000 61.00000 NaN
71.00000 61.00000 NaN
72.00000 61.00000 NaN
73.00000 61.00000 NaN
74.00000 61.00000 NaN
75.00000 61.00000 NaN
76.00000 61.00000 NaN
77.00000 61.00000 NaN
78.00000 61.00000 NaN
79.00000 61.00000 NaN
80.00000 61.00000 NaN
81.00000 61.00000 NaN
82.00000 61.00000 NaN
83.00000 61.00000 NaN
84.00000 61.00000 NaN
85.00000 61.00000 NaN
86.00000 61.00000 NaN
87.00000 61.00000 NaN
88.00000 61.00000 NaN
89.00000 61.00000 NaN
90.00000 61.00000 NaN
91.00000 61.00000 NaN
92.00000 61.00000 NaN
93.00000 61.00000 NaN
94.00000 61.00000 NaN
95.00000 61.00000 NaN
96.00000 61.00000 NaN
97.00000 61.00000 NaN
98.00000 61.00000 NaN
99.00000 61.00000 NaN
100.00000 61.00000 NaN

0.00000 62.00000 NaN
1.00000 62.00000 0.21429
2.00000 62.00000 0.42857
3.00000 62.00000 0.57143
4.00000 62.00000 0.57143
5.00000 62.00000 0.64286
6.00000 62.00000 0.64286
7.00000 62.00000 0.64286
8.00000 62.00000 0.64286
9.00000 62.00000 0.71429
10.00000 62.00000 0.71429
11.00000 62.00000 0.71429
12.00000 62.00000 0.71429
13.00000 62.00000 0.71429
14.00000 62.00000 0.71429
15.00000 62.00000 0.71429
16.00000 62.00000 0.71429
17.00000 62.00000 0.71429
18.00000 62.00000 0.71429
19.00000 62.00000 0.71429
20.00000 62.00000 0.71429
21.00000 62.00000 0.71429
22.00000 62.00000 0.71429
23.00000 62.00000 0.71429
24.00000 62.00000 0.71429
25.00000 62.00000 0.64286
26.00000 62.00000 0.57143
27.00000 62.00000 0.42857
28.00000 62.00000 0.21429
29.00000 62.00000 0.07143
30.00000 62.00000 0.00000
31.00000 62.00000 0.00000
32.00000 62.00000 0.00000
33.00000 62.00000 0.00000
34.00000 62.00000 0.00000
35.00000 62.00000 0.00000
36.00000 62.00000 0.00000
37.00000 62.00000 0.00000
38.00000 62.00000 0.00000
39.00000 62.00000 NaN
40.00000 62.00000 NaN
41.00000 62.00000 NaN
42.00000 62.00000 NaN
43.00000 62.00000 NaN
44.00000 62.00000 NaN
45.00000 62.00000 NaN
46.00000 62.00000 NaN
47.00000 62.00000 NaN
48.00000 62.00000 NaN
49.00000 62.00000 NaN
50.00000 62.00000 NaN
51.00000 62.00000 NaN
52.00000 62.00000 NaN
53.00000 62.00000 NaN
54.00000 62.00000 NaN
55.00000 62.00000 NaN
56.00000 62.00000 NaN
57.00000 62.00000 NaN
58.00000 62.00000 NaN
59.00000 62.00000 NaN
60.00000 62.00000 NaN
61.00000 62.00000 NaN
62.00000 62.00000 NaN
63.00000 62.00000 NaN
64.00000 62.00000 NaN
65.00000 62.00000 NaN
66.00000 62.00000 NaN
67.00000 62.00000 NaN
68.00000 62.00000 NaN
69.00000 62.00000 NaN
70.00000 62.00000 NaN
71.00000 62.00000 NaN
72.00000 62.00000 NaN
73.00000 62.00000 NaN
74.00000 62.00000 NaN
75.00000 62.00000 NaN
76.00000 62.00000 NaN
77.00000 62.00000 NaN
78.00000 62.00000 NaN
79.00000 62.00000 NaN
80.00000 62.00000 NaN
81.00000 62.00000 NaN
82.00000 62.00000 NaN
83.00000 62.00000 NaN
84.00000 62.00000 NaN
85.00000 62.00000 NaN
86.00000 62.00000 NaN
87.00000 62.00000 NaN
88.00000 62.00000 NaN
89.00000 62.00000 NaN
90.00000 62.00000 NaN
91.00000 62.00000 NaN
92.00000 62.00000 NaN
93.00000 62.00000 NaN
94.00000 62.00000 NaN
95.00000 62.00000 NaN
96.00000 62.00000 NaN
97.00000 62.00000 NaN
98.00000 62.00000 NaN
99.00000 62.00000 NaN
100.00000 62.00000 NaN

0.00000 63.00000 NaN
1.00000 63.00000 0.21429
2.00000 63.00000 0.42857
3.00000 63.00000 0.57143
4.00000 63.00000 0.57143
5.00000 63.00000 0.64286
6.00000 63.00000 0.64286
7.00000 63.00000 0.64286
8.00000 63.00000 0.71429
9.00000 63.00000 0.71429
10.00000 63.00000 0.71429
11.00000 63.00000 0.71429
12.00000 63.00000 0.71429
13.00000 63.00000 0.71429
14.00000 63.00000 0.71429
15.00000 63.00000 0.71429
16.00000 63.00000 0.71429
17.00000 63.00000 0.71429
18.00000 63.00000 0.78571
19.00000 63.00000 0.78571
20.00000 63.00000 0.78571
21.00000 63.00000 0.78571
22.00000 63.00000 0.78571
23.00000 63.00000 0.78571
24.00000 63.00000 0.71429
25.00000 63.00000 0.71429
26.00000 63.00000 0.71429
27.00000 63.00000 0.64286
28.00000 63.00000 0.50000
29.00000 63.00000 0.35714
30.00000 63.00000 0.14286
31.00000 63.00000 0.00000
32.00000 63.00000 0.00000
33.00000 63.00000 0.00000
34.00000 63.00000 0.00000
35.00000 63.00000 0.00000
36.00000 63.00000 0.00000
37.00000 63.00000 0.00000
38.00000 63.00000 NaN
39.00000 63.00000 NaN
40.00000 63.00000 NaN
41.00000 63.00000 NaN
42.00000 63.00000 NaN
43.00000 63.00000 NaN
44.00000 63.00000 NaN
45.00000 63.00000 NaN
46.00000 63.00000 NaN
47.00000 63.00000 NaN
48.00000 63.00000 NaN
49.00000 63.00000 NaN
50.00000 63.00000 NaN
51.00000 63.00000 NaN
52.00000 63.00000 NaN
53.00000 63.00000 NaN
54.00000 63.00000 NaN
55.00000 63.00000 NaN
56.00000 63.00000 NaN
57.00000 63.00000 NaN
58.00000 63.00000 NaN
59.00000 63.00000 NaN
60.00000 63.00000 NaN
61.00000 63.00000 NaN
62.00000 63.00000 NaN
63.00000 63.00000 NaN
64.00000 63.00000 NaN
65.00000 63.00000 NaN
66.00000 63.00000 NaN
67.00000 63.00000 NaN
68.00000 63.00000 NaN
69.00000 63.00000 NaN
70.00000 63.00000 NaN
71.00000 63.00000 NaN
72.00000 63.00000 NaN
73.00000 63.00000 NaN
74.00000 63.00000 NaN
75.00000 63.00000 NaN
76.00000 63.00000 NaN
77.00000 63.00000 NaN
78.00000 63.00000 NaN
79.00000 63.00000 NaN
80.00000 63.00000 NaN
81.00000 63.00000 NaN
82.00000 63.00000 NaN
83.00000 63.00000 NaN
84.00000 63.00000 NaN
85.00000 63.00000 NaN
86.00000 63.00000 NaN
87.00000 63.00000 NaN
88.00000 63.00000 NaN
89.00000 63.00000 NaN
90.00000 63.00000 NaN
91.00000 63.00000 NaN
92.00000 63.00000 NaN
93.00000 63.00000 NaN
94.00000 63.00000 NaN
95.00000 63.00000 NaN
96.00000 63.00000 NaN
97.00000 63.00000 NaN
98.00000 63.00000 NaN
99.00000 63.00000 NaN
100.00000 63.00000 NaN

0.00000 64.00000 NaN
1.00000 64.00000 0.21429
2.00000 64.00000 0.50000
3.00000 64.00000 0.57143
4.00000 64.00000 0.64286
5.00000 64.00000 0.64286
6.00000 64.00000 0.64286
7.00000 64.00000 0.71429
8.00000 64.00000 0.71429
9.00000 64.00000 0.71429
10.00000 64.00000 0.71429
11.00000 64.00000 0.71429
12.00000 64.00000 0.71429
13.00000 64.00000 0.71429
14.00000 64.00000 0.71429
15.00000 64.00000 0.78571
16.00000 64.00000 0.78571
17.00000 64.00000 0.78571
18.00000 64.00000 0.78571
19.00000 64.00000 0.78571
20.00000 64.00000 0.78571
21.00000 64.00000 0.78571
22.00000 64.00000 0.78571
23.00000 64.00000 0.78571
24.00000 64.00000 0.78571
25.00000 64.00000 0.78571
26.00000 64.00000 0.78571
27.00000 64.00000 0.78571
28.00000 64.00000 0.71429
29.00000 64.00000 0.64286
30.00000 64.00000 0.50000
31.00000 64.00000 0.35714
32.00000 64.00000 0.14286
33.00000 64.00000 0.00000
34.00000 64.00000 0.00000
35.00000 64.00000 0.00000
36.00000 64.00000 0.00000
37.00000 64.00000 NaN
38.00000 64.00000 NaN
39.00000 64.00000 NaN
40.00000 64.00000 NaN
41.00000 64.00000 NaN
42.00000 64.00000 NaN
43.00000 64.00000 NaN
44.00000 64.00000 NaN
45.00000 64.00000 NaN
46.00000 64.00000 NaN
47.00000 64.00000 NaN
48.00000 64.00000 NaN
49.00000 64.00000 NaN
50.00000 64.00000 NaN
51.00000 64.00000 NaN
52.00000 64.00000 NaN
53.00000 64.00000 NaN
54.00000 64.00000 NaN
55.00000 64.00000 NaN
56.00000 64.00000 NaN
57.00000 64.00000 NaN
58.00000 64.00000 NaN
59.00000 64.00000 NaN
60.00000 64.00000 NaN
61.00000 64.00000 NaN
62.00000 64.00000 NaN
63.00000 64.00000 NaN
64.00000 64.00000 NaN
65.00000 64.00000 NaN
66.00000 64.00000 NaN
67.00000 64.00000 NaN
68.00000 64.00000 NaN
69.00000 64.00000 NaN
70.00000 64.00000 NaN
71.00000 64.00000 NaN
72.00000 64.00000 NaN
73.00000 64.00000 NaN
74.00000 64.00000 NaN
75.00000 64.00000 NaN
76.00000 64.00000 NaN
77.00000 64.00000 NaN
78.00000 64.00000 NaN
79.00000 64.00000 NaN
80.00000 64.00000 NaN
81.00000 64.00000 NaN
82.00000 64.00000 NaN
83.00000 64.00000 NaN
84.00000 64.00000 NaN
85.00000 64.00000 NaN
86.00000 64.00000 NaN
87.00000 64.00000 NaN
88.00000 64.00000 NaN
89.00000 64.00000 NaN
90.00000 64.00000 NaN
91.00000 64.00000 NaN
92.00000 64.00000 NaN
93.00000 64.00000 NaN
94.00000 64.00000 NaN
95.00000 64.00000 NaN
96.00000 64.00000 NaN
97.00000 64.00000 NaN
98.00000 64.00000 NaN
99.00000 64.00000 NaN
100.00000 64.00000 NaN

0.00000 65.00000 NaN
1.00000 65.00000 0.28571
2.00000 65.00000 0.50000
3.00000 65.00000 0.57143
4.00000 65.00000 0.64286
5.00000 65.00000 0.64286
6.00000 65.00000 0.64286
7.00000 65.00000 0.71429
8.00000 65.00000 0.71429
9.00000 65.00000 0.71429
10.00000 65.00000 0.71429
11.00000 65.00000 0.71429
12.00000 65.00000 0.71429
13.00000 65.00000 0.78571
14.00000 65.00000 0.78571
15.00000 65.00000 0.78571
16.00000 65.00000 0.78571
17.00000 65.00000 0.78571
18.00000 65.00000 0.78571
19.00000 65.00000 0.78571
20.00000 65.00000 0.78571
21.00000 65.00000 0.78571
22.00000 65.00000 0.78571
23.00000 65.00000 0.78571
24.00000 65.00000 0.78571
25.00000 65.00000 0.78571
26.00000 65.00000 0.78571
27.00000 65.00000 0.78571
28.00000 65.00000 0.78571
29.00000 65.00000 0.78571
30.00000 65.00000 0.78571
31.00000 65.00000 0.71429
32.00000 65.00000 0.57143
33.00000 65.00000 0.35714
34.00000 65.00000 0.14286
35.00000 65.00000 0.00000
36.00000 65.00000 NaN
37.00000 65.00000 NaN
38.00000 65.00000 NaN
39.00000 65.00000 NaN
40.00000 65.00000 NaN
41.00000 65.00000 NaN
42.00000 65.00000 NaN
43.00000 65.00000 NaN
44.00000 65.00000 NaN
45.00000 65.00000 NaN
46.00000 65.00000 NaN
47.00000 65.00000 NaN
48.00000 65.00000 NaN
49.00000 65.00000 NaN
50.00000 65.00000 NaN
51.00000 65.00000 NaN
52.00000 65.00000 NaN
53.00000 65.00000 NaN
54.00000 65.00000 NaN
55.00000 65.00000 NaN
56.00000 65.00000 NaN
57.00000 65.00000 NaN
58.00000 65.00000 NaN
59.00000 65.00000 NaN
60.00000 65.00000 NaN
61.00000 65.00000 NaN
62.00000 65.00000 NaN
63.00000 65.00000 NaN
64.00000 65.00000 NaN
65.00000 65.00000 NaN
66.00000 65.00000 NaN
67.00000 65.00000 NaN
68.00000 65.00000 NaN
69.00000 65.00000 NaN
70.00000 65.00000 NaN
71.00000 65.00000 NaN
72.00000 65.00000 NaN
73.00000 65.00000 NaN
74.00000 65.00000 NaN
75.00000 65.00000 NaN
76.00000 65.00000 NaN
77.00000 65.00000 NaN
78.00000 65.00000 NaN
79.00000 65.00000 NaN
80.00000 65.00000 NaN
81.00000 65.00000 NaN
82.00000 65.00000 NaN
83.00000 65.00000 NaN
84.00000 65.00000 NaN
85.00000 65.00000 NaN
86.00000 65.00000 NaN
87.00000 65.00000 NaN
88.00000 65.00000 NaN
89.00000 65.00000 NaN
90.00000 65.00000 NaN
91.00000 65.00000 NaN
92.00000 65.00000 NaN
93.00000 65.00000 NaN
94.00000 65.00000 NaN
95.00000 65.00000 NaN
96.00000 65.00000 NaN
97.00000 65.00000 NaN
98.00000 65.00000 NaN
99.00000 65.00000 NaN
100.00000 65.00000 NaN

0.00000 66.00000 NaN
1.00000 66.00000 0.28571
2.00000 66.00000 0.50000
3.00000 66.00000 0.57143
4.00000 66.00000 0.64286
5.00000 66.00000 0.64286
6.00000 66.00000 0.71429
7.00000 66.00000 0.71429
8.00000 66.00000 0.71429
9.00000 66.00000 0.71429
10.00000 66.00000 0.71429
11.00000 66.00000 0.71429
12.00000 66.00000 0.78571
13.00000 66.00000 0.78571
14.00000 66.00000 0.78571
15.00000 66.00000 0.78571
16.00000 66.00000 0.78571
17.00000 66.00000 0.78571
18.00000 66.00000 0.78571
19.00000 66.00000 0.78571
20.00000 66.00000 0.78571
21.00000 66.00000 0.78571
22.00000 66.00000 0.78571
23.00000 66.00000 0.78571
24.00000 66.00000 0.78571
25.00000 66.00000 0.78571
26.00000 66.00000 0.78571
27.00000 66.00000 0.85714
28.00000 66.00000 0.85714
29.00000 66.00000 0.85714
30.00000 66.00000 0.78571
31.00000 66.00000 0.78571
32.00000 66.00000 0.78571
33.00000 66.00000 0.71429
34.00000 66.00000 0.64286
35.00000 66.00000 NaN
36.00000 66.00000 NaN
37.00000 66.00000 NaN
38.00000 66.00000 NaN
39.00000 66.00000 NaN
40.00000 66.00000 NaN
41.00000 66.00000 NaN
42.00000 66.00000 NaN
43.00000 66.00000 NaN
44.00000 66.00000 NaN
45.00000 66.00000 NaN
46.00000 66.00000 NaN
47.00000 66.00000 NaN
48.00000 66.00000 NaN
49.00000 66.00000 NaN
50.00000 66.00000 NaN
51.00000 66.00000 NaN
52.00000 66.00000 NaN
53.00000 66.00000 NaN
54.00000 66.00000 NaN
55.00000 66.00000 NaN
56.00000 66.00000 NaN
57.00000 66.00000 NaN
58.00000 66.00000 NaN
59.00000 66.00000 NaN
60.00000 66.00000 NaN
61.00000 66.00000 NaN
62.00000 66.00000 NaN
63.00000 66.00000 NaN
64.00000 66.00000 NaN
65.00000 66.00000 NaN
66.00000 66.00000 NaN
67.00000 66.00000 NaN
68.00000 66.00000 NaN
69.00000 66.00000 NaN
70.00000 66.00000 NaN
71.00000 66.00000 NaN
72.00000 66.00000 NaN
73.00000 66.00000 NaN
74.00000 66.00000 NaN
75.00000 66.00000 NaN
76.00000 66.00000 NaN
77.00000 66.00000 NaN
78.00000 66.00000 NaN
79.00000 66.00000 NaN
80.00000 66.00000 NaN
81.00000 66.00000 NaN
82.00000 66.00000 NaN
83.00000 66.00000 NaN
84.00000 66.00000 NaN
85.00000 66.00000 NaN
86.00000 66.00000 NaN
87.00000 66.00000 NaN
88.00000 66.00000 NaN
89.00000 66.00000 NaN
90.00000 66.00000 NaN
91.00000 66.00000 NaN
92.00000 66.00000 NaN
93.00000 66.00000 NaN
94.00000 66.00000 NaN
95.00000 66.00000 NaN
96.00000 66.00000 NaN
97.00000 66.00000 NaN
98.00000 66.00000 NaN
99.00000 66.00000 NaN
100.00000 66.00000 NaN

0.00000 67.00000 NaN
1.00000 67.00000 0.28571
2.00000 67.00000 0.50000
3.00000 67.00000 0.57143
4.00000 67.00000 0.64286
5.00000 67.00000 0.64286
6.00000 67.00000 0.71429
7.00000 67.00000 0.71429
8.00000 67.00000 0.71429
9.00000 67.00000 0.71429
10.00000 67.00000 0.71429
11.00000 67.00000 0.78571
12.00000 67.00000 0.78571
13.00000 67.00000 0.78571
14.00000 67.00000 0.78571
15.00000 67.00000 0.78571
16.00000 67.00000 0.78571
17.00000 67.00000 0.78571
18.00000 67.00000 0.78571
19.00000 67.00000 0.78571
20.00000 67.00000 0.78571
21.00000 67.00000 0.78571
22.00000 67.00000 0.78571
23.00000 67.00000 0.78571
24.00000 67.00000 0.85714
25.00000 67.00000 0.85714
26.00000 67.00000 0.85714
27.00000 67.00000 0.85714
28.00000 67.00000 0.85714
29.00000 67.00000 0.85714
30.00000 67.00000 0.85714
31.00000 67.00000 0.85714
32.00000 67.00000 0.85714
33.00000 67.00000 0.85714
34.00000 67.00000 NaN
35.00000 67.00000 NaN
36.00000 67.00000 NaN
37.00000 67.00000 NaN
38.00000 67.00000 NaN
39.00000 67.00000 NaN
40.00000 67.00000 NaN
41.00000 67.00000 NaN
42.00000 67.00000 NaN
43.00000 67.00000 NaN
44.00000 67.00000 NaN
45.00000 67.00000 NaN
46.00000 67.00000 NaN
47.00000 67.00000 NaN
48.00000 67.00000 NaN
49.00000 67.00000 NaN
50.00000 67.00000 NaN
51.00000 67.00000 NaN
52.00000 67.00000 NaN
53.00000 67.00000 NaN
54.00000 67.00000 NaN
55.00000 67.00000 NaN
56.00000 67.00000 NaN
57.00000 67.00000 NaN
58.00000 67.00000 NaN
59.00000 67.00000 NaN
60.00000 67.00000 NaN
61.00000 67.00000 NaN
62.00000 67.00000 NaN
63.00000 67.00000 NaN
64.00000 67.00000 NaN
65.00000 67.00000 NaN
66.00000 67.00000 NaN
67.00000 67.00000 NaN
68.00000 67.00000 NaN
69.00000 67.00000 NaN
70.00000 67.00000 NaN
71.00000 67.00000 NaN
72.00000 67.00000 NaN
73.00000 67.00000 NaN
74.00000 67.00000 NaN
75.00000 67.00000 NaN
76.00000 67.00000 NaN
77.00000 67.00000 NaN
78.00000 67.00000 NaN
79.00000 67.00000 NaN
80.00000 67.00000 NaN
81.00000 67.00000 NaN
82.00000 67.00000 NaN
83.00000 67.00000 NaN
84.00000 67.00000 NaN
85.00000 67.00000 NaN
86.00000 67.00000 NaN
87.00000 67.00000 NaN
88.00000 67.00000 NaN
89.00000 67.00000 NaN
90.00000 67.00000 NaN
91.00000 67.00000 NaN
92.00000 67.00000 NaN
93.00000 67.00000 NaN
94.00000 67.00000 NaN
95.00000 67.00000 NaN
96.00000 67.00000 NaN
97.00000 67.00000 NaN
98.00000 67.00000 NaN
99.00000 67.00000 NaN
100.00000 67.00000 NaN

0.00000 68.00000 NaN
1.00000 68.00000 0.28571
2.00000 68.00000 0.50000
3.00000 68.00000 0.57143
4.00000 68.00000 0.64286
5.00000 68.00000 0.64286
6.00000 68.00000 0.71429
7.00000 68.00000 0.71429
8.00000 68.00000 0.71429
9.00000 68.00000 0.71429
10.00000 68.00000 0.78571
11.00000 68.00000 0.78571
12.00000 68.00000 0.78571
13.00000 68.00000 0.78571
14.00000 68.00000 0.78571
15.00000 68.00000 0.78571
16.00000 68.00000 0.78571
17.00000 68.00000 0.78571
18.00000 68.00000 0.78571
19.00000 68.00000 0.78571
20.00000 68.00000 0.78571
21.00000 68.00000 0.78571
22.00000 68.00000 0.85714
23.00000 68.00000 0.85714
24.00000 68.00000 0.85714
25.00000 68.00000 0.85714
26.00000 68.00000 0.85714
27.00000 68.00000 0.85714
28.00000 68.00000 0.85714
29.00000 68.00000 0.85714
30.00000 68.00000 0.85714
31.00000 68.00000 0.85714
32.00000 68.00000 0.85714
33.00000 68.00000 NaN
34.00000 68.00000 NaN
35.00000 68.00000 NaN
36.00000 68.00000 NaN
37.00000 68.00000 NaN
38.00000 68.00000 NaN
39.00000 68.00000 NaN
40.00000 68.00000 NaN
41.00000 68.00000 NaN
42.00000 68.00000 NaN
43.00000 68.00000 NaN
44.00000 68.00000 NaN
45.00000 68.00000 NaN
46.00000 68.00000 NaN
47.00000 68.00000 NaN
48.00000 68.00000 NaN
49.00000 68.00000 NaN
50.00000 68.00000 NaN
51.00000 68.00000 NaN
52.00000 68.00000 NaN
53.00000 68.00000 NaN
54.00000 68.00000 NaN
55.00000 68.00000 NaN
56.00000 68.00000 NaN
57.00000 68.00000 NaN
58.00000 68.00000 NaN
59.00000 68.00000 NaN
60.00000 68.00000 NaN
61.00000 68.00000 NaN
62.00000 68.00000 NaN
63.00000 68.00000 NaN
64.00000 68.00000 NaN
65.00000 68.00000 NaN
66.00000 68.00000 NaN
67.00000 68.00000 NaN
68.00000 68.00000 NaN
69.00000 68.00000 NaN
70.00000 68.00000 NaN
71.00000 68.00000 NaN
72.00000 68.00000 NaN
73.00000 68.00000 NaN
74.00000 68.00000 NaN
75.00000 68.00000 NaN
76.00000 68.00000 NaN
77.00000 68.00000 NaN
78.00000 68.00000 NaN
79.00000 68.00000 NaN
80.00000 68.00000 NaN
81.00000 68.00000 NaN
82.00000 68.00000 NaN
83.00000 68.00000 NaN
84.00000 68.00000 NaN
85.00000 68.00000 NaN
86.00000 68.00000 NaN
87.00000 68.00000 NaN
88.00000 68.00000 NaN
89.00000 68.00000 NaN
90.00000 68.00000 NaN
91.00000 68.00000 NaN
92.00000 68.00000 NaN
93.00000 68.00000 NaN
94.00000 68.00000 NaN
95.00000 68.00000 NaN
96.00000 68.00000 NaN
97.00000 68.00000 NaN
98.00000 68.00000 NaN
99.00000 68.00000 NaN
100.00000 68.00000 NaN

0.00000 69.00000 NaN
1.00000 69.00000 0.35714
2.00000 69.00000 0.57143
3.00000 69.00000 0.64286
4.00000 69.00000 0.64286
5.00000 69.00000 0.71429
6.00000 69.00000 0.71429
7.00000 69.00000 0.71429
8.00000 69.00000 0.71429
9.00000 69.00000 0.71429
10.00000 69.00000 0.78571
11.00000 69.00000 0.78571
12.00000 69.00000 0.78571
13.00000 69.00000 0.78571
14.00000 69.00000 0.78571
15.00000 69.00000 0.78571
16.00000 69.00000 0.78571
17.00000 69.00000 0.78571
18.00000 69.00000 0.78571
19.00000 69.00000 0.78571
20.00000 69.00000 0.85714
21.00000 69.00000 0.85714
22.00000 69.00000 0.85714
23.00000 69.00000 0.85714
24.00000 69.00000 0.85714
25.00000 69.00000 0.85714
26.00000 69.00000 0.85714
27.00000 69.00000 0.85714
28.00000 69.00000 0.85714
29.00000 69.00000 0.85714
30.00000 69.00000 0.85714
31.00000 69.00000 0.85714
32.00000 69.00000 NaN
33.00000 69.00000 NaN
34.00000 69.00000 NaN
35.00000 69.00000 NaN
36.00000 69.00000 NaN
37.00000 69.00000 NaN
38.00000 69.00000 NaN
39.00000 69.00000 NaN
40.00000 69.00000 NaN
41.00000 69.00000 NaN
42.00000 69.00000 NaN
43.00000 69.00000 NaN
44.00000 69.00000 NaN
45.00000 69.00000 NaN
46.00000 69.00000 NaN
47.00000 69.00000 NaN
48.00000 69.00000 NaN
49.00000 69.00000 NaN
50.00000 69.00000 NaN
51.00000 69.00000 NaN
52.00000 69.00000 NaN
53.00000 69.00000 NaN
54.00000 69.00000 NaN
55.00000 69.00000 NaN
56.00000 69.00000 NaN
57.00000 69.00000 NaN
58.00000 69.00000 NaN
59.00000 69.00000 NaN
60.00000 69.00000 NaN
61.00000 69.00000 NaN
62.00000 69.00000 NaN
63.00000 69.00000 NaN
64.00000 69.00000 NaN
65.00000 69.00000 NaN
66.00000 69.00000 NaN
67.00000 69.00000 NaN
68.00000 69.00000 NaN
69.00000 69.00000 NaN
70.00000 69.00000 NaN
71.00000 69.00000 NaN
72.00000 69.00000 NaN
73.00000 69.00000 NaN
74.00000 69.00000 NaN
75.00000 69.00000 NaN
76.00000 69.00000 NaN
77.00000 69.00000 NaN
78.00000 69.00000 NaN
79.00000 69.00000 NaN
80.00000 69.00000 NaN
81.00000 69.00000 NaN
82.00000 69.00000 NaN
83.00000 69.00000 NaN
84.00000 69.00000 NaN
85.00000 69.00000 NaN
86.00000 69.00000 NaN
87.00000 69.00000 NaN
88.00000 69.00000 NaN
89.00000 69.00000 NaN
90.00000 69.00000 NaN
91.00000 69.00000 NaN
92.00000 69.00000 NaN
93.00000 69.00000 NaN
94.00000 69.00000 NaN
95.00000 69.00000 NaN
96.00000 69.00000 NaN
97.00000 69.00000 NaN
98.00000 69.00000 NaN
99.00000 69.00000 NaN
100.00000 69.00000 NaN

0.00000 70.00000 NaN
1.00000 70.00000 0.35714
2.00000 70.00000 0.57143
3.00000 70.00000 0.64286
4.00000 70.00000 0.64286
5.00000 70.00000 0.71429
6.00000 70.00000 0.71429
7.00000 70.00000 0.71429
8.00000 70.00000 0.71429
9.00000 70.00000 0.78571
10.00000 70.00000 0.78571
11.00000 70.00000 0.78571
12.00000 70.00000 0.78571
13.00000 70.00000 0.78571
14.00000 70.00000 0.78571
15.00000 70.00000 0.78571
16.00000 70.00000 0.78571
17.00000 70.00000 0.78571
18.00000 70.00000 0.78571
19.00000 70.00000 0.85714
20.00000 70.00000 0.85714
21.00000 70.00000 0.85714
22.00000 70.00000 0.85714
23.00000 70.00000 0.85714
24.00000 70.00000 0.85714
25.00000 70.00000 0.85714
26.00000 70.00000 0.85714
27.00000 70.00000 0.85714
28.00000 70.00000 0.85714
29.00000 70.00000 0.85714
30.00000 70.00000 0.85714
31.00000 70.00000 NaN
32.00000 70.00000 NaN
33.00000 70.00000 NaN
34.00000 70.00000 NaN
35.00000 70.00000 NaN
36.00000 70.00000 NaN
37.00000 70.00000 NaN
38.00000 70.00000 NaN
39.00000 70.00000 NaN
40.00000 70.00000 NaN
41.00000 70.00000 NaN
42.00000 70.00000 NaN
43.00000 70.00000 NaN
44.00000 70.00000 NaN
45.00000 70.00000 NaN
46.00000 70.00000 NaN
47.00000 70.00000 NaN
48.00000 70.00000 NaN
49.00000 70.00000 NaN
50.00000 70.00000 NaN
51.00000 70.00000 NaN
52.00000 70.00000 NaN
53.00000 70.00000 NaN
54.00000 70.00000 NaN
55.00000 70.00000 NaN
56.00000 70.00000 NaN
57.00000 70.00000 NaN
58.00000 70.00000 NaN
59.00000 70.00000 NaN
60.00000 70.00000 NaN
61.00000 70.00000 NaN
62.00000 70.00000 NaN
63.00000 70.00000 NaN
64.00000 70.00000 NaN
65.00000 70.00000 NaN
66.00000 70.00000 NaN
67.00000 70.00000 NaN
68.00000 70.00000 NaN
69.00000 70.00000 NaN
70.00000 70.00000 NaN
71.00000 70.00000 NaN
72.00000 70.00000 NaN
73.00000 70.00000 NaN
74.00000 70.00000 NaN
75.00000 70.00000 NaN
76.00000 70.00000 NaN
77.00000 70.00000 NaN
78.00000 70.00000 NaN
79.00000 70.00000 NaN
80.00000 70.00000 NaN
81.00000 70.00000 NaN
82.00000 70.00000 NaN
83.00000 70.00000 NaN
84.00000 70.00000 NaN
85.00000 70.00000 NaN
86.00000 70.00000 NaN
87.00000 70.00000 NaN
88.00000 70.00000 NaN
89.00000 70.00000 NaN
90.00000 70.00000 NaN
91.00000 70.00000 NaN
92.00000 70.00000 NaN
93.00000 70.00000 NaN
94.00000 70.00000 NaN
95.00000 70.00000 NaN
96.00000 70.00000 NaN
97.00000 70.00000 NaN
98.00000 70.00000 NaN
99.00000 70.00000 NaN
100.00000 70.00000 NaN

0.00000 71.00000 NaN
1.00000 71.00000 0.35714
2.00000 71.00000 0.57143
3.00000 71.00000 0.64286
4.00000 71.00000 0.64286
5.00000 71.00000 0.71429
6.00000 71.00000 0.71429
7.00000 71.00000 0.71429
8.00000 71.00000 0.71429
9.00000 71.00000 0.78571
10.00000 71.00000 0.78571
11.00000 71.00000 0.78571
12.00000 71.00000 0.78571
13.00000 71.00000 0.78571
14.00000 71.00000 0.78571
15.00000 71.00000 0.78571
16.00000 71.00000 0.78571
17.00000 71.00000 0.78571
18.00000 71.00000 0.85714
19.00000 71.00000 0.85714
20.00000 71.00000 0.85714
21.00000 71.00000 0.85714
22.00000 71.00000 0.85714
23.00000 71.00000 0.85714
24.00000 71.00000 0.85714
25.00000 71.00000 0.85714
26.00000 71.00000 0.85714
27.00000 71.00000 0.85714
28.00000 71.00000 0.85714
29.00000 71.00000 0.85714
30.00000 71.00000 NaN
31.00000 71.00000 NaN
32.00000 71.00000 NaN
33.00000 71.00000 NaN
34.00000 71.00000 NaN
35.00000 71.00000 NaN
36.00000 71.00000 NaN
37.00000 71.00000 NaN
38.00000 71.00000 NaN
39.00000 71.00000 NaN
40.00000 71.00000 NaN
41.00000 71.00000 NaN
42.00000 71.00000 NaN
43.00000 71.00000 NaN
44.00000 71.00000 NaN
45.00000 71.00000 NaN
46.00000 71.00000 NaN
47.00000 71.00000 NaN
48.00000 71.00000 NaN
49.00000 71.00000 NaN
50.00000 71.00000 NaN
51.00000 71.00000 NaN
52.00000 71.00000 NaN
53.00000 71.00000 NaN
54.00000 71.00000 NaN
55.00000 71.00000 NaN
56.00000 71.00000 NaN
57.00000 71.00000 NaN
58.00000 71.00000 NaN
59.00000 71.00000 NaN
60.00000 71.00000 NaN
61.00000 71.00000 NaN
62.00000 71.00000 NaN
63.00000 71.00000 NaN
64.00000 71.00000 NaN
65.00000 71.00000 NaN
66.00000 71.00000 NaN
67.00000 71.00000 NaN
68.00000 71.00000 NaN
69.00000 71.00000 NaN
70.00000 71.00000 NaN
71.00000 71.00000 NaN
72.00000 71.00000 NaN
73.00000 71.00000 NaN
74.00000 71.00000 NaN
75.00000 71.00000 NaN
76.00000 71.00000 NaN
77.00000 71.00000 NaN
78.00000 71.00000 NaN
79.00000 71.00000 NaN
80.00000 71.00000 NaN
81.00000 71.00000 NaN
82.00000 71.00000 NaN
83.00000 71.00000 NaN
84.00000 71.00000 NaN
85.00000 71.00000 NaN
86.00000 71.00000 NaN
87.00000 71.00000 NaN
88.00000 71.00000 NaN
89.00000 71.00000 NaN
90.00000 71.00000 NaN
91.00000 71.00000 NaN
92.00000 71.00000 NaN
93.00000 71.00000 NaN
94.00000 71.00000 NaN
95.00000 71.00000 NaN
96.00000 71.00000 NaN
97.00000 71.00000 NaN
98.00000 71.00000 NaN
99.00000 71.00000 NaN
100.00000 71.00000 NaN

0.00000 72.00000 NaN
1.00000 72.00000 0.35714
2.00000 72.00000 0.57143
3.00000 72.00000 0.64286
4.00000 72.00000 0.64286
5.00000 72.00000 0.71429
6.00000 72.00000 0.71429
7.00000 72.00000 0.71429
8.00000 72.00000 0.78571
9.00000 72.00000 0.78571
10.00000 72.00000 0.78571
11.00000 72.00000 0.78571
12.00000 72.00000 0.78571
13.00000 72.00000 0.78571
14.00000 72.00000 0.78571
15.00000 72.00000 0.78571
16.00000 72.00000 0.78571
17.00000 72.00000 0.85714
18.00000 72.00000 0.85714
19.00000 72.00000 0.85714
20.00000 72.00000 0.85714
21.00000 72.00000 0.85714
22.00000 72.00000 0.85714
23.00000 72.00000 0.85714
24.00000 72.00000 0.85714
25.00000 72.00000 0.85714
26.00000 72.00000 0.85714
27.00000 72.00000 0.85714
28.00000 72.00000 0.85714
29.00000 72.00000 NaN
30.00000 72.00000 NaN
31.00000 72.00000 NaN
32.00000 72.00000 NaN
33.00000 72.00000 NaN
34.00000 72.00000 NaN
35.00000 72.00000 NaN
36.00000 72.00000 NaN
37.00000 72.00000 NaN
38.00000 72.00000 NaN
39.00000 72.00000 NaN
40.00000 72.00000 NaN
41.00000 72.00000 NaN
42.00000 72.00000 NaN
43.00000 72.00000 NaN
44.00000 72.00000 NaN
45.00000 72.00000 NaN
46.00000 72.00000 NaN
47.00000 72.00000 NaN
48.00000 72.00000 NaN
49.00000 72.00000 NaN
50.00000 72.00000 NaN
51.00000 72.00000 NaN
52.00000 72.00000 NaN
53.00000 72.00000 NaN
54.00000 72.00000 NaN
55.00000 72.00000 NaN
56.00000 72.00000 NaN
57.00000 72.00000 NaN
58.00000 72.00000 NaN
59.00000 72.00000 NaN
60.00000 72.00000 NaN
61.00000 72.00000 NaN
62.00000 72.00000 NaN
63.00000 72.00000 NaN
64.00000 72.00000 NaN
65.00000 72.00000 NaN
66.00000 72.00000 NaN
67.00000 72.00000 NaN
68.00000 72.00000 NaN
69.00000 72.00000 NaN
70.00000 72.00000 NaN
71.00000 72.00000 NaN
72.00000 72.00000 NaN
73.00000 72.00000 NaN
74.00000 72.00000 NaN
75.00000 72.00000 NaN
76.00000 72.00000 NaN
77.00000 72.00000 NaN
78.00000 72.00000 NaN
79.00000 72.00000 NaN
80.00000 72.00000 NaN
81.00000 72.00000 NaN
82.00000 72.00000 NaN
83.00000 72.00000 NaN
84.00000 72.00000 NaN
85.00000 72.00000 NaN
86.00000 72.00000 NaN
87.00000 72.00000 NaN
88.00000 72.00000 NaN
89.00000 72.00000 NaN
90.00000 72.00000 NaN
91.00000 72.00000 NaN
92.00000 72.00000 NaN
93.00000 72.00000 NaN
94.00000 72.00000 NaN
95.00000 72.00000 NaN
96.00000 72.00000 NaN
97.00000 72.00000 NaN
98.00000 72.00000 NaN
99.00000 72.00000 NaN
100.00000 72.00000 NaN

0.00000 73.00000 NaN
1.00000 73.00000 0.35714
2.00000 73.00000 0.57143
3.00000 73.00000 0.64286
4.00000 73.00000 0.71429
5.00000 73.00000 0.71429
6.00000 73.00000 0.71429
7.00000 73.00000 0.71429
8.00000 73.00000 0.78571
9.00000 73.00000 0.78571
10.00000 73.00000 0.78571
11.00000 73.00000 0.78571
12.00000 73.00000 0.78571
13.00000 73.00000 0.78571
14.00000 73.00000 0.78571
15.00000 73.00000 0.78571
16.00000 73.00000 0.85714
17.00000 73.00000 0.85714
18.00000 73.00000 0.85714
19.00000 73.00000 0.85714
20.00000 73.00000 0.85714
21.00000 73.00000 0.85714
22.00000 73.00000 0.85714
23.00000 73.00000 0.85714
24.00000 73.00000 0.85714
25.00000 73.00000 0.85714
26.00000 73.00000 0.85714
27.00000 73.00000 0.85714
28.00000 73.00000 NaN
29.00000 73.00000 NaN
30.00000 73.00000 NaN
31.00000 73.00000 NaN
32.00000 73.00000 NaN
33.00000 73.00000 NaN
34.00000 73.00000 NaN
35.00000 73.00000 NaN
36.00000 73.00000 NaN
37.00000 73.00000 NaN
38.00000 73.00000 NaN
39.00000 73.00000 NaN
40.00000 73.00000 NaN
41.00000 73.00000 NaN
42.00000 73.00000 NaN
43.00000 73.00000 NaN
44.00000 73.00000 NaN
45.00000 73.00000 NaN
46.00000 73.00000 NaN
47.00000 73.00000 NaN
48.00000 73.00000 NaN
49.00000 73.00000 NaN
50.00000 73.00000 NaN
51.00000 73.00000 NaN
52.00000 73.00000 NaN
53.00000 73.00000 NaN
54.00000 73.00000 NaN
55.00000 73.00000 NaN
56.00000 73.00000 NaN
57.00000 73.00000 NaN
58.00000 73.00000 NaN
59.00000 73.00000 NaN
60.00000 73.00000 NaN
61.00000 73.00000 NaN
62.00000 73.00000 NaN
63.00000 73.00000 NaN
64.00000 73.00000 NaN
65.00000 73.00000 NaN
66.00000 73.00000 NaN
67.00000 73.00000 NaN
68.00000 73.00000 NaN
69.00000 73.00000 NaN
70.00000 73.00000 NaN
71.00000 73.00000 NaN
72.00000 73.00000 NaN
73.00000 73.00000 NaN
74.00000 73.00000 NaN
75.00000 73.00000 NaN
76.00000 73.00000 NaN
77.00000 73.00000 NaN
78.00000 73.00000 NaN
79.00000 73.00000 NaN
80.00000 73.00000 NaN
81.00000 73.00000 NaN
82.00000 73.00000 NaN
83.00000 73.00000 NaN
84.00000 73.00000 NaN
85.00000 73.00000 NaN
86.00000 73.00000 NaN
87.00000 73.00000 NaN
88.00000 73.00000 NaN
89.00000 73.00000 NaN
90.00000 73.00000 NaN
91.00000 73.00000 NaN
92.00000 73.00000 NaN
93.00000 73.00000 NaN
94.00000 73.00000 NaN
95.00000 73.00000 NaN
96.00000 73.00000 NaN
97.00000 73.00000 NaN
98.00000 73.00000 NaN
99.00000 73.00000 NaN
100.00000 73.00000 NaN

0.00000 74.00000 NaN
1.00000 74.00000 0.35714
2.00000 74.00000 0.57143
3.00000 74.00000 0.64286
4.00000 74.00000 0.71429
5.00000 74.00000 0.71429
6.00000 74.00000 0.71429
7.00000 74.00000 0.78571
8.00000 74.00000 0.78571
9.00000 74.00000 0.78571
10.00000 74.00000 0.78571
11.00000 74.00000 0.78571
12.00000 74.00000 0.78571
13.00000 74.00000 0.78571
14.00000 74.00000 0.78571
15.00000 74.00000 0.78571
16.00000 74.00000 0.85714
17.00000 74.00000 0.85714
18.00000 74.00000 0.85714
19.00000 74.00000 0.85714
20.00000 74.00000 0.85714
21.00000 74.00000 0.85714
22.00000 74.00000 0.85714
23.00000 74.00000 0.85714
24.00000 74.00000 0.85714
25.00000 74.00000 0.85714
26.00000 74.00000 0.85714
27.00000 74.00000 NaN
28.00000 74.00000 NaN
29.00000 74.00000 NaN
30.00000 74.00000 NaN
31.00000 74.00000 NaN
32.00000 74.00000 NaN
33.00000 74.00000 NaN
34.00000 74.00000 NaN
35.00000 74.00000 NaN
36.00000 74.00000 NaN
37.00000 74.00000 NaN
38.00000 74.00000 NaN
39.00000 74.00000 NaN
40.00000 74.00000 NaN
41.00000 74.00000 NaN
42.00000 74.00000 NaN
43.00000 74.00000 NaN
44.00000 74.00000 NaN
45.00000 74.00000 NaN
46.00000 74.00000 NaN
47.00000 74.00000 NaN
48.00000 74.00000 NaN
49.00000 74.00000 NaN
50.00000 74.00000 NaN
51.00000 74.00000 NaN
52.00000 74.00000 NaN
53.00000 74.00000 NaN
54.00000 74.00000 NaN
55.00000 74.00000 NaN
56.00000 74.00000 NaN
57.00000 74.00000 NaN
58.00000 74.00000 NaN
59.00000 74.00000 NaN
60.00000 74.00000 NaN
61.00000 74.00000 NaN
62.00000 74.00000 NaN
63.00000 74.00000 NaN
64.00000 74.00000 NaN
65.00000 74.00000 NaN
66.00000 74.00000 NaN
67.00000 74.00000 NaN
68.00000 74.00000 NaN
69.00000 74.00000 NaN
70.00000 74.00000 NaN
71.00000 74.00000 NaN
72.00000 74.00000 NaN
73.00000 74.00000 NaN
74.00000 74.00000 NaN
75.00000 74.00000 NaN
76.00000 74.00000 NaN
77.00000 74.00000 NaN
78.00000 74.00000 NaN
79.00000 74.00000 NaN
80.00000 74.00000 NaN
81.00000 74.00000 NaN
82.00000 74.00000 NaN
83.00000 74.00000 NaN
84.00000 74.00000 NaN
85.00000 74.00000 NaN
86.00000 74.00000 NaN
87.00000 74.00000 NaN
88.00000 74.00000 NaN
89.00000 74.00000 NaN
90.00000 74.00000 NaN
91.00000 74.00000 NaN
92.00000 74.00000 NaN
93.00000 74.00000 NaN
94.00000 74.00000 NaN
95.00000 74.00000 NaN
96.00000 74.00000 NaN
97.00000 74.00000 NaN
98.00000 74.00000 NaN
99.00000 74.00000 NaN
100.00000 74.00000 NaN

0.00000 75.00000 NaN
1.00000 75.00000 0.42857
2.00000 75.00000 0.57143
3.00000 75.00000 0.64286
4.00000 75.00000 0.71429
5.00000 75.00000 0.71429
6.00000 75.00000 0.71429
7.00000 75.00000 0.78571
8.00000 75.00000 0.78571
9.00000 75.00000 0.78571
10.00000 75.00000 0.78571
11.00000 75.00000 0.78571
12.00000 75.00000 0.78571
13.00000 75.00000 0.78571
14.00000 75.00000 0.78571
15.00000 75.00000 0.85714
16.00000 75.00000 0.85714
17.00000 75.00000 0.85714
18.00000 75.00000 0.85714
19.00000 75.00000 0.85714
20.00000 75.00000 0.85714
21.00000 75.00000 0.85714
22.00000 75.00000 0.85714
23.00000 75.00000 0.85714
24.00000 75.00000 0.85714
25.00000 75.00000 0.85714
26.00000 75.00000 NaN
27.00000 75.00000 NaN
28.00000 75.00000 NaN
29.00000 75.00000 NaN
30.00000 75.00000 NaN
31.00000 75.00000 NaN
32.00000 75.00000 NaN
33.00000 75.00000 NaN
34.00000 75.00000 NaN
35.00000 75.00000 NaN
36.00000 75.00000 NaN
37.00000 75.00000 NaN
38.00000 75.00000 NaN
39.00000 75.00000 NaN
40.00000 75.00000 NaN
41.00000 75.00000 NaN
42.00000 75.00000 NaN
43.00000 75.00000 NaN
44.00000 75.00000 NaN
45.00000 75.00000 NaN
46.00000 75.00000 NaN
47.00000 75.00000 NaN
48.00000 75.00000 NaN
49.00000 75.00000 NaN
50.00000 75.00000 NaN
51.00000 75.00000 NaN
52.00000 75.00000 NaN
53.00000 75.00000 NaN
54.00000 75.00000 NaN
55.00000 75.00000 NaN
56.00000 75.00000 NaN
57.00000 75.00000 NaN
58.00000 75.00000 NaN
59.00000 75.00000 NaN
60.00000 75.00000 NaN
61.00000 75.00000 NaN
62.00000 75.00000 NaN
63.00000 75.00000 NaN
64.00000 75.00000 NaN
65.00000 75.00000 NaN
66.00000 75.00000 NaN
67.00000 75.00000 NaN
68.00000 75.00000 NaN
69.00000 75.00000 NaN
70.00000 75.00000 NaN
71.00000 75.00000 NaN
72.00000 75.00000 NaN
73.00000 75.00000 NaN
74.00000 75.00000 NaN
75.00000 75.00000 NaN
76.00000 75.00000 NaN
77.00000 75.00000 NaN
78.00000 75.00000 NaN
79.00000 75.00000 NaN
80.00000 75.00000 NaN
81.00000 75.00000 NaN
82.00000 75.00000 NaN
83.00000 75.00000 NaN
84.00000 75.00000 NaN
85.00000 75.00000 NaN
86.00000 75.00000 NaN
87.00000 75.00000 NaN
88.00000 75.00000 NaN
89.00000 75.00000 NaN
90.00000 75.00000 NaN
91.00000 75.00000 NaN
92.00000 75.00000 NaN
93.00000 75.00000 NaN
94.00000 75.00000 NaN
95.00000 75.00000 NaN
96.00000 75.00000 NaN
97.00000 75.00000 NaN
98.00000 75.00000 NaN
99.00000 75.00000 NaN
100.00000 75.00000 NaN

0.00000 76.00000 NaN
1.00000 76.00000 0.42857
2.00000 76.00000 0.57143
3.00000 76.00000 0.64286
4.00000 76.00000 0.71429
5.00000 76.00000 0.71429
6.00000 76.00000 0.71429
7.00000 76.00000 0.78571
8.00000 76.00000 0.78571
9.00000 76.00000 0.78571
10.00000 76.00000 0.78571
11.00000 76.00000 0.78571
12.00000 76.00000 0.78571
13.00000 76.00000 0.78571
14.00000 76.00000 0.85714
15.00000 76.00000 0.85714
16.00000 76.00000 0.85714
17.00000 76.00000 0.85714
18.00000 76.00000 0.85714
19.00000 76.00000 0.85714
20.00000 76.00000 0.85714
21.00000 76.00000 0.85714
22.00000 76.00000 0.85714
23.00000 76.00000 0.85714
24.00000 76.00000 0.85714
25.00000 76.00000 NaN
26.00000 76.00000 NaN
27.00000 76.00000 NaN
28.00000 76.00000 NaN
29.00000 76.00000 NaN
30.00000 76.00000 NaN
31.00000 76.00000 NaN
32.00000 76.00000 NaN
33.00000 76.00000 NaN
34.00000 76.00000 NaN
35.00000 76.00000 NaN
36.00000 76.00000 NaN
37.00000 76.00000 NaN
38.00000 76.00000 NaN
39.00000 76.00000 NaN
40.00000 76.00000 NaN
41.00000 76.00000 NaN
42.00000 76.00000 NaN
43.00000 76.00000 NaN
44.00000 76.00000 NaN
45.00000 76.00000 NaN
46.00000 76.00000 NaN
47.00000 76.00000 NaN
48.00000 76.00000 NaN
49.00000 76.00000 NaN
50.00000 76.00000 NaN
51.00000 76.00000 NaN
52.00000 76.00000 NaN
53.00000 76.00000 NaN
54.00000 76.00000 NaN
55.00000 76.00000 NaN
56.00000 76.00000 NaN
57.00000 76.00000 NaN
58.00000 76.00000 NaN
59.00000 76.00000 NaN
60.00000 76.00000 NaN
61.00000 76.00000 NaN
62.00000 76.00000 NaN
63.00000 76.00000 NaN
64.00000 76.00000 NaN
65.00000 76.00000 NaN
66.00000 76.00000 NaN
67.00000 76.00000 NaN
68.00000 76.00000 NaN
69.00000 76.00000 NaN
70.00000 76.00000 NaN
71.00000 76.00000 NaN
72.00000 76.00000 NaN
73.00000 76.00000 NaN
74.00000 76.00000 NaN
75.00000 76.00000 NaN
76.00000 76.00000 NaN
77.00000 76.00000 NaN
78.00000 76.00000 NaN
79.00000 76.00000 NaN
80.00000 76.00000 NaN
81.00000 76.00000 NaN
82.00000 76.00000 NaN
83.00000 76.00000 NaN
84.00000 76.00000 NaN
85.00000 76.00000 NaN
86.00000 76.00000 NaN
87.00000 76.00000 NaN
88.00000 76.00000 NaN
89.00000 76.00000 NaN
90.00000 76.00000 NaN
91.00000 76.00000 NaN
92.00000 76.00000 NaN
93.00000 76.00000 NaN
94.00000 76.00000 NaN
95.00000 76.00000 NaN
96.00000 76.00000 NaN
97.00000 76.00000 NaN
98.00000 76.00000 NaN
99.00000 76.00000 NaN
100.00000 76.00000 NaN

0.00000 77.00000 NaN
1.00000 77.00000 0.42857
2.00000 77.00000 0.57143
3.00000 77.00000 0.64286
4.00000 77.00000 0.71429
5.00000 77.00000 0.71429
6.00000 77.00000 0.71429
7.00000 77.00000 0.78571
8.00000 77.00000 0.78571
9.00000 77.00000 0.78571
10.00000 77.00000 0.78571
11.00000 77.00000 0.78571
12.00000 77.00000 0.78571
13.00000 77.00000 0.78571
14.00000 77.00000 0.85714
15.00000 77.00000 0.85714
16.00000 77.00000 0.85714
17.00000 77.00000 0.85714
18.00000 77.00000 0.85714
19.00000 77.00000 0.85714
20.00000 77.00000 0.85714
21.00000 77.00000 0.85714
22.00000 77.00000 0.85714
23.00000 77.00000 0.85714
24.00000 77.00000 NaN
25.00000 77.00000 NaN
26.00000 77.00000 NaN
27.00000 77.00000 NaN
28.00000 77.00000 NaN
29.00000 77.00000 NaN
30.00000 77.00000 NaN
31.00000 77.00000 NaN
32.00000 77.00000 NaN
33.00000 77.00000 NaN
34.00000 77.00000 NaN
35.00000 77.00000 NaN
36.00000 77.00000 NaN
37.00000 77.00000 NaN
38.00000 77.00000 NaN
39.00000 77.00000 NaN
40.00000 77.00000 NaN
41.00000 77.00000 NaN
42.00000 77.00000 NaN
43.00000 77.00000 NaN
44.00000 77.00000 NaN
45.00000 77.00000 NaN
46.00000 77.00000 NaN
47.00000 77.00000 NaN
48.00000 77.00000 NaN
49.00000 77.00000 NaN
50.00000 77.00000 NaN
51.00000 77.00000 NaN
52.00000 77.00000 NaN
53.00000 77.00000 NaN
54.00000 77.00000 NaN
55.00000 77.00000 NaN
56.00000 77.00000 NaN
57.00000 77.00000 NaN
58.00000 77.00000 NaN
59.00000 77.00000 NaN
60.00000 77.00000 NaN
61.00000 77.00000 NaN
62.00000 77.00000 NaN
63.00000 77.00000 NaN
64.00000 77.00000 NaN
65.00000 77.00000 NaN
66.00000 77.00000 NaN
67.00000 77.00000 NaN
68.00000 77.00000 NaN
69.00000 77.00000 NaN
70.00000 77.00000 NaN
71.00000 77.00000 NaN
72.00000 77.00000 NaN
73.00000 77.00000 NaN
74.00000 77.00000 NaN
75.00000 77.00000 NaN
76.00000 77.00000 NaN
77.00000 77.00000 NaN
78.00000 77.00000 NaN
79.00000 77.00000 NaN
80.00000 77.00000 NaN
81.00000 77.00000 NaN
82.00000 77.00000 NaN
83.00000 77.00000 NaN
84.00000 77.00000 NaN
85.00000 77.00000 NaN
86.00000 77.00000 NaN
87.00000 77.00000 NaN
88.00000 77.00000 NaN
89.00000 77.00000 NaN
90.00000 77.00000 NaN
91.00000 77.00000 NaN
92.00000 77.00000 NaN
93.00000 77.00000 NaN
94.00000 77.00000 NaN
95.00000 77.00000 NaN
96.00000 77.00000 NaN
97.00000 77.00000 NaN
98.00000 77.00000 NaN
99.00000 77.00000 NaN
100.00000 77.00000 NaN

0.00000 78.00000 NaN
1.00000 78.00000 0.42857
2.00000 78.00000 0.64286
3.00000 78.00000 0.64286
4.00000 78.00000 0.71429
5.00000 78.00000 0.71429
6.00000 78.00000 0.78571
7.00000 78.00000 0.78571
8.00000 78.00000 0.78571
9.00000 78.00000 0.78571
10.00000 78.00000 0.78571
11.00000 78.00000 0.78571
12.00000 78.00000 0.78571
13.00000 78.00000 0.78571
14.00000 78.00000 0.85714
15.00000 78.00000 0.85714
16.00000 78.00000 0.85714
17.00000 78.00000 0.85714
18.00000 78.00000 0.85714
19.00000 78.00000 0.85714
20.00000 78.00000 0.85714
21.00000 78.00000 0.85714
22.00000 78.00000 0.85714
23.00000 78.00000 NaN
24.00000 78.00000 NaN
25.00000 78.00000 NaN
26.00000 78.00000 NaN
27.00000 78.00000 NaN
28.00000 78.00000 NaN
29.00000 78.00000 NaN
30.00000 78.00000 NaN
31.00000 78.00000 NaN
32.00000 78.00000 NaN
33.00000 78.00000 NaN
34.00000 78.00000 NaN
35.00000 78.00000 NaN
36.00000 78.00000 NaN
37.00000 78.00000 NaN
38.00000 78.00000 NaN
39.00000 78.00000 NaN
40.00000 78.00000 NaN
41.00000 78.00000 NaN
42.00000 78.00000 NaN
43.00000 78.00000 NaN
44.00000 78.00000 NaN
45.00000 78.00000 NaN
46.00000 78.00000 NaN
47.00000 78.00000 NaN
48.00000 78.00000 NaN
49.00000 78.00000 NaN
50.00000 78.00000 NaN
51.00000 78.00000 NaN
52.00000 78.00000 NaN
53.00000 78.00000 NaN
54.00000 78.00000 NaN
55.00000 78.00000 NaN
56.00000 78.00000 NaN
57.00000 78.00000 NaN
58.00000 78.00000 NaN
59.00000 78.00000 NaN
60.00000 78.00000 NaN
61.00000 78.00000 NaN
62.00000 78.00000 NaN
63.00000 78.00000 NaN
64.00000 78.00000 NaN
65.00000 78.00000 NaN
66.00000 78.00000 NaN
67.00000 78.00000 NaN
68.00000 78.00000 NaN
69.00000 78.00000 NaN
70.00000 78.00000 NaN
71.00000 78.00000 NaN
72.00000 78.00000 NaN
73.00000 78.00000 NaN
74.00000 78.00000 NaN
75.00000 78.00000 NaN
76.00000 78.00000 NaN
77.00000 78.00000 NaN
78.00000 78.00000 NaN
79.00000 78.00000 NaN
80.00000 78.00000 NaN
81.00000 78.00000 NaN
82.00000 78.00000 NaN
83.00000 78.00000 NaN
84.00000 78.00000 NaN
85.00000 78.00000 NaN
86.00000 78.00000 NaN
87.00000 78.00000 NaN
88.00000 78.00000 NaN
89.00000 78.00000 NaN
90.00000 78.00000 NaN
91.00000 78.00000 NaN
92.00000 78.00000 NaN
93.00000 78.00000 NaN
94.00000 78.00000 NaN
95.00000 78.00000 NaN
96.00000 78.00000 NaN
97.00000 78.00000 NaN
98.00000 78.00000 NaN
99.00000 78.00000 NaN
100.00000 78.00000 NaN

0.00000 79.00000 NaN
1.00000 79.00000 0.42857
2.00000 79.00000 0.64286
3.00000 79.00000 0.64286
4.00000 79.00000 0.71429
5.00000 79.00000 0.71429
6.00000 79.00000 0.78571
7.00000 79.00000 0.78571
8.00000 79.00000 0.78571
9.00000 79.00000 0.78571
10.00000 79.00000 0.78571
11.00000 79.00000 0.78571
12.00000 79.00000 0.78571
13.00000 79.00000 0.85714
14.00000 79.00000 0.85714
15.00000 79.00000 0.85714
16.00000 79.00000 0.85714
17.00000 79.00000 0.85714
18.00000 79.00000 0.85714
19.00000 79.00000 0.85714
20.00000 79.00000 0.85714
21.00000 79.00000 0.85714
22.00000 79.00000 NaN
23.00000 79.00000 NaN
24.00000 79.00000 NaN
25.00000 79.00000 NaN
26.00000 79.00000 NaN
27.00000 79.00000 NaN
28.00000 79.00000 NaN
29.00000 79.00000 NaN
30.00000 79.00000 NaN
31.00000 79.00000 NaN
32.00000 79.00000 NaN
33.00000 79.00000 NaN
34.00000 79.00000 NaN
35.00000 79.00000 NaN
36.00000 79.00000 NaN
37.00000 79.00000 NaN
38.00000 79.00000 NaN
39.00000 79.00000 NaN
40.00000 79.00000 NaN
41.00000 79.00000 NaN
42.00000 79.00000 NaN
43.00000 79.00000 NaN
44.00000 79.00000 NaN
45.00000 79.00000 NaN
46.00000 79.00000 NaN
47.00000 79.00000 NaN
48.00000 79.00000 NaN
49.00000 79.00000 NaN
50.00000 79.00000 NaN
51.00000 79.00000 NaN
52.00000 79.00000 NaN
53.00000 79.00000 NaN
54.00000 79.00000 NaN
55.00000 79.00000 NaN
56.00000 79.00000 NaN
57.00000 79.00000 NaN
58.00000 79.00000 NaN
59.00000 79.00000 NaN
60.00000 79.00000 NaN
61.00000 79.00000 NaN
62.00000 79.00000 NaN
63.00000 79.00000 NaN
64.00000 79.00000 NaN
65.00000 79.00000 NaN
66.00000 79.00000 NaN
67.00000 79.00000 NaN
68.00000 79.00000 NaN
69.00000 79.00000 NaN
70.00000 79.00000 NaN
71.00000 79.00000 NaN
72.00000 79.00000 NaN
73.00000 79.00000 NaN
74.00000 79.00000 NaN
75.00000 79.00000 NaN
76.00000 79.00000 NaN
77.00000 79.00000 NaN
78.00000 79.00000 NaN
79.00000 79.00000 NaN
80.00000 79.00000 NaN
81.00000 79.00000 NaN
82.00000 79.00000 NaN
83.00000 79.00000 NaN
84.00000 79.00000 NaN
85.00000 79.00000 NaN
86.00000 79.00000 NaN
87.00000 79.00000 NaN
88.00000 79.00000 NaN
89.00000 79.00000 NaN
90.00000 79.00000 NaN
91.00000 79.00000 NaN
92.00000 79.00000 NaN
93.00000 79.00000 NaN
94.00000 79.00000 NaN
95.00000 79.00000 NaN
96.00000 79.00000 NaN
97.00000 79.00000 NaN
98.00000 79.00000 NaN
99.00000 79.00000 NaN
100.00000 79.00000 NaN

0.00000 80.00000 NaN
1.00000 80.00000 0.42857
2.00000 80.00000 0.64286
3.00000 80.00000 0.71429
4.00000 80.00000 0.71429
5.00000 80.00000 0.71429
6.00000 80.00000 0.78571
7.00000 80.00000 0.78571
8.00000 80.00000 0.78571
9.00000 80.00000 0.78571
10.00000 80.00000 0.78571
11.00000 80.00000 0.78571
12.00000 80.00000 0.78571
13.00000 80.00000 0.85714
14.00000 80.00000 0.85714
15.00000 80.00000 0.85714
16.00000 80.00000 0.85714
17.00000 80.00000 0.85714
18.00000 80.00000 0.85714
19.00000 80.00000 0.85714
20.00000 80.00000 0.85714
21.00000 80.00000 NaN
22.00000 80.00000 NaN
23.00000 80.00000 NaN
24.00000 80.00000 NaN
25.00000 80.00000 NaN
26.00000 80.00000 NaN
27.00000 80.00000 NaN
28.00000 80.00000 NaN
29.00000 80.00000 NaN
30.00000 80.00000 NaN
31.00000 80.00000 NaN
32.00000 80.00000 NaN
33.00000 80.00000 NaN
34.00000 80.00000 NaN
35.00000 80.00000 NaN
36.00000 80.00000 NaN
37.00000 80.00000 NaN
38.00000 80.00000 NaN
39.00000 80.00000 NaN
40.00000 80.00000 NaN
41.00000 80.00000 NaN
42.00000 80.00000 NaN
43.00000 80.00000 NaN
44.00000 80.00000 NaN
45.00000 80.00000 NaN
46.00000 80.00000 NaN
47.00000 80.00000 NaN
48.00000 80.00000 NaN
49.00000 80.00000 NaN
50.00000 80.00000 NaN
51.00000 80.00000 NaN
52.00000 80.00000 NaN
53.00000 80.00000 NaN
54.00000 80.00000 NaN
55.00000 80.00000 NaN
56.00000 80.00000 NaN
57.00000 80.00000 NaN
58.00000 80.00000 NaN
59.00000 80.00000 NaN
60.00000 80.00000 NaN
61.00000 80.00000 NaN
62.00000 80.00000 NaN
63.00000 80.00000 NaN
64.00000 80.00000 NaN
65.00000 80.00000 NaN
66.00000 80.00000 NaN
67.00000 80.00000 NaN
68.00000 80.00000 NaN
69.00000 80.00000 NaN
70.00000 80.00000 NaN
71.00000 80.00000 NaN
72.00000 80.00000 NaN
73.00000 80.00000 NaN
74.00000 80.00000 NaN
75.00000 80.00000 NaN
76.00000 80.00000 NaN
77.00000 80.00000 NaN
78.00000 80.00000 NaN
79.00000 80.00000 NaN
80.00000 80.00000 NaN
81.00000 80.00000 NaN
82.00000 80.00000 NaN
83.00000 80.00000 NaN
84.00000 80.00000 NaN
85.00000 80.00000 NaN
86.00000 80.00000 NaN
87.00000 80.00000 NaN
88.00000 80.00000 NaN
89.00000 80.00000 NaN
90.00000 80.00000 NaN
91.00000 80.00000 NaN
92.00000 80.00000 NaN
93.00000 80.00000 NaN
94.00000 80.00000 NaN
95.00000 80.00000 NaN
96.00000 80.00000 NaN
97.00000 80.00000 NaN
98.00000 80.00000 NaN
99.00000 80.00000 NaN
100.00000 80.00000 NaN

0.00000 81.00000 NaN
1.00000 81.00000 0.42857
2.00000 81.00000 0.64286
3.00000 81.00000 0.71429
4.00000 81.00000 0.71429
5.00000 81.00000 0.71429
6.00000 81.00000 0.78571
7.00000 81.00000 0.78571
8.00000 81.00000 0.78571
9.00000 81.00000 0.78571
10.00000 81.00000 0.78571
11.00000 81.00000 0.78571
12.00000 81.00000 0.85714
13.00000 81.00000 0.85714
14.00000 81.00000 0.85714
15.00000 81.00000 0.85714
16.00000 81.00000 0.85714
17.00000 81.00000 0.85714
18.00000 81.00000 0.85714
19.00000 81.00000 0.85714
20.00000 81.00000 NaN
21.00000 81.00000 NaN
22.00000 81.00000 NaN
23.00000 81.00000 NaN
24.00000 81.00000 NaN
25.00000 81.00000 NaN
26.00000 81.00000 NaN
27.00000 81.00000 NaN
28.00000 81.00000 NaN
29.00000 81.00000 NaN
30.00000 81.00000 NaN
31.00000 81.00000 NaN
32.00000 81.00000 NaN
33.00000 81.00000 NaN
34.00000 81.00000 NaN
35.00000 81.00000 NaN
36.00000 81.00000 NaN
37.00000 81.00000 NaN
38.00000 81.00000 NaN
39.00000 81.00000 NaN
40.00000 81.00000 NaN
41.00000 81.00000 NaN
42.00000 81.00000 NaN
43.00000 81.00000 NaN
44.00000 81.00000 NaN
45.00000 81.00000 NaN
46.00000 81.00000 NaN
47.00000 81.00000 NaN
48.00000 81.00000 NaN
49.00000 81.00000 NaN
50.00000 81.00000 NaN
51.00000 81.00000 NaN
52.00000 81.00000 NaN
53.00000 81.00000 NaN
54.00000 81.00000 NaN
55.00000 81.00000 NaN
56.00000 81.00000 NaN
57.00000 81.00000 NaN
58.00000 81.00000 NaN
59.00000 81.00000 NaN
60.00000 81.00000 NaN
61.00000 81.00000 NaN
62.00000 81.00000 NaN
63.00000 81.00000 NaN
64.00000 81.00000 NaN
65.00000 81.00000 NaN
66.00000 81.00000 NaN
67.00000 81.00000 NaN
68.00000 81.00000 NaN
69.00000 81.00000 NaN
70.00000 81.00000 NaN
71.00000 81.00000 NaN
72.00000 81.00000 NaN
73.00000 81.00000 NaN
74.00000 81.00000 NaN
75.00000 81.00000 NaN
76.00000 81.00000 NaN
77.00000 81.00000 NaN
78.00000 81.00000 NaN
79.00000 81.00000 NaN
80.00000 81.00000 NaN
81.00000 81.00000 NaN
82.00000 81.00000 NaN
83.00000 81.00000 NaN
84.00000 81.00000 NaN
85.00000 81.00000 NaN
86.00000 81.00000 NaN
87.00000 81.00000 NaN
88.00000 81.00000 NaN
89.00000 81.00000 NaN
90.00000 81.00000 NaN
91.00000 81.00000 NaN
92.00000 81.00000 NaN
93.00000 81.00000 NaN
94.00000 81.00000 NaN
95.00000 81.00000 NaN
96.00000 81.00000 NaN
97.00000 81.00000 NaN
98.00000 81.00000 NaN
99.00000 81.00000 NaN
100.00000 81.00000 NaN

0.00000 82.00000 NaN
1.00000 82.00000 0.50000
2.00000 82.00000 0.64286
3.00000 82.00000 0.71429
4.00000 82.00000 0.71429
5.00000 82.00000 0.78571
6.00000 82.00000 0.78571
7.00000 82.00000 0.78571
8.00000 82.00000 0.78571
9.00000 82.00000 0.78571
10.00000 82.00000 0.78571
11.00000 82.00000 0.78571
12.00000 82.00000 0.85714
13.00000 82.00000 0.85714
14.00000 82.00000 0.85714
15.00000 82.00000 0.85714
16.00000 82.00000 0.85714
17.00000 82.00000 0.85714
18.00000 82.00000 0.85714
19.00000 82.00000 NaN
20.00000 82.00000 NaN
21.00000 82.00000 NaN
22.00000 82.00000 NaN
23.00000 82.00000 NaN
24.00000 82.00000 NaN
25.00000 82.00000 NaN
26.00000 82.00000 NaN
27.00000 82.00000 NaN
28.00000 82.00000 NaN
29.00000 82.00000 NaN
30.00000 82.00000 NaN
31.00000 82.00000 NaN
32.00000 82.00000 NaN
33.00000 82.00000 NaN
34.00000 82.00000 NaN
35.00000 82.00000 NaN
36.00000 82.00000 NaN
37.00000 82.00000 NaN
38.00000 82.00000 NaN
39.00000 82.00000 NaN
40.00000 82.00000 NaN
41.00000 82.00000 NaN
42.00000 82.00000 NaN
43.00000 82.00000 NaN
44.00000 82.00000 NaN
45.00000 82.00000 NaN
46.00000 82.00000 NaN
47.00000 82.00000 NaN
48.00000 82.00000 NaN
49.00000 82.00000 NaN
50.00000 82.00000 NaN
51.00000 82.00000 NaN
52.00000 82.00000 NaN
53.00000 82.00000 NaN
54.00000 82.00000 NaN
55.00000 82.00000 NaN
56.00000 82.00000 NaN
57.00000 82.00000 NaN
58.00000 82.00000 NaN
59.00000 82.00000 NaN
60.00000 82.00000 NaN
61.00000 82.00000 NaN
62.00000 82.00000 NaN
63.00000 82.00000 NaN
64.00000 82.00000 NaN
65.00000 82.00000 NaN
66.00000 82.00000 NaN
67.00000 82.00000 NaN
68.00000 82.00000 NaN
69.00000 82.00000 NaN
70.00000 82.00000 NaN
71.00000 82.00000 NaN
72.00000 82.00000 NaN
73.00000 82.00000 NaN
74.00000 82.00000 NaN
75.00000 82.00000 NaN
76.00000 82.00000 NaN
77.00000 82.00000 NaN
78.00000 82.00000 NaN
79.00000 82.00000 NaN
80.00000 82.00000 NaN
81.00000 82.00000 NaN
82.00000 82.00000 NaN
83.00000 82.00000 NaN
84.00000 82.00000 NaN
85.00000 82.00000 NaN
86.00000 82.00000 NaN
87.00000 82.00000 NaN
88.00000 82.00000 NaN
89.00000 82.00000 NaN
90.00000 82.00000 NaN
91.00000 82.00000 NaN
92.00000 82.00000 NaN
93.00000 82.00000 NaN
94.00000 82.00000 NaN
95.00000 82.00000 NaN
96.00000 82.00000 NaN
97.00000 82.00000 NaN
98.00000 82.00000 NaN
99.00000 82.00000 NaN
100.00000 82.00000 NaN

0.00000 83.00000 NaN
1.00000 83.00000 0.50000
2.00000 83.00000 0.64286
3.00000 83.00000 0.71429
4.00000 83.00000 0.71429
5.00000 83.00000 0.78571
6.00000 83.00000 0.78571
7.00000 83.00000 0.78571
8.00000 83.00000 0.78571
9.00000 83.00000 0.78571
10.00000 83.00000 0.78571
11.00000 83.00000 0.85714
12.00000 83.00000 0.85714
13.00000 83.00000 0.85714
14.00000 83.00000 0.85714
15.00000 83.00000 0.85714
16.00000 83.00000 0.85714
17.00000 83.00000 0.85714
18.00000 83.00000 NaN
19.00000 83.00000 NaN
20.00000 83.00000 NaN
21.00000 83.00000 NaN
22.00000 83.00000 NaN
23.00000 83.00000 NaN
24.00000 83.00000 NaN
25.00000 83.00000 NaN
26.00000 83.00000 NaN
27.00000 83.00000 NaN
28.00000 83.00000 NaN
29.00000 83.00000 NaN
30.00000 83.00000 NaN
31.00000 83.00000 NaN
32.00000 83.00000 NaN
33.00000 83.00000 NaN
34.00000 83.00000 NaN
35.00000 83.00000 NaN
36.00000 83.00000 NaN
37.00000 83.00000 NaN
38.00000 83.00000 NaN
39.00000 83.00000 NaN
40.00000 83.00000 NaN
41.00000 83.00000 NaN
42.00000 83.00000 NaN
43.00000 83.00000 NaN
44.00000 83.00000 NaN
45.00000 83.00000 NaN
46.00000 83.00000 NaN
47.00000 83.00000 NaN
48.00000 83.00000 NaN
49.00000 83.00000 NaN
50.00000 83.00000 NaN
51.00000 83.00000 NaN
52.00000 83.00000 NaN
53.00000 83.00000 NaN
54.00000 83.00000 NaN
55.00000 83.00000 NaN
56.00000 83.00000 NaN
57.00000 83.00000 NaN
58.00000 83.00000 NaN
59.00000 83.00000 NaN
60.00000 83.00000 NaN
61.00000 83.00000 NaN
62.00000 83.00000 NaN
63.00000 83.00000 NaN
64.00000 83.00000 NaN
65.00000 83.00000 NaN
66.00000 83.00000 NaN
67.00000 83.00000 NaN
68.00000 83.00000 NaN
69.00000 83.00000 NaN
70.00000 83.00000 NaN
71.00000 83.00000 NaN
72.00000 83.00000 NaN
73.00000 83.00000 NaN
74.00000 83.00000 NaN
75.00000 83.00000 NaN
76.00000 83.00000 NaN
77.00000 83.00000 NaN
78.00000 83.00000 NaN
79.00000 83.00000 NaN
80.00000 83.00000 NaN
81.00000 83.00000 NaN
82.00000 83.00000 NaN
83.00000 83.00000 NaN
84.00000 83.00000 NaN
85.00000 83.00000 NaN
86.00000 83.00000 NaN
87.00000 83.00000 NaN
88.00000 83.00000 NaN
89.00000 83.00000 NaN
90.00000 83.00000 NaN
91.00000 83.00000 NaN
92.00000 83.00000 NaN
93.00000 83.00000 NaN
94.00000 83.00000 NaN
95.00000 83.00000 NaN
96.00000 83.00000 NaN
97.00000 83.00000 NaN
98.00000 83.00000 NaN
99.00000 83.00000 NaN
100.00000 83.00000 NaN

0.00000 84.00000 NaN
1.00000 84.00000 0.50000
2.00000 84.00000 0.64286
3.00000 84.00000 0.71429
4.00000 84.00000 0.71429
5.00000 84.00000 0.78571
6.00000 84.00000 0.78571
7.00000 84.00000 0.78571
8.00000 84.00000 0.78571
9.00000 84.00000 0.78571
10.00000 84.00000 0.78571
11.00000 84.00000 0.85714
12.00000 84.00000 0.85714
13.00000 84.00000 0.85714
14.00000 84.00000 0.85714
15.00000 84.00000 0.85714
16.00000 84.00000 0.85714
17.00000 84.00000 NaN
18.00000 84.00000 NaN
19.00000 84.00000 NaN
20.00000 84.00000 NaN
21.00000 84.00000 NaN
22.00000 84.00000 NaN
23.00000 84.00000 NaN
24.00000 84.00000 NaN
25.00000 84.00000 NaN
26.00000 84.00000 NaN
27.00000 84.00000 NaN
28.00000 84.00000 NaN
29.00000 84.00000 NaN
30.00000 84.00000 NaN
31.00000 84.00000 NaN
32.00000 84.00000 NaN
33.00000 84.00000 NaN
34.00000 84.00000 NaN
35.00000 84.00000 NaN
36.00000 84.00000 NaN
37.00000 84.00000 NaN
38.00000 84.00000 NaN
39.00000 84.00000 NaN
40.00000 84.00000 NaN
41.00000 84.00000 NaN
42.00000 84.00000 NaN
43.00000 84.00000 NaN
44.00000 84.00000 NaN
45.00000 84.00000 NaN
46.00000 84.00000 NaN
47.00000 84.00000 NaN
48.00000 84.00000 NaN
49.00000 84.00000 NaN
50.00000 84.00000 NaN
51.00000 84.00000 NaN
52.00000 84.00000 NaN
53.00000 84.00000 NaN
54.00000 84.00000 NaN
55.00000 84.00000 NaN
56.00000 84.00000 NaN
57.00000 84.00000 NaN
58.00000 84.00000 NaN
59.00000 84.00000 NaN
60.00000 84.00000 NaN
61.00000 84.00000 NaN
62.00000 84.00000 NaN
63.00000 84.00000 NaN
64.00000 84.00000 NaN
65.00000 84.00000 NaN
66.00000 84.00000 NaN
67.00000 84.00000 NaN
68.00000 84.00000 NaN
69.00000 84.00000 NaN
70.00000 84.00000 NaN
71.00000 84.00000 NaN
72.00000 84.00000 NaN
73.00000 84.00000 NaN
74.00000 84.00000 NaN
75.00000 84.00000 NaN
76.00000 84.00000 NaN
77.00000 84.00000 NaN
78.00000 84.00000 NaN
79.00000 84.00000 NaN
80.00000 84.00000 NaN
81.00000 84.00000 NaN
82.00000 84.00000 NaN
83.00000 84.00000 NaN
84.00000 84.00000 NaN
85.00000 84.00000 NaN
86.00000 84.00000 NaN
87.00000 84.00000 NaN
88.00000 84.00000 NaN
89.00000 84.00000 NaN
90.00000 84.00000 NaN
91.00000 84.00000 NaN
92.00000 84.00000 NaN
93.00000 84.00000 NaN
94.00000 84.00000 NaN
95.00000 84.00000 NaN
96.00000 84.00000 NaN
97.00000 84.00000 NaN
98.00000 84.00000 NaN
99.00000 84.00000 NaN
100.00000 84.00000 NaN

0.00000 85.00000 NaN
1.00000 85.00000 0.50000
2.00000 85.00000 0.64286
3.00000 85.00000 0.71429
4.00000 85.00000 0.71429
5.00000 85.00000 0.78571
6.00000 85.00000 0.78571
7.00000 85.00000 0.78571
8.00000 85.00000 0.78571
9.00000 85.00000 0.78571
10.00000 85.00000 0.78571
11.00000 85.00000 0.85714
12.00000 85.00000 0.85714
13.00000 85.00000 0.85714
14.00000 85.00000 0.85714
15.00000 85.00000 0.85714
16.00000 85.00000 NaN
17.00000 85.00000 NaN
18.00000 85.00000 NaN
19.00000 85.00000 NaN
20.00000 85.00000 NaN
21.00000 85.00000 NaN
22.00000 85.00000 NaN
23.00000 85.00000 NaN
24.00000 85.00000 NaN
25.00000 85.00000 NaN
26.00000 85.00000 NaN
27.00000 85.00000 NaN
28.00000 85.00000 NaN
29.00000 85.00000 NaN
30.00000 85.00000 NaN
31.00000 85.00000 NaN
32.00000 85.00000 NaN
33.00000 85.00000 NaN
34.00000 85.00000 NaN
35.00000 85.00000 NaN
36.00000 85.00000 NaN
37.00000 85.00000 NaN
38.00000 85.00000 NaN
39.00000 85.00000 NaN
40.00000 85.00000 NaN
41.00000 85.00000 NaN
42.00000 85.00000 NaN
43.00000 85.00000 NaN
44.00000 85.00000 NaN
45.00000 85.00000 NaN
46.00000 85.00000 NaN
47.00000 85.00000 NaN
48.00000 85.00000 NaN
49.00000 85.00000 NaN
50.00000 85.00000 NaN
51.00000 85.00000 NaN
52.00000 85.00000 NaN
53.00000 85.00000 NaN
54.00000 85.00000 NaN
55.00000 85.00000 NaN
56.00000 85.00000 NaN
57.00000 85.00000 NaN
58.00000 85.00000 NaN
59.00000 85.00000 NaN
60.00000 85.00000 NaN
61.00000 85.00000 NaN
62.00000 85.00000 NaN
63.00000 85.00000 NaN
64.00000 85.00000 NaN
65.00000 85.00000 NaN
66.00000 85.00000 NaN
67.00000 85.00000 NaN
68.00000 85.00000 NaN
69.00000 85.00000 NaN
70.00000 85.00000 NaN
71.00000 85.00000 NaN
72.00000 85.00000 NaN
73.00000 85.00000 NaN
74.00000 85.00000 NaN
75.00000 85.00000 NaN
76.00000 85.00000 NaN
77.00000 85.00000 NaN
78.00000 85.00000 NaN
79.00000 85.00000 NaN
80.00000 85.00000 NaN
81.00000 85.00000 NaN
82.00000 85.00000 NaN
83.00000 85.00000 NaN
84.00000 85.00000 NaN
85.00000 85.00000 NaN
86.00000 85.00000 NaN
87.00000 85.00000 NaN
88.00000 85.00000 NaN
89.00000 85.00000 NaN
90.00000 85.00000 NaN
91.00000 85.00000 NaN
92.00000 85.00000 NaN
93.00000 85.00000 NaN
94.00000 85.00000 NaN
95.00000 85.00000 NaN
96.00000 85.00000 NaN
97.00000 85.00000 NaN
98.00000 85.00000 NaN
99.00000 85.00000 NaN
100.00000 85.00000 NaN

0.00000 86.00000 NaN
1.00000 86.00000 0.50000
2.00000 86.00000 0.64286
3.00000 86.00000 0.71429
4.00000 86.00000 0.71429
5.00000 86.00000 0.78571
6.00000 86.00000 0.78571
7.00000 86.00000 0.78571
8.00000 86.00000 0.78571
9.00000 86.00000 0.78571
10.00000 86.00000 0.85714
11.00000 86.00000 0.85714
12.00000 86.00000 0.85714
13.00000 86.00000 0.85714
14.00000 86.00000 0.85714
15.00000 86.00000 NaN
16.00000 86.00000 NaN
17.00000 86.00000 NaN
18.00000 86.00000 NaN
19.00000 86.00000 NaN
20.00000 86.00000 NaN
21.00000 86.00000 NaN
22.00000 86.00000 NaN
23.00000 86.00000 NaN
24.00000 86.00000 NaN
25.00000 86.00000 NaN
26.00000 86.00000 NaN
27.00000 86.00000 NaN
28.00000 86.00000 NaN
29.00000 86.00000 NaN
30.00000 86.00000 NaN
31.00000 86.00000 NaN
32.00000 86.00000 NaN
33.00000 86.00000 NaN
34.00000 86.00000 NaN
35.00000 86.00000 NaN
36.00000 86.00000 NaN
37.00000 86.00000 NaN
38.00000 86.00000 NaN
39.00000 86.00000 NaN
40.00000 86.00000 NaN
41.00000 86.00000 NaN
42.00000 86.00000 NaN
43.00000 86.00000 NaN
44.00000 86.00000 NaN
45.00000 86.00000 NaN
46.00000 86.00000 NaN
47.00000 86.00000 NaN
48.00000 86.00000 NaN
49.00000 86.00000 NaN
50.00000 86.00000 NaN
51.00000 86.00000 NaN
52.00000 86.00000 NaN
53.00000 86.00000 NaN
54.00000 86.00000 NaN
55.00000 86.00000 NaN
56.00000 86.00000 NaN
57.00000 86.00000 NaN
58.00000 86.00000 NaN
59.00000 86.00000 NaN
60.00000 86.00000 NaN
61.00000 86.00000 NaN
62.00000 86.00000 NaN
63.00000 86.00000 NaN
64.00000 86.00000 NaN
65.00000 86.00000 NaN
66.00000 86.00000 NaN
67.00000 86.00000 NaN
68.00000 86.00000 NaN
69.00000 86.00000 NaN
70.00000 86.00000 NaN
71.00000 86.00000 NaN
72.00000 86.00000 NaN
73.00000 86.00000 NaN
74.00000 86.00000 NaN
75.00000 86.00000 NaN
76.00000 86.00000 NaN
77.00000 86.00000 NaN
78.00000 86.00000 NaN
79.00000 86.00000 NaN
80.00000 86.00000 NaN
81.00000 86.00000 NaN
82.00000 86.00000 NaN
83.00000 86.00000 NaN
84.00000 86.00000 NaN
85.00000 86.00000 NaN
86.00000 86.00000 NaN
87.00000 86.00000 NaN
88.00000 86.00000 NaN
89.00000 86.00000 NaN
90.00000 86.00000 NaN
91.00000 86.00000 NaN
92.00000 86.00000 NaN
93.00000 86.00000 NaN
94.00000 86.00000 NaN
95.00000 86.00000 NaN
96.00000 86.00000 NaN
97.00000 86.00000 NaN
98.00000 86.00000 NaN
99.00000 86.00000 NaN
100.00000 86.00000 NaN

0.00000 87.00000 NaN
1.00000 87.00000 0.50000
2.00000 87.00000 0.64286
3.00000 87.00000 0.71429
4.00000 87.00000 0.71429
5.00000 87.00000 0.78571
6.00000 87.00000 0.78571
7.00000 87.00000 0.78571
8.00000 87.00000 0.78571
9.00000 87.00000 0.78571
10.00000 87.00000 0.85714
11.00000 87.00000 0.85714
12.00000 87.00000 0.85714
13.00000 87.00000 0.85714
14.00000 87.00000 NaN
15.00000 87.00000 NaN
16.00000 87.00000 NaN
17.00000 87.00000 NaN
18.00000 87.00000 NaN
19.00000 87.00000 NaN
20.00000 87.00000 NaN
21.00000 87.00000 NaN
22.00000 87.00000 NaN
23.00000 87.00000 NaN
24.00000 87.00000 NaN
25.00000 87.00000 NaN
26.00000 87.00000 NaN
27.00000 87.00000 NaN
28.00000 87.00000 NaN
29.00000 87.00000 NaN
30.00000 87.00000 NaN
31.00000 87.00000 NaN
32.00000 87.00000 NaN
33.00000 87.00000 NaN
34.00000 87.00000 NaN
35.00000 87.00000 NaN
36.00000 87.00000 NaN
37.00000 87.00000 NaN
38.00000 87.00000 NaN
39.00000 87.00000 NaN
40.00000 87.00000 NaN
41.00000 87.00000 NaN
42.00000 87.00000 NaN
43.00000 87.00000 NaN
44.00000 87.00000 NaN
45.00000 87.00000 NaN
46.00000 87.00000 NaN
47.00000 87.00000 NaN
48.00000 87.00000 NaN
49.00000 87.00000 NaN
50.00000 87.00000 NaN
51.00000 87.00000 NaN
52.00000 87.00000 NaN
53.00000 87.00000 NaN
54.00000 87.00000 NaN
55.00000 87.00000 NaN
56.00000 87.00000 NaN
57.00000 87.00000 NaN
58.00000 87.00000 NaN
59.00000 87.00000 NaN
60.00000 87.00000 NaN
61.00000 87.00000 NaN
62.00000 87.00000 NaN
63.00000 87.00000 NaN
64.00000 87.00000 NaN
65.00000 87.00000 NaN
66.00000 87.00000 NaN
67.00000 87.00000 NaN
68.00000 87.00000 NaN
69.00000 87.00000 NaN
70.00000 87.00000 NaN
71.00000 87.00000 NaN
72.00000 87.00000 NaN
73.00000 87.00000 NaN
74.00000 87.00000 NaN
75.00000 87.00000 NaN
76.00000 87.00000 NaN
77.00000 87.00000 NaN
78.00000 87.00000 NaN
79.00000 87.00000 NaN
80.00000 87.00000 NaN
81.00000 87.00000 NaN
82.00000 87.00000 NaN
83.00000 87.00000 NaN
84.00000 87.00000 NaN
85.00000 87.00000 NaN
86.00000 87.00000 NaN
87.00000 87.00000 NaN
88.00000 87.00000 NaN
89.00000 87.00000 NaN
90.00000 87.00000 NaN
91.00000 87.00000 NaN
92.00000 87.00000 NaN
93.00000 87.00000 NaN
94.00000 87.00000 NaN
95.00000 87.00000 NaN
96.00000 87.00000 NaN
97.00000 87.00000 NaN
98.00000 87.00000 NaN
99.00000 87.00000 NaN
100.00000 87.00000 NaN

0.00000 88.00000 NaN
1.00000 88.00000 0.50000
2.00000 88.00000 0.64286
3.00000 88.00000 0.71429
4.00000 88.00000 0.71429
5.00000 88.00000 0.78571
6.00000 88.00000 0.78571
7.00000 88.00000 0.78571
8.00000 88.00000 0.78571
9.00000 88.00000 0.78571
10.00000 88.00000 0.85714
11.00000 88.00000 0.85714
12.00000 88.00000 0.85714
13.00000 88.00000 NaN
14.00000 88.00000 NaN
15.00000 88.00000 NaN
16.00000 88.00000 NaN
17.00000 88.00000 NaN
18.00000 88.00000 NaN
19.00000 88.00000 NaN
20.00000 88.00000 NaN
21.00000 88.00000 NaN
22.00000 88.00000 NaN
23.00000 88.00000 NaN
24.00000 88.00000 NaN
25.00000 88.00000 NaN
26.00000 88.00000 NaN
27.00000 88.00000 NaN
28.00000 88.00000 NaN
29.00000 88.00000 NaN
30.00000 88.00000 NaN
31.00000 88.00000 NaN
32.00000 88.00000 NaN
33.00000 88.00000 NaN
34.00000 88.00000 NaN
35.00000 88.00000 NaN
36.00000 88.00000 NaN
37.00000 88.00000 NaN
38.00000 88.00000 NaN
39.00000 88.00000 NaN
40.00000 88.00000 NaN
41.00000 88.00000 NaN
42.00000 88.00000 NaN
43.00000 88.00000 NaN
44.00000 88.00000 NaN
45.00000 88.00000 NaN
46.00000 88.00000 NaN
47.00000 88.00000 NaN
48.00000 88.00000 NaN
49.00000 88.00000 NaN
50.00000 88.00000 NaN
51.00000 88.00000 NaN
52.00000 88.00000 NaN
53.00000 88.00000 NaN
54.00000 88.00000 NaN
55.00000 88.00000 NaN
56.00000 88.00000 NaN
57.00000 88.00000 NaN
58.00000 88.00000 NaN
59.00000 88.00000 NaN
60.00000 88.00000 NaN
61.00000 88.00000 NaN
62.00000 88.00000 NaN
63.00000 88.00000 NaN
64.00000 88.00000 NaN
65.00000 88.00000 NaN
66.00000 88.00000 NaN
67.00000 88.00000 NaN
68.00000 88.00000 NaN
69.00000 88.00000 NaN
70.00000 88.00000 NaN
71.00000 88.00000 NaN
72.00000 88.00000 NaN
73.00000 88.00000 NaN
74.00000 88.00000 NaN
75.00000 88.00000 NaN
76.00000 88.00000 NaN
77.00000 88.00000 NaN
78.00000 88.00000 NaN
79.00000 88.00000 NaN
80.00000 88.00000 NaN
81.00000 88.00000 NaN
82.00000 88.00000 NaN
83.00000 88.00000 NaN
84.00000 88.00000 NaN
85.00000 88.00000 NaN
86.00000 88.00000 NaN
87.00000 88.00000 NaN
88.00000 88.00000 NaN
89.00000 88.00000 NaN
90.00000 88.00000 NaN
91.00000 88.00000 NaN
92.00000 88.00000 NaN
93.00000 88.00000 NaN
94.00000 88.00000 NaN
95.00000 88.00000 NaN
96.00000 88.00000 NaN
97.00000 88.00000 NaN
98.00000 88.00000 NaN
99.00000 88.00000 NaN
100.00000 88.00000 NaN

0.00000 89.00000 NaN
1.00000 89.00000 0.50000
2.00000 89.00000 0.64286
3.00000 89.00000 0.71429
4.00000 89.00000 0.78571
5.00000 89.00000 0.78571
6.00000 89.00000 0.78571
7.00000 89.00000 0.78571
8.00000 89.00000 0.78571
9.00000 89.00000 0.85714
10.00000 89.00000 0.85714
11.00000 89.00000 0.85714
12.00000 89.00000 NaN
13.00000 89.00000 NaN
14.00000 89.00000 NaN
15.00000 89.00000 NaN
16.00000 89.00000 NaN
17.00000 89.00000 NaN
18.00000 89.00000 NaN
19.00000 89.00000 NaN
20.00000 89.00000 NaN
21.00000 89.00000 NaN
22.00000 89.00000 NaN
23.00000 89.00000 NaN
24.00000 89.00000 NaN
25.00000 89.00000 NaN
26.00000 89.00000 NaN
27.00000 89.00000 NaN
28.00000 89.00000 NaN
29.00000 89.00000 NaN
30.00000 89.00000 NaN
31.00000 89.00000 NaN
32.00000 89.00000 NaN
33.00000 89.00000 NaN
34.00000 89.00000 NaN
35.00000 89.00000 NaN
36.00000 89.00000 NaN
37.00000 89.00000 NaN
38.00000 89.00000 NaN
39.00000 89.00000 NaN
40.00000 89.00000 NaN
41.00000 89.00000 NaN
42.00000 89.00000 NaN
43.00000 89.00000 NaN
44.00000 89.00000 NaN
45.00000 89.00000 NaN
46.00000 89.00000 NaN
47.00000 89.00000 NaN
48.00000 89.00000 NaN
49.00000 89.00000 NaN
50.00000 89.00000 NaN
51.00000 89.00000 NaN
52.00000 89.00000 NaN
53.00000 89.00000 NaN
54.00000 89.00000 NaN
55.00000 89.00000 NaN
56.00000 89.00000 NaN
57.00000 89.00000 NaN
58.00000 89.00000 NaN
59.00000 89.00000 NaN
60.00000 89.00000 NaN
61.00000 89.00000 NaN
62.00000 89.00000 NaN
63.00000 89.00000 NaN
64.00000 89.00000 NaN
65.00000 89.00000 NaN
66.00000 89.00000 NaN
67.00000 89.00000 NaN
68.00000 89.00000 NaN
69.00000 89.00000 NaN
70.00000 89.00000 NaN
71.00000 89.00000 NaN
72.00000 89.00000 NaN
73.00000 89.00000 NaN
74.00000 89.00000 NaN
75.00000 89.00000 NaN
76.00000 89.00000 NaN
77.00000 89.00000 NaN
78.00000 89.00000 NaN
79.00000 89.00000 NaN
80.00000 89.00000 NaN
81.00000 89.00000 NaN
82.00000 89.00000 NaN
83.00000 89.00000 NaN
84.00000 89.00000 NaN
85.00000 89.00000 NaN
86.00000 89.00000 NaN
87.00000 89.00000 NaN
88.00000 89.00000 NaN
89.00000 89.00000 NaN
90.00000 89.00000 NaN
91.00000 89.00000 NaN
92.00000 89.00000 NaN
93.00000 89.00000 NaN
94.00000 89.00000 NaN
95.00000 89.00000 NaN
96.00000 89.00000 NaN
97.00000 89.00000 NaN
98.00000 89.00000 NaN
99.00000 89.00000 NaN
100.00000 89.00000 NaN

0.00000 90.00000 NaN
1.00000 90.00000 0.50000
2.00000 90.00000 0.64286
3.00000 90.00000 0.71429
4.00000 90.00000 0.78571
5.00000 90.00000 0.78571
6.00000 90.00000 0.78571
7.00000 90.00000 0.78571
8.00000 90.00000 0.78571
9.00000 90.00000 0.85714
10.00000 90.00000 0.85714
11.00000 90.00000 NaN
12.00000 90.00000 NaN
13.00000 90.00000 NaN
14.00000 90.00000 NaN
15.00000 90.00000 NaN
16.00000 90.00000 NaN
17.00000 90.00000 NaN
18.00000 90.00000 NaN
19.00000 90.00000 NaN
20.00000 90.00000 NaN
21.00000 90.00000 NaN
22.00000 90.00000 NaN
23.00000 90.00000 NaN
24.00000 90.00000 NaN
25.00000 90.00000 NaN
26.00000 90.00000 NaN
27.00000 90.00000 NaN
28.00000 90.00000 NaN
29.00000 90.00000 NaN
30.00000 90.00000 NaN
31.00000 90.00000 NaN
32.00000 90.00000 NaN
33.00000 90.00000 NaN
34.00000 90.00000 NaN
35.00000 90.00000 NaN
36.00000 90.00000 NaN
37.00000 90.00000 NaN
38.00000 90.00000 NaN
39.00000 90.00000 NaN
40.00000 90.00000 NaN
41.00000 90.00000 NaN
42.00000 90.00000 NaN
43.00000 90.00000 NaN
44.00000 90.00000 NaN
45.00000 90.00000 NaN
46.00000 90.00000 NaN
47.00000 90.00000 NaN
48.00000 90.00000 NaN
49.00000 90.00000 NaN
50.00000 90.00000 NaN
51.00000 90.00000 NaN
52.00000 90.00000 NaN
53.00000 90.00000 NaN
54.00000 90.00000 NaN
55.00000 90.00000 NaN
56.00000 90.00000 NaN
57.00000 90.00000 NaN
58.00000 90.00000 NaN
59.00000 90.00000 NaN
60.00000 90.00000 NaN
61.00000 90.00000 NaN
62.00000 90.00000 NaN
63.00000 90.00000 NaN
64.00000 90.00000 NaN
65.00000 90.00000 NaN
66.00000 90.00000 NaN
67.00000 90.00000 NaN
68.00000 90.00000 NaN
69.00000 90.00000 NaN
70.00000 90.00000 NaN
71.00000 90.00000 NaN
72.00000 90.00000 NaN
73.00000 90.00000 NaN
74.00000 90.00000 NaN
75.00000 90.00000 NaN
76.00000 90.00000 NaN
77.00000 90.00000 NaN
78.00000 90.00000 NaN
79.00000 90.00000 NaN
80.00000 90.00000 NaN
81.00000 90.00000 NaN
82.00000 90.00000 NaN
83.00000 90.00000 NaN
84.00000 90.00000 NaN
85.00000 90.00000 NaN
86.00000 90.00000 NaN
87.00000 90.00000 NaN
88.00000 90.00000 NaN
89.00000 90.00000 NaN
90.00000 90.00000 NaN
91.00000 90.00000 NaN
92.00000 90.00000 NaN
93.00000 90.00000 NaN
94.00000 90.00000 NaN
95.00000 90.00000 NaN
96.00000 90.00000 NaN
97.00000 90.00000 NaN
98.00000 90.00000 NaN
99.00000 90.00000 NaN
100.00000 90.00000 NaN

0.00000 91.00000 NaN
1.00000 91.00000 0.50000
2.00000 91.00000 0.64286
3.00000 91.00000 0.71429
4.00000 91.00000 0.78571
5.00000 91.00000 0.78571
6.00000 91.00000 0.78571
7.00000 91.00000 0.78571
8.00000 91.00000 0.78571
9.00000 91.00000 0.85714
10.00000 91.00000 NaN
11.00000 91.00000 NaN
12.00000 91.00000 NaN
13.00000 91.00000 NaN
14.00000 91.00000 NaN
15.00000 91.00000 NaN
16.00000 91.00000 NaN
17.00000 91.00000 NaN
18.00000 91.00000 NaN
19.00000 91.00000 NaN
20.00000 91.00000 NaN
21.00000 91.00000 NaN
22.00000 91.00000 NaN
23.00000 91.00000 NaN
24.00000 91.00000 NaN
25.00000 91.00000 NaN
26.00000 91.00000 NaN
27.00000 91.00000 NaN
28.00000 91.00000 NaN
29.00000 91.00000 NaN
30.00000 91.00000 NaN
31.00000 91.00000 NaN
32.00000 91.00000 NaN
33.00000 91.00000 NaN
34.00000 91.00000 NaN
35.00000 91.00000 NaN
36.00000 91.00000 NaN
37.00000 91.00000 NaN
38.00000 91.00000 NaN
39.00000 91.00000 NaN
40.00000 91.00000 NaN
41.00000 91.00000 NaN
42.00000 91.00000 NaN
43.00000 91.00000 NaN
44.00000 91.00000 NaN
45.00000 91.00000 NaN
46.00000 91.00000 NaN
47.00000 91.00000 NaN
48.00000 91.00000 NaN
49.00000 91.00000 NaN
50.00000 91.00000 NaN
51.00000 91.00000 NaN
52.00000 91.00000 NaN
53.00000 91.00000 NaN
54.00000 91.00000 NaN
55.00000 91.00000 NaN
56.00000 91.00000 NaN
57.00000 91.00000 NaN
58.00000 91.00000 NaN
59.00000 91.00000 NaN
60.00000 91.00000 NaN
61.00000 91.00000 NaN
62.00000 91.00000 NaN
63.00000 91.00000 NaN
64.00000 91.00000 NaN
65.00000 91.00000 NaN
66.00000 91.00000 NaN
67.00000 91.00000 NaN
68.00000 91.00000 NaN
69.00000 91.00000 NaN
70.00000 91.00000 NaN
71.00000 91.00000 NaN
72.00000 91.00000 NaN
73.00000 91.00000 NaN
74.00000 91.00000 NaN
75.00000 91.00000 NaN
76.00000 91.00000 NaN
77.00000 91.00000 NaN
78.00000 91.00000 NaN
79.00000 91.00000 NaN
80.00000 91.00000 NaN
81.00000 91.00000 NaN
82.00000 91.00000 NaN
83.00000 91.00000 NaN
84.00000 91.00000 NaN
85.00000 91.00000 NaN
86.00000 91.00000 NaN
87.00000 91.00000 NaN
88.00000 91.00000 NaN
89.00000 91.00000 NaN
90.00000 91.00000 NaN
91.00000 91.00000 NaN
92.00000 91.00000 NaN
93.00000 91.00000 NaN
94.00000 91.00000 NaN
95.00000 91.00000 NaN
96.00000 91.00000 NaN
97.00000 91.00000 NaN
98.00000 91.00000 NaN
99.00000 91.00000 NaN
100.00000 91.00000 NaN

0.00000 92.00000 NaN
1.00000 92.00000 0.57143
2.00000 92.00000 0.71429
3.00000 92.00000 0.71429
4.00000 92.00000 0.78571
5.00000 92.00000 0.78571
6.00000 92.00000 0.78571
7.00000 92.00000 0.78571
8.00000 92.00000 0.78571
9.00000 92.00000 NaN
10.00000 92.00000 NaN
11.00000 92.00000 NaN
12.00000 92.00000 NaN
13.00000 92.00000 NaN
14.00000 92.00000 NaN
15.00000 92.00000 NaN
16.00000 92.00000 NaN
17.00000 92.00000 NaN
18.00000 92.00000 NaN
19.00000 92.00000 NaN
20.00000 92.00000 NaN
21.00000 92.00000 NaN
22.00000 92.00000 NaN
23.00000 92.00000 NaN
24.00000 92.00000 NaN
25.00000 92.00000 NaN
26.00000 92.00000 NaN
27.00000 92.00000 NaN
28.00000 92.00000 NaN
29.00000 92.00000 NaN
30.00000 92.00000 NaN
31.00000 92.00000 NaN
32.00000 92.00000 NaN
33.00000 92.00000 NaN
34.00000 92.00000 NaN
35.00000 92.00000 NaN
36.00000 92.00000 NaN
37.00000 92.00000 NaN
38.00000 92.00000 NaN
39.00000 92.00000 NaN
40.00000 92.00000 NaN
41.00000 92.00000 NaN
42.00000 92.00000 NaN
43.00000 92.00000 NaN
44.00000 92.00000 NaN
45.00000 92.00000 NaN
46.00000 92.00000 NaN
47.00000 92.00000 NaN
48.00000 92.00000 NaN
49.00000 92.00000 NaN
50.00000 92.00000 NaN
51.00000 92.00000 NaN
52.00000 92.00000 NaN
53.00000 92.00000 NaN
54.00000 92.00000 NaN
55.00000 92.00000 NaN
56.00000 92.00000 NaN
57.00000 92.00000 NaN
58.00000 92.00000 NaN
59.00000 92.00000 NaN
60.00000 92.00000 NaN
61.00000 92.00000 NaN
62.00000 92.00000 NaN
63.00000 92.00000 NaN
64.00000 92.00000 NaN
65.00000 92.00000 NaN
66.00000 92.00000 NaN
67.00000 92.00000 NaN
68.00000 92.00000 NaN
69.00000 92.00000 NaN
70.00000 92.00000 NaN
71.00000 92.00000 NaN
72.00000 92.00000 NaN
73.00000 92.00000 NaN
74.00000 92.00000 NaN
75.00000 92.00000 NaN
76.00000 92.00000 NaN
77.00000 92.00000 NaN
78.00000 92.00000 NaN
79.00000 92.00000 NaN
80.00000 92.00000 NaN
81.00000 92.00000 NaN
82.00000 92.00000 NaN
83.00000 92.00000 NaN
84.00000 92.00000 NaN
85.00000 92.00000 NaN
86.00000 92.00000 NaN
87.00000 92.00000 NaN
88.00000 92.00000 NaN
89.00000 92.00000 NaN
90.00000 92.00000 NaN
91.00000 92.00000 NaN
92.00000 92.00000 NaN
93.00000 92.00000 NaN
94.00000 92.00000 NaN
95.00000 92.00000 NaN
96.00000 92.00000 NaN
97.00000 92.00000 NaN
98.00000 92.00000 NaN
99.00000 92.00000 NaN
100.00000 92.00000 NaN

0.00000 93.00000 NaN
1.00000 93.00000 0.57143
2.00000 93.00000 0.71429
3.00000 93.00000 0.71429
4.00000 93.00000 0.78571
5.00000 93.00000 0.78571
6.00000 93.00000 0.78571
7.00000 93.00000 0.78571
8.00000 93.00000 NaN
9.00000 93.00000 NaN
10.00000 93.00000 NaN
11.00000 93.00000 NaN
12.00000 93.00000 NaN
13.00000 93.00000 NaN
14.00000 93.00000 NaN
15.00000 93.00000 NaN
16.00000 93.00000 NaN
17.00000 93.00000 NaN
18.00000 93.00000 NaN
19.00000 93.00000 NaN
20.00000 93.00000 NaN
21.00000 93.00000 NaN
22.00000 93.00000 NaN
23.00000 93.00000 NaN
24.00000 93.00000 NaN
25.00000 93.00000 NaN
26.00000 93.00000 NaN
27.00000 93.00000 NaN
28.00000 93.00000 NaN
29.00000 93.00000 NaN
30.00000 93.00000 NaN
31.00000 93.00000 NaN
32.00000 93.00000 NaN
33.00000 93.00000 NaN
34.00000 93.00000 NaN
35.00000 93.00000 NaN
36.00000 93.00000 NaN
37.00000 93.00000 NaN
38.00000 93.00000 NaN
39.00000 93.00000 NaN
40.00000 93.00000 NaN
41.00000 93.00000 NaN
42.00000 93.00000 NaN
43.00000 93.00000 NaN
44.00000 93.00000 NaN
45.00000 93.00000 NaN
46.00000 93.00000 NaN
47.00000 93.00000 NaN
48.00000 93.00000 NaN
49.00000 93.00000 NaN
50.00000 93.00000 NaN
51.00000 93.00000 NaN
52.00000 93.00000 NaN
53.00000 93.00000 NaN
54.00000 93.00000 NaN
55.00000 93.00000 NaN
56.00000 93.00000 NaN
57.00000 93.00000 NaN
58.00000 93.00000 NaN
59.00000 93.00000 NaN
60.00000 93.00000 NaN
61.00000 93.00000 NaN
62.00000 93.00000 NaN
63.00000 93.00000 NaN
64.00000 93.00000 NaN
65.00000 93.00000 NaN
66.00000 93.00000 NaN
67.00000 93.00000 NaN
68.00000 93.00000 NaN
69.00000 93.00000 NaN
70.00000 93.00000 NaN
71.00000 93.00000 NaN
72.00000 93.00000 NaN
73.00000 93.00000 NaN
74.00000 93.00000 NaN
75.00000 93.00000 NaN
76.00000 93.00000 NaN
77.00000 93.00000 NaN
78.00000 93.00000 NaN
79.00000 93.00000 NaN
80.00000 93.00000 NaN
81.00000 93.00000 NaN
82.00000 93.00000 NaN
83.00000 93.00000 NaN
84.00000 93.00000 NaN
85.00000 93.00000 NaN
86.00000 93.00000 NaN
87.00000 93.00000 NaN
88.00000 93.00000 NaN
89.00000 93.00000 NaN
90.00000 93.00000 NaN
91.00000 93.00000 NaN
92.00000 93.00000 NaN
93.00000 93.00000 NaN
94.00000 93.00000 NaN
95.00000 93.00000 NaN
96.00000 93.00000 NaN
97.00000 93.00000 NaN
98.00000 93.00000 NaN
99.00000 93.00000 NaN
100.00000 93.00000 NaN

0.00000 94.00000 NaN
1.00000 94.00000 0.57143
2.00000 94.00000 0.71429
3.00000 94.00000 0.71429
4.00000 94.00000 0.78571
5.00000 94.00000 0.78571
6.00000 94.00000 0.78571
7.00000 94.00000 NaN
8.00000 94.00000 NaN
9.00000 94.00000 NaN
10.00000 94.00000 NaN
11.00000 94.00000 NaN
12.00000 94.00000 NaN
13.00000 94.00000 NaN
14.00000 94.00000 NaN
15.00000 94.00000 NaN
16.00000 94.00000 NaN
17.00000 94.00000 NaN
18.00000 94.00000 NaN
19.00000 94.00000 NaN
20.00000 94.00000 NaN
21.00000 94.00000 NaN
22.00000 94.00000 NaN
23.00000 94.00000 NaN
24.00000 94.00000 NaN
25.00000 94.00000 NaN
26.00000 94.00000 NaN
27.00000 94.00000 NaN
28.00000 94.00000 NaN
29.00000 94.00000 NaN
30.00000 94.00000 NaN
31.00000 94.00000 NaN
32.00000 94.00000 NaN
33.00000 94.00000 NaN
34.00000 94.00000 NaN
35.00000 94.00000 NaN
36.00000 94.00000 NaN
37.00000 94.00000 NaN
38.00000 94.00000 NaN
39.00000 94.00000 NaN
40.00000 94.00000 NaN
41.00000 94.00000 NaN
42.00000 94.00000 NaN
43.00000 94.00000 NaN
44.00000 94.00000 NaN
45.00000 94.00000 NaN
46.00000 94.00000 NaN
47.00000 94.00000 NaN
48.00000 94.00000 NaN
49.00000 94.00000 NaN
50.00000 94.00000 NaN
51.00000 94.00000 NaN
52.00000 94.00000 NaN
53.00000 94.00000 NaN
54.00000 94.00000 NaN
55.00000 94.00000 NaN
56.00000 94.00000 NaN
57.00000 94.00000 NaN
58.00000 94.00000 NaN
59.00000 94.00000 NaN
60.00000 94.00000 NaN
61.00000 94.00000 NaN
62.00000 94.00000 NaN
63.00000 94.00000 NaN
64.00000 94.00000 NaN
65.00000 94.00000 NaN
66.00000 94.00000 NaN
67.00000 94.00000 NaN
68.00000 94.00000 NaN
69.00000 94.00000 NaN
70.00000 94.00000 NaN
71.00000 94.00000 NaN
72.00000 94.00000 NaN
73.00000 94.00000 NaN
74.00000 94.00000 NaN
75.00000 94.00000 NaN
76.00000 94.00000 NaN
77.00000 94.00000 NaN
78.00000 94.00000 NaN
79.00000 94.00000 NaN
80.00000 94.00000 NaN
81.00000 94.00000 NaN
82.00000 94.00000 NaN
83.00000 94.00000 NaN
84.00000 94.00000 NaN
85.00000 94.00000 NaN
86.00000 94.00000 NaN
87.00000 94.00000 NaN
88.00000 94.00000 NaN
89.00000 94.00000 NaN
90.00000 94.00000 NaN
91.00000 94.00000 NaN
92.00000 94.00000 NaN
93.00000 94.00000 NaN
94.00000 94.00000 NaN
95.00000 94.00000 NaN
96.00000 94.00000 NaN
97.00000 94.00000 NaN
98.00000 94.00000 NaN
99.00000 94.00000 NaN
100.00000 94.00000 NaN

0.00000 95.00000 NaN
1.00000 95.00000 0.57143
2.00000 95.00000 0.71429
3.00000 95.00000 0.71429
4.00000 95.00000 0.78571
5.00000 95.00000 0.78571
6.00000 95.00000 NaN
7.00000 95.00000 NaN
8.00000 95.00000 NaN
9.00000 95.00000 NaN
10.00000 95.00000 NaN
11.00000 95.00000 NaN
12.00000 95.00000 NaN
13.00000 95.00000 NaN
14.00000 95.00000 NaN
15.00000 95.00000 NaN
16.00000 95.00000 NaN
17.00000 95.00000 NaN
18.00000 95.00000 NaN
19.00000 95.00000 NaN
20.00000 95.00000 NaN
21.00000 95.00000 NaN
22.00000 95.00000 NaN
23.00000 95.00000 NaN
24.00000 95.00000 NaN
25.00000 95.00000 NaN
26.00000 95.00000 NaN
27.00000 95.00000 NaN
28.00000 95.00000 NaN
29.00000 95.00000 NaN
30.00000 95.00000 NaN
31.00000 95.00000 NaN
32.00000 95.00000 NaN
33.00000 95.00000 NaN
34.00000 95.00000 NaN
35.00000 95.00000 NaN
36.00000 95.00000 NaN
37.00000 95.00000 NaN
38.00000 95.00000 NaN
39.00000 95.00000 NaN
40.00000 95.00000 NaN
41.00000 95.00000 NaN
42.00000 95.00000 NaN
43.00000 95.00000 NaN
44.00000 95.00000 NaN
45.00000 95.00000 NaN
46.00000 95.00000 NaN
47.00000 95.00000 NaN
48.00000 95.00000 NaN
49.00000 95.00000 NaN
50.00000 95.00000 NaN
51.00000 95.00000 NaN
52.00000 95.00000 NaN
53.00000 95.00000 NaN
54.00000 95.00000 NaN
55.00000 95.00000 NaN
56.00000 95.00000 NaN
57.00000 95.00000 NaN
58.00000 95.00000 NaN
59.00000 95.00000 NaN
60.00000 95.00000 NaN
61.00000 95.00000 NaN
62.00000 95.00000 NaN
63.00000 95.00000 NaN
64.00000 95.00000 NaN
65.00000 95.00000 NaN
66.00000 95.00000 NaN
67.00000 95.00000 NaN
68.00000 95.00000 NaN
69.00000 95.00000 NaN
70.00000 95.00000 NaN
71.00000 95.00000 NaN
72.00000 95.00000 NaN
73.00000 95.00000 NaN
74.00000 95.00000 NaN
75.00000 95.00000 NaN
76.00000 95.00000 NaN
77.00000 95.00000 NaN
78.00000 95.00000 NaN
79.00000 95.00000 NaN
80.00000 95.00000 NaN
81.00000 95.00000 NaN
82.00000 95.00000 NaN
83.00000 95.00000 NaN
84.00000 95.00000 NaN
85.00000 95.00000 NaN
86.00000 95.00000 NaN
87.00000 95.00000 NaN
88.00000 95.00000 NaN
89.00000 95.00000 NaN
90.00000 95.00000 NaN
91.00000 95.00000 NaN
92.00000 95.00000 NaN
93.00000 95.00000 NaN
94.00000 95.00000 NaN
95.00000 95.00000 NaN
96.00000 95.00000 NaN
97.00000 95.00000 NaN
98.00000 95.00000 NaN
99.00000 95.00000 NaN
100.00000 95.00000 NaN

0.00000 96.00000 NaN
1.00000 96.00000 0.57143
2.00000 96.00000 0.71429
3.00000 96.00000 0.71429
4.00000 96.00000 0.78571
5.00000 96.00000 NaN
6.00000 96.00000 NaN
7.00000 96.00000 NaN
8.00000 96.00000 NaN
9.00000 96.00000 NaN
10.00000 96.00000 NaN
11.00000 96.00000 NaN
12.00000 96.00000 NaN
13.00000 96.00000 NaN
14.00000 96.00000 NaN
15.00000 96.00000 NaN
16.00000 96.00000 NaN
17.00000 96.00000 NaN
18.00000 96.00000 NaN
19.00000 96.00000 NaN
20.00000 96.00000 NaN
21.00000 96.00000 NaN
22.00000 96.00000 NaN
23.00000 96.00000 NaN
24.00000 96.00000 NaN
25.00000 96.00000 NaN
26.00000 96.00000 NaN
27.00000 96.00000 NaN
28.00000 96.00000 NaN
29.00000 96.00000 NaN
30.00000 96.00000 NaN
31.00000 96.00000 NaN
32.00000 96.00000 NaN
33.00000 96.00000 NaN
34.00000 96.00000 NaN
35.00000 96.00000 NaN
36.00000 96.00000 NaN
37.00000 96.00000 NaN
38.00000 96.00000 NaN
39.00000 96.00000 NaN
40.00000 96.00000 NaN
41.00000 96.00000 NaN
42.00000 96.00000 NaN
43.00000 96.00000 NaN
44.00000 96.00000 NaN
45.00000 96.00000 NaN
46.00000 96.00000 NaN
47.00000 96.00000 NaN
48.00000 96.00000 NaN
49.00000 96.00000 NaN
50.00000 96.00000 NaN
51.00000 96.00000 NaN
52.00000 96.00000 NaN
53.00000 96.00000 NaN
54.00000 96.00000 NaN
55.00000 96.00000 NaN
56.00000 96.00000 NaN
57.00000 96.00000 NaN
58.00000 96.00000 NaN
59.00000 96.00000 NaN
60.00000 96.00000 NaN
61.00000 96.00000 NaN
62.00000 96.00000 NaN
63.00000 96.00000 NaN
64.00000 96.00000 NaN
65.00000 96.00000 NaN
66.00000 96.00000 NaN
67.00000 96.00000 NaN
68.00000 96.00000 NaN
69.00000 96.00000 NaN
70.00000 96.00000 NaN
71.00000 96.00000 NaN
72.00000 96.00000 NaN
73.00000 96.00000 NaN
74.00000 96.00000 NaN
75.00000 96.00000 NaN
76.00000 96.00000 NaN
77.00000 96.00000 NaN
78.00000 96.00000 NaN
79.00000 96.00000 NaN
80.00000 96.00000 NaN
81.00000 96.00000 NaN
82.00000 96.00000 NaN
83.00000 96.00000 NaN
84.00000 96.00000 NaN
85.00000 96.00000 NaN
86.00000 96.00000 NaN
87.00000 96.00000 NaN
88.00000 96.00000 NaN
89.00000 96.00000 NaN
90.00000 96.00000 NaN
91.00000 96.00000 NaN
92.00000 96.00000 NaN
93.00000 96.00000 NaN
94.00000 96.00000 NaN
95.00000 96.00000 NaN
96.00000 96.00000 NaN
97.00000 96.00000 NaN
98.00000 96.00000 NaN
99.00000 96.00000 NaN
100.00000 96.00000 NaN

0.00000 97.00000 NaN
1.00000 97.00000 0.57143
2.00000 97.00000 0.71429
3.00000 97.00000 0.71429
4.00000 97.00000 NaN
5.00000 97.00000 NaN
6.00000 97.00000 NaN
7.00000 97.00000 NaN
8.00000 97.00000 NaN
9.00000 97.00000 NaN
10.00000 97.00000 NaN
11.00000 97.00000 NaN
12.00000 97.00000 NaN
13.00000 97.00000 NaN
14.00000 97.00000 NaN
15.00000 97.00000 NaN
16.00000 97.00000 NaN
17.00000 97.00000 NaN
18.00000 97.00000 NaN
19.00000 97.00000 NaN
20.00000 97.00000 NaN
21.00000 97.00000 NaN
22.00000 97.00000 NaN
23.00000 97.00000 NaN
24.00000 97.00000 NaN
25.00000 97.00000 NaN
26.00000 97.00000 NaN
27.00000 97.00000 NaN
28.00000 97.00000 NaN
29.00000 97.00000 NaN
30.00000 97.00000 NaN
31.00000 97.00000 NaN
32.00000 97.00000 NaN
33.00000 97.00000 NaN
34.00000 97.00000 NaN
35.00000 97.00000 NaN
36.00000 97.00000 NaN
37.00000 97.00000 NaN
38.00000 97.00000 NaN
39.00000 97.00000 NaN
40.00000 97.00000 NaN
41.00000 97.00000 NaN
42.00000 97.00000 NaN
43.00000 97.00000 NaN
44.00000 97.00000 NaN
45.00000 97.00000 NaN
46.00000 97.00000 NaN
47.00000 97.00000 NaN
48.00000 97.00000 NaN
49.00000 97.00000 NaN
50.00000 97.00000 NaN
51.00000 97.00000 NaN
52.00000 97.00000 NaN
53.00000 97.00000 NaN
54.00000 97.00000 NaN
55.00000 97.00000 NaN
56.00000 97.00000 NaN
57.00000 97.00000 NaN
58.00000 97.00000 NaN
59.00000 97.00000 NaN
60.00000 97.00000 NaN
61.00000 97.00000 NaN
62.00000 97.00000 NaN
63.00000 97.00000 NaN
64.00000 97.00000 NaN
65.00000 97.00000 NaN
66.00000 97.00000 NaN
67.00000 97.00000 NaN
68.00000 97.00000 NaN
69.00000 97.00000 NaN
70.00000 97.00000 NaN
71.00000 97.00000 NaN
72.00000 97.00000 NaN
73.00000 97.00000 NaN
74.00000 97.00000 NaN
75.00000 97.00000 NaN
76.00000 97.00000 NaN
77.00000 97.00000 NaN
78.00000 97.00000 NaN
79.00000 97.00000 NaN
80.00000 97.00000 NaN
81.00000 97.00000 NaN
82.00000 97.00000 NaN
83.00000 97.00000 NaN
84.00000 97.00000 NaN
85.00000 97.00000 NaN
86.00000 97.00000 NaN
87.00000 97.00000 NaN
88.00000 97.00000 NaN
89.00000 97.00000 NaN
90.00000 97.00000 NaN
91.00000 97.00000 NaN
92.00000 97.00000 NaN
93.00000 97.00000 NaN
94.00000 97.00000 NaN
95.00000 97.00000 NaN
96.00000 97.00000 NaN
97.00000 97.00000 NaN
98.00000 97.00000 NaN
99.00000 97.00000 NaN
100.00000 97.00000 NaN

0.00000 98.00000 NaN
1.00000 98.00000 0.57143
2.00000 98.00000 0.71429
3.00000 98.00000 NaN
4.00000 98.00000 NaN
5.00000 98.00000 NaN
6.00000 98.00000 NaN
7.00000 98.00000 NaN
8.00000 98.00000 NaN
9.00000 98.00000 NaN
10.00000 98.00000 NaN
11.00000 98.00000 NaN
12.00000 98.00000 NaN
13.00000 98.00000 NaN
14.00000 98.00000 NaN
15.00000 98.00000 NaN
16.00000 98.00000 NaN
17.00000 98.00000 NaN
18.00000 98.00000 NaN
19.00000 98.00000 NaN
20.00000 98.00000 NaN
21.00000 98.00000 NaN
22.00000 98.00000 NaN
23.00000 98.00000 NaN
24.00000 98.00000 NaN
25.00000 98.00000 NaN
26.00000 98.00000 NaN
27.00000 98.00000 NaN
28.00000 98.00000 NaN
29.00000 98.00000 NaN
30.00000 98.00000 NaN
31.00000 98.00000 NaN
32.00000 98.00000 NaN
33.00000 98.00000 NaN
34.00000 98.00000 NaN
35.00000 98.00000 NaN
36.00000 98.00000 NaN
37.00000 98.00000 NaN
38.00000 98.00000 NaN
39.00000 98.00000 NaN
40.00000 98.00000 NaN
41.00000 98.00000 NaN
42.00000 98.00000 NaN
43.00000 98.00000 NaN
44.00000 98.00000 NaN
45.00000 98.00000 NaN
46.00000 98.00000 NaN
47.00000 98.00000 NaN
48.00000 98.00000 NaN
49.00000 98.00000 NaN
50.00000 98.00000 NaN
51.00000 98.00000 NaN
52.00000 98.00000 NaN
53.00000 98.00000 NaN
54.00000 98.00000 NaN
55.00000 98.00000 NaN
56.00000 98.00000 NaN
57.00000 98.00000 NaN
58.00000 98.00000 NaN
59.00000 98.00000 NaN
60.00000 98.00000 NaN
61.00000 98.00000 NaN
62.00000 98.00000 NaN
63.00000 98.00000 NaN
64.00000 98.00000 NaN
65.00000 98.00000 NaN
66.00000 98.00000 NaN
67.00000 98.00000 NaN
68.00000 98.00000 NaN
69.00000 98.00000 NaN
70.00000 98.00000 NaN
71.00000 98.00000 NaN
72.00000 98.00000 NaN
73.00000 98.00000 NaN
74.00000 98.00000 NaN
75.00000 98.00000 NaN
76.00000 98.00000 NaN
77.00000 98.00000 NaN
78.00000 98.00000 NaN
79.00000 98.00000 NaN
80.00000 98.00000 NaN
81.00000 98.00000 NaN
82.00000 98.00000 NaN
83.00000 98.00000 NaN
84.00000 98.00000 NaN
85.00000 98.00000 NaN
86.00000 98.00000 NaN
87.00000 98.00000 NaN
88.00000 98.00000 NaN
89.00000 98.00000 NaN
90.00000 98.00000 NaN
91.00000 98.00000 NaN
92.00000 98.00000 NaN
93.00000 98.00000 NaN
94.00000 98.00000 NaN
95.00000 98.00000 NaN
96.00000 98.00000 NaN
97.00000 98.00000 NaN
98.00000 98.00000 NaN
99.00000 98.00000 NaN
100.00000 98.00000 NaN

0.00000 99.00000 NaN
1.00000 99.00000 0.57143
2.00000 99.00000 NaN
3.00000 99.00000 NaN
4.00000 99.00000 NaN
5.00000 99.00000 NaN
6.00000 99.00000 NaN
7.00000 99.00000 NaN
8.00000 99.00000 NaN
9.00000 99.00000 NaN
10.00000 99.00000 NaN
11.00000 99.00000 NaN
12.00000 99.00000 NaN
13.00000 99.00000 NaN
14.00000 99.00000 NaN
15.00000 99.00000 NaN
16.00000 99.00000 NaN
17.00000 99.00000 NaN
18.00000 99.00000 NaN
19.00000 99.00000 NaN
20.00000 99.00000 NaN
21.00000 99.00000 NaN
22.00000 99.00000 NaN
23.00000 99.00000 NaN
24.00000 99.00000 NaN
25.00000 99.00000 NaN
26.00000 99.00000 NaN
27.00000 99.00000 NaN
28.00000 99.00000 NaN
29.00000 99.00000 NaN
30.00000 99.00000 NaN
31.00000 99.00000 NaN
32.00000 99.00000 NaN
33.00000 99.00000 NaN
34.00000 99.00000 NaN
35.00000 99.00000 NaN
36.00000 99.00000 NaN
37.00000 99.00000 NaN
38.00000 99.00000 NaN
39.00000 99.00000 NaN
40.00000 99.00000 NaN
41.00000 99.00000 NaN
42.00000 99.00000 NaN
43.00000 99.00000 NaN
44.00000 99.00000 NaN
45.00000 99.00000 NaN
46.00000 99.00000 NaN
47.00000 99.00000 NaN
48.00000 99.00000 NaN
49.00000 99.00000 NaN
50.00000 99.00000 NaN
51.00000 99.00000 NaN
52.00000 99.00000 NaN
53.00000 99.00000 NaN
54.00000 99.00000 NaN
55.00000 99.00000 NaN
56.00000 99.00000 NaN
57.00000 99.00000 NaN
58.00000 99.00000 NaN
59.00000 99.00000 NaN
60.00000 99.00000 NaN
61.00000 99.00000 NaN
62.00000 99.00000 NaN
63.00000 99.00000 NaN
64.00000 99.00000 NaN
65.00000 99.00000 NaN
66.00000 99.00000 NaN
67.00000 99.00000 NaN
68.00000 99.00000 NaN
69.00000 99.00000 NaN
70.00000 99.00000 NaN
71.00000 99.00000 NaN
72.00000 99.00000 NaN
73.00000 99.00000 NaN
74.00000 99.00000 NaN
75.00000 99.00000 NaN
76.00000 99.00000 NaN
77.00000 99.00000 NaN
78.00000 99.00000 NaN
79.00000 99.00000 NaN
80.00000 99.00000 NaN
81.00000 99.00000 NaN
82.00000 99.00000 NaN
83.00000 99.00000 NaN
84.00000 99.00000 NaN
85.00000 99.00000 NaN
86.00000 99.00000 NaN
87.00000 99.00000 NaN
88.00000 99.00000 NaN
89.00000 99.00000 NaN
90.00000 99.00000 NaN
91.00000 99.00000 NaN
92.00000 99.00000 NaN
93.00000 99.00000 NaN
94.00000 99.00000 NaN
95.00000 99.00000 NaN
96.00000 99.00000 NaN
97.00000 99.00000 NaN
98.00000 99.00000 NaN
99.00000 99.00000 NaN
100.00000 99.00000 NaN

0.00000 100.00000 NaN
1.00000 100.00000 NaN
2.00000 100.00000 NaN
3.00000 100.00000 NaN
4.00000 100.00000 NaN
5.00000 100.00000 NaN
6.00000 100.00000 NaN
7.00000 100.00000 NaN
8.00000 100.00000 NaN
9.00000 100.00000 NaN
10.00000 100.00000 NaN
11.00000 100.00000 NaN
12.00000 100.00000 NaN
13.00000 100.00000 NaN
14.00000 100.00000 NaN
15.00000 100.00000 NaN
16.00000 100.00000 NaN
17.00000 100.00000 NaN
18.00000 100.00000 NaN
19.00000 100.00000 NaN
20.00000 100.00000 NaN
21.00000 100.00000 NaN
22.00000 100.00000 NaN
23.00000 100.00000 NaN
24.00000 100.00000 NaN
25.00000 100.00000 NaN
26.00000 100.00000 NaN
27.00000 100.00000 NaN
28.00000 100.00000 NaN
29.00000 100.00000 NaN
30.00000 100.00000 NaN
31.00000 100.00000 NaN
32.00000 100.00000 NaN
33.00000 100.00000 NaN
34.00000 100.00000 NaN
35.00000 100.00000 NaN
36.00000 100.00000 NaN
37.00000 100.00000 NaN
38.00000 100.00000 NaN
39.00000 100.00000 NaN
40.00000 100.00000 NaN
41.00000 100.00000 NaN
42.00000 100.00000 NaN
43.00000 100.00000 NaN
44.00000 100.00000 NaN
45.00000 100.00000 NaN
46.00000 100.00000 NaN
47.00000 100.00000 NaN
48.00000 100.00000 NaN
49.00000 100.00000 NaN
50.00000 100.00000 NaN
51.00000 100.00000 NaN
52.00000 100.00000 NaN
53.00000 100.00000 NaN
54.00000 100.00000 NaN
55.00000 100.00000 NaN
56.00000 100.00000 NaN
57.00000 100.00000 NaN
58.00000 100.00000 NaN
59.00000 100.00000 NaN
60.00000 100.00000 NaN
61.00000 100.00000 NaN
62.00000 100.00000 NaN
63.00000 100.00000 NaN
64.00000 100.00000 NaN
65.00000 100.00000 NaN
66.00000 100.00000 NaN
67.00000 100.00000 NaN
68.00000 100.00000 NaN
69.00000 100.00000 NaN
70.00000 100.00000 NaN
71.00000 100.00000 NaN
72.00000 100.00000 NaN
73.00000 100.00000 NaN
74.00000 100.00000 NaN
75.00000 100.00000 NaN
76.00000 100.00000 NaN
77.00000 100.00000 NaN
78.00000 100.00000 NaN
79.00000 100.00000 NaN
80.00000 100.00000 NaN
81.00000 100.00000 NaN
82.00000 100.00000 NaN
83.00000 100.00000 NaN
84.00000 100.00000 NaN
85.00000 100.00000 NaN
86.00000 100.00000 NaN
87.00000 100.00000 NaN
88.00000 100.00000 NaN
89.00000 100.00000 NaN
90.00000 100.00000 NaN
91.00000 100.00000 NaN
92.00000 100.00000 NaN
93.00000 100.00000 NaN
94.00000 100.00000 NaN
95.00000 100.00000 NaN
96.00000 100.00000 NaN
97.00000 100.00000 NaN
98.00000 100.00000 NaN
99.00000 100.00000 NaN
100.00000 100.00000 NaN


==> SIR_Policies_additiveforFBR04.dat <==
0.00000 0.00000 NaN
1.00000 0.00000 0.00000
2.00000 0.00000 0.00000
3.00000 0.00000 0.00000
4.00000 0.00000 0.00000
5.00000 0.00000 0.00000
6.00000 0.00000 0.00000
7.00000 0.00000 0.00000
8.00000 0.00000 0.00000
9.00000 0.00000 0.00000
10.00000 0.00000 0.00000
11.00000 0.00000 0.00000
12.00000 0.00000 0.00000
13.00000 0.00000 0.00000
14.00000 0.00000 0.00000
15.00000 0.00000 0.00000
16.00000 0.00000 0.00000
17.00000 0.00000 0.00000
18.00000 0.00000 0.00000
19.00000 0.00000 0.00000
20.00000 0.00000 0.00000
21.00000 0.00000 0.00000
22.00000 0.00000 0.00000
23.00000 0.00000 0.00000
24.00000 0.00000 0.00000
25.00000 0.00000 0.00000
26.00000 0.00000 0.00000
27.00000 0.00000 0.00000
28.00000 0.00000 0.00000
29.00000 0.00000 0.00000
30.00000 0.00000 0.00000
31.00000 0.00000 0.00000
32.00000 0.00000 0.00000
33.00000 0.00000 0.00000
34.00000 0.00000 0.00000
35.00000 0.00000 0.00000
36.00000 0.00000 0.00000
37.00000 0.00000 0.00000
38.00000 0.00000 0.00000
39.00000 0.00000 0.00000
40.00000 0.00000 0.00000
41.00000 0.00000 0.00000
42.00000 0.00000 0.00000
43.00000 0.00000 0.00000
44.00000 0.00000 0.00000
45.00000 0.00000 0.00000
46.00000 0.00000 0.00000
47.00000 0.00000 0.00000
48.00000 0.00000 0.00000
49.00000 0.00000 0.00000
50.00000 0.00000 0.00000
51.00000 0.00000 0.00000
52.00000 0.00000 0.00000
53.00000 0.00000 0.00000
54.00000 0.00000 0.00000
55.00000 0.00000 0.00000
56.00000 0.00000 0.00000
57.00000 0.00000 0.00000
58.00000 0.00000 0.00000
59.00000 0.00000 0.00000
60.00000 0.00000 0.00000
61.00000 0.00000 0.00000
62.00000 0.00000 0.00000
63.00000 0.00000 0.00000
64.00000 0.00000 0.00000
65.00000 0.00000 0.00000
66.00000 0.00000 0.00000
67.00000 0.00000 0.00000
68.00000 0.00000 0.00000
69.00000 0.00000 0.00000
70.00000 0.00000 0.00000
71.00000 0.00000 0.00000
72.00000 0.00000 0.00000
73.00000 0.00000 0.00000
74.00000 0.00000 0.00000
75.00000 0.00000 0.00000
76.00000 0.00000 0.00000
77.00000 0.00000 0.00000
78.00000 0.00000 0.00000
79.00000 0.00000 0.00000
80.00000 0.00000 0.00000
81.00000 0.00000 0.00000
82.00000 0.00000 0.00000
83.00000 0.00000 0.00000
84.00000 0.00000 0.00000
85.00000 0.00000 0.00000
86.00000 0.00000 0.00000
87.00000 0.00000 0.00000
88.00000 0.00000 0.00000
89.00000 0.00000 0.00000
90.00000 0.00000 0.00000
91.00000 0.00000 0.00000
92.00000 0.00000 0.00000
93.00000 0.00000 0.00000
94.00000 0.00000 0.00000
95.00000 0.00000 0.00000
96.00000 0.00000 0.00000
97.00000 0.00000 0.00000
98.00000 0.00000 0.00000
99.00000 0.00000 0.00000
100.00000 0.00000 0.00000

0.00000 1.00000 NaN
1.00000 1.00000 0.00000
2.00000 1.00000 0.00000
3.00000 1.00000 0.00000
4.00000 1.00000 0.00000
5.00000 1.00000 0.00000
6.00000 1.00000 0.00000
7.00000 1.00000 0.00000
8.00000 1.00000 0.00000
9.00000 1.00000 0.00000
10.00000 1.00000 0.00000
11.00000 1.00000 0.00000
12.00000 1.00000 0.00000
13.00000 1.00000 0.00000
14.00000 1.00000 0.00000
15.00000 1.00000 0.00000
16.00000 1.00000 0.00000
17.00000 1.00000 0.00000
18.00000 1.00000 0.00000
19.00000 1.00000 0.00000
20.00000 1.00000 0.00000
21.00000 1.00000 0.00000
22.00000 1.00000 0.00000
23.00000 1.00000 0.00000
24.00000 1.00000 0.00000
25.00000 1.00000 0.00000
26.00000 1.00000 0.00000
27.00000 1.00000 0.00000
28.00000 1.00000 0.00000
29.00000 1.00000 0.00000
30.00000 1.00000 0.00000
31.00000 1.00000 0.00000
32.00000 1.00000 0.00000
33.00000 1.00000 0.00000
34.00000 1.00000 0.00000
35.00000 1.00000 0.00000
36.00000 1.00000 0.00000
37.00000 1.00000 0.00000
38.00000 1.00000 0.00000
39.00000 1.00000 0.00000
40.00000 1.00000 0.00000
41.00000 1.00000 0.00000
42.00000 1.00000 0.00000
43.00000 1.00000 0.00000
44.00000 1.00000 0.00000
45.00000 1.00000 0.00000
46.00000 1.00000 0.00000
47.00000 1.00000 0.00000
48.00000 1.00000 0.00000
49.00000 1.00000 0.00000
50.00000 1.00000 0.00000
51.00000 1.00000 0.00000
52.00000 1.00000 0.00000
53.00000 1.00000 0.00000
54.00000 1.00000 0.00000
55.00000 1.00000 0.00000
56.00000 1.00000 0.00000
57.00000 1.00000 0.00000
58.00000 1.00000 0.00000
59.00000 1.00000 0.00000
60.00000 1.00000 0.00000
61.00000 1.00000 0.00000
62.00000 1.00000 0.00000
63.00000 1.00000 0.00000
64.00000 1.00000 0.00000
65.00000 1.00000 0.00000
66.00000 1.00000 0.00000
67.00000 1.00000 0.00000
68.00000 1.00000 0.00000
69.00000 1.00000 0.00000
70.00000 1.00000 0.00000
71.00000 1.00000 0.00000
72.00000 1.00000 0.00000
73.00000 1.00000 0.00000
74.00000 1.00000 0.00000
75.00000 1.00000 0.00000
76.00000 1.00000 0.00000
77.00000 1.00000 0.00000
78.00000 1.00000 0.00000
79.00000 1.00000 0.00000
80.00000 1.00000 0.00000
81.00000 1.00000 0.00000
82.00000 1.00000 0.00000
83.00000 1.00000 0.00000
84.00000 1.00000 0.00000
85.00000 1.00000 0.00000
86.00000 1.00000 0.00000
87.00000 1.00000 0.00000
88.00000 1.00000 0.00000
89.00000 1.00000 0.00000
90.00000 1.00000 0.00000
91.00000 1.00000 0.00000
92.00000 1.00000 0.00000
93.00000 1.00000 0.00000
94.00000 1.00000 0.00000
95.00000 1.00000 0.00000
96.00000 1.00000 0.00000
97.00000 1.00000 0.00000
98.00000 1.00000 0.00000
99.00000 1.00000 0.00000
100.00000 1.00000 NaN

0.00000 2.00000 NaN
1.00000 2.00000 0.00000
2.00000 2.00000 0.00000
3.00000 2.00000 0.00000
4.00000 2.00000 0.00000
5.00000 2.00000 0.00000
6.00000 2.00000 0.00000
7.00000 2.00000 0.00000
8.00000 2.00000 0.00000
9.00000 2.00000 0.00000
10.00000 2.00000 0.00000
11.00000 2.00000 0.00000
12.00000 2.00000 0.00000
13.00000 2.00000 0.00000
14.00000 2.00000 0.00000
15.00000 2.00000 0.00000
16.00000 2.00000 0.00000
17.00000 2.00000 0.00000
18.00000 2.00000 0.00000
19.00000 2.00000 0.00000
20.00000 2.00000 0.00000
21.00000 2.00000 0.00000
22.00000 2.00000 0.00000
23.00000 2.00000 0.00000
24.00000 2.00000 0.00000
25.00000 2.00000 0.00000
26.00000 2.00000 0.00000
27.00000 2.00000 0.00000
28.00000 2.00000 0.00000
29.00000 2.00000 0.00000
30.00000 2.00000 0.00000
31.00000 2.00000 0.00000
32.00000 2.00000 0.00000
33.00000 2.00000 0.00000
34.00000 2.00000 0.00000
35.00000 2.00000 0.00000
36.00000 2.00000 0.00000
37.00000 2.00000 0.00000
38.00000 2.00000 0.00000
39.00000 2.00000 0.00000
40.00000 2.00000 0.00000
41.00000 2.00000 0.00000
42.00000 2.00000 0.00000
43.00000 2.00000 0.00000
44.00000 2.00000 0.00000
45.00000 2.00000 0.00000
46.00000 2.00000 0.00000
47.00000 2.00000 0.00000
48.00000 2.00000 0.00000
49.00000 2.00000 0.00000
50.00000 2.00000 0.00000
51.00000 2.00000 0.00000
52.00000 2.00000 0.00000
53.00000 2.00000 0.00000
54.00000 2.00000 0.00000
55.00000 2.00000 0.00000
56.00000 2.00000 0.00000
57.00000 2.00000 0.00000
58.00000 2.00000 0.00000
59.00000 2.00000 0.00000
60.00000 2.00000 0.00000
61.00000 2.00000 0.00000
62.00000 2.00000 0.00000
63.00000 2.00000 0.00000
64.00000 2.00000 0.00000
65.00000 2.00000 0.00000
66.00000 2.00000 0.00000
67.00000 2.00000 0.00000
68.00000 2.00000 0.00000
69.00000 2.00000 0.00000
70.00000 2.00000 0.00000
71.00000 2.00000 0.00000
72.00000 2.00000 0.00000
73.00000 2.00000 0.00000
74.00000 2.00000 0.00000
75.00000 2.00000 0.00000
76.00000 2.00000 0.00000
77.00000 2.00000 0.00000
78.00000 2.00000 0.00000
79.00000 2.00000 0.00000
80.00000 2.00000 0.00000
81.00000 2.00000 0.00000
82.00000 2.00000 0.00000
83.00000 2.00000 0.00000
84.00000 2.00000 0.00000
85.00000 2.00000 0.00000
86.00000 2.00000 0.00000
87.00000 2.00000 0.00000
88.00000 2.00000 0.00000
89.00000 2.00000 0.00000
90.00000 2.00000 0.00000
91.00000 2.00000 0.00000
92.00000 2.00000 0.00000
93.00000 2.00000 0.00000
94.00000 2.00000 0.00000
95.00000 2.00000 0.00000
96.00000 2.00000 0.00000
97.00000 2.00000 0.00000
98.00000 2.00000 0.00000
99.00000 2.00000 NaN
100.00000 2.00000 NaN

0.00000 3.00000 NaN
1.00000 3.00000 0.00000
2.00000 3.00000 0.00000
3.00000 3.00000 0.00000
4.00000 3.00000 0.00000
5.00000 3.00000 0.00000
6.00000 3.00000 0.00000
7.00000 3.00000 0.00000
8.00000 3.00000 0.00000
9.00000 3.00000 0.00000
10.00000 3.00000 0.00000
11.00000 3.00000 0.00000
12.00000 3.00000 0.00000
13.00000 3.00000 0.00000
14.00000 3.00000 0.00000
15.00000 3.00000 0.00000
16.00000 3.00000 0.00000
17.00000 3.00000 0.00000
18.00000 3.00000 0.00000
19.00000 3.00000 0.00000
20.00000 3.00000 0.00000
21.00000 3.00000 0.00000
22.00000 3.00000 0.00000
23.00000 3.00000 0.00000
24.00000 3.00000 0.00000
25.00000 3.00000 0.00000
26.00000 3.00000 0.00000
27.00000 3.00000 0.00000
28.00000 3.00000 0.00000
29.00000 3.00000 0.00000
30.00000 3.00000 0.00000
31.00000 3.00000 0.00000
32.00000 3.00000 0.00000
33.00000 3.00000 0.00000
34.00000 3.00000 0.00000
35.00000 3.00000 0.00000
36.00000 3.00000 0.00000
37.00000 3.00000 0.00000
38.00000 3.00000 0.00000
39.00000 3.00000 0.00000
40.00000 3.00000 0.00000
41.00000 3.00000 0.00000
42.00000 3.00000 0.00000
43.00000 3.00000 0.00000
44.00000 3.00000 0.00000
45.00000 3.00000 0.00000
46.00000 3.00000 0.00000
47.00000 3.00000 0.00000
48.00000 3.00000 0.00000
49.00000 3.00000 0.00000
50.00000 3.00000 0.00000
51.00000 3.00000 0.00000
52.00000 3.00000 0.00000
53.00000 3.00000 0.00000
54.00000 3.00000 0.00000
55.00000 3.00000 0.00000
56.00000 3.00000 0.00000
57.00000 3.00000 0.00000
58.00000 3.00000 0.00000
59.00000 3.00000 0.00000
60.00000 3.00000 0.00000
61.00000 3.00000 0.00000
62.00000 3.00000 0.00000
63.00000 3.00000 0.00000
64.00000 3.00000 0.00000
65.00000 3.00000 0.00000
66.00000 3.00000 0.00000
67.00000 3.00000 0.00000
68.00000 3.00000 0.00000
69.00000 3.00000 0.00000
70.00000 3.00000 0.00000
71.00000 3.00000 0.00000
72.00000 3.00000 0.00000
73.00000 3.00000 0.00000
74.00000 3.00000 0.00000
75.00000 3.00000 0.00000
76.00000 3.00000 0.00000
77.00000 3.00000 0.00000
78.00000 3.00000 0.00000
79.00000 3.00000 0.00000
80.00000 3.00000 0.00000
81.00000 3.00000 0.00000
82.00000 3.00000 0.00000
83.00000 3.00000 0.00000
84.00000 3.00000 0.00000
85.00000 3.00000 0.00000
86.00000 3.00000 0.00000
87.00000 3.00000 0.00000
88.00000 3.00000 0.00000
89.00000 3.00000 0.00000
90.00000 3.00000 0.00000
91.00000 3.00000 0.00000
92.00000 3.00000 0.00000
93.00000 3.00000 0.00000
94.00000 3.00000 0.00000
95.00000 3.00000 0.00000
96.00000 3.00000 0.00000
97.00000 3.00000 0.00000
98.00000 3.00000 NaN
99.00000 3.00000 NaN
100.00000 3.00000 NaN

0.00000 4.00000 NaN
1.00000 4.00000 0.00000
2.00000 4.00000 0.00000
3.00000 4.00000 0.00000
4.00000 4.00000 0.00000
5.00000 4.00000 0.00000
6.00000 4.00000 0.00000
7.00000 4.00000 0.00000
8.00000 4.00000 0.00000
9.00000 4.00000 0.00000
10.00000 4.00000 0.00000
11.00000 4.00000 0.00000
12.00000 4.00000 0.00000
13.00000 4.00000 0.00000
14.00000 4.00000 0.00000
15.00000 4.00000 0.00000
16.00000 4.00000 0.00000
17.00000 4.00000 0.00000
18.00000 4.00000 0.00000
19.00000 4.00000 0.00000
20.00000 4.00000 0.00000
21.00000 4.00000 0.00000
22.00000 4.00000 0.00000
23.00000 4.00000 0.00000
24.00000 4.00000 0.00000
25.00000 4.00000 0.00000
26.00000 4.00000 0.00000
27.00000 4.00000 0.00000
28.00000 4.00000 0.00000
29.00000 4.00000 0.00000
30.00000 4.00000 0.00000
31.00000 4.00000 0.00000
32.00000 4.00000 0.00000
33.00000 4.00000 0.00000
34.00000 4.00000 0.00000
35.00000 4.00000 0.00000
36.00000 4.00000 0.00000
37.00000 4.00000 0.00000
38.00000 4.00000 0.00000
39.00000 4.00000 0.00000
40.00000 4.00000 0.00000
41.00000 4.00000 0.00000
42.00000 4.00000 0.00000
43.00000 4.00000 0.00000
44.00000 4.00000 0.00000
45.00000 4.00000 0.00000
46.00000 4.00000 0.00000
47.00000 4.00000 0.00000
48.00000 4.00000 0.00000
49.00000 4.00000 0.00000
50.00000 4.00000 0.00000
51.00000 4.00000 0.00000
52.00000 4.00000 0.00000
53.00000 4.00000 0.00000
54.00000 4.00000 0.00000
55.00000 4.00000 0.00000
56.00000 4.00000 0.00000
57.00000 4.00000 0.00000
58.00000 4.00000 0.00000
59.00000 4.00000 0.00000
60.00000 4.00000 0.00000
61.00000 4.00000 0.00000
62.00000 4.00000 0.00000
63.00000 4.00000 0.00000
64.00000 4.00000 0.00000
65.00000 4.00000 0.00000
66.00000 4.00000 0.00000
67.00000 4.00000 0.00000
68.00000 4.00000 0.00000
69.00000 4.00000 0.00000
70.00000 4.00000 0.00000
71.00000 4.00000 0.00000
72.00000 4.00000 0.00000
73.00000 4.00000 0.00000
74.00000 4.00000 0.00000
75.00000 4.00000 0.00000
76.00000 4.00000 0.00000
77.00000 4.00000 0.00000
78.00000 4.00000 0.00000
79.00000 4.00000 0.00000
80.00000 4.00000 0.00000
81.00000 4.00000 0.00000
82.00000 4.00000 0.00000
83.00000 4.00000 0.00000
84.00000 4.00000 0.00000
85.00000 4.00000 0.00000
86.00000 4.00000 0.00000
87.00000 4.00000 0.00000
88.00000 4.00000 0.00000
89.00000 4.00000 0.00000
90.00000 4.00000 0.00000
91.00000 4.00000 0.00000
92.00000 4.00000 0.00000
93.00000 4.00000 0.00000
94.00000 4.00000 0.00000
95.00000 4.00000 0.00000
96.00000 4.00000 0.00000
97.00000 4.00000 NaN
98.00000 4.00000 NaN
99.00000 4.00000 NaN
100.00000 4.00000 NaN

0.00000 5.00000 NaN
1.00000 5.00000 0.00000
2.00000 5.00000 0.00000
3.00000 5.00000 0.00000
4.00000 5.00000 0.00000
5.00000 5.00000 0.00000
6.00000 5.00000 0.00000
7.00000 5.00000 0.00000
8.00000 5.00000 0.00000
9.00000 5.00000 0.00000
10.00000 5.00000 0.00000
11.00000 5.00000 0.00000
12.00000 5.00000 0.00000
13.00000 5.00000 0.00000
14.00000 5.00000 0.00000
15.00000 5.00000 0.00000
16.00000 5.00000 0.00000
17.00000 5.00000 0.00000
18.00000 5.00000 0.00000
19.00000 5.00000 0.00000
20.00000 5.00000 0.00000
21.00000 5.00000 0.00000
22.00000 5.00000 0.00000
23.00000 5.00000 0.00000
24.00000 5.00000 0.00000
25.00000 5.00000 0.00000
26.00000 5.00000 0.00000
27.00000 5.00000 0.00000
28.00000 5.00000 0.00000
29.00000 5.00000 0.00000
30.00000 5.00000 0.00000
31.00000 5.00000 0.00000
32.00000 5.00000 0.00000
33.00000 5.00000 0.00000
34.00000 5.00000 0.00000
35.00000 5.00000 0.00000
36.00000 5.00000 0.00000
37.00000 5.00000 0.00000
38.00000 5.00000 0.00000
39.00000 5.00000 0.00000
40.00000 5.00000 0.00000
41.00000 5.00000 0.00000
42.00000 5.00000 0.00000
43.00000 5.00000 0.00000
44.00000 5.00000 0.00000
45.00000 5.00000 0.00000
46.00000 5.00000 0.00000
47.00000 5.00000 0.00000
48.00000 5.00000 0.00000
49.00000 5.00000 0.00000
50.00000 5.00000 0.00000
51.00000 5.00000 0.00000
52.00000 5.00000 0.00000
53.00000 5.00000 0.00000
54.00000 5.00000 0.00000
55.00000 5.00000 0.00000
56.00000 5.00000 0.00000
57.00000 5.00000 0.00000
58.00000 5.00000 0.00000
59.00000 5.00000 0.00000
60.00000 5.00000 0.00000
61.00000 5.00000 0.00000
62.00000 5.00000 0.00000
63.00000 5.00000 0.00000
64.00000 5.00000 0.00000
65.00000 5.00000 0.00000
66.00000 5.00000 0.00000
67.00000 5.00000 0.00000
68.00000 5.00000 0.00000
69.00000 5.00000 0.00000
70.00000 5.00000 0.00000
71.00000 5.00000 0.00000
72.00000 5.00000 0.00000
73.00000 5.00000 0.00000
74.00000 5.00000 0.00000
75.00000 5.00000 0.00000
76.00000 5.00000 0.00000
77.00000 5.00000 0.00000
78.00000 5.00000 0.00000
79.00000 5.00000 0.00000
80.00000 5.00000 0.00000
81.00000 5.00000 0.00000
82.00000 5.00000 0.00000
83.00000 5.00000 0.00000
84.00000 5.00000 0.00000
85.00000 5.00000 0.00000
86.00000 5.00000 0.00000
87.00000 5.00000 0.00000
88.00000 5.00000 0.00000
89.00000 5.00000 0.00000
90.00000 5.00000 0.00000
91.00000 5.00000 0.00000
92.00000 5.00000 0.00000
93.00000 5.00000 0.00000
94.00000 5.00000 0.00000
95.00000 5.00000 0.00000
96.00000 5.00000 NaN
97.00000 5.00000 NaN
98.00000 5.00000 NaN
99.00000 5.00000 NaN
100.00000 5.00000 NaN

0.00000 6.00000 NaN
1.00000 6.00000 0.00000
2.00000 6.00000 0.00000
3.00000 6.00000 0.00000
4.00000 6.00000 0.00000
5.00000 6.00000 0.00000
6.00000 6.00000 0.00000
7.00000 6.00000 0.00000
8.00000 6.00000 0.00000
9.00000 6.00000 0.00000
10.00000 6.00000 0.00000
11.00000 6.00000 0.00000
12.00000 6.00000 0.00000
13.00000 6.00000 0.00000
14.00000 6.00000 0.00000
15.00000 6.00000 0.00000
16.00000 6.00000 0.00000
17.00000 6.00000 0.00000
18.00000 6.00000 0.00000
19.00000 6.00000 0.00000
20.00000 6.00000 0.00000
21.00000 6.00000 0.00000
22.00000 6.00000 0.00000
23.00000 6.00000 0.00000
24.00000 6.00000 0.00000
25.00000 6.00000 0.00000
26.00000 6.00000 0.00000
27.00000 6.00000 0.00000
28.00000 6.00000 0.00000
29.00000 6.00000 0.00000
30.00000 6.00000 0.00000
31.00000 6.00000 0.00000
32.00000 6.00000 0.00000
33.00000 6.00000 0.00000
34.00000 6.00000 0.00000
35.00000 6.00000 0.00000
36.00000 6.00000 0.00000
37.00000 6.00000 0.00000
38.00000 6.00000 0.00000
39.00000 6.00000 0.00000
40.00000 6.00000 0.00000
41.00000 6.00000 0.00000
42.00000 6.00000 0.00000
43.00000 6.00000 0.00000
44.00000 6.00000 0.00000
45.00000 6.00000 0.00000
46.00000 6.00000 0.00000
47.00000 6.00000 0.00000
48.00000 6.00000 0.00000
49.00000 6.00000 0.00000
50.00000 6.00000 0.00000
51.00000 6.00000 0.00000
52.00000 6.00000 0.00000
53.00000 6.00000 0.00000
54.00000 6.00000 0.00000
55.00000 6.00000 0.00000
56.00000 6.00000 0.00000
57.00000 6.00000 0.00000
58.00000 6.00000 0.00000
59.00000 6.00000 0.00000
60.00000 6.00000 0.00000
61.00000 6.00000 0.00000
62.00000 6.00000 0.00000
63.00000 6.00000 0.00000
64.00000 6.00000 0.00000
65.00000 6.00000 0.00000
66.00000 6.00000 0.00000
67.00000 6.00000 0.00000
68.00000 6.00000 0.00000
69.00000 6.00000 0.00000
70.00000 6.00000 0.00000
71.00000 6.00000 0.00000
72.00000 6.00000 0.00000
73.00000 6.00000 0.00000
74.00000 6.00000 0.00000
75.00000 6.00000 0.00000
76.00000 6.00000 0.00000
77.00000 6.00000 0.00000
78.00000 6.00000 0.00000
79.00000 6.00000 0.00000
80.00000 6.00000 0.00000
81.00000 6.00000 0.00000
82.00000 6.00000 0.00000
83.00000 6.00000 0.00000
84.00000 6.00000 0.00000
85.00000 6.00000 0.00000
86.00000 6.00000 0.00000
87.00000 6.00000 0.00000
88.00000 6.00000 0.00000
89.00000 6.00000 0.00000
90.00000 6.00000 0.00000
91.00000 6.00000 0.00000
92.00000 6.00000 0.00000
93.00000 6.00000 0.00000
94.00000 6.00000 0.00000
95.00000 6.00000 NaN
96.00000 6.00000 NaN
97.00000 6.00000 NaN
98.00000 6.00000 NaN
99.00000 6.00000 NaN
100.00000 6.00000 NaN

0.00000 7.00000 NaN
1.00000 7.00000 0.00000
2.00000 7.00000 0.00000
3.00000 7.00000 0.00000
4.00000 7.00000 0.00000
5.00000 7.00000 0.00000
6.00000 7.00000 0.00000
7.00000 7.00000 0.00000
8.00000 7.00000 0.00000
9.00000 7.00000 0.00000
10.00000 7.00000 0.00000
11.00000 7.00000 0.00000
12.00000 7.00000 0.00000
13.00000 7.00000 0.00000
14.00000 7.00000 0.00000
15.00000 7.00000 0.00000
16.00000 7.00000 0.00000
17.00000 7.00000 0.00000
18.00000 7.00000 0.00000
19.00000 7.00000 0.00000
20.00000 7.00000 0.00000
21.00000 7.00000 0.00000
22.00000 7.00000 0.00000
23.00000 7.00000 0.00000
24.00000 7.00000 0.00000
25.00000 7.00000 0.00000
26.00000 7.00000 0.00000
27.00000 7.00000 0.00000
28.00000 7.00000 0.00000
29.00000 7.00000 0.00000
30.00000 7.00000 0.00000
31.00000 7.00000 0.00000
32.00000 7.00000 0.00000
33.00000 7.00000 0.00000
34.00000 7.00000 0.00000
35.00000 7.00000 0.00000
36.00000 7.00000 0.00000
37.00000 7.00000 0.00000
38.00000 7.00000 0.00000
39.00000 7.00000 0.00000
40.00000 7.00000 0.00000
41.00000 7.00000 0.00000
42.00000 7.00000 0.00000
43.00000 7.00000 0.00000
44.00000 7.00000 0.00000
45.00000 7.00000 0.00000
46.00000 7.00000 0.00000
47.00000 7.00000 0.00000
48.00000 7.00000 0.00000
49.00000 7.00000 0.00000
50.00000 7.00000 0.00000
51.00000 7.00000 0.00000
52.00000 7.00000 0.00000
53.00000 7.00000 0.00000
54.00000 7.00000 0.00000
55.00000 7.00000 0.00000
56.00000 7.00000 0.00000
57.00000 7.00000 0.00000
58.00000 7.00000 0.00000
59.00000 7.00000 0.00000
60.00000 7.00000 0.00000
61.00000 7.00000 0.00000
62.00000 7.00000 0.00000
63.00000 7.00000 0.00000
64.00000 7.00000 0.00000
65.00000 7.00000 0.00000
66.00000 7.00000 0.00000
67.00000 7.00000 0.00000
68.00000 7.00000 0.00000
69.00000 7.00000 0.00000
70.00000 7.00000 0.00000
71.00000 7.00000 0.00000
72.00000 7.00000 0.00000
73.00000 7.00000 0.00000
74.00000 7.00000 0.00000
75.00000 7.00000 0.00000
76.00000 7.00000 0.00000
77.00000 7.00000 0.00000
78.00000 7.00000 0.00000
79.00000 7.00000 0.00000
80.00000 7.00000 0.00000
81.00000 7.00000 0.00000
82.00000 7.00000 0.00000
83.00000 7.00000 0.00000
84.00000 7.00000 0.00000
85.00000 7.00000 0.00000
86.00000 7.00000 0.00000
87.00000 7.00000 0.00000
88.00000 7.00000 0.00000
89.00000 7.00000 0.00000
90.00000 7.00000 0.00000
91.00000 7.00000 0.00000
92.00000 7.00000 0.00000
93.00000 7.00000 0.00000
94.00000 7.00000 NaN
95.00000 7.00000 NaN
96.00000 7.00000 NaN
97.00000 7.00000 NaN
98.00000 7.00000 NaN
99.00000 7.00000 NaN
100.00000 7.00000 NaN

0.00000 8.00000 NaN
1.00000 8.00000 0.00000
2.00000 8.00000 0.00000
3.00000 8.00000 0.00000
4.00000 8.00000 0.00000
5.00000 8.00000 0.00000
6.00000 8.00000 0.00000
7.00000 8.00000 0.00000
8.00000 8.00000 0.00000
9.00000 8.00000 0.00000
10.00000 8.00000 0.00000
11.00000 8.00000 0.00000
12.00000 8.00000 0.00000
13.00000 8.00000 0.00000
14.00000 8.00000 0.00000
15.00000 8.00000 0.00000
16.00000 8.00000 0.00000
17.00000 8.00000 0.00000
18.00000 8.00000 0.00000
19.00000 8.00000 0.00000
20.00000 8.00000 0.00000
21.00000 8.00000 0.00000
22.00000 8.00000 0.00000
23.00000 8.00000 0.00000
24.00000 8.00000 0.00000
25.00000 8.00000 0.00000
26.00000 8.00000 0.00000
27.00000 8.00000 0.00000
28.00000 8.00000 0.00000
29.00000 8.00000 0.00000
30.00000 8.00000 0.00000
31.00000 8.00000 0.00000
32.00000 8.00000 0.00000
33.00000 8.00000 0.00000
34.00000 8.00000 0.00000
35.00000 8.00000 0.00000
36.00000 8.00000 0.00000
37.00000 8.00000 0.00000
38.00000 8.00000 0.00000
39.00000 8.00000 0.00000
40.00000 8.00000 0.00000
41.00000 8.00000 0.00000
42.00000 8.00000 0.00000
43.00000 8.00000 0.00000
44.00000 8.00000 0.00000
45.00000 8.00000 0.00000
46.00000 8.00000 0.00000
47.00000 8.00000 0.00000
48.00000 8.00000 0.00000
49.00000 8.00000 0.00000
50.00000 8.00000 0.00000
51.00000 8.00000 0.00000
52.00000 8.00000 0.00000
53.00000 8.00000 0.00000
54.00000 8.00000 0.00000
55.00000 8.00000 0.00000
56.00000 8.00000 0.00000
57.00000 8.00000 0.00000
58.00000 8.00000 0.00000
59.00000 8.00000 0.00000
60.00000 8.00000 0.00000
61.00000 8.00000 0.00000
62.00000 8.00000 0.00000
63.00000 8.00000 0.00000
64.00000 8.00000 0.00000
65.00000 8.00000 0.00000
66.00000 8.00000 0.00000
67.00000 8.00000 0.00000
68.00000 8.00000 0.00000
69.00000 8.00000 0.00000
70.00000 8.00000 0.00000
71.00000 8.00000 0.00000
72.00000 8.00000 0.00000
73.00000 8.00000 0.00000
74.00000 8.00000 0.00000
75.00000 8.00000 0.00000
76.00000 8.00000 0.00000
77.00000 8.00000 0.00000
78.00000 8.00000 0.00000
79.00000 8.00000 0.00000
80.00000 8.00000 0.00000
81.00000 8.00000 0.00000
82.00000 8.00000 0.00000
83.00000 8.00000 0.00000
84.00000 8.00000 0.00000
85.00000 8.00000 0.00000
86.00000 8.00000 0.00000
87.00000 8.00000 0.00000
88.00000 8.00000 0.00000
89.00000 8.00000 0.00000
90.00000 8.00000 0.00000
91.00000 8.00000 0.00000
92.00000 8.00000 0.00000
93.00000 8.00000 NaN
94.00000 8.00000 NaN
95.00000 8.00000 NaN
96.00000 8.00000 NaN
97.00000 8.00000 NaN
98.00000 8.00000 NaN
99.00000 8.00000 NaN
100.00000 8.00000 NaN

0.00000 9.00000 NaN
1.00000 9.00000 0.00000
2.00000 9.00000 0.00000
3.00000 9.00000 0.00000
4.00000 9.00000 0.00000
5.00000 9.00000 0.00000
6.00000 9.00000 0.00000
7.00000 9.00000 0.00000
8.00000 9.00000 0.00000
9.00000 9.00000 0.00000
10.00000 9.00000 0.00000
11.00000 9.00000 0.00000
12.00000 9.00000 0.00000
13.00000 9.00000 0.00000
14.00000 9.00000 0.00000
15.00000 9.00000 0.00000
16.00000 9.00000 0.00000
17.00000 9.00000 0.00000
18.00000 9.00000 0.00000
19.00000 9.00000 0.00000
20.00000 9.00000 0.00000
21.00000 9.00000 0.00000
22.00000 9.00000 0.00000
23.00000 9.00000 0.00000
24.00000 9.00000 0.00000
25.00000 9.00000 0.00000
26.00000 9.00000 0.00000
27.00000 9.00000 0.00000
28.00000 9.00000 0.00000
29.00000 9.00000 0.00000
30.00000 9.00000 0.00000
31.00000 9.00000 0.00000
32.00000 9.00000 0.00000
33.00000 9.00000 0.00000
34.00000 9.00000 0.00000
35.00000 9.00000 0.00000
36.00000 9.00000 0.00000
37.00000 9.00000 0.00000
38.00000 9.00000 0.00000
39.00000 9.00000 0.00000
40.00000 9.00000 0.00000
41.00000 9.00000 0.00000
42.00000 9.00000 0.00000
43.00000 9.00000 0.00000
44.00000 9.00000 0.00000
45.00000 9.00000 0.00000
46.00000 9.00000 0.00000
47.00000 9.00000 0.00000
48.00000 9.00000 0.00000
49.00000 9.00000 0.00000
50.00000 9.00000 0.00000
51.00000 9.00000 0.00000
52.00000 9.00000 0.00000
53.00000 9.00000 0.00000
54.00000 9.00000 0.00000
55.00000 9.00000 0.00000
56.00000 9.00000 0.00000
57.00000 9.00000 0.00000
58.00000 9.00000 0.00000
59.00000 9.00000 0.00000
60.00000 9.00000 0.00000
61.00000 9.00000 0.00000
62.00000 9.00000 0.00000
63.00000 9.00000 0.00000
64.00000 9.00000 0.00000
65.00000 9.00000 0.00000
66.00000 9.00000 0.00000
67.00000 9.00000 0.00000
68.00000 9.00000 0.00000
69.00000 9.00000 0.00000
70.00000 9.00000 0.00000
71.00000 9.00000 0.00000
72.00000 9.00000 0.00000
73.00000 9.00000 0.00000
74.00000 9.00000 0.00000
75.00000 9.00000 0.00000
76.00000 9.00000 0.00000
77.00000 9.00000 0.00000
78.00000 9.00000 0.00000
79.00000 9.00000 0.00000
80.00000 9.00000 0.00000
81.00000 9.00000 0.00000
82.00000 9.00000 0.00000
83.00000 9.00000 0.00000
84.00000 9.00000 0.00000
85.00000 9.00000 0.00000
86.00000 9.00000 0.00000
87.00000 9.00000 0.00000
88.00000 9.00000 0.00000
89.00000 9.00000 0.00000
90.00000 9.00000 0.00000
91.00000 9.00000 0.00000
92.00000 9.00000 NaN
93.00000 9.00000 NaN
94.00000 9.00000 NaN
95.00000 9.00000 NaN
96.00000 9.00000 NaN
97.00000 9.00000 NaN
98.00000 9.00000 NaN
99.00000 9.00000 NaN
100.00000 9.00000 NaN

0.00000 10.00000 NaN
1.00000 10.00000 0.00000
2.00000 10.00000 0.00000
3.00000 10.00000 0.00000
4.00000 10.00000 0.00000
5.00000 10.00000 0.00000
6.00000 10.00000 0.00000
7.00000 10.00000 0.00000
8.00000 10.00000 0.00000
9.00000 10.00000 0.00000
10.00000 10.00000 0.00000
11.00000 10.00000 0.00000
12.00000 10.00000 0.00000
13.00000 10.00000 0.00000
14.00000 10.00000 0.00000
15.00000 10.00000 0.00000
16.00000 10.00000 0.00000
17.00000 10.00000 0.00000
18.00000 10.00000 0.00000
19.00000 10.00000 0.00000
20.00000 10.00000 0.00000
21.00000 10.00000 0.00000
22.00000 10.00000 0.00000
23.00000 10.00000 0.00000
24.00000 10.00000 0.00000
25.00000 10.00000 0.00000
26.00000 10.00000 0.00000
27.00000 10.00000 0.00000
28.00000 10.00000 0.00000
29.00000 10.00000 0.00000
30.00000 10.00000 0.00000
31.00000 10.00000 0.00000
32.00000 10.00000 0.00000
33.00000 10.00000 0.00000
34.00000 10.00000 0.00000
35.00000 10.00000 0.00000
36.00000 10.00000 0.00000
37.00000 10.00000 0.00000
38.00000 10.00000 0.00000
39.00000 10.00000 0.00000
40.00000 10.00000 0.00000
41.00000 10.00000 0.00000
42.00000 10.00000 0.00000
43.00000 10.00000 0.00000
44.00000 10.00000 0.00000
45.00000 10.00000 0.00000
46.00000 10.00000 0.00000
47.00000 10.00000 0.00000
48.00000 10.00000 0.00000
49.00000 10.00000 0.00000
50.00000 10.00000 0.00000
51.00000 10.00000 0.00000
52.00000 10.00000 0.00000
53.00000 10.00000 0.00000
54.00000 10.00000 0.00000
55.00000 10.00000 0.00000
56.00000 10.00000 0.00000
57.00000 10.00000 0.00000
58.00000 10.00000 0.00000
59.00000 10.00000 0.00000
60.00000 10.00000 0.00000
61.00000 10.00000 0.00000
62.00000 10.00000 0.00000
63.00000 10.00000 0.00000
64.00000 10.00000 0.00000
65.00000 10.00000 0.00000
66.00000 10.00000 0.00000
67.00000 10.00000 0.00000
68.00000 10.00000 0.00000
69.00000 10.00000 0.00000
70.00000 10.00000 0.00000
71.00000 10.00000 0.00000
72.00000 10.00000 0.00000
73.00000 10.00000 0.00000
74.00000 10.00000 0.00000
75.00000 10.00000 0.00000
76.00000 10.00000 0.00000
77.00000 10.00000 0.00000
78.00000 10.00000 0.00000
79.00000 10.00000 0.00000
80.00000 10.00000 0.00000
81.00000 10.00000 0.00000
82.00000 10.00000 0.00000
83.00000 10.00000 0.00000
84.00000 10.00000 0.00000
85.00000 10.00000 0.00000
86.00000 10.00000 0.00000
87.00000 10.00000 0.00000
88.00000 10.00000 0.00000
89.00000 10.00000 0.00000
90.00000 10.00000 0.00000
91.00000 10.00000 NaN
92.00000 10.00000 NaN
93.00000 10.00000 NaN
94.00000 10.00000 NaN
95.00000 10.00000 NaN
96.00000 10.00000 NaN
97.00000 10.00000 NaN
98.00000 10.00000 NaN
99.00000 10.00000 NaN
100.00000 10.00000 NaN

0.00000 11.00000 NaN
1.00000 11.00000 0.00000
2.00000 11.00000 0.00000
3.00000 11.00000 0.00000
4.00000 11.00000 0.00000
5.00000 11.00000 0.00000
6.00000 11.00000 0.00000
7.00000 11.00000 0.00000
8.00000 11.00000 0.00000
9.00000 11.00000 0.00000
10.00000 11.00000 0.00000
11.00000 11.00000 0.00000
12.00000 11.00000 0.00000
13.00000 11.00000 0.00000
14.00000 11.00000 0.00000
15.00000 11.00000 0.00000
16.00000 11.00000 0.00000
17.00000 11.00000 0.00000
18.00000 11.00000 0.00000
19.00000 11.00000 0.00000
20.00000 11.00000 0.00000
21.00000 11.00000 0.00000
22.00000 11.00000 0.00000
23.00000 11.00000 0.00000
24.00000 11.00000 0.00000
25.00000 11.00000 0.00000
26.00000 11.00000 0.00000
27.00000 11.00000 0.00000
28.00000 11.00000 0.00000
29.00000 11.00000 0.00000
30.00000 11.00000 0.00000
31.00000 11.00000 0.00000
32.00000 11.00000 0.00000
33.00000 11.00000 0.00000
34.00000 11.00000 0.00000
35.00000 11.00000 0.00000
36.00000 11.00000 0.00000
37.00000 11.00000 0.00000
38.00000 11.00000 0.00000
39.00000 11.00000 0.00000
40.00000 11.00000 0.00000
41.00000 11.00000 0.00000
42.00000 11.00000 0.00000
43.00000 11.00000 0.00000
44.00000 11.00000 0.00000
45.00000 11.00000 0.00000
46.00000 11.00000 0.00000
47.00000 11.00000 0.00000
48.00000 11.00000 0.00000
49.00000 11.00000 0.00000
50.00000 11.00000 0.00000
51.00000 11.00000 0.00000
52.00000 11.00000 0.00000
53.00000 11.00000 0.00000
54.00000 11.00000 0.00000
55.00000 11.00000 0.00000
56.00000 11.00000 0.00000
57.00000 11.00000 0.00000
58.00000 11.00000 0.00000
59.00000 11.00000 0.00000
60.00000 11.00000 0.00000
61.00000 11.00000 0.00000
62.00000 11.00000 0.00000
63.00000 11.00000 0.00000
64.00000 11.00000 0.00000
65.00000 11.00000 0.00000
66.00000 11.00000 0.00000
67.00000 11.00000 0.00000
68.00000 11.00000 0.00000
69.00000 11.00000 0.00000
70.00000 11.00000 0.00000
71.00000 11.00000 0.00000
72.00000 11.00000 0.00000
73.00000 11.00000 0.00000
74.00000 11.00000 0.00000
75.00000 11.00000 0.00000
76.00000 11.00000 0.00000
77.00000 11.00000 0.00000
78.00000 11.00000 0.00000
79.00000 11.00000 0.00000
80.00000 11.00000 0.00000
81.00000 11.00000 0.00000
82.00000 11.00000 0.00000
83.00000 11.00000 0.00000
84.00000 11.00000 0.00000
85.00000 11.00000 0.00000
86.00000 11.00000 0.00000
87.00000 11.00000 0.00000
88.00000 11.00000 0.00000
89.00000 11.00000 0.00000
90.00000 11.00000 NaN
91.00000 11.00000 NaN
92.00000 11.00000 NaN
93.00000 11.00000 NaN
94.00000 11.00000 NaN
95.00000 11.00000 NaN
96.00000 11.00000 NaN
97.00000 11.00000 NaN
98.00000 11.00000 NaN
99.00000 11.00000 NaN
100.00000 11.00000 NaN

0.00000 12.00000 NaN
1.00000 12.00000 0.00000
2.00000 12.00000 0.00000
3.00000 12.00000 0.00000
4.00000 12.00000 0.00000
5.00000 12.00000 0.00000
6.00000 12.00000 0.00000
7.00000 12.00000 0.00000
8.00000 12.00000 0.00000
9.00000 12.00000 0.00000
10.00000 12.00000 0.00000
11.00000 12.00000 0.00000
12.00000 12.00000 0.00000
13.00000 12.00000 0.00000
14.00000 12.00000 0.00000
15.00000 12.00000 0.00000
16.00000 12.00000 0.00000
17.00000 12.00000 0.00000
18.00000 12.00000 0.00000
19.00000 12.00000 0.00000
20.00000 12.00000 0.00000
21.00000 12.00000 0.00000
22.00000 12.00000 0.00000
23.00000 12.00000 0.00000
24.00000 12.00000 0.00000
25.00000 12.00000 0.00000
26.00000 12.00000 0.00000
27.00000 12.00000 0.00000
28.00000 12.00000 0.00000
29.00000 12.00000 0.00000
30.00000 12.00000 0.00000
31.00000 12.00000 0.00000
32.00000 12.00000 0.00000
33.00000 12.00000 0.00000
34.00000 12.00000 0.00000
35.00000 12.00000 0.00000
36.00000 12.00000 0.00000
37.00000 12.00000 0.00000
38.00000 12.00000 0.00000
39.00000 12.00000 0.00000
40.00000 12.00000 0.00000
41.00000 12.00000 0.00000
42.00000 12.00000 0.00000
43.00000 12.00000 0.00000
44.00000 12.00000 0.00000
45.00000 12.00000 0.00000
46.00000 12.00000 0.00000
47.00000 12.00000 0.00000
48.00000 12.00000 0.00000
49.00000 12.00000 0.00000
50.00000 12.00000 0.00000
51.00000 12.00000 0.00000
52.00000 12.00000 0.00000
53.00000 12.00000 0.00000
54.00000 12.00000 0.00000
55.00000 12.00000 0.00000
56.00000 12.00000 0.00000
57.00000 12.00000 0.00000
58.00000 12.00000 0.00000
59.00000 12.00000 0.00000
60.00000 12.00000 0.00000
61.00000 12.00000 0.00000
62.00000 12.00000 0.00000
63.00000 12.00000 0.00000
64.00000 12.00000 0.00000
65.00000 12.00000 0.00000
66.00000 12.00000 0.00000
67.00000 12.00000 0.00000
68.00000 12.00000 0.00000
69.00000 12.00000 0.00000
70.00000 12.00000 0.00000
71.00000 12.00000 0.00000
72.00000 12.00000 0.00000
73.00000 12.00000 0.00000
74.00000 12.00000 0.00000
75.00000 12.00000 0.00000
76.00000 12.00000 0.00000
77.00000 12.00000 0.00000
78.00000 12.00000 0.00000
79.00000 12.00000 0.00000
80.00000 12.00000 0.00000
81.00000 12.00000 0.00000
82.00000 12.00000 0.00000
83.00000 12.00000 0.00000
84.00000 12.00000 0.00000
85.00000 12.00000 0.00000
86.00000 12.00000 0.00000
87.00000 12.00000 0.00000
88.00000 12.00000 0.00000
89.00000 12.00000 NaN
90.00000 12.00000 NaN
91.00000 12.00000 NaN
92.00000 12.00000 NaN
93.00000 12.00000 NaN
94.00000 12.00000 NaN
95.00000 12.00000 NaN
96.00000 12.00000 NaN
97.00000 12.00000 NaN
98.00000 12.00000 NaN
99.00000 12.00000 NaN
100.00000 12.00000 NaN

0.00000 13.00000 NaN
1.00000 13.00000 0.00000
2.00000 13.00000 0.00000
3.00000 13.00000 0.00000
4.00000 13.00000 0.00000
5.00000 13.00000 0.00000
6.00000 13.00000 0.00000
7.00000 13.00000 0.00000
8.00000 13.00000 0.00000
9.00000 13.00000 0.00000
10.00000 13.00000 0.00000
11.00000 13.00000 0.00000
12.00000 13.00000 0.00000
13.00000 13.00000 0.00000
14.00000 13.00000 0.00000
15.00000 13.00000 0.00000
16.00000 13.00000 0.00000
17.00000 13.00000 0.00000
18.00000 13.00000 0.00000
19.00000 13.00000 0.00000
20.00000 13.00000 0.00000
21.00000 13.00000 0.00000
22.00000 13.00000 0.00000
23.00000 13.00000 0.00000
24.00000 13.00000 0.00000
25.00000 13.00000 0.00000
26.00000 13.00000 0.00000
27.00000 13.00000 0.00000
28.00000 13.00000 0.00000
29.00000 13.00000 0.00000
30.00000 13.00000 0.00000
31.00000 13.00000 0.00000
32.00000 13.00000 0.00000
33.00000 13.00000 0.00000
34.00000 13.00000 0.00000
35.00000 13.00000 0.00000
36.00000 13.00000 0.00000
37.00000 13.00000 0.00000
38.00000 13.00000 0.00000
39.00000 13.00000 0.00000
40.00000 13.00000 0.00000
41.00000 13.00000 0.00000
42.00000 13.00000 0.00000
43.00000 13.00000 0.00000
44.00000 13.00000 0.00000
45.00000 13.00000 0.00000
46.00000 13.00000 0.00000
47.00000 13.00000 0.00000
48.00000 13.00000 0.00000
49.00000 13.00000 0.00000
50.00000 13.00000 0.00000
51.00000 13.00000 0.00000
52.00000 13.00000 0.00000
53.00000 13.00000 0.00000
54.00000 13.00000 0.00000
55.00000 13.00000 0.00000
56.00000 13.00000 0.00000
57.00000 13.00000 0.00000
58.00000 13.00000 0.00000
59.00000 13.00000 0.00000
60.00000 13.00000 0.00000
61.00000 13.00000 0.00000
62.00000 13.00000 0.00000
63.00000 13.00000 0.00000
64.00000 13.00000 0.00000
65.00000 13.00000 0.00000
66.00000 13.00000 0.00000
67.00000 13.00000 0.00000
68.00000 13.00000 0.00000
69.00000 13.00000 0.00000
70.00000 13.00000 0.00000
71.00000 13.00000 0.00000
72.00000 13.00000 0.00000
73.00000 13.00000 0.00000
74.00000 13.00000 0.00000
75.00000 13.00000 0.00000
76.00000 13.00000 0.00000
77.00000 13.00000 0.00000
78.00000 13.00000 0.00000
79.00000 13.00000 0.00000
80.00000 13.00000 0.00000
81.00000 13.00000 0.00000
82.00000 13.00000 0.00000
83.00000 13.00000 0.00000
84.00000 13.00000 0.00000
85.00000 13.00000 0.00000
86.00000 13.00000 0.00000
87.00000 13.00000 0.00000
88.00000 13.00000 NaN
89.00000 13.00000 NaN
90.00000 13.00000 NaN
91.00000 13.00000 NaN
92.00000 13.00000 NaN
93.00000 13.00000 NaN
94.00000 13.00000 NaN
95.00000 13.00000 NaN
96.00000 13.00000 NaN
97.00000 13.00000 NaN
98.00000 13.00000 NaN
99.00000 13.00000 NaN
100.00000 13.00000 NaN

0.00000 14.00000 NaN
1.00000 14.00000 0.00000
2.00000 14.00000 0.00000
3.00000 14.00000 0.00000
4.00000 14.00000 0.00000
5.00000 14.00000 0.00000
6.00000 14.00000 0.00000
7.00000 14.00000 0.00000
8.00000 14.00000 0.00000
9.00000 14.00000 0.00000
10.00000 14.00000 0.00000
11.00000 14.00000 0.00000
12.00000 14.00000 0.00000
13.00000 14.00000 0.00000
14.00000 14.00000 0.00000
15.00000 14.00000 0.00000
16.00000 14.00000 0.00000
17.00000 14.00000 0.00000
18.00000 14.00000 0.00000
19.00000 14.00000 0.00000
20.00000 14.00000 0.00000
21.00000 14.00000 0.00000
22.00000 14.00000 0.00000
23.00000 14.00000 0.00000
24.00000 14.00000 0.00000
25.00000 14.00000 0.00000
26.00000 14.00000 0.00000
27.00000 14.00000 0.00000
28.00000 14.00000 0.00000
29.00000 14.00000 0.00000
30.00000 14.00000 0.00000
31.00000 14.00000 0.00000
32.00000 14.00000 0.00000
33.00000 14.00000 0.00000
34.00000 14.00000 0.00000
35.00000 14.00000 0.00000
36.00000 14.00000 0.00000
37.00000 14.00000 0.00000
38.00000 14.00000 0.00000
39.00000 14.00000 0.00000
40.00000 14.00000 0.00000
41.00000 14.00000 0.00000
42.00000 14.00000 0.00000
43.00000 14.00000 0.00000
44.00000 14.00000 0.00000
45.00000 14.00000 0.00000
46.00000 14.00000 0.00000
47.00000 14.00000 0.00000
48.00000 14.00000 0.00000
49.00000 14.00000 0.00000
50.00000 14.00000 0.00000
51.00000 14.00000 0.00000
52.00000 14.00000 0.00000
53.00000 14.00000 0.00000
54.00000 14.00000 0.00000
55.00000 14.00000 0.00000
56.00000 14.00000 0.00000
57.00000 14.00000 0.00000
58.00000 14.00000 0.00000
59.00000 14.00000 0.00000
60.00000 14.00000 0.00000
61.00000 14.00000 0.00000
62.00000 14.00000 0.00000
63.00000 14.00000 0.00000
64.00000 14.00000 0.00000
65.00000 14.00000 0.00000
66.00000 14.00000 0.00000
67.00000 14.00000 0.00000
68.00000 14.00000 0.00000
69.00000 14.00000 0.00000
70.00000 14.00000 0.00000
71.00000 14.00000 0.00000
72.00000 14.00000 0.00000
73.00000 14.00000 0.00000
74.00000 14.00000 0.00000
75.00000 14.00000 0.00000
76.00000 14.00000 0.00000
77.00000 14.00000 0.00000
78.00000 14.00000 0.00000
79.00000 14.00000 0.00000
80.00000 14.00000 0.00000
81.00000 14.00000 0.00000
82.00000 14.00000 0.00000
83.00000 14.00000 0.00000
84.00000 14.00000 0.00000
85.00000 14.00000 0.00000
86.00000 14.00000 0.00000
87.00000 14.00000 NaN
88.00000 14.00000 NaN
89.00000 14.00000 NaN
90.00000 14.00000 NaN
91.00000 14.00000 NaN
92.00000 14.00000 NaN
93.00000 14.00000 NaN
94.00000 14.00000 NaN
95.00000 14.00000 NaN
96.00000 14.00000 NaN
97.00000 14.00000 NaN
98.00000 14.00000 NaN
99.00000 14.00000 NaN
100.00000 14.00000 NaN

0.00000 15.00000 NaN
1.00000 15.00000 0.00000
2.00000 15.00000 0.00000
3.00000 15.00000 0.00000
4.00000 15.00000 0.00000
5.00000 15.00000 0.00000
6.00000 15.00000 0.00000
7.00000 15.00000 0.00000
8.00000 15.00000 0.00000
9.00000 15.00000 0.00000
10.00000 15.00000 0.00000
11.00000 15.00000 0.00000
12.00000 15.00000 0.00000
13.00000 15.00000 0.00000
14.00000 15.00000 0.00000
15.00000 15.00000 0.00000
16.00000 15.00000 0.00000
17.00000 15.00000 0.00000
18.00000 15.00000 0.00000
19.00000 15.00000 0.00000
20.00000 15.00000 0.00000
21.00000 15.00000 0.00000
22.00000 15.00000 0.00000
23.00000 15.00000 0.00000
24.00000 15.00000 0.00000
25.00000 15.00000 0.00000
26.00000 15.00000 0.00000
27.00000 15.00000 0.00000
28.00000 15.00000 0.00000
29.00000 15.00000 0.00000
30.00000 15.00000 0.00000
31.00000 15.00000 0.00000
32.00000 15.00000 0.00000
33.00000 15.00000 0.00000
34.00000 15.00000 0.00000
35.00000 15.00000 0.00000
36.00000 15.00000 0.00000
37.00000 15.00000 0.00000
38.00000 15.00000 0.00000
39.00000 15.00000 0.00000
40.00000 15.00000 0.00000
41.00000 15.00000 0.00000
42.00000 15.00000 0.00000
43.00000 15.00000 0.00000
44.00000 15.00000 0.00000
45.00000 15.00000 0.00000
46.00000 15.00000 0.00000
47.00000 15.00000 0.00000
48.00000 15.00000 0.00000
49.00000 15.00000 0.00000
50.00000 15.00000 0.00000
51.00000 15.00000 0.00000
52.00000 15.00000 0.00000
53.00000 15.00000 0.00000
54.00000 15.00000 0.00000
55.00000 15.00000 0.00000
56.00000 15.00000 0.00000
57.00000 15.00000 0.00000
58.00000 15.00000 0.00000
59.00000 15.00000 0.00000
60.00000 15.00000 0.00000
61.00000 15.00000 0.00000
62.00000 15.00000 0.00000
63.00000 15.00000 0.00000
64.00000 15.00000 0.00000
65.00000 15.00000 0.00000
66.00000 15.00000 0.00000
67.00000 15.00000 0.00000
68.00000 15.00000 0.00000
69.00000 15.00000 0.00000
70.00000 15.00000 0.00000
71.00000 15.00000 0.00000
72.00000 15.00000 0.00000
73.00000 15.00000 0.00000
74.00000 15.00000 0.00000
75.00000 15.00000 0.00000
76.00000 15.00000 0.00000
77.00000 15.00000 0.00000
78.00000 15.00000 0.00000
79.00000 15.00000 0.00000
80.00000 15.00000 0.00000
81.00000 15.00000 0.00000
82.00000 15.00000 0.00000
83.00000 15.00000 0.00000
84.00000 15.00000 0.00000
85.00000 15.00000 0.00000
86.00000 15.00000 NaN
87.00000 15.00000 NaN
88.00000 15.00000 NaN
89.00000 15.00000 NaN
90.00000 15.00000 NaN
91.00000 15.00000 NaN
92.00000 15.00000 NaN
93.00000 15.00000 NaN
94.00000 15.00000 NaN
95.00000 15.00000 NaN
96.00000 15.00000 NaN
97.00000 15.00000 NaN
98.00000 15.00000 NaN
99.00000 15.00000 NaN
100.00000 15.00000 NaN

0.00000 16.00000 NaN
1.00000 16.00000 0.00000
2.00000 16.00000 0.00000
3.00000 16.00000 0.00000
4.00000 16.00000 0.00000
5.00000 16.00000 0.00000
6.00000 16.00000 0.00000
7.00000 16.00000 0.00000
8.00000 16.00000 0.00000
9.00000 16.00000 0.00000
10.00000 16.00000 0.00000
11.00000 16.00000 0.00000
12.00000 16.00000 0.00000
13.00000 16.00000 0.00000
14.00000 16.00000 0.00000
15.00000 16.00000 0.00000
16.00000 16.00000 0.00000
17.00000 16.00000 0.00000
18.00000 16.00000 0.00000
19.00000 16.00000 0.00000
20.00000 16.00000 0.00000
21.00000 16.00000 0.00000
22.00000 16.00000 0.00000
23.00000 16.00000 0.00000
24.00000 16.00000 0.00000
25.00000 16.00000 0.00000
26.00000 16.00000 0.00000
27.00000 16.00000 0.00000
28.00000 16.00000 0.00000
29.00000 16.00000 0.00000
30.00000 16.00000 0.00000
31.00000 16.00000 0.00000
32.00000 16.00000 0.00000
33.00000 16.00000 0.00000
34.00000 16.00000 0.00000
35.00000 16.00000 0.00000
36.00000 16.00000 0.00000
37.00000 16.00000 0.00000
38.00000 16.00000 0.00000
39.00000 16.00000 0.00000
40.00000 16.00000 0.00000
41.00000 16.00000 0.00000
42.00000 16.00000 0.00000
43.00000 16.00000 0.00000
44.00000 16.00000 0.00000
45.00000 16.00000 0.00000
46.00000 16.00000 0.00000
47.00000 16.00000 0.00000
48.00000 16.00000 0.00000
49.00000 16.00000 0.00000
50.00000 16.00000 0.00000
51.00000 16.00000 0.00000
52.00000 16.00000 0.00000
53.00000 16.00000 0.00000
54.00000 16.00000 0.00000
55.00000 16.00000 0.00000
56.00000 16.00000 0.00000
57.00000 16.00000 0.00000
58.00000 16.00000 0.00000
59.00000 16.00000 0.00000
60.00000 16.00000 0.00000
61.00000 16.00000 0.00000
62.00000 16.00000 0.00000
63.00000 16.00000 0.00000
64.00000 16.00000 0.00000
65.00000 16.00000 0.00000
66.00000 16.00000 0.00000
67.00000 16.00000 0.00000
68.00000 16.00000 0.00000
69.00000 16.00000 0.00000
70.00000 16.00000 0.00000
71.00000 16.00000 0.00000
72.00000 16.00000 0.00000
73.00000 16.00000 0.00000
74.00000 16.00000 0.00000
75.00000 16.00000 0.00000
76.00000 16.00000 0.00000
77.00000 16.00000 0.00000
78.00000 16.00000 0.00000
79.00000 16.00000 0.00000
80.00000 16.00000 0.00000
81.00000 16.00000 0.00000
82.00000 16.00000 0.00000
83.00000 16.00000 0.00000
84.00000 16.00000 0.00000
85.00000 16.00000 NaN
86.00000 16.00000 NaN
87.00000 16.00000 NaN
88.00000 16.00000 NaN
89.00000 16.00000 NaN
90.00000 16.00000 NaN
91.00000 16.00000 NaN
92.00000 16.00000 NaN
93.00000 16.00000 NaN
94.00000 16.00000 NaN
95.00000 16.00000 NaN
96.00000 16.00000 NaN
97.00000 16.00000 NaN
98.00000 16.00000 NaN
99.00000 16.00000 NaN
100.00000 16.00000 NaN

0.00000 17.00000 NaN
1.00000 17.00000 0.00000
2.00000 17.00000 0.00000
3.00000 17.00000 0.00000
4.00000 17.00000 0.00000
5.00000 17.00000 0.00000
6.00000 17.00000 0.00000
7.00000 17.00000 0.00000
8.00000 17.00000 0.00000
9.00000 17.00000 0.00000
10.00000 17.00000 0.00000
11.00000 17.00000 0.00000
12.00000 17.00000 0.00000
13.00000 17.00000 0.00000
14.00000 17.00000 0.00000
15.00000 17.00000 0.00000
16.00000 17.00000 0.00000
17.00000 17.00000 0.00000
18.00000 17.00000 0.00000
19.00000 17.00000 0.00000
20.00000 17.00000 0.00000
21.00000 17.00000 0.00000
22.00000 17.00000 0.00000
23.00000 17.00000 0.00000
24.00000 17.00000 0.00000
25.00000 17.00000 0.00000
26.00000 17.00000 0.00000
27.00000 17.00000 0.00000
28.00000 17.00000 0.00000
29.00000 17.00000 0.00000
30.00000 17.00000 0.00000
31.00000 17.00000 0.00000
32.00000 17.00000 0.00000
33.00000 17.00000 0.00000
34.00000 17.00000 0.00000
35.00000 17.00000 0.00000
36.00000 17.00000 0.00000
37.00000 17.00000 0.00000
38.00000 17.00000 0.00000
39.00000 17.00000 0.00000
40.00000 17.00000 0.00000
41.00000 17.00000 0.00000
42.00000 17.00000 0.00000
43.00000 17.00000 0.00000
44.00000 17.00000 0.00000
45.00000 17.00000 0.00000
46.00000 17.00000 0.00000
47.00000 17.00000 0.00000
48.00000 17.00000 0.00000
49.00000 17.00000 0.00000
50.00000 17.00000 0.00000
51.00000 17.00000 0.00000
52.00000 17.00000 0.00000
53.00000 17.00000 0.00000
54.00000 17.00000 0.00000
55.00000 17.00000 0.00000
56.00000 17.00000 0.00000
57.00000 17.00000 0.00000
58.00000 17.00000 0.00000
59.00000 17.00000 0.00000
60.00000 17.00000 0.00000
61.00000 17.00000 0.00000
62.00000 17.00000 0.00000
63.00000 17.00000 0.00000
64.00000 17.00000 0.00000
65.00000 17.00000 0.00000
66.00000 17.00000 0.00000
67.00000 17.00000 0.00000
68.00000 17.00000 0.00000
69.00000 17.00000 0.00000
70.00000 17.00000 0.00000
71.00000 17.00000 0.00000
72.00000 17.00000 0.00000
73.00000 17.00000 0.00000
74.00000 17.00000 0.00000
75.00000 17.00000 0.00000
76.00000 17.00000 0.00000
77.00000 17.00000 0.00000
78.00000 17.00000 0.00000
79.00000 17.00000 0.00000
80.00000 17.00000 0.00000
81.00000 17.00000 0.00000
82.00000 17.00000 0.00000
83.00000 17.00000 0.00000
84.00000 17.00000 NaN
85.00000 17.00000 NaN
86.00000 17.00000 NaN
87.00000 17.00000 NaN
88.00000 17.00000 NaN
89.00000 17.00000 NaN
90.00000 17.00000 NaN
91.00000 17.00000 NaN
92.00000 17.00000 NaN
93.00000 17.00000 NaN
94.00000 17.00000 NaN
95.00000 17.00000 NaN
96.00000 17.00000 NaN
97.00000 17.00000 NaN
98.00000 17.00000 NaN
99.00000 17.00000 NaN
100.00000 17.00000 NaN

0.00000 18.00000 NaN
1.00000 18.00000 0.00000
2.00000 18.00000 0.00000
3.00000 18.00000 0.00000
4.00000 18.00000 0.00000
5.00000 18.00000 0.00000
6.00000 18.00000 0.00000
7.00000 18.00000 0.00000
8.00000 18.00000 0.00000
9.00000 18.00000 0.00000
10.00000 18.00000 0.00000
11.00000 18.00000 0.00000
12.00000 18.00000 0.00000
13.00000 18.00000 0.00000
14.00000 18.00000 0.00000
15.00000 18.00000 0.00000
16.00000 18.00000 0.00000
17.00000 18.00000 0.00000
18.00000 18.00000 0.00000
19.00000 18.00000 0.00000
20.00000 18.00000 0.00000
21.00000 18.00000 0.00000
22.00000 18.00000 0.00000
23.00000 18.00000 0.00000
24.00000 18.00000 0.00000
25.00000 18.00000 0.00000
26.00000 18.00000 0.00000
27.00000 18.00000 0.00000
28.00000 18.00000 0.00000
29.00000 18.00000 0.00000
30.00000 18.00000 0.00000
31.00000 18.00000 0.00000
32.00000 18.00000 0.00000
33.00000 18.00000 0.00000
34.00000 18.00000 0.00000
35.00000 18.00000 0.00000
36.00000 18.00000 0.00000
37.00000 18.00000 0.00000
38.00000 18.00000 0.00000
39.00000 18.00000 0.00000
40.00000 18.00000 0.00000
41.00000 18.00000 0.00000
42.00000 18.00000 0.00000
43.00000 18.00000 0.00000
44.00000 18.00000 0.00000
45.00000 18.00000 0.00000
46.00000 18.00000 0.00000
47.00000 18.00000 0.00000
48.00000 18.00000 0.00000
49.00000 18.00000 0.00000
50.00000 18.00000 0.00000
51.00000 18.00000 0.00000
52.00000 18.00000 0.00000
53.00000 18.00000 0.00000
54.00000 18.00000 0.00000
55.00000 18.00000 0.00000
56.00000 18.00000 0.00000
57.00000 18.00000 0.00000
58.00000 18.00000 0.00000
59.00000 18.00000 0.00000
60.00000 18.00000 0.00000
61.00000 18.00000 0.00000
62.00000 18.00000 0.00000
63.00000 18.00000 0.00000
64.00000 18.00000 0.00000
65.00000 18.00000 0.00000
66.00000 18.00000 0.00000
67.00000 18.00000 0.00000
68.00000 18.00000 0.00000
69.00000 18.00000 0.00000
70.00000 18.00000 0.00000
71.00000 18.00000 0.00000
72.00000 18.00000 0.00000
73.00000 18.00000 0.00000
74.00000 18.00000 0.00000
75.00000 18.00000 0.00000
76.00000 18.00000 0.00000
77.00000 18.00000 0.00000
78.00000 18.00000 0.00000
79.00000 18.00000 0.00000
80.00000 18.00000 0.00000
81.00000 18.00000 0.00000
82.00000 18.00000 0.00000
83.00000 18.00000 NaN
84.00000 18.00000 NaN
85.00000 18.00000 NaN
86.00000 18.00000 NaN
87.00000 18.00000 NaN
88.00000 18.00000 NaN
89.00000 18.00000 NaN
90.00000 18.00000 NaN
91.00000 18.00000 NaN
92.00000 18.00000 NaN
93.00000 18.00000 NaN
94.00000 18.00000 NaN
95.00000 18.00000 NaN
96.00000 18.00000 NaN
97.00000 18.00000 NaN
98.00000 18.00000 NaN
99.00000 18.00000 NaN
100.00000 18.00000 NaN

0.00000 19.00000 NaN
1.00000 19.00000 0.00000
2.00000 19.00000 0.00000
3.00000 19.00000 0.00000
4.00000 19.00000 0.00000
5.00000 19.00000 0.00000
6.00000 19.00000 0.00000
7.00000 19.00000 0.00000
8.00000 19.00000 0.00000
9.00000 19.00000 0.00000
10.00000 19.00000 0.00000
11.00000 19.00000 0.00000
12.00000 19.00000 0.00000
13.00000 19.00000 0.00000
14.00000 19.00000 0.00000
15.00000 19.00000 0.00000
16.00000 19.00000 0.00000
17.00000 19.00000 0.00000
18.00000 19.00000 0.00000
19.00000 19.00000 0.00000
20.00000 19.00000 0.00000
21.00000 19.00000 0.00000
22.00000 19.00000 0.00000
23.00000 19.00000 0.00000
24.00000 19.00000 0.00000
25.00000 19.00000 0.00000
26.00000 19.00000 0.00000
27.00000 19.00000 0.00000
28.00000 19.00000 0.00000
29.00000 19.00000 0.00000
30.00000 19.00000 0.00000
31.00000 19.00000 0.00000
32.00000 19.00000 0.00000
33.00000 19.00000 0.00000
34.00000 19.00000 0.00000
35.00000 19.00000 0.00000
36.00000 19.00000 0.00000
37.00000 19.00000 0.00000
38.00000 19.00000 0.00000
39.00000 19.00000 0.00000
40.00000 19.00000 0.00000
41.00000 19.00000 0.00000
42.00000 19.00000 0.00000
43.00000 19.00000 0.00000
44.00000 19.00000 0.00000
45.00000 19.00000 0.00000
46.00000 19.00000 0.00000
47.00000 19.00000 0.00000
48.00000 19.00000 0.00000
49.00000 19.00000 0.00000
50.00000 19.00000 0.00000
51.00000 19.00000 0.00000
52.00000 19.00000 0.00000
53.00000 19.00000 0.00000
54.00000 19.00000 0.00000
55.00000 19.00000 0.00000
56.00000 19.00000 0.00000
57.00000 19.00000 0.00000
58.00000 19.00000 0.00000
59.00000 19.00000 0.00000
60.00000 19.00000 0.00000
61.00000 19.00000 0.00000
62.00000 19.00000 0.00000
63.00000 19.00000 0.00000
64.00000 19.00000 0.00000
65.00000 19.00000 0.00000
66.00000 19.00000 0.00000
67.00000 19.00000 0.00000
68.00000 19.00000 0.00000
69.00000 19.00000 0.00000
70.00000 19.00000 0.00000
71.00000 19.00000 0.00000
72.00000 19.00000 0.00000
73.00000 19.00000 0.00000
74.00000 19.00000 0.00000
75.00000 19.00000 0.00000
76.00000 19.00000 0.00000
77.00000 19.00000 0.00000
78.00000 19.00000 0.00000
79.00000 19.00000 0.00000
80.00000 19.00000 0.00000
81.00000 19.00000 0.00000
82.00000 19.00000 NaN
83.00000 19.00000 NaN
84.00000 19.00000 NaN
85.00000 19.00000 NaN
86.00000 19.00000 NaN
87.00000 19.00000 NaN
88.00000 19.00000 NaN
89.00000 19.00000 NaN
90.00000 19.00000 NaN
91.00000 19.00000 NaN
92.00000 19.00000 NaN
93.00000 19.00000 NaN
94.00000 19.00000 NaN
95.00000 19.00000 NaN
96.00000 19.00000 NaN
97.00000 19.00000 NaN
98.00000 19.00000 NaN
99.00000 19.00000 NaN
100.00000 19.00000 NaN

0.00000 20.00000 NaN
1.00000 20.00000 0.00000
2.00000 20.00000 0.00000
3.00000 20.00000 0.00000
4.00000 20.00000 0.00000
5.00000 20.00000 0.00000
6.00000 20.00000 0.00000
7.00000 20.00000 0.00000
8.00000 20.00000 0.00000
9.00000 20.00000 0.00000
10.00000 20.00000 0.00000
11.00000 20.00000 0.00000
12.00000 20.00000 0.00000
13.00000 20.00000 0.00000
14.00000 20.00000 0.00000
15.00000 20.00000 0.00000
16.00000 20.00000 0.00000
17.00000 20.00000 0.00000
18.00000 20.00000 0.00000
19.00000 20.00000 0.00000
20.00000 20.00000 0.00000
21.00000 20.00000 0.00000
22.00000 20.00000 0.00000
23.00000 20.00000 0.00000
24.00000 20.00000 0.00000
25.00000 20.00000 0.00000
26.00000 20.00000 0.00000
27.00000 20.00000 0.00000
28.00000 20.00000 0.00000
29.00000 20.00000 0.00000
30.00000 20.00000 0.00000
31.00000 20.00000 0.00000
32.00000 20.00000 0.00000
33.00000 20.00000 0.00000
34.00000 20.00000 0.00000
35.00000 20.00000 0.00000
36.00000 20.00000 0.00000
37.00000 20.00000 0.00000
38.00000 20.00000 0.00000
39.00000 20.00000 0.00000
40.00000 20.00000 0.00000
41.00000 20.00000 0.00000
42.00000 20.00000 0.00000
43.00000 20.00000 0.00000
44.00000 20.00000 0.00000
45.00000 20.00000 0.00000
46.00000 20.00000 0.00000
47.00000 20.00000 0.00000
48.00000 20.00000 0.00000
49.00000 20.00000 0.00000
50.00000 20.00000 0.00000
51.00000 20.00000 0.00000
52.00000 20.00000 0.00000
53.00000 20.00000 0.00000
54.00000 20.00000 0.00000
55.00000 20.00000 0.00000
56.00000 20.00000 0.00000
57.00000 20.00000 0.00000
58.00000 20.00000 0.00000
59.00000 20.00000 0.00000
60.00000 20.00000 0.00000
61.00000 20.00000 0.00000
62.00000 20.00000 0.00000
63.00000 20.00000 0.00000
64.00000 20.00000 0.00000
65.00000 20.00000 0.00000
66.00000 20.00000 0.00000
67.00000 20.00000 0.00000
68.00000 20.00000 0.00000
69.00000 20.00000 0.00000
70.00000 20.00000 0.00000
71.00000 20.00000 0.00000
72.00000 20.00000 0.00000
73.00000 20.00000 0.00000
74.00000 20.00000 0.00000
75.00000 20.00000 0.00000
76.00000 20.00000 0.00000
77.00000 20.00000 0.00000
78.00000 20.00000 0.00000
79.00000 20.00000 0.00000
80.00000 20.00000 0.00000
81.00000 20.00000 NaN
82.00000 20.00000 NaN
83.00000 20.00000 NaN
84.00000 20.00000 NaN
85.00000 20.00000 NaN
86.00000 20.00000 NaN
87.00000 20.00000 NaN
88.00000 20.00000 NaN
89.00000 20.00000 NaN
90.00000 20.00000 NaN
91.00000 20.00000 NaN
92.00000 20.00000 NaN
93.00000 20.00000 NaN
94.00000 20.00000 NaN
95.00000 20.00000 NaN
96.00000 20.00000 NaN
97.00000 20.00000 NaN
98.00000 20.00000 NaN
99.00000 20.00000 NaN
100.00000 20.00000 NaN

0.00000 21.00000 NaN
1.00000 21.00000 0.00000
2.00000 21.00000 0.00000
3.00000 21.00000 0.00000
4.00000 21.00000 0.00000
5.00000 21.00000 0.00000
6.00000 21.00000 0.00000
7.00000 21.00000 0.00000
8.00000 21.00000 0.00000
9.00000 21.00000 0.00000
10.00000 21.00000 0.00000
11.00000 21.00000 0.00000
12.00000 21.00000 0.00000
13.00000 21.00000 0.00000
14.00000 21.00000 0.00000
15.00000 21.00000 0.00000
16.00000 21.00000 0.00000
17.00000 21.00000 0.00000
18.00000 21.00000 0.00000
19.00000 21.00000 0.00000
20.00000 21.00000 0.00000
21.00000 21.00000 0.00000
22.00000 21.00000 0.00000
23.00000 21.00000 0.00000
24.00000 21.00000 0.00000
25.00000 21.00000 0.00000
26.00000 21.00000 0.00000
27.00000 21.00000 0.00000
28.00000 21.00000 0.00000
29.00000 21.00000 0.00000
30.00000 21.00000 0.00000
31.00000 21.00000 0.00000
32.00000 21.00000 0.00000
33.00000 21.00000 0.00000
34.00000 21.00000 0.00000
35.00000 21.00000 0.00000
36.00000 21.00000 0.00000
37.00000 21.00000 0.00000
38.00000 21.00000 0.00000
39.00000 21.00000 0.00000
40.00000 21.00000 0.00000
41.00000 21.00000 0.00000
42.00000 21.00000 0.00000
43.00000 21.00000 0.00000
44.00000 21.00000 0.00000
45.00000 21.00000 0.00000
46.00000 21.00000 0.00000
47.00000 21.00000 0.00000
48.00000 21.00000 0.00000
49.00000 21.00000 0.00000
50.00000 21.00000 0.00000
51.00000 21.00000 0.00000
52.00000 21.00000 0.00000
53.00000 21.00000 0.00000
54.00000 21.00000 0.00000
55.00000 21.00000 0.00000
56.00000 21.00000 0.00000
57.00000 21.00000 0.00000
58.00000 21.00000 0.00000
59.00000 21.00000 0.00000
60.00000 21.00000 0.00000
61.00000 21.00000 0.00000
62.00000 21.00000 0.00000
63.00000 21.00000 0.00000
64.00000 21.00000 0.00000
65.00000 21.00000 0.00000
66.00000 21.00000 0.00000
67.00000 21.00000 0.00000
68.00000 21.00000 0.00000
69.00000 21.00000 0.00000
70.00000 21.00000 0.00000
71.00000 21.00000 0.00000
72.00000 21.00000 0.00000
73.00000 21.00000 0.00000
74.00000 21.00000 0.00000
75.00000 21.00000 0.00000
76.00000 21.00000 0.00000
77.00000 21.00000 0.00000
78.00000 21.00000 0.00000
79.00000 21.00000 0.00000
80.00000 21.00000 NaN
81.00000 21.00000 NaN
82.00000 21.00000 NaN
83.00000 21.00000 NaN
84.00000 21.00000 NaN
85.00000 21.00000 NaN
86.00000 21.00000 NaN
87.00000 21.00000 NaN
88.00000 21.00000 NaN
89.00000 21.00000 NaN
90.00000 21.00000 NaN
91.00000 21.00000 NaN
92.00000 21.00000 NaN
93.00000 21.00000 NaN
94.00000 21.00000 NaN
95.00000 21.00000 NaN
96.00000 21.00000 NaN
97.00000 21.00000 NaN
98.00000 21.00000 NaN
99.00000 21.00000 NaN
100.00000 21.00000 NaN

0.00000 22.00000 NaN
1.00000 22.00000 0.00000
2.00000 22.00000 0.00000
3.00000 22.00000 0.00000
4.00000 22.00000 0.00000
5.00000 22.00000 0.00000
6.00000 22.00000 0.00000
7.00000 22.00000 0.00000
8.00000 22.00000 0.00000
9.00000 22.00000 0.00000
10.00000 22.00000 0.00000
11.00000 22.00000 0.00000
12.00000 22.00000 0.00000
13.00000 22.00000 0.00000
14.00000 22.00000 0.00000
15.00000 22.00000 0.00000
16.00000 22.00000 0.00000
17.00000 22.00000 0.00000
18.00000 22.00000 0.00000
19.00000 22.00000 0.00000
20.00000 22.00000 0.00000
21.00000 22.00000 0.00000
22.00000 22.00000 0.00000
23.00000 22.00000 0.00000
24.00000 22.00000 0.00000
25.00000 22.00000 0.00000
26.00000 22.00000 0.00000
27.00000 22.00000 0.00000
28.00000 22.00000 0.00000
29.00000 22.00000 0.00000
30.00000 22.00000 0.00000
31.00000 22.00000 0.00000
32.00000 22.00000 0.00000
33.00000 22.00000 0.00000
34.00000 22.00000 0.00000
35.00000 22.00000 0.00000
36.00000 22.00000 0.00000
37.00000 22.00000 0.00000
38.00000 22.00000 0.00000
39.00000 22.00000 0.00000
40.00000 22.00000 0.00000
41.00000 22.00000 0.00000
42.00000 22.00000 0.00000
43.00000 22.00000 0.00000
44.00000 22.00000 0.00000
45.00000 22.00000 0.00000
46.00000 22.00000 0.00000
47.00000 22.00000 0.00000
48.00000 22.00000 0.00000
49.00000 22.00000 0.00000
50.00000 22.00000 0.00000
51.00000 22.00000 0.00000
52.00000 22.00000 0.00000
53.00000 22.00000 0.00000
54.00000 22.00000 0.00000
55.00000 22.00000 0.00000
56.00000 22.00000 0.00000
57.00000 22.00000 0.00000
58.00000 22.00000 0.00000
59.00000 22.00000 0.00000
60.00000 22.00000 0.00000
61.00000 22.00000 0.00000
62.00000 22.00000 0.00000
63.00000 22.00000 0.00000
64.00000 22.00000 0.00000
65.00000 22.00000 0.00000
66.00000 22.00000 0.00000
67.00000 22.00000 0.00000
68.00000 22.00000 0.00000
69.00000 22.00000 0.00000
70.00000 22.00000 0.00000
71.00000 22.00000 0.00000
72.00000 22.00000 0.00000
73.00000 22.00000 0.00000
74.00000 22.00000 0.00000
75.00000 22.00000 0.00000
76.00000 22.00000 0.00000
77.00000 22.00000 0.00000
78.00000 22.00000 0.00000
79.00000 22.00000 NaN
80.00000 22.00000 NaN
81.00000 22.00000 NaN
82.00000 22.00000 NaN
83.00000 22.00000 NaN
84.00000 22.00000 NaN
85.00000 22.00000 NaN
86.00000 22.00000 NaN
87.00000 22.00000 NaN
88.00000 22.00000 NaN
89.00000 22.00000 NaN
90.00000 22.00000 NaN
91.00000 22.00000 NaN
92.00000 22.00000 NaN
93.00000 22.00000 NaN
94.00000 22.00000 NaN
95.00000 22.00000 NaN
96.00000 22.00000 NaN
97.00000 22.00000 NaN
98.00000 22.00000 NaN
99.00000 22.00000 NaN
100.00000 22.00000 NaN

0.00000 23.00000 NaN
1.00000 23.00000 0.00000
2.00000 23.00000 0.00000
3.00000 23.00000 0.00000
4.00000 23.00000 0.00000
5.00000 23.00000 0.00000
6.00000 23.00000 0.00000
7.00000 23.00000 0.00000
8.00000 23.00000 0.00000
9.00000 23.00000 0.00000
10.00000 23.00000 0.00000
11.00000 23.00000 0.00000
12.00000 23.00000 0.00000
13.00000 23.00000 0.00000
14.00000 23.00000 0.00000
15.00000 23.00000 0.00000
16.00000 23.00000 0.00000
17.00000 23.00000 0.00000
18.00000 23.00000 0.00000
19.00000 23.00000 0.00000
20.00000 23.00000 0.00000
21.00000 23.00000 0.00000
22.00000 23.00000 0.00000
23.00000 23.00000 0.00000
24.00000 23.00000 0.00000
25.00000 23.00000 0.00000
26.00000 23.00000 0.00000
27.00000 23.00000 0.00000
28.00000 23.00000 0.00000
29.00000 23.00000 0.00000
30.00000 23.00000 0.00000
31.00000 23.00000 0.00000
32.00000 23.00000 0.00000
33.00000 23.00000 0.00000
34.00000 23.00000 0.00000
35.00000 23.00000 0.00000
36.00000 23.00000 0.00000
37.00000 23.00000 0.00000
38.00000 23.00000 0.00000
39.00000 23.00000 0.00000
40.00000 23.00000 0.00000
41.00000 23.00000 0.00000
42.00000 23.00000 0.00000
43.00000 23.00000 0.00000
44.00000 23.00000 0.00000
45.00000 23.00000 0.00000
46.00000 23.00000 0.00000
47.00000 23.00000 0.00000
48.00000 23.00000 0.00000
49.00000 23.00000 0.00000
50.00000 23.00000 0.00000
51.00000 23.00000 0.00000
52.00000 23.00000 0.00000
53.00000 23.00000 0.00000
54.00000 23.00000 0.00000
55.00000 23.00000 0.00000
56.00000 23.00000 0.00000
57.00000 23.00000 0.00000
58.00000 23.00000 0.00000
59.00000 23.00000 0.00000
60.00000 23.00000 0.00000
61.00000 23.00000 0.00000
62.00000 23.00000 0.00000
63.00000 23.00000 0.00000
64.00000 23.00000 0.00000
65.00000 23.00000 0.00000
66.00000 23.00000 0.00000
67.00000 23.00000 0.00000
68.00000 23.00000 0.00000
69.00000 23.00000 0.00000
70.00000 23.00000 0.00000
71.00000 23.00000 0.00000
72.00000 23.00000 0.00000
73.00000 23.00000 0.00000
74.00000 23.00000 0.00000
75.00000 23.00000 0.00000
76.00000 23.00000 0.00000
77.00000 23.00000 0.00000
78.00000 23.00000 NaN
79.00000 23.00000 NaN
80.00000 23.00000 NaN
81.00000 23.00000 NaN
82.00000 23.00000 NaN
83.00000 23.00000 NaN
84.00000 23.00000 NaN
85.00000 23.00000 NaN
86.00000 23.00000 NaN
87.00000 23.00000 NaN
88.00000 23.00000 NaN
89.00000 23.00000 NaN
90.00000 23.00000 NaN
91.00000 23.00000 NaN
92.00000 23.00000 NaN
93.00000 23.00000 NaN
94.00000 23.00000 NaN
95.00000 23.00000 NaN
96.00000 23.00000 NaN
97.00000 23.00000 NaN
98.00000 23.00000 NaN
99.00000 23.00000 NaN
100.00000 23.00000 NaN

0.00000 24.00000 NaN
1.00000 24.00000 0.00000
2.00000 24.00000 0.00000
3.00000 24.00000 0.00000
4.00000 24.00000 0.00000
5.00000 24.00000 0.00000
6.00000 24.00000 0.00000
7.00000 24.00000 0.00000
8.00000 24.00000 0.00000
9.00000 24.00000 0.00000
10.00000 24.00000 0.00000
11.00000 24.00000 0.00000
12.00000 24.00000 0.00000
13.00000 24.00000 0.00000
14.00000 24.00000 0.00000
15.00000 24.00000 0.00000
16.00000 24.00000 0.00000
17.00000 24.00000 0.00000
18.00000 24.00000 0.00000
19.00000 24.00000 0.00000
20.00000 24.00000 0.00000
21.00000 24.00000 0.00000
22.00000 24.00000 0.00000
23.00000 24.00000 0.00000
24.00000 24.00000 0.00000
25.00000 24.00000 0.00000
26.00000 24.00000 0.00000
27.00000 24.00000 0.00000
28.00000 24.00000 0.00000
29.00000 24.00000 0.00000
30.00000 24.00000 0.00000
31.00000 24.00000 0.00000
32.00000 24.00000 0.00000
33.00000 24.00000 0.00000
34.00000 24.00000 0.00000
35.00000 24.00000 0.00000
36.00000 24.00000 0.00000
37.00000 24.00000 0.00000
38.00000 24.00000 0.00000
39.00000 24.00000 0.00000
40.00000 24.00000 0.00000
41.00000 24.00000 0.00000
42.00000 24.00000 0.00000
43.00000 24.00000 0.00000
44.00000 24.00000 0.00000
45.00000 24.00000 0.00000
46.00000 24.00000 0.00000
47.00000 24.00000 0.00000
48.00000 24.00000 0.00000
49.00000 24.00000 0.00000
50.00000 24.00000 0.00000
51.00000 24.00000 0.00000
52.00000 24.00000 0.00000
53.00000 24.00000 0.00000
54.00000 24.00000 0.00000
55.00000 24.00000 0.00000
56.00000 24.00000 0.00000
57.00000 24.00000 0.00000
58.00000 24.00000 0.00000
59.00000 24.00000 0.00000
60.00000 24.00000 0.00000
61.00000 24.00000 0.00000
62.00000 24.00000 0.00000
63.00000 24.00000 0.00000
64.00000 24.00000 0.00000
65.00000 24.00000 0.00000
66.00000 24.00000 0.00000
67.00000 24.00000 0.00000
68.00000 24.00000 0.00000
69.00000 24.00000 0.00000
70.00000 24.00000 0.00000
71.00000 24.00000 0.00000
72.00000 24.00000 0.00000
73.00000 24.00000 0.00000
74.00000 24.00000 0.00000
75.00000 24.00000 0.00000
76.00000 24.00000 0.00000
77.00000 24.00000 NaN
78.00000 24.00000 NaN
79.00000 24.00000 NaN
80.00000 24.00000 NaN
81.00000 24.00000 NaN
82.00000 24.00000 NaN
83.00000 24.00000 NaN
84.00000 24.00000 NaN
85.00000 24.00000 NaN
86.00000 24.00000 NaN
87.00000 24.00000 NaN
88.00000 24.00000 NaN
89.00000 24.00000 NaN
90.00000 24.00000 NaN
91.00000 24.00000 NaN
92.00000 24.00000 NaN
93.00000 24.00000 NaN
94.00000 24.00000 NaN
95.00000 24.00000 NaN
96.00000 24.00000 NaN
97.00000 24.00000 NaN
98.00000 24.00000 NaN
99.00000 24.00000 NaN
100.00000 24.00000 NaN

0.00000 25.00000 NaN
1.00000 25.00000 0.00000
2.00000 25.00000 0.00000
3.00000 25.00000 0.00000
4.00000 25.00000 0.00000
5.00000 25.00000 0.00000
6.00000 25.00000 0.00000
7.00000 25.00000 0.00000
8.00000 25.00000 0.00000
9.00000 25.00000 0.00000
10.00000 25.00000 0.00000
11.00000 25.00000 0.00000
12.00000 25.00000 0.00000
13.00000 25.00000 0.00000
14.00000 25.00000 0.00000
15.00000 25.00000 0.00000
16.00000 25.00000 0.00000
17.00000 25.00000 0.00000
18.00000 25.00000 0.00000
19.00000 25.00000 0.00000
20.00000 25.00000 0.00000
21.00000 25.00000 0.00000
22.00000 25.00000 0.00000
23.00000 25.00000 0.00000
24.00000 25.00000 0.00000
25.00000 25.00000 0.00000
26.00000 25.00000 0.00000
27.00000 25.00000 0.00000
28.00000 25.00000 0.00000
29.00000 25.00000 0.00000
30.00000 25.00000 0.00000
31.00000 25.00000 0.00000
32.00000 25.00000 0.00000
33.00000 25.00000 0.00000
34.00000 25.00000 0.00000
35.00000 25.00000 0.00000
36.00000 25.00000 0.00000
37.00000 25.00000 0.00000
38.00000 25.00000 0.00000
39.00000 25.00000 0.00000
40.00000 25.00000 0.00000
41.00000 25.00000 0.00000
42.00000 25.00000 0.00000
43.00000 25.00000 0.00000
44.00000 25.00000 0.00000
45.00000 25.00000 0.00000
46.00000 25.00000 0.00000
47.00000 25.00000 0.00000
48.00000 25.00000 0.00000
49.00000 25.00000 0.00000
50.00000 25.00000 0.00000
51.00000 25.00000 0.00000
52.00000 25.00000 0.00000
53.00000 25.00000 0.00000
54.00000 25.00000 0.00000
55.00000 25.00000 0.00000
56.00000 25.00000 0.00000
57.00000 25.00000 0.00000
58.00000 25.00000 0.00000
59.00000 25.00000 0.00000
60.00000 25.00000 0.00000
61.00000 25.00000 0.00000
62.00000 25.00000 0.00000
63.00000 25.00000 0.00000
64.00000 25.00000 0.00000
65.00000 25.00000 0.00000
66.00000 25.00000 0.00000
67.00000 25.00000 0.00000
68.00000 25.00000 0.00000
69.00000 25.00000 0.00000
70.00000 25.00000 0.00000
71.00000 25.00000 0.00000
72.00000 25.00000 0.00000
73.00000 25.00000 0.00000
74.00000 25.00000 0.00000
75.00000 25.00000 0.00000
76.00000 25.00000 NaN
77.00000 25.00000 NaN
78.00000 25.00000 NaN
79.00000 25.00000 NaN
80.00000 25.00000 NaN
81.00000 25.00000 NaN
82.00000 25.00000 NaN
83.00000 25.00000 NaN
84.00000 25.00000 NaN
85.00000 25.00000 NaN
86.00000 25.00000 NaN
87.00000 25.00000 NaN
88.00000 25.00000 NaN
89.00000 25.00000 NaN
90.00000 25.00000 NaN
91.00000 25.00000 NaN
92.00000 25.00000 NaN
93.00000 25.00000 NaN
94.00000 25.00000 NaN
95.00000 25.00000 NaN
96.00000 25.00000 NaN
97.00000 25.00000 NaN
98.00000 25.00000 NaN
99.00000 25.00000 NaN
100.00000 25.00000 NaN

0.00000 26.00000 NaN
1.00000 26.00000 0.00000
2.00000 26.00000 0.00000
3.00000 26.00000 0.00000
4.00000 26.00000 0.00000
5.00000 26.00000 0.00000
6.00000 26.00000 0.00000
7.00000 26.00000 0.00000
8.00000 26.00000 0.00000
9.00000 26.00000 0.00000
10.00000 26.00000 0.00000
11.00000 26.00000 0.00000
12.00000 26.00000 0.00000
13.00000 26.00000 0.00000
14.00000 26.00000 0.00000
15.00000 26.00000 0.00000
16.00000 26.00000 0.00000
17.00000 26.00000 0.00000
18.00000 26.00000 0.00000
19.00000 26.00000 0.00000
20.00000 26.00000 0.00000
21.00000 26.00000 0.00000
22.00000 26.00000 0.00000
23.00000 26.00000 0.00000
24.00000 26.00000 0.00000
25.00000 26.00000 0.00000
26.00000 26.00000 0.00000
27.00000 26.00000 0.00000
28.00000 26.00000 0.00000
29.00000 26.00000 0.00000
30.00000 26.00000 0.00000
31.00000 26.00000 0.00000
32.00000 26.00000 0.00000
33.00000 26.00000 0.00000
34.00000 26.00000 0.00000
35.00000 26.00000 0.00000
36.00000 26.00000 0.00000
37.00000 26.00000 0.00000
38.00000 26.00000 0.00000
39.00000 26.00000 0.00000
40.00000 26.00000 0.00000
41.00000 26.00000 0.00000
42.00000 26.00000 0.00000
43.00000 26.00000 0.00000
44.00000 26.00000 0.00000
45.00000 26.00000 0.00000
46.00000 26.00000 0.00000
47.00000 26.00000 0.00000
48.00000 26.00000 0.00000
49.00000 26.00000 0.00000
50.00000 26.00000 0.00000
51.00000 26.00000 0.00000
52.00000 26.00000 0.00000
53.00000 26.00000 0.00000
54.00000 26.00000 0.00000
55.00000 26.00000 0.00000
56.00000 26.00000 0.00000
57.00000 26.00000 0.00000
58.00000 26.00000 0.00000
59.00000 26.00000 0.00000
60.00000 26.00000 0.00000
61.00000 26.00000 0.00000
62.00000 26.00000 0.00000
63.00000 26.00000 0.00000
64.00000 26.00000 0.00000
65.00000 26.00000 0.00000
66.00000 26.00000 0.00000
67.00000 26.00000 0.00000
68.00000 26.00000 0.00000
69.00000 26.00000 0.00000
70.00000 26.00000 0.00000
71.00000 26.00000 0.00000
72.00000 26.00000 0.00000
73.00000 26.00000 0.00000
74.00000 26.00000 0.00000
75.00000 26.00000 NaN
76.00000 26.00000 NaN
77.00000 26.00000 NaN
78.00000 26.00000 NaN
79.00000 26.00000 NaN
80.00000 26.00000 NaN
81.00000 26.00000 NaN
82.00000 26.00000 NaN
83.00000 26.00000 NaN
84.00000 26.00000 NaN
85.00000 26.00000 NaN
86.00000 26.00000 NaN
87.00000 26.00000 NaN
88.00000 26.00000 NaN
89.00000 26.00000 NaN
90.00000 26.00000 NaN
91.00000 26.00000 NaN
92.00000 26.00000 NaN
93.00000 26.00000 NaN
94.00000 26.00000 NaN
95.00000 26.00000 NaN
96.00000 26.00000 NaN
97.00000 26.00000 NaN
98.00000 26.00000 NaN
99.00000 26.00000 NaN
100.00000 26.00000 NaN

0.00000 27.00000 NaN
1.00000 27.00000 0.00000
2.00000 27.00000 0.00000
3.00000 27.00000 0.00000
4.00000 27.00000 0.00000
5.00000 27.00000 0.00000
6.00000 27.00000 0.00000
7.00000 27.00000 0.00000
8.00000 27.00000 0.00000
9.00000 27.00000 0.00000
10.00000 27.00000 0.00000
11.00000 27.00000 0.00000
12.00000 27.00000 0.00000
13.00000 27.00000 0.00000
14.00000 27.00000 0.00000
15.00000 27.00000 0.00000
16.00000 27.00000 0.00000
17.00000 27.00000 0.00000
18.00000 27.00000 0.00000
19.00000 27.00000 0.00000
20.00000 27.00000 0.00000
21.00000 27.00000 0.00000
22.00000 27.00000 0.00000
23.00000 27.00000 0.00000
24.00000 27.00000 0.00000
25.00000 27.00000 0.00000
26.00000 27.00000 0.00000
27.00000 27.00000 0.00000
28.00000 27.00000 0.00000
29.00000 27.00000 0.00000
30.00000 27.00000 0.00000
31.00000 27.00000 0.00000
32.00000 27.00000 0.00000
33.00000 27.00000 0.00000
34.00000 27.00000 0.00000
35.00000 27.00000 0.00000
36.00000 27.00000 0.00000
37.00000 27.00000 0.00000
38.00000 27.00000 0.00000
39.00000 27.00000 0.00000
40.00000 27.00000 0.00000
41.00000 27.00000 0.00000
42.00000 27.00000 0.00000
43.00000 27.00000 0.00000
44.00000 27.00000 0.00000
45.00000 27.00000 0.00000
46.00000 27.00000 0.00000
47.00000 27.00000 0.00000
48.00000 27.00000 0.00000
49.00000 27.00000 0.00000
50.00000 27.00000 0.00000
51.00000 27.00000 0.00000
52.00000 27.00000 0.00000
53.00000 27.00000 0.00000
54.00000 27.00000 0.00000
55.00000 27.00000 0.00000
56.00000 27.00000 0.00000
57.00000 27.00000 0.00000
58.00000 27.00000 0.00000
59.00000 27.00000 0.00000
60.00000 27.00000 0.00000
61.00000 27.00000 0.00000
62.00000 27.00000 0.00000
63.00000 27.00000 0.00000
64.00000 27.00000 0.00000
65.00000 27.00000 0.00000
66.00000 27.00000 0.00000
67.00000 27.00000 0.00000
68.00000 27.00000 0.00000
69.00000 27.00000 0.00000
70.00000 27.00000 0.00000
71.00000 27.00000 0.00000
72.00000 27.00000 0.00000
73.00000 27.00000 0.00000
74.00000 27.00000 NaN
75.00000 27.00000 NaN
76.00000 27.00000 NaN
77.00000 27.00000 NaN
78.00000 27.00000 NaN
79.00000 27.00000 NaN
80.00000 27.00000 NaN
81.00000 27.00000 NaN
82.00000 27.00000 NaN
83.00000 27.00000 NaN
84.00000 27.00000 NaN
85.00000 27.00000 NaN
86.00000 27.00000 NaN
87.00000 27.00000 NaN
88.00000 27.00000 NaN
89.00000 27.00000 NaN
90.00000 27.00000 NaN
91.00000 27.00000 NaN
92.00000 27.00000 NaN
93.00000 27.00000 NaN
94.00000 27.00000 NaN
95.00000 27.00000 NaN
96.00000 27.00000 NaN
97.00000 27.00000 NaN
98.00000 27.00000 NaN
99.00000 27.00000 NaN
100.00000 27.00000 NaN

0.00000 28.00000 NaN
1.00000 28.00000 0.00000
2.00000 28.00000 0.00000
3.00000 28.00000 0.00000
4.00000 28.00000 0.00000
5.00000 28.00000 0.00000
6.00000 28.00000 0.00000
7.00000 28.00000 0.00000
8.00000 28.00000 0.00000
9.00000 28.00000 0.00000
10.00000 28.00000 0.00000
11.00000 28.00000 0.00000
12.00000 28.00000 0.00000
13.00000 28.00000 0.00000
14.00000 28.00000 0.00000
15.00000 28.00000 0.00000
16.00000 28.00000 0.00000
17.00000 28.00000 0.00000
18.00000 28.00000 0.00000
19.00000 28.00000 0.00000
20.00000 28.00000 0.00000
21.00000 28.00000 0.00000
22.00000 28.00000 0.00000
23.00000 28.00000 0.00000
24.00000 28.00000 0.00000
25.00000 28.00000 0.00000
26.00000 28.00000 0.00000
27.00000 28.00000 0.00000
28.00000 28.00000 0.00000
29.00000 28.00000 0.00000
30.00000 28.00000 0.00000
31.00000 28.00000 0.00000
32.00000 28.00000 0.00000
33.00000 28.00000 0.00000
34.00000 28.00000 0.00000
35.00000 28.00000 0.00000
36.00000 28.00000 0.00000
37.00000 28.00000 0.00000
38.00000 28.00000 0.00000
39.00000 28.00000 0.00000
40.00000 28.00000 0.00000
41.00000 28.00000 0.00000
42.00000 28.00000 0.00000
43.00000 28.00000 0.00000
44.00000 28.00000 0.00000
45.00000 28.00000 0.00000
46.00000 28.00000 0.00000
47.00000 28.00000 0.00000
48.00000 28.00000 0.00000
49.00000 28.00000 0.00000
50.00000 28.00000 0.00000
51.00000 28.00000 0.00000
52.00000 28.00000 0.00000
53.00000 28.00000 0.00000
54.00000 28.00000 0.00000
55.00000 28.00000 0.00000
56.00000 28.00000 0.00000
57.00000 28.00000 0.00000
58.00000 28.00000 0.00000
59.00000 28.00000 0.00000
60.00000 28.00000 0.00000
61.00000 28.00000 0.00000
62.00000 28.00000 0.00000
63.00000 28.00000 0.00000
64.00000 28.00000 0.00000
65.00000 28.00000 0.00000
66.00000 28.00000 0.00000
67.00000 28.00000 0.00000
68.00000 28.00000 0.00000
69.00000 28.00000 0.00000
70.00000 28.00000 0.00000
71.00000 28.00000 0.00000
72.00000 28.00000 0.00000
73.00000 28.00000 NaN
74.00000 28.00000 NaN
75.00000 28.00000 NaN
76.00000 28.00000 NaN
77.00000 28.00000 NaN
78.00000 28.00000 NaN
79.00000 28.00000 NaN
80.00000 28.00000 NaN
81.00000 28.00000 NaN
82.00000 28.00000 NaN
83.00000 28.00000 NaN
84.00000 28.00000 NaN
85.00000 28.00000 NaN
86.00000 28.00000 NaN
87.00000 28.00000 NaN
88.00000 28.00000 NaN
89.00000 28.00000 NaN
90.00000 28.00000 NaN
91.00000 28.00000 NaN
92.00000 28.00000 NaN
93.00000 28.00000 NaN
94.00000 28.00000 NaN
95.00000 28.00000 NaN
96.00000 28.00000 NaN
97.00000 28.00000 NaN
98.00000 28.00000 NaN
99.00000 28.00000 NaN
100.00000 28.00000 NaN

0.00000 29.00000 NaN
1.00000 29.00000 0.00000
2.00000 29.00000 0.00000
3.00000 29.00000 0.00000
4.00000 29.00000 0.00000
5.00000 29.00000 0.00000
6.00000 29.00000 0.00000
7.00000 29.00000 0.00000
8.00000 29.00000 0.00000
9.00000 29.00000 0.00000
10.00000 29.00000 0.00000
11.00000 29.00000 0.00000
12.00000 29.00000 0.00000
13.00000 29.00000 0.00000
14.00000 29.00000 0.00000
15.00000 29.00000 0.00000
16.00000 29.00000 0.00000
17.00000 29.00000 0.00000
18.00000 29.00000 0.00000
19.00000 29.00000 0.00000
20.00000 29.00000 0.00000
21.00000 29.00000 0.00000
22.00000 29.00000 0.00000
23.00000 29.00000 0.00000
24.00000 29.00000 0.00000
25.00000 29.00000 0.00000
26.00000 29.00000 0.00000
27.00000 29.00000 0.00000
28.00000 29.00000 0.00000
29.00000 29.00000 0.00000
30.00000 29.00000 0.00000
31.00000 29.00000 0.00000
32.00000 29.00000 0.00000
33.00000 29.00000 0.00000
34.00000 29.00000 0.00000
35.00000 29.00000 0.00000
36.00000 29.00000 0.00000
37.00000 29.00000 0.00000
38.00000 29.00000 0.00000
39.00000 29.00000 0.00000
40.00000 29.00000 0.00000
41.00000 29.00000 0.00000
42.00000 29.00000 0.00000
43.00000 29.00000 0.00000
44.00000 29.00000 0.00000
45.00000 29.00000 0.00000
46.00000 29.00000 0.00000
47.00000 29.00000 0.00000
48.00000 29.00000 0.00000
49.00000 29.00000 0.00000
50.00000 29.00000 0.00000
51.00000 29.00000 0.00000
52.00000 29.00000 0.00000
53.00000 29.00000 0.00000
54.00000 29.00000 0.00000
55.00000 29.00000 0.00000
56.00000 29.00000 0.00000
57.00000 29.00000 0.00000
58.00000 29.00000 0.00000
59.00000 29.00000 0.00000
60.00000 29.00000 0.00000
61.00000 29.00000 0.00000
62.00000 29.00000 0.00000
63.00000 29.00000 0.00000
64.00000 29.00000 0.00000
65.00000 29.00000 0.00000
66.00000 29.00000 0.00000
67.00000 29.00000 0.00000
68.00000 29.00000 0.00000
69.00000 29.00000 0.00000
70.00000 29.00000 0.00000
71.00000 29.00000 0.00000
72.00000 29.00000 NaN
73.00000 29.00000 NaN
74.00000 29.00000 NaN
75.00000 29.00000 NaN
76.00000 29.00000 NaN
77.00000 29.00000 NaN
78.00000 29.00000 NaN
79.00000 29.00000 NaN
80.00000 29.00000 NaN
81.00000 29.00000 NaN
82.00000 29.00000 NaN
83.00000 29.00000 NaN
84.00000 29.00000 NaN
85.00000 29.00000 NaN
86.00000 29.00000 NaN
87.00000 29.00000 NaN
88.00000 29.00000 NaN
89.00000 29.00000 NaN
90.00000 29.00000 NaN
91.00000 29.00000 NaN
92.00000 29.00000 NaN
93.00000 29.00000 NaN
94.00000 29.00000 NaN
95.00000 29.00000 NaN
96.00000 29.00000 NaN
97.00000 29.00000 NaN
98.00000 29.00000 NaN
99.00000 29.00000 NaN
100.00000 29.00000 NaN

0.00000 30.00000 NaN
1.00000 30.00000 0.00000
2.00000 30.00000 0.00000
3.00000 30.00000 0.00000
4.00000 30.00000 0.00000
5.00000 30.00000 0.00000
6.00000 30.00000 0.00000
7.00000 30.00000 0.00000
8.00000 30.00000 0.00000
9.00000 30.00000 0.00000
10.00000 30.00000 0.00000
11.00000 30.00000 0.00000
12.00000 30.00000 0.00000
13.00000 30.00000 0.00000
14.00000 30.00000 0.00000
15.00000 30.00000 0.00000
16.00000 30.00000 0.00000
17.00000 30.00000 0.00000
18.00000 30.00000 0.00000
19.00000 30.00000 0.00000
20.00000 30.00000 0.00000
21.00000 30.00000 0.00000
22.00000 30.00000 0.00000
23.00000 30.00000 0.00000
24.00000 30.00000 0.00000
25.00000 30.00000 0.00000
26.00000 30.00000 0.00000
27.00000 30.00000 0.00000
28.00000 30.00000 0.00000
29.00000 30.00000 0.00000
30.00000 30.00000 0.00000
31.00000 30.00000 0.00000
32.00000 30.00000 0.00000
33.00000 30.00000 0.00000
34.00000 30.00000 0.00000
35.00000 30.00000 0.00000
36.00000 30.00000 0.00000
37.00000 30.00000 0.00000
38.00000 30.00000 0.00000
39.00000 30.00000 0.00000
40.00000 30.00000 0.00000
41.00000 30.00000 0.00000
42.00000 30.00000 0.00000
43.00000 30.00000 0.00000
44.00000 30.00000 0.00000
45.00000 30.00000 0.00000
46.00000 30.00000 0.00000
47.00000 30.00000 0.00000
48.00000 30.00000 0.00000
49.00000 30.00000 0.00000
50.00000 30.00000 0.00000
51.00000 30.00000 0.00000
52.00000 30.00000 0.00000
53.00000 30.00000 0.00000
54.00000 30.00000 0.00000
55.00000 30.00000 0.00000
56.00000 30.00000 0.00000
57.00000 30.00000 0.00000
58.00000 30.00000 0.00000
59.00000 30.00000 0.00000
60.00000 30.00000 0.00000
61.00000 30.00000 0.00000
62.00000 30.00000 0.00000
63.00000 30.00000 0.00000
64.00000 30.00000 0.00000
65.00000 30.00000 0.00000
66.00000 30.00000 0.00000
67.00000 30.00000 0.00000
68.00000 30.00000 0.00000
69.00000 30.00000 0.00000
70.00000 30.00000 0.00000
71.00000 30.00000 NaN
72.00000 30.00000 NaN
73.00000 30.00000 NaN
74.00000 30.00000 NaN
75.00000 30.00000 NaN
76.00000 30.00000 NaN
77.00000 30.00000 NaN
78.00000 30.00000 NaN
79.00000 30.00000 NaN
80.00000 30.00000 NaN
81.00000 30.00000 NaN
82.00000 30.00000 NaN
83.00000 30.00000 NaN
84.00000 30.00000 NaN
85.00000 30.00000 NaN
86.00000 30.00000 NaN
87.00000 30.00000 NaN
88.00000 30.00000 NaN
89.00000 30.00000 NaN
90.00000 30.00000 NaN
91.00000 30.00000 NaN
92.00000 30.00000 NaN
93.00000 30.00000 NaN
94.00000 30.00000 NaN
95.00000 30.00000 NaN
96.00000 30.00000 NaN
97.00000 30.00000 NaN
98.00000 30.00000 NaN
99.00000 30.00000 NaN
100.00000 30.00000 NaN

0.00000 31.00000 NaN
1.00000 31.00000 0.00000
2.00000 31.00000 0.00000
3.00000 31.00000 0.00000
4.00000 31.00000 0.00000
5.00000 31.00000 0.00000
6.00000 31.00000 0.00000
7.00000 31.00000 0.00000
8.00000 31.00000 0.00000
9.00000 31.00000 0.00000
10.00000 31.00000 0.00000
11.00000 31.00000 0.00000
12.00000 31.00000 0.00000
13.00000 31.00000 0.00000
14.00000 31.00000 0.00000
15.00000 31.00000 0.00000
16.00000 31.00000 0.00000
17.00000 31.00000 0.00000
18.00000 31.00000 0.00000
19.00000 31.00000 0.00000
20.00000 31.00000 0.00000
21.00000 31.00000 0.00000
22.00000 31.00000 0.00000
23.00000 31.00000 0.00000
24.00000 31.00000 0.00000
25.00000 31.00000 0.00000
26.00000 31.00000 0.00000
27.00000 31.00000 0.00000
28.00000 31.00000 0.00000
29.00000 31.00000 0.00000
30.00000 31.00000 0.00000
31.00000 31.00000 0.00000
32.00000 31.00000 0.00000
33.00000 31.00000 0.00000
34.00000 31.00000 0.00000
35.00000 31.00000 0.00000
36.00000 31.00000 0.00000
37.00000 31.00000 0.00000
38.00000 31.00000 0.00000
39.00000 31.00000 0.00000
40.00000 31.00000 0.00000
41.00000 31.00000 0.00000
42.00000 31.00000 0.00000
43.00000 31.00000 0.00000
44.00000 31.00000 0.00000
45.00000 31.00000 0.00000
46.00000 31.00000 0.00000
47.00000 31.00000 0.00000
48.00000 31.00000 0.00000
49.00000 31.00000 0.00000
50.00000 31.00000 0.00000
51.00000 31.00000 0.00000
52.00000 31.00000 0.00000
53.00000 31.00000 0.00000
54.00000 31.00000 0.00000
55.00000 31.00000 0.00000
56.00000 31.00000 0.00000
57.00000 31.00000 0.00000
58.00000 31.00000 0.00000
59.00000 31.00000 0.00000
60.00000 31.00000 0.00000
61.00000 31.00000 0.00000
62.00000 31.00000 0.00000
63.00000 31.00000 0.00000
64.00000 31.00000 0.00000
65.00000 31.00000 0.00000
66.00000 31.00000 0.00000
67.00000 31.00000 0.00000
68.00000 31.00000 0.00000
69.00000 31.00000 0.00000
70.00000 31.00000 NaN
71.00000 31.00000 NaN
72.00000 31.00000 NaN
73.00000 31.00000 NaN
74.00000 31.00000 NaN
75.00000 31.00000 NaN
76.00000 31.00000 NaN
77.00000 31.00000 NaN
78.00000 31.00000 NaN
79.00000 31.00000 NaN
80.00000 31.00000 NaN
81.00000 31.00000 NaN
82.00000 31.00000 NaN
83.00000 31.00000 NaN
84.00000 31.00000 NaN
85.00000 31.00000 NaN
86.00000 31.00000 NaN
87.00000 31.00000 NaN
88.00000 31.00000 NaN
89.00000 31.00000 NaN
90.00000 31.00000 NaN
91.00000 31.00000 NaN
92.00000 31.00000 NaN
93.00000 31.00000 NaN
94.00000 31.00000 NaN
95.00000 31.00000 NaN
96.00000 31.00000 NaN
97.00000 31.00000 NaN
98.00000 31.00000 NaN
99.00000 31.00000 NaN
100.00000 31.00000 NaN

0.00000 32.00000 NaN
1.00000 32.00000 0.00000
2.00000 32.00000 0.00000
3.00000 32.00000 0.00000
4.00000 32.00000 0.00000
5.00000 32.00000 0.00000
6.00000 32.00000 0.00000
7.00000 32.00000 0.00000
8.00000 32.00000 0.00000
9.00000 32.00000 0.00000
10.00000 32.00000 0.00000
11.00000 32.00000 0.00000
12.00000 32.00000 0.00000
13.00000 32.00000 0.00000
14.00000 32.00000 0.00000
15.00000 32.00000 0.00000
16.00000 32.00000 0.00000
17.00000 32.00000 0.00000
18.00000 32.00000 0.00000
19.00000 32.00000 0.00000
20.00000 32.00000 0.00000
21.00000 32.00000 0.00000
22.00000 32.00000 0.00000
23.00000 32.00000 0.00000
24.00000 32.00000 0.00000
25.00000 32.00000 0.00000
26.00000 32.00000 0.00000
27.00000 32.00000 0.00000
28.00000 32.00000 0.00000
29.00000 32.00000 0.00000
30.00000 32.00000 0.00000
31.00000 32.00000 0.00000
32.00000 32.00000 0.00000
33.00000 32.00000 0.00000
34.00000 32.00000 0.00000
35.00000 32.00000 0.00000
36.00000 32.00000 0.00000
37.00000 32.00000 0.00000
38.00000 32.00000 0.00000
39.00000 32.00000 0.00000
40.00000 32.00000 0.00000
41.00000 32.00000 0.00000
42.00000 32.00000 0.00000
43.00000 32.00000 0.00000
44.00000 32.00000 0.00000
45.00000 32.00000 0.00000
46.00000 32.00000 0.00000
47.00000 32.00000 0.00000
48.00000 32.00000 0.00000
49.00000 32.00000 0.00000
50.00000 32.00000 0.00000
51.00000 32.00000 0.00000
52.00000 32.00000 0.00000
53.00000 32.00000 0.00000
54.00000 32.00000 0.00000
55.00000 32.00000 0.00000
56.00000 32.00000 0.00000
57.00000 32.00000 0.00000
58.00000 32.00000 0.00000
59.00000 32.00000 0.00000
60.00000 32.00000 0.00000
61.00000 32.00000 0.00000
62.00000 32.00000 0.00000
63.00000 32.00000 0.00000
64.00000 32.00000 0.00000
65.00000 32.00000 0.00000
66.00000 32.00000 0.00000
67.00000 32.00000 0.00000
68.00000 32.00000 0.00000
69.00000 32.00000 NaN
70.00000 32.00000 NaN
71.00000 32.00000 NaN
72.00000 32.00000 NaN
73.00000 32.00000 NaN
74.00000 32.00000 NaN
75.00000 32.00000 NaN
76.00000 32.00000 NaN
77.00000 32.00000 NaN
78.00000 32.00000 NaN
79.00000 32.00000 NaN
80.00000 32.00000 NaN
81.00000 32.00000 NaN
82.00000 32.00000 NaN
83.00000 32.00000 NaN
84.00000 32.00000 NaN
85.00000 32.00000 NaN
86.00000 32.00000 NaN
87.00000 32.00000 NaN
88.00000 32.00000 NaN
89.00000 32.00000 NaN
90.00000 32.00000 NaN
91.00000 32.00000 NaN
92.00000 32.00000 NaN
93.00000 32.00000 NaN
94.00000 32.00000 NaN
95.00000 32.00000 NaN
96.00000 32.00000 NaN
97.00000 32.00000 NaN
98.00000 32.00000 NaN
99.00000 32.00000 NaN
100.00000 32.00000 NaN

0.00000 33.00000 NaN
1.00000 33.00000 0.00000
2.00000 33.00000 0.00000
3.00000 33.00000 0.00000
4.00000 33.00000 0.00000
5.00000 33.00000 0.00000
6.00000 33.00000 0.00000
7.00000 33.00000 0.00000
8.00000 33.00000 0.00000
9.00000 33.00000 0.00000
10.00000 33.00000 0.00000
11.00000 33.00000 0.00000
12.00000 33.00000 0.00000
13.00000 33.00000 0.00000
14.00000 33.00000 0.00000
15.00000 33.00000 0.00000
16.00000 33.00000 0.00000
17.00000 33.00000 0.00000
18.00000 33.00000 0.00000
19.00000 33.00000 0.00000
20.00000 33.00000 0.00000
21.00000 33.00000 0.00000
22.00000 33.00000 0.00000
23.00000 33.00000 0.00000
24.00000 33.00000 0.00000
25.00000 33.00000 0.00000
26.00000 33.00000 0.00000
27.00000 33.00000 0.00000
28.00000 33.00000 0.00000
29.00000 33.00000 0.00000
30.00000 33.00000 0.00000
31.00000 33.00000 0.00000
32.00000 33.00000 0.00000
33.00000 33.00000 0.00000
34.00000 33.00000 0.00000
35.00000 33.00000 0.00000
36.00000 33.00000 0.00000
37.00000 33.00000 0.00000
38.00000 33.00000 0.00000
39.00000 33.00000 0.00000
40.00000 33.00000 0.00000
41.00000 33.00000 0.00000
42.00000 33.00000 0.00000
43.00000 33.00000 0.00000
44.00000 33.00000 0.00000
45.00000 33.00000 0.00000
46.00000 33.00000 0.00000
47.00000 33.00000 0.00000
48.00000 33.00000 0.00000
49.00000 33.00000 0.00000
50.00000 33.00000 0.00000
51.00000 33.00000 0.00000
52.00000 33.00000 0.00000
53.00000 33.00000 0.00000
54.00000 33.00000 0.00000
55.00000 33.00000 0.00000
56.00000 33.00000 0.00000
57.00000 33.00000 0.00000
58.00000 33.00000 0.00000
59.00000 33.00000 0.00000
60.00000 33.00000 0.00000
61.00000 33.00000 0.00000
62.00000 33.00000 0.00000
63.00000 33.00000 0.00000
64.00000 33.00000 0.00000
65.00000 33.00000 0.00000
66.00000 33.00000 0.00000
67.00000 33.00000 0.00000
68.00000 33.00000 NaN
69.00000 33.00000 NaN
70.00000 33.00000 NaN
71.00000 33.00000 NaN
72.00000 33.00000 NaN
73.00000 33.00000 NaN
74.00000 33.00000 NaN
75.00000 33.00000 NaN
76.00000 33.00000 NaN
77.00000 33.00000 NaN
78.00000 33.00000 NaN
79.00000 33.00000 NaN
80.00000 33.00000 NaN
81.00000 33.00000 NaN
82.00000 33.00000 NaN
83.00000 33.00000 NaN
84.00000 33.00000 NaN
85.00000 33.00000 NaN
86.00000 33.00000 NaN
87.00000 33.00000 NaN
88.00000 33.00000 NaN
89.00000 33.00000 NaN
90.00000 33.00000 NaN
91.00000 33.00000 NaN
92.00000 33.00000 NaN
93.00000 33.00000 NaN
94.00000 33.00000 NaN
95.00000 33.00000 NaN
96.00000 33.00000 NaN
97.00000 33.00000 NaN
98.00000 33.00000 NaN
99.00000 33.00000 NaN
100.00000 33.00000 NaN

0.00000 34.00000 NaN
1.00000 34.00000 0.00000
2.00000 34.00000 0.00000
3.00000 34.00000 0.00000
4.00000 34.00000 0.00000
5.00000 34.00000 0.07143
6.00000 34.00000 0.07143
7.00000 34.00000 0.00000
8.00000 34.00000 0.00000
9.00000 34.00000 0.00000
10.00000 34.00000 0.00000
11.00000 34.00000 0.00000
12.00000 34.00000 0.00000
13.00000 34.00000 0.00000
14.00000 34.00000 0.00000
15.00000 34.00000 0.00000
16.00000 34.00000 0.00000
17.00000 34.00000 0.00000
18.00000 34.00000 0.00000
19.00000 34.00000 0.00000
20.00000 34.00000 0.00000
21.00000 34.00000 0.00000
22.00000 34.00000 0.00000
23.00000 34.00000 0.00000
24.00000 34.00000 0.00000
25.00000 34.00000 0.00000
26.00000 34.00000 0.00000
27.00000 34.00000 0.00000
28.00000 34.00000 0.00000
29.00000 34.00000 0.00000
30.00000 34.00000 0.00000
31.00000 34.00000 0.00000
32.00000 34.00000 0.00000
33.00000 34.00000 0.00000
34.00000 34.00000 0.00000
35.00000 34.00000 0.00000
36.00000 34.00000 0.00000
37.00000 34.00000 0.00000
38.00000 34.00000 0.00000
39.00000 34.00000 0.00000
40.00000 34.00000 0.00000
41.00000 34.00000 0.00000
42.00000 34.00000 0.00000
43.00000 34.00000 0.00000
44.00000 34.00000 0.00000
45.00000 34.00000 0.00000
46.00000 34.00000 0.00000
47.00000 34.00000 0.00000
48.00000 34.00000 0.00000
49.00000 34.00000 0.00000
50.00000 34.00000 0.00000
51.00000 34.00000 0.00000
52.00000 34.00000 0.00000
53.00000 34.00000 0.00000
54.00000 34.00000 0.00000
55.00000 34.00000 0.00000
56.00000 34.00000 0.00000
57.00000 34.00000 0.00000
58.00000 34.00000 0.00000
59.00000 34.00000 0.00000
60.00000 34.00000 0.00000
61.00000 34.00000 0.00000
62.00000 34.00000 0.00000
63.00000 34.00000 0.00000
64.00000 34.00000 0.00000
65.00000 34.00000 0.00000
66.00000 34.00000 0.00000
67.00000 34.00000 NaN
68.00000 34.00000 NaN
69.00000 34.00000 NaN
70.00000 34.00000 NaN
71.00000 34.00000 NaN
72.00000 34.00000 NaN
73.00000 34.00000 NaN
74.00000 34.00000 NaN
75.00000 34.00000 NaN
76.00000 34.00000 NaN
77.00000 34.00000 NaN
78.00000 34.00000 NaN
79.00000 34.00000 NaN
80.00000 34.00000 NaN
81.00000 34.00000 NaN
82.00000 34.00000 NaN
83.00000 34.00000 NaN
84.00000 34.00000 NaN
85.00000 34.00000 NaN
86.00000 34.00000 NaN
87.00000 34.00000 NaN
88.00000 34.00000 NaN
89.00000 34.00000 NaN
90.00000 34.00000 NaN
91.00000 34.00000 NaN
92.00000 34.00000 NaN
93.00000 34.00000 NaN
94.00000 34.00000 NaN
95.00000 34.00000 NaN
96.00000 34.00000 NaN
97.00000 34.00000 NaN
98.00000 34.00000 NaN
99.00000 34.00000 NaN
100.00000 34.00000 NaN

0.00000 35.00000 NaN
1.00000 35.00000 0.00000
2.00000 35.00000 0.00000
3.00000 35.00000 0.00000
4.00000 35.00000 0.07143
5.00000 35.00000 0.07143
6.00000 35.00000 0.07143
7.00000 35.00000 0.07143
8.00000 35.00000 0.00000
9.00000 35.00000 0.00000
10.00000 35.00000 0.00000
11.00000 35.00000 0.00000
12.00000 35.00000 0.00000
13.00000 35.00000 0.00000
14.00000 35.00000 0.00000
15.00000 35.00000 0.00000
16.00000 35.00000 0.00000
17.00000 35.00000 0.00000
18.00000 35.00000 0.00000
19.00000 35.00000 0.00000
20.00000 35.00000 0.00000
21.00000 35.00000 0.00000
22.00000 35.00000 0.00000
23.00000 35.00000 0.00000
24.00000 35.00000 0.00000
25.00000 35.00000 0.00000
26.00000 35.00000 0.00000
27.00000 35.00000 0.00000
28.00000 35.00000 0.00000
29.00000 35.00000 0.00000
30.00000 35.00000 0.00000
31.00000 35.00000 0.00000
32.00000 35.00000 0.00000
33.00000 35.00000 0.00000
34.00000 35.00000 0.00000
35.00000 35.00000 0.00000
36.00000 35.00000 0.00000
37.00000 35.00000 0.00000
38.00000 35.00000 0.00000
39.00000 35.00000 0.00000
40.00000 35.00000 0.00000
41.00000 35.00000 0.00000
42.00000 35.00000 0.00000
43.00000 35.00000 0.00000
44.00000 35.00000 0.00000
45.00000 35.00000 0.00000
46.00000 35.00000 0.00000
47.00000 35.00000 0.00000
48.00000 35.00000 0.00000
49.00000 35.00000 0.00000
50.00000 35.00000 0.00000
51.00000 35.00000 0.00000
52.00000 35.00000 0.00000
53.00000 35.00000 0.00000
54.00000 35.00000 0.00000
55.00000 35.00000 0.00000
56.00000 35.00000 0.00000
57.00000 35.00000 0.00000
58.00000 35.00000 0.00000
59.00000 35.00000 0.00000
60.00000 35.00000 0.00000
61.00000 35.00000 0.00000
62.00000 35.00000 0.00000
63.00000 35.00000 0.00000
64.00000 35.00000 0.00000
65.00000 35.00000 0.00000
66.00000 35.00000 NaN
67.00000 35.00000 NaN
68.00000 35.00000 NaN
69.00000 35.00000 NaN
70.00000 35.00000 NaN
71.00000 35.00000 NaN
72.00000 35.00000 NaN
73.00000 35.00000 NaN
74.00000 35.00000 NaN
75.00000 35.00000 NaN
76.00000 35.00000 NaN
77.00000 35.00000 NaN
78.00000 35.00000 NaN
79.00000 35.00000 NaN
80.00000 35.00000 NaN
81.00000 35.00000 NaN
82.00000 35.00000 NaN
83.00000 35.00000 NaN
84.00000 35.00000 NaN
85.00000 35.00000 NaN
86.00000 35.00000 NaN
87.00000 35.00000 NaN
88.00000 35.00000 NaN
89.00000 35.00000 NaN
90.00000 35.00000 NaN
91.00000 35.00000 NaN
92.00000 35.00000 NaN
93.00000 35.00000 NaN
94.00000 35.00000 NaN
95.00000 35.00000 NaN
96.00000 35.00000 NaN
97.00000 35.00000 NaN
98.00000 35.00000 NaN
99.00000 35.00000 NaN
100.00000 35.00000 NaN

0.00000 36.00000 NaN
1.00000 36.00000 0.00000
2.00000 36.00000 0.00000
3.00000 36.00000 0.07143
4.00000 36.00000 0.07143
5.00000 36.00000 0.14286
6.00000 36.00000 0.07143
7.00000 36.00000 0.07143
8.00000 36.00000 0.00000
9.00000 36.00000 0.00000
10.00000 36.00000 0.00000
11.00000 36.00000 0.00000
12.00000 36.00000 0.00000
13.00000 36.00000 0.00000
14.00000 36.00000 0.00000
15.00000 36.00000 0.00000
16.00000 36.00000 0.00000
17.00000 36.00000 0.00000
18.00000 36.00000 0.00000
19.00000 36.00000 0.00000
20.00000 36.00000 0.00000
21.00000 36.00000 0.00000
22.00000 36.00000 0.00000
23.00000 36.00000 0.00000
24.00000 36.00000 0.00000
25.00000 36.00000 0.00000
26.00000 36.00000 0.00000
27.00000 36.00000 0.00000
28.00000 36.00000 0.00000
29.00000 36.00000 0.00000
30.00000 36.00000 0.00000
31.00000 36.00000 0.00000
32.00000 36.00000 0.00000
33.00000 36.00000 0.00000
34.00000 36.00000 0.00000
35.00000 36.00000 0.00000
36.00000 36.00000 0.00000
37.00000 36.00000 0.00000
38.00000 36.00000 0.00000
39.00000 36.00000 0.00000
40.00000 36.00000 0.00000
41.00000 36.00000 0.00000
42.00000 36.00000 0.00000
43.00000 36.00000 0.00000
44.00000 36.00000 0.00000
45.00000 36.00000 0.00000
46.00000 36.00000 0.00000
47.00000 36.00000 0.00000
48.00000 36.00000 0.00000
49.00000 36.00000 0.00000
50.00000 36.00000 0.00000
51.00000 36.00000 0.00000
52.00000 36.00000 0.00000
53.00000 36.00000 0.00000
54.00000 36.00000 0.00000
55.00000 36.00000 0.00000
56.00000 36.00000 0.00000
57.00000 36.00000 0.00000
58.00000 36.00000 0.00000
59.00000 36.00000 0.00000
60.00000 36.00000 0.00000
61.00000 36.00000 0.00000
62.00000 36.00000 0.00000
63.00000 36.00000 0.00000
64.00000 36.00000 0.00000
65.00000 36.00000 NaN
66.00000 36.00000 NaN
67.00000 36.00000 NaN
68.00000 36.00000 NaN
69.00000 36.00000 NaN
70.00000 36.00000 NaN
71.00000 36.00000 NaN
72.00000 36.00000 NaN
73.00000 36.00000 NaN
74.00000 36.00000 NaN
75.00000 36.00000 NaN
76.00000 36.00000 NaN
77.00000 36.00000 NaN
78.00000 36.00000 NaN
79.00000 36.00000 NaN
80.00000 36.00000 NaN
81.00000 36.00000 NaN
82.00000 36.00000 NaN
83.00000 36.00000 NaN
84.00000 36.00000 NaN
85.00000 36.00000 NaN
86.00000 36.00000 NaN
87.00000 36.00000 NaN
88.00000 36.00000 NaN
89.00000 36.00000 NaN
90.00000 36.00000 NaN
91.00000 36.00000 NaN
92.00000 36.00000 NaN
93.00000 36.00000 NaN
94.00000 36.00000 NaN
95.00000 36.00000 NaN
96.00000 36.00000 NaN
97.00000 36.00000 NaN
98.00000 36.00000 NaN
99.00000 36.00000 NaN
100.00000 36.00000 NaN

0.00000 37.00000 NaN
1.00000 37.00000 0.00000
2.00000 37.00000 0.00000
3.00000 37.00000 0.14286
4.00000 37.00000 0.14286
5.00000 37.00000 0.14286
6.00000 37.00000 0.14286
7.00000 37.00000 0.07143
8.00000 37.00000 0.07143
9.00000 37.00000 0.00000
10.00000 37.00000 0.00000
11.00000 37.00000 0.00000
12.00000 37.00000 0.00000
13.00000 37.00000 0.00000
14.00000 37.00000 0.00000
15.00000 37.00000 0.00000
16.00000 37.00000 0.00000
17.00000 37.00000 0.00000
18.00000 37.00000 0.00000
19.00000 37.00000 0.00000
20.00000 37.00000 0.00000
21.00000 37.00000 0.00000
22.00000 37.00000 0.00000
23.00000 37.00000 0.00000
24.00000 37.00000 0.00000
25.00000 37.00000 0.00000
26.00000 37.00000 0.00000
27.00000 37.00000 0.00000
28.00000 37.00000 0.00000
29.00000 37.00000 0.00000
30.00000 37.00000 0.00000
31.00000 37.00000 0.00000
32.00000 37.00000 0.00000
33.00000 37.00000 0.00000
34.00000 37.00000 0.00000
35.00000 37.00000 0.00000
36.00000 37.00000 0.00000
37.00000 37.00000 0.00000
38.00000 37.00000 0.00000
39.00000 37.00000 0.00000
40.00000 37.00000 0.00000
41.00000 37.00000 0.00000
42.00000 37.00000 0.00000
43.00000 37.00000 0.00000
44.00000 37.00000 0.00000
45.00000 37.00000 0.00000
46.00000 37.00000 0.00000
47.00000 37.00000 0.00000
48.00000 37.00000 0.00000
49.00000 37.00000 0.00000
50.00000 37.00000 0.00000
51.00000 37.00000 0.00000
52.00000 37.00000 0.00000
53.00000 37.00000 0.00000
54.00000 37.00000 0.00000
55.00000 37.00000 0.00000
56.00000 37.00000 0.00000
57.00000 37.00000 0.00000
58.00000 37.00000 0.00000
59.00000 37.00000 0.00000
60.00000 37.00000 0.00000
61.00000 37.00000 0.00000
62.00000 37.00000 0.00000
63.00000 37.00000 0.00000
64.00000 37.00000 NaN
65.00000 37.00000 NaN
66.00000 37.00000 NaN
67.00000 37.00000 NaN
68.00000 37.00000 NaN
69.00000 37.00000 NaN
70.00000 37.00000 NaN
71.00000 37.00000 NaN
72.00000 37.00000 NaN
73.00000 37.00000 NaN
74.00000 37.00000 NaN
75.00000 37.00000 NaN
76.00000 37.00000 NaN
77.00000 37.00000 NaN
78.00000 37.00000 NaN
79.00000 37.00000 NaN
80.00000 37.00000 NaN
81.00000 37.00000 NaN
82.00000 37.00000 NaN
83.00000 37.00000 NaN
84.00000 37.00000 NaN
85.00000 37.00000 NaN
86.00000 37.00000 NaN
87.00000 37.00000 NaN
88.00000 37.00000 NaN
89.00000 37.00000 NaN
90.00000 37.00000 NaN
91.00000 37.00000 NaN
92.00000 37.00000 NaN
93.00000 37.00000 NaN
94.00000 37.00000 NaN
95.00000 37.00000 NaN
96.00000 37.00000 NaN
97.00000 37.00000 NaN
98.00000 37.00000 NaN
99.00000 37.00000 NaN
100.00000 37.00000 NaN

0.00000 38.00000 NaN
1.00000 38.00000 0.00000
2.00000 38.00000 0.07143
3.00000 38.00000 0.14286
4.00000 38.00000 0.21429
5.00000 38.00000 0.14286
6.00000 38.00000 0.14286
7.00000 38.00000 0.07143
8.00000 38.00000 0.07143
9.00000 38.00000 0.00000
10.00000 38.00000 0.00000
11.00000 38.00000 0.00000
12.00000 38.00000 0.00000
13.00000 38.00000 0.00000
14.00000 38.00000 0.00000
15.00000 38.00000 0.00000
16.00000 38.00000 0.00000
17.00000 38.00000 0.00000
18.00000 38.00000 0.00000
19.00000 38.00000 0.00000
20.00000 38.00000 0.00000
21.00000 38.00000 0.00000
22.00000 38.00000 0.00000
23.00000 38.00000 0.00000
24.00000 38.00000 0.00000
25.00000 38.00000 0.00000
26.00000 38.00000 0.00000
27.00000 38.00000 0.00000
28.00000 38.00000 0.00000
29.00000 38.00000 0.00000
30.00000 38.00000 0.00000
31.00000 38.00000 0.00000
32.00000 38.00000 0.00000
33.00000 38.00000 0.00000
34.00000 38.00000 0.00000
35.00000 38.00000 0.00000
36.00000 38.00000 0.00000
37.00000 38.00000 0.00000
38.00000 38.00000 0.00000
39.00000 38.00000 0.00000
40.00000 38.00000 0.00000
41.00000 38.00000 0.00000
42.00000 38.00000 0.00000
43.00000 38.00000 0.00000
44.00000 38.00000 0.00000
45.00000 38.00000 0.00000
46.00000 38.00000 0.00000
47.00000 38.00000 0.00000
48.00000 38.00000 0.00000
49.00000 38.00000 0.00000
50.00000 38.00000 0.00000
51.00000 38.00000 0.00000
52.00000 38.00000 0.00000
53.00000 38.00000 0.00000
54.00000 38.00000 0.00000
55.00000 38.00000 0.00000
56.00000 38.00000 0.00000
57.00000 38.00000 0.00000
58.00000 38.00000 0.00000
59.00000 38.00000 0.00000
60.00000 38.00000 0.00000
61.00000 38.00000 0.00000
62.00000 38.00000 0.00000
63.00000 38.00000 NaN
64.00000 38.00000 NaN
65.00000 38.00000 NaN
66.00000 38.00000 NaN
67.00000 38.00000 NaN
68.00000 38.00000 NaN
69.00000 38.00000 NaN
70.00000 38.00000 NaN
71.00000 38.00000 NaN
72.00000 38.00000 NaN
73.00000 38.00000 NaN
74.00000 38.00000 NaN
75.00000 38.00000 NaN
76.00000 38.00000 NaN
77.00000 38.00000 NaN
78.00000 38.00000 NaN
79.00000 38.00000 NaN
80.00000 38.00000 NaN
81.00000 38.00000 NaN
82.00000 38.00000 NaN
83.00000 38.00000 NaN
84.00000 38.00000 NaN
85.00000 38.00000 NaN
86.00000 38.00000 NaN
87.00000 38.00000 NaN
88.00000 38.00000 NaN
89.00000 38.00000 NaN
90.00000 38.00000 NaN
91.00000 38.00000 NaN
92.00000 38.00000 NaN
93.00000 38.00000 NaN
94.00000 38.00000 NaN
95.00000 38.00000 NaN
96.00000 38.00000 NaN
97.00000 38.00000 NaN
98.00000 38.00000 NaN
99.00000 38.00000 NaN
100.00000 38.00000 NaN

0.00000 39.00000 NaN
1.00000 39.00000 0.00000
2.00000 39.00000 0.14286
3.00000 39.00000 0.21429
4.00000 39.00000 0.21429
5.00000 39.00000 0.21429
6.00000 39.00000 0.14286
7.00000 39.00000 0.14286
8.00000 39.00000 0.07143
9.00000 39.00000 0.00000
10.00000 39.00000 0.00000
11.00000 39.00000 0.00000
12.00000 39.00000 0.00000
13.00000 39.00000 0.00000
14.00000 39.00000 0.00000
15.00000 39.00000 0.00000
16.00000 39.00000 0.00000
17.00000 39.00000 0.00000
18.00000 39.00000 0.00000
19.00000 39.00000 0.00000
20.00000 39.00000 0.00000
21.00000 39.00000 0.00000
22.00000 39.00000 0.00000
23.00000 39.00000 0.00000
24.00000 39.00000 0.00000
25.00000 39.00000 0.00000
26.00000 39.00000 0.00000
27.00000 39.00000 0.00000
28.00000 39.00000 0.00000
29.00000 39.00000 0.00000
30.00000 39.00000 0.00000
31.00000 39.00000 0.00000
32.00000 39.00000 0.00000
33.00000 39.00000 0.00000
34.00000 39.00000 0.00000
35.00000 39.00000 0.00000
36.00000 39.00000 0.00000
37.00000 39.00000 0.00000
38.00000 39.00000 0.00000
39.00000 39.00000 0.00000
40.00000 39.00000 0.00000
41.00000 39.00000 0.00000
42.00000 39.00000 0.00000
43.00000 39.00000 0.00000
44.00000 39.00000 0.00000
45.00000 39.00000 0.00000
46.00000 39.00000 0.00000
47.00000 39.00000 0.00000
48.00000 39.00000 0.00000
49.00000 39.00000 0.00000
50.00000 39.00000 0.00000
51.00000 39.00000 0.00000
52.00000 39.00000 0.00000
53.00000 39.00000 0.00000
54.00000 39.00000 0.00000
55.00000 39.00000 0.00000
56.00000 39.00000 0.00000
57.00000 39.00000 0.00000
58.00000 39.00000 0.00000
59.00000 39.00000 0.00000
60.00000 39.00000 0.00000
61.00000 39.00000 0.00000
62.00000 39.00000 NaN
63.00000 39.00000 NaN
64.00000 39.00000 NaN
65.00000 39.00000 NaN
66.00000 39.00000 NaN
67.00000 39.00000 NaN
68.00000 39.00000 NaN
69.00000 39.00000 NaN
70.00000 39.00000 NaN
71.00000 39.00000 NaN
72.00000 39.00000 NaN
73.00000 39.00000 NaN
74.00000 39.00000 NaN
75.00000 39.00000 NaN
76.00000 39.00000 NaN
77.00000 39.00000 NaN
78.00000 39.00000 NaN
79.00000 39.00000 NaN
80.00000 39.00000 NaN
81.00000 39.00000 NaN
82.00000 39.00000 NaN
83.00000 39.00000 NaN
84.00000 39.00000 NaN
85.00000 39.00000 NaN
86.00000 39.00000 NaN
87.00000 39.00000 NaN
88.00000 39.00000 NaN
89.00000 39.00000 NaN
90.00000 39.00000 NaN
91.00000 39.00000 NaN
92.00000 39.00000 NaN
93.00000 39.00000 NaN
94.00000 39.00000 NaN
95.00000 39.00000 NaN
96.00000 39.00000 NaN
97.00000 39.00000 NaN
98.00000 39.00000 NaN
99.00000 39.00000 NaN
100.00000 39.00000 NaN

0.00000 40.00000 NaN
1.00000 40.00000 0.00000
2.00000 40.00000 0.14286
3.00000 40.00000 0.21429
4.00000 40.00000 0.28571
5.00000 40.00000 0.21429
6.00000 40.00000 0.21429
7.00000 40.00000 0.14286
8.00000 40.00000 0.07143
9.00000 40.00000 0.00000
10.00000 40.00000 0.00000
11.00000 40.00000 0.00000
12.00000 40.00000 0.00000
13.00000 40.00000 0.00000
14.00000 40.00000 0.00000
15.00000 40.00000 0.00000
16.00000 40.00000 0.00000
17.00000 40.00000 0.00000
18.00000 40.00000 0.00000
19.00000 40.00000 0.00000
20.00000 40.00000 0.00000
21.00000 40.00000 0.00000
22.00000 40.00000 0.00000
23.00000 40.00000 0.00000
24.00000 40.00000 0.00000
25.00000 40.00000 0.00000
26.00000 40.00000 0.00000
27.00000 40.00000 0.00000
28.00000 40.00000 0.00000
29.00000 40.00000 0.00000
30.00000 40.00000 0.00000
31.00000 40.00000 0.00000
32.00000 40.00000 0.00000
33.00000 40.00000 0.00000
34.00000 40.00000 0.00000
35.00000 40.00000 0.00000
36.00000 40.00000 0.00000
37.00000 40.00000 0.00000
38.00000 40.00000 0.00000
39.00000 40.00000 0.00000
40.00000 40.00000 0.00000
41.00000 40.00000 0.00000
42.00000 40.00000 0.00000
43.00000 40.00000 0.00000
44.00000 40.00000 0.00000
45.00000 40.00000 0.00000
46.00000 40.00000 0.00000
47.00000 40.00000 0.00000
48.00000 40.00000 0.00000
49.00000 40.00000 0.00000
50.00000 40.00000 0.00000
51.00000 40.00000 0.00000
52.00000 40.00000 0.00000
53.00000 40.00000 0.00000
54.00000 40.00000 0.00000
55.00000 40.00000 0.00000
56.00000 40.00000 0.00000
57.00000 40.00000 0.00000
58.00000 40.00000 0.00000
59.00000 40.00000 0.00000
60.00000 40.00000 0.00000
61.00000 40.00000 NaN
62.00000 40.00000 NaN
63.00000 40.00000 NaN
64.00000 40.00000 NaN
65.00000 40.00000 NaN
66.00000 40.00000 NaN
67.00000 40.00000 NaN
68.00000 40.00000 NaN
69.00000 40.00000 NaN
70.00000 40.00000 NaN
71.00000 40.00000 NaN
72.00000 40.00000 NaN
73.00000 40.00000 NaN
74.00000 40.00000 NaN
75.00000 40.00000 NaN
76.00000 40.00000 NaN
77.00000 40.00000 NaN
78.00000 40.00000 NaN
79.00000 40.00000 NaN
80.00000 40.00000 NaN
81.00000 40.00000 NaN
82.00000 40.00000 NaN
83.00000 40.00000 NaN
84.00000 40.00000 NaN
85.00000 40.00000 NaN
86.00000 40.00000 NaN
87.00000 40.00000 NaN
88.00000 40.00000 NaN
89.00000 40.00000 NaN
90.00000 40.00000 NaN
91.00000 40.00000 NaN
92.00000 40.00000 NaN
93.00000 40.00000 NaN
94.00000 40.00000 NaN
95.00000 40.00000 NaN
96.00000 40.00000 NaN
97.00000 40.00000 NaN
98.00000 40.00000 NaN
99.00000 40.00000 NaN
100.00000 40.00000 NaN

0.00000 41.00000 NaN
1.00000 41.00000 0.00000
2.00000 41.00000 0.21429
3.00000 41.00000 0.28571
4.00000 41.00000 0.28571
5.00000 41.00000 0.28571
6.00000 41.00000 0.21429
7.00000 41.00000 0.14286
8.00000 41.00000 0.07143
9.00000 41.00000 0.00000
10.00000 41.00000 0.00000
11.00000 41.00000 0.00000
12.00000 41.00000 0.00000
13.00000 41.00000 0.00000
14.00000 41.00000 0.00000
15.00000 41.00000 0.00000
16.00000 41.00000 0.00000
17.00000 41.00000 0.00000
18.00000 41.00000 0.00000
19.00000 41.00000 0.00000
20.00000 41.00000 0.00000
21.00000 41.00000 0.00000
22.00000 41.00000 0.00000
23.00000 41.00000 0.00000
24.00000 41.00000 0.00000
25.00000 41.00000 0.00000
26.00000 41.00000 0.00000
27.00000 41.00000 0.00000
28.00000 41.00000 0.00000
29.00000 41.00000 0.00000
30.00000 41.00000 0.00000
31.00000 41.00000 0.00000
32.00000 41.00000 0.00000
33.00000 41.00000 0.00000
34.00000 41.00000 0.00000
35.00000 41.00000 0.00000
36.00000 41.00000 0.00000
37.00000 41.00000 0.00000
38.00000 41.00000 0.00000
39.00000 41.00000 0.00000
40.00000 41.00000 0.00000
41.00000 41.00000 0.00000
42.00000 41.00000 0.00000
43.00000 41.00000 0.00000
44.00000 41.00000 0.00000
45.00000 41.00000 0.00000
46.00000 41.00000 0.00000
47.00000 41.00000 0.00000
48.00000 41.00000 0.00000
49.00000 41.00000 0.00000
50.00000 41.00000 0.00000
51.00000 41.00000 0.00000
52.00000 41.00000 0.00000
53.00000 41.00000 0.00000
54.00000 41.00000 0.00000
55.00000 41.00000 0.00000
56.00000 41.00000 0.00000
57.00000 41.00000 0.00000
58.00000 41.00000 0.00000
59.00000 41.00000 0.00000
60.00000 41.00000 NaN
61.00000 41.00000 NaN
62.00000 41.00000 NaN
63.00000 41.00000 NaN
64.00000 41.00000 NaN
65.00000 41.00000 NaN
66.00000 41.00000 NaN
67.00000 41.00000 NaN
68.00000 41.00000 NaN
69.00000 41.00000 NaN
70.00000 41.00000 NaN
71.00000 41.00000 NaN
72.00000 41.00000 NaN
73.00000 41.00000 NaN
74.00000 41.00000 NaN
75.00000 41.00000 NaN
76.00000 41.00000 NaN
77.00000 41.00000 NaN
78.00000 41.00000 NaN
79.00000 41.00000 NaN
80.00000 41.00000 NaN
81.00000 41.00000 NaN
82.00000 41.00000 NaN
83.00000 41.00000 NaN
84.00000 41.00000 NaN
85.00000 41.00000 NaN
86.00000 41.00000 NaN
87.00000 41.00000 NaN
88.00000 41.00000 NaN
89.00000 41.00000 NaN
90.00000 41.00000 NaN
91.00000 41.00000 NaN
92.00000 41.00000 NaN
93.00000 41.00000 NaN
94.00000 41.00000 NaN
95.00000 41.00000 NaN
96.00000 41.00000 NaN
97.00000 41.00000 NaN
98.00000 41.00000 NaN
99.00000 41.00000 NaN
100.00000 41.00000 NaN

0.00000 42.00000 NaN
1.00000 42.00000 0.00000
2.00000 42.00000 0.28571
3.00000 42.00000 0.35714
4.00000 42.00000 0.35714
5.00000 42.00000 0.35714
6.00000 42.00000 0.28571
7.00000 42.00000 0.21429
8.00000 42.00000 0.14286
9.00000 42.00000 0.00000
10.00000 42.00000 0.00000
11.00000 42.00000 0.00000
12.00000 42.00000 0.00000
13.00000 42.00000 0.00000
14.00000 42.00000 0.00000
15.00000 42.00000 0.00000
16.00000 42.00000 0.00000
17.00000 42.00000 0.00000
18.00000 42.00000 0.00000
19.00000 42.00000 0.00000
20.00000 42.00000 0.00000
21.00000 42.00000 0.00000
22.00000 42.00000 0.00000
23.00000 42.00000 0.00000
24.00000 42.00000 0.00000
25.00000 42.00000 0.00000
26.00000 42.00000 0.00000
27.00000 42.00000 0.00000
28.00000 42.00000 0.00000
29.00000 42.00000 0.00000
30.00000 42.00000 0.00000
31.00000 42.00000 0.00000
32.00000 42.00000 0.00000
33.00000 42.00000 0.00000
34.00000 42.00000 0.00000
35.00000 42.00000 0.00000
36.00000 42.00000 0.00000
37.00000 42.00000 0.00000
38.00000 42.00000 0.00000
39.00000 42.00000 0.00000
40.00000 42.00000 0.00000
41.00000 42.00000 0.00000
42.00000 42.00000 0.00000
43.00000 42.00000 0.00000
44.00000 42.00000 0.00000
45.00000 42.00000 0.00000
46.00000 42.00000 0.00000
47.00000 42.00000 0.00000
48.00000 42.00000 0.00000
49.00000 42.00000 0.00000
50.00000 42.00000 0.00000
51.00000 42.00000 0.00000
52.00000 42.00000 0.00000
53.00000 42.00000 0.00000
54.00000 42.00000 0.00000
55.00000 42.00000 0.00000
56.00000 42.00000 0.00000
57.00000 42.00000 0.00000
58.00000 42.00000 0.00000
59.00000 42.00000 NaN
60.00000 42.00000 NaN
61.00000 42.00000 NaN
62.00000 42.00000 NaN
63.00000 42.00000 NaN
64.00000 42.00000 NaN
65.00000 42.00000 NaN
66.00000 42.00000 NaN
67.00000 42.00000 NaN
68.00000 42.00000 NaN
69.00000 42.00000 NaN
70.00000 42.00000 NaN
71.00000 42.00000 NaN
72.00000 42.00000 NaN
73.00000 42.00000 NaN
74.00000 42.00000 NaN
75.00000 42.00000 NaN
76.00000 42.00000 NaN
77.00000 42.00000 NaN
78.00000 42.00000 NaN
79.00000 42.00000 NaN
80.00000 42.00000 NaN
81.00000 42.00000 NaN
82.00000 42.00000 NaN
83.00000 42.00000 NaN
84.00000 42.00000 NaN
85.00000 42.00000 NaN
86.00000 42.00000 NaN
87.00000 42.00000 NaN
88.00000 42.00000 NaN
89.00000 42.00000 NaN
90.00000 42.00000 NaN
91.00000 42.00000 NaN
92.00000 42.00000 NaN
93.00000 42.00000 NaN
94.00000 42.00000 NaN
95.00000 42.00000 NaN
96.00000 42.00000 NaN
97.00000 42.00000 NaN
98.00000 42.00000 NaN
99.00000 42.00000 NaN
100.00000 42.00000 NaN

0.00000 43.00000 NaN
1.00000 43.00000 0.00000
2.00000 43.00000 0.28571
3.00000 43.00000 0.35714
4.00000 43.00000 0.35714
5.00000 43.00000 0.35714
6.00000 43.00000 0.28571
7.00000 43.00000 0.21429
8.00000 43.00000 0.14286
9.00000 43.00000 0.00000
10.00000 43.00000 0.00000
11.00000 43.00000 0.00000
12.00000 43.00000 0.00000
13.00000 43.00000 0.00000
14.00000 43.00000 0.00000
15.00000 43.00000 0.00000
16.00000 43.00000 0.00000
17.00000 43.00000 0.00000
18.00000 43.00000 0.00000
19.00000 43.00000 0.00000
20.00000 43.00000 0.00000
21.00000 43.00000 0.00000
22.00000 43.00000 0.00000
23.00000 43.00000 0.00000
24.00000 43.00000 0.00000
25.00000 43.00000 0.00000
26.00000 43.00000 0.00000
27.00000 43.00000 0.00000
28.00000 43.00000 0.00000
29.00000 43.00000 0.00000
30.00000 43.00000 0.00000
31.00000 43.00000 0.00000
32.00000 43.00000 0.00000
33.00000 43.00000 0.00000
34.00000 43.00000 0.00000
35.00000 43.00000 0.00000
36.00000 43.00000 0.00000
37.00000 43.00000 0.00000
38.00000 43.00000 0.00000
39.00000 43.00000 0.00000
40.00000 43.00000 0.00000
41.00000 43.00000 0.00000
42.00000 43.00000 0.00000
43.00000 43.00000 0.00000
44.00000 43.00000 0.00000
45.00000 43.00000 0.00000
46.00000 43.00000 0.00000
47.00000 43.00000 0.00000
48.00000 43.00000 0.00000
49.00000 43.00000 0.00000
50.00000 43.00000 0.00000
51.00000 43.00000 0.00000
52.00000 43.00000 0.00000
53.00000 43.00000 0.00000
54.00000 43.00000 0.00000
55.00000 43.00000 0.00000
56.00000 43.00000 0.00000
57.00000 43.00000 0.00000
58.00000 43.00000 NaN
59.00000 43.00000 NaN
60.00000 43.00000 NaN
61.00000 43.00000 NaN
62.00000 43.00000 NaN
63.00000 43.00000 NaN
64.00000 43.00000 NaN
65.00000 43.00000 NaN
66.00000 43.00000 NaN
67.00000 43.00000 NaN
68.00000 43.00000 NaN
69.00000 43.00000 NaN
70.00000 43.00000 NaN
71.00000 43.00000 NaN
72.00000 43.00000 NaN
73.00000 43.00000 NaN
74.00000 43.00000 NaN
75.00000 43.00000 NaN
76.00000 43.00000 NaN
77.00000 43.00000 NaN
78.00000 43.00000 NaN
79.00000 43.00000 NaN
80.00000 43.00000 NaN
81.00000 43.00000 NaN
82.00000 43.00000 NaN
83.00000 43.00000 NaN
84.00000 43.00000 NaN
85.00000 43.00000 NaN
86.00000 43.00000 NaN
87.00000 43.00000 NaN
88.00000 43.00000 NaN
89.00000 43.00000 NaN
90.00000 43.00000 NaN
91.00000 43.00000 NaN
92.00000 43.00000 NaN
93.00000 43.00000 NaN
94.00000 43.00000 NaN
95.00000 43.00000 NaN
96.00000 43.00000 NaN
97.00000 43.00000 NaN
98.00000 43.00000 NaN
99.00000 43.00000 NaN
100.00000 43.00000 NaN

0.00000 44.00000 NaN
1.00000 44.00000 0.07143
2.00000 44.00000 0.35714
3.00000 44.00000 0.42857
4.00000 44.00000 0.42857
5.00000 44.00000 0.42857
6.00000 44.00000 0.35714
7.00000 44.00000 0.28571
8.00000 44.00000 0.14286
9.00000 44.00000 0.07143
10.00000 44.00000 0.00000
11.00000 44.00000 0.00000
12.00000 44.00000 0.00000
13.00000 44.00000 0.00000
14.00000 44.00000 0.00000
15.00000 44.00000 0.00000
16.00000 44.00000 0.00000
17.00000 44.00000 0.00000
18.00000 44.00000 0.00000
19.00000 44.00000 0.00000
20.00000 44.00000 0.00000
21.00000 44.00000 0.00000
22.00000 44.00000 0.00000
23.00000 44.00000 0.00000
24.00000 44.00000 0.00000
25.00000 44.00000 0.00000
26.00000 44.00000 0.00000
27.00000 44.00000 0.00000
28.00000 44.00000 0.00000
29.00000 44.00000 0.00000
30.00000 44.00000 0.00000
31.00000 44.00000 0.00000
32.00000 44.00000 0.00000
33.00000 44.00000 0.00000
34.00000 44.00000 0.00000
35.00000 44.00000 0.00000
36.00000 44.00000 0.00000
37.00000 44.00000 0.00000
38.00000 44.00000 0.00000
39.00000 44.00000 0.00000
40.00000 44.00000 0.00000
41.00000 44.00000 0.00000
42.00000 44.00000 0.00000
43.00000 44.00000 0.00000
44.00000 44.00000 0.00000
45.00000 44.00000 0.00000
46.00000 44.00000 0.00000
47.00000 44.00000 0.00000
48.00000 44.00000 0.00000
49.00000 44.00000 0.00000
50.00000 44.00000 0.00000
51.00000 44.00000 0.00000
52.00000 44.00000 0.00000
53.00000 44.00000 0.00000
54.00000 44.00000 0.00000
55.00000 44.00000 0.00000
56.00000 44.00000 0.00000
57.00000 44.00000 NaN
58.00000 44.00000 NaN
59.00000 44.00000 NaN
60.00000 44.00000 NaN
61.00000 44.00000 NaN
62.00000 44.00000 NaN
63.00000 44.00000 NaN
64.00000 44.00000 NaN
65.00000 44.00000 NaN
66.00000 44.00000 NaN
67.00000 44.00000 NaN
68.00000 44.00000 NaN
69.00000 44.00000 NaN
70.00000 44.00000 NaN
71.00000 44.00000 NaN
72.00000 44.00000 NaN
73.00000 44.00000 NaN
74.00000 44.00000 NaN
75.00000 44.00000 NaN
76.00000 44.00000 NaN
77.00000 44.00000 NaN
78.00000 44.00000 NaN
79.00000 44.00000 NaN
80.00000 44.00000 NaN
81.00000 44.00000 NaN
82.00000 44.00000 NaN
83.00000 44.00000 NaN
84.00000 44.00000 NaN
85.00000 44.00000 NaN
86.00000 44.00000 NaN
87.00000 44.00000 NaN
88.00000 44.00000 NaN
89.00000 44.00000 NaN
90.00000 44.00000 NaN
91.00000 44.00000 NaN
92.00000 44.00000 NaN
93.00000 44.00000 NaN
94.00000 44.00000 NaN
95.00000 44.00000 NaN
96.00000 44.00000 NaN
97.00000 44.00000 NaN
98.00000 44.00000 NaN
99.00000 44.00000 NaN
100.00000 44.00000 NaN

0.00000 45.00000 NaN
1.00000 45.00000 0.14286
2.00000 45.00000 0.35714
3.00000 45.00000 0.42857
4.00000 45.00000 0.50000
5.00000 45.00000 0.50000
6.00000 45.00000 0.42857
7.00000 45.00000 0.35714
8.00000 45.00000 0.21429
9.00000 45.00000 0.07143
10.00000 45.00000 0.00000
11.00000 45.00000 0.00000
12.00000 45.00000 0.00000
13.00000 45.00000 0.00000
14.00000 45.00000 0.00000
15.00000 45.00000 0.00000
16.00000 45.00000 0.00000
17.00000 45.00000 0.00000
18.00000 45.00000 0.00000
19.00000 45.00000 0.00000
20.00000 45.00000 0.00000
21.00000 45.00000 0.00000
22.00000 45.00000 0.00000
23.00000 45.00000 0.00000
24.00000 45.00000 0.00000
25.00000 45.00000 0.00000
26.00000 45.00000 0.00000
27.00000 45.00000 0.00000
28.00000 45.00000 0.00000
29.00000 45.00000 0.00000
30.00000 45.00000 0.00000
31.00000 45.00000 0.00000
32.00000 45.00000 0.00000
33.00000 45.00000 0.00000
34.00000 45.00000 0.00000
35.00000 45.00000 0.00000
36.00000 45.00000 0.00000
37.00000 45.00000 0.00000
38.00000 45.00000 0.00000
39.00000 45.00000 0.00000
40.00000 45.00000 0.00000
41.00000 45.00000 0.00000
42.00000 45.00000 0.00000
43.00000 45.00000 0.00000
44.00000 45.00000 0.00000
45.00000 45.00000 0.00000
46.00000 45.00000 0.00000
47.00000 45.00000 0.00000
48.00000 45.00000 0.00000
49.00000 45.00000 0.00000
50.00000 45.00000 0.00000
51.00000 45.00000 0.00000
52.00000 45.00000 0.00000
53.00000 45.00000 0.00000
54.00000 45.00000 0.00000
55.00000 45.00000 0.00000
56.00000 45.00000 NaN
57.00000 45.00000 NaN
58.00000 45.00000 NaN
59.00000 45.00000 NaN
60.00000 45.00000 NaN
61.00000 45.00000 NaN
62.00000 45.00000 NaN
63.00000 45.00000 NaN
64.00000 45.00000 NaN
65.00000 45.00000 NaN
66.00000 45.00000 NaN
67.00000 45.00000 NaN
68.00000 45.00000 NaN
69.00000 45.00000 NaN
70.00000 45.00000 NaN
71.00000 45.00000 NaN
72.00000 45.00000 NaN
73.00000 45.00000 NaN
74.00000 45.00000 NaN
75.00000 45.00000 NaN
76.00000 45.00000 NaN
77.00000 45.00000 NaN
78.00000 45.00000 NaN
79.00000 45.00000 NaN
80.00000 45.00000 NaN
81.00000 45.00000 NaN
82.00000 45.00000 NaN
83.00000 45.00000 NaN
84.00000 45.00000 NaN
85.00000 45.00000 NaN
86.00000 45.00000 NaN
87.00000 45.00000 NaN
88.00000 45.00000 NaN
89.00000 45.00000 NaN
90.00000 45.00000 NaN
91.00000 45.00000 NaN
92.00000 45.00000 NaN
93.00000 45.00000 NaN
94.00000 45.00000 NaN
95.00000 45.00000 NaN
96.00000 45.00000 NaN
97.00000 45.00000 NaN
98.00000 45.00000 NaN
99.00000 45.00000 NaN
100.00000 45.00000 NaN

0.00000 46.00000 NaN
1.00000 46.00000 0.21429
2.00000 46.00000 0.42857
3.00000 46.00000 0.50000
4.00000 46.00000 0.50000
5.00000 46.00000 0.50000
6.00000 46.00000 0.50000
7.00000 46.00000 0.42857
8.00000 46.00000 0.28571
9.00000 46.00000 0.14286
10.00000 46.00000 0.00000
11.00000 46.00000 0.00000
12.00000 46.00000 0.00000
13.00000 46.00000 0.00000
14.00000 46.00000 0.00000
15.00000 46.00000 0.00000
16.00000 46.00000 0.00000
17.00000 46.00000 0.00000
18.00000 46.00000 0.00000
19.00000 46.00000 0.00000
20.00000 46.00000 0.00000
21.00000 46.00000 0.00000
22.00000 46.00000 0.00000
23.00000 46.00000 0.00000
24.00000 46.00000 0.00000
25.00000 46.00000 0.00000
26.00000 46.00000 0.00000
27.00000 46.00000 0.00000
28.00000 46.00000 0.00000
29.00000 46.00000 0.00000
30.00000 46.00000 0.00000
31.00000 46.00000 0.00000
32.00000 46.00000 0.00000
33.00000 46.00000 0.00000
34.00000 46.00000 0.00000
35.00000 46.00000 0.00000
36.00000 46.00000 0.00000
37.00000 46.00000 0.00000
38.00000 46.00000 0.00000
39.00000 46.00000 0.00000
40.00000 46.00000 0.00000
41.00000 46.00000 0.00000
42.00000 46.00000 0.00000
43.00000 46.00000 0.00000
44.00000 46.00000 0.00000
45.00000 46.00000 0.00000
46.00000 46.00000 0.00000
47.00000 46.00000 0.00000
48.00000 46.00000 0.00000
49.00000 46.00000 0.00000
50.00000 46.00000 0.00000
51.00000 46.00000 0.00000
52.00000 46.00000 0.00000
53.00000 46.00000 0.00000
54.00000 46.00000 0.00000
55.00000 46.00000 NaN
56.00000 46.00000 NaN
57.00000 46.00000 NaN
58.00000 46.00000 NaN
59.00000 46.00000 NaN
60.00000 46.00000 NaN
61.00000 46.00000 NaN
62.00000 46.00000 NaN
63.00000 46.00000 NaN
64.00000 46.00000 NaN
65.00000 46.00000 NaN
66.00000 46.00000 NaN
67.00000 46.00000 NaN
68.00000 46.00000 NaN
69.00000 46.00000 NaN
70.00000 46.00000 NaN
71.00000 46.00000 NaN
72.00000 46.00000 NaN
73.00000 46.00000 NaN
74.00000 46.00000 NaN
75.00000 46.00000 NaN
76.00000 46.00000 NaN
77.00000 46.00000 NaN
78.00000 46.00000 NaN
79.00000 46.00000 NaN
80.00000 46.00000 NaN
81.00000 46.00000 NaN
82.00000 46.00000 NaN
83.00000 46.00000 NaN
84.00000 46.00000 NaN
85.00000 46.00000 NaN
86.00000 46.00000 NaN
87.00000 46.00000 NaN
88.00000 46.00000 NaN
89.00000 46.00000 NaN
90.00000 46.00000 NaN
91.00000 46.00000 NaN
92.00000 46.00000 NaN
93.00000 46.00000 NaN
94.00000 46.00000 NaN
95.00000 46.00000 NaN
96.00000 46.00000 NaN
97.00000 46.00000 NaN
98.00000 46.00000 NaN
99.00000 46.00000 NaN
100.00000 46.00000 NaN

0.00000 47.00000 NaN
1.00000 47.00000 0.21429
2.00000 47.00000 0.42857
3.00000 47.00000 0.50000
4.00000 47.00000 0.57143
5.00000 47.00000 0.57143
6.00000 47.00000 0.57143
7.00000 47.00000 0.50000
8.00000 47.00000 0.35714
9.00000 47.00000 0.21429
10.00000 47.00000 0.07143
11.00000 47.00000 0.00000
12.00000 47.00000 0.00000
13.00000 47.00000 0.00000
14.00000 47.00000 0.00000
15.00000 47.00000 0.00000
16.00000 47.00000 0.00000
17.00000 47.00000 0.00000
18.00000 47.00000 0.00000
19.00000 47.00000 0.00000
20.00000 47.00000 0.00000
21.00000 47.00000 0.00000
22.00000 47.00000 0.00000
23.00000 47.00000 0.00000
24.00000 47.00000 0.00000
25.00000 47.00000 0.00000
26.00000 47.00000 0.00000
27.00000 47.00000 0.00000
28.00000 47.00000 0.00000
29.00000 47.00000 0.00000
30.00000 47.00000 0.00000
31.00000 47.00000 0.00000
32.00000 47.00000 0.00000
33.00000 47.00000 0.00000
34.00000 47.00000 0.00000
35.00000 47.00000 0.00000
36.00000 47.00000 0.00000
37.00000 47.00000 0.00000
38.00000 47.00000 0.00000
39.00000 47.00000 0.00000
40.00000 47.00000 0.00000
41.00000 47.00000 0.00000
42.00000 47.00000 0.00000
43.00000 47.00000 0.00000
44.00000 47.00000 0.00000
45.00000 47.00000 0.00000
46.00000 47.00000 0.00000
47.00000 47.00000 0.00000
48.00000 47.00000 0.00000
49.00000 47.00000 0.00000
50.00000 47.00000 0.00000
51.00000 47.00000 0.00000
52.00000 47.00000 0.00000
53.00000 47.00000 0.00000
54.00000 47.00000 NaN
55.00000 47.00000 NaN
56.00000 47.00000 NaN
57.00000 47.00000 NaN
58.00000 47.00000 NaN
59.00000 47.00000 NaN
60.00000 47.00000 NaN
61.00000 47.00000 NaN
62.00000 47.00000 NaN
63.00000 47.00000 NaN
64.00000 47.00000 NaN
65.00000 47.00000 NaN
66.00000 47.00000 NaN
67.00000 47.00000 NaN
68.00000 47.00000 NaN
69.00000 47.00000 NaN
70.00000 47.00000 NaN
71.00000 47.00000 NaN
72.00000 47.00000 NaN
73.00000 47.00000 NaN
74.00000 47.00000 NaN
75.00000 47.00000 NaN
76.00000 47.00000 NaN
77.00000 47.00000 NaN
78.00000 47.00000 NaN
79.00000 47.00000 NaN
80.00000 47.00000 NaN
81.00000 47.00000 NaN
82.00000 47.00000 NaN
83.00000 47.00000 NaN
84.00000 47.00000 NaN
85.00000 47.00000 NaN
86.00000 47.00000 NaN
87.00000 47.00000 NaN
88.00000 47.00000 NaN
89.00000 47.00000 NaN
90.00000 47.00000 NaN
91.00000 47.00000 NaN
92.00000 47.00000 NaN
93.00000 47.00000 NaN
94.00000 47.00000 NaN
95.00000 47.00000 NaN
96.00000 47.00000 NaN
97.00000 47.00000 NaN
98.00000 47.00000 NaN
99.00000 47.00000 NaN
100.00000 47.00000 NaN

0.00000 48.00000 NaN
1.00000 48.00000 0.28571
2.00000 48.00000 0.50000
3.00000 48.00000 0.57143
4.00000 48.00000 0.57143
5.00000 48.00000 0.57143
6.00000 48.00000 0.57143
7.00000 48.00000 0.57143
8.00000 48.00000 0.50000
9.00000 48.00000 0.35714
10.00000 48.00000 0.14286
11.00000 48.00000 0.00000
12.00000 48.00000 0.00000
13.00000 48.00000 0.00000
14.00000 48.00000 0.00000
15.00000 48.00000 0.00000
16.00000 48.00000 0.00000
17.00000 48.00000 0.00000
18.00000 48.00000 0.00000
19.00000 48.00000 0.00000
20.00000 48.00000 0.00000
21.00000 48.00000 0.00000
22.00000 48.00000 0.00000
23.00000 48.00000 0.00000
24.00000 48.00000 0.00000
25.00000 48.00000 0.00000
26.00000 48.00000 0.00000
27.00000 48.00000 0.00000
28.00000 48.00000 0.00000
29.00000 48.00000 0.00000
30.00000 48.00000 0.00000
31.00000 48.00000 0.00000
32.00000 48.00000 0.00000
33.00000 48.00000 0.00000
34.00000 48.00000 0.00000
35.00000 48.00000 0.00000
36.00000 48.00000 0.00000
37.00000 48.00000 0.00000
38.00000 48.00000 0.00000
39.00000 48.00000 0.00000
40.00000 48.00000 0.00000
41.00000 48.00000 0.00000
42.00000 48.00000 0.00000
43.00000 48.00000 0.00000
44.00000 48.00000 0.00000
45.00000 48.00000 0.00000
46.00000 48.00000 0.00000
47.00000 48.00000 0.00000
48.00000 48.00000 0.00000
49.00000 48.00000 0.00000
50.00000 48.00000 0.00000
51.00000 48.00000 0.00000
52.00000 48.00000 0.00000
53.00000 48.00000 NaN
54.00000 48.00000 NaN
55.00000 48.00000 NaN
56.00000 48.00000 NaN
57.00000 48.00000 NaN
58.00000 48.00000 NaN
59.00000 48.00000 NaN
60.00000 48.00000 NaN
61.00000 48.00000 NaN
62.00000 48.00000 NaN
63.00000 48.00000 NaN
64.00000 48.00000 NaN
65.00000 48.00000 NaN
66.00000 48.00000 NaN
67.00000 48.00000 NaN
68.00000 48.00000 NaN
69.00000 48.00000 NaN
70.00000 48.00000 NaN
71.00000 48.00000 NaN
72.00000 48.00000 NaN
73.00000 48.00000 NaN
74.00000 48.00000 NaN
75.00000 48.00000 NaN
76.00000 48.00000 NaN
77.00000 48.00000 NaN
78.00000 48.00000 NaN
79.00000 48.00000 NaN
80.00000 48.00000 NaN
81.00000 48.00000 NaN
82.00000 48.00000 NaN
83.00000 48.00000 NaN
84.00000 48.00000 NaN
85.00000 48.00000 NaN
86.00000 48.00000 NaN
87.00000 48.00000 NaN
88.00000 48.00000 NaN
89.00000 48.00000 NaN
90.00000 48.00000 NaN
91.00000 48.00000 NaN
92.00000 48.00000 NaN
93.00000 48.00000 NaN
94.00000 48.00000 NaN
95.00000 48.00000 NaN
96.00000 48.00000 NaN
97.00000 48.00000 NaN
98.00000 48.00000 NaN
99.00000 48.00000 NaN
100.00000 48.00000 NaN

0.00000 49.00000 NaN
1.00000 49.00000 0.28571
2.00000 49.00000 0.50000
3.00000 49.00000 0.57143
4.00000 49.00000 0.64286
5.00000 49.00000 0.64286
6.00000 49.00000 0.64286
7.00000 49.00000 0.64286
8.00000 49.00000 0.57143
9.00000 49.00000 0.42857
10.00000 49.00000 0.28571
11.00000 49.00000 0.00000
12.00000 49.00000 0.00000
13.00000 49.00000 0.00000
14.00000 49.00000 0.00000
15.00000 49.00000 0.00000
16.00000 49.00000 0.00000
17.00000 49.00000 0.00000
18.00000 49.00000 0.00000
19.00000 49.00000 0.00000
20.00000 49.00000 0.00000
21.00000 49.00000 0.00000
22.00000 49.00000 0.00000
23.00000 49.00000 0.00000
24.00000 49.00000 0.00000
25.00000 49.00000 0.00000
26.00000 49.00000 0.00000
27.00000 49.00000 0.00000
28.00000 49.00000 0.00000
29.00000 49.00000 0.00000
30.00000 49.00000 0.00000
31.00000 49.00000 0.00000
32.00000 49.00000 0.00000
33.00000 49.00000 0.00000
34.00000 49.00000 0.00000
35.00000 49.00000 0.00000
36.00000 49.00000 0.00000
37.00000 49.00000 0.00000
38.00000 49.00000 0.00000
39.00000 49.00000 0.00000
40.00000 49.00000 0.00000
41.00000 49.00000 0.00000
42.00000 49.00000 0.00000
43.00000 49.00000 0.00000
44.00000 49.00000 0.00000
45.00000 49.00000 0.00000
46.00000 49.00000 0.00000
47.00000 49.00000 0.00000
48.00000 49.00000 0.00000
49.00000 49.00000 0.00000
50.00000 49.00000 0.00000
51.00000 49.00000 0.00000
52.00000 49.00000 NaN
53.00000 49.00000 NaN
54.00000 49.00000 NaN
55.00000 49.00000 NaN
56.00000 49.00000 NaN
57.00000 49.00000 NaN
58.00000 49.00000 NaN
59.00000 49.00000 NaN
60.00000 49.00000 NaN
61.00000 49.00000 NaN
62.00000 49.00000 NaN
63.00000 49.00000 NaN
64.00000 49.00000 NaN
65.00000 49.00000 NaN
66.00000 49.00000 NaN
67.00000 49.00000 NaN
68.00000 49.00000 NaN
69.00000 49.00000 NaN
70.00000 49.00000 NaN
71.00000 49.00000 NaN
72.00000 49.00000 NaN
73.00000 49.00000 NaN
74.00000 49.00000 NaN
75.00000 49.00000 NaN
76.00000 49.00000 NaN
77.00000 49.00000 NaN
78.00000 49.00000 NaN
79.00000 49.00000 NaN
80.00000 49.00000 NaN
81.00000 49.00000 NaN
82.00000 49.00000 NaN
83.00000 49.00000 NaN
84.00000 49.00000 NaN
85.00000 49.00000 NaN
86.00000 49.00000 NaN
87.00000 49.00000 NaN
88.00000 49.00000 NaN
89.00000 49.00000 NaN
90.00000 49.00000 NaN
91.00000 49.00000 NaN
92.00000 49.00000 NaN
93.00000 49.00000 NaN
94.00000 49.00000 NaN
95.00000 49.00000 NaN
96.00000 49.00000 NaN
97.00000 49.00000 NaN
98.00000 49.00000 NaN
99.00000 49.00000 NaN
100.00000 49.00000 NaN

0.00000 50.00000 NaN
1.00000 50.00000 0.28571
2.00000 50.00000 0.50000
3.00000 50.00000 0.57143
4.00000 50.00000 0.64286
5.00000 50.00000 0.64286
6.00000 50.00000 0.64286
7.00000 50.00000 0.64286
8.00000 50.00000 0.64286
9.00000 50.00000 0.57143
10.00000 50.00000 0.42857
11.00000 50.00000 0.14286
12.00000 50.00000 0.00000
13.00000 50.00000 0.00000
14.00000 50.00000 0.00000
15.00000 50.00000 0.00000
16.00000 50.00000 0.00000
17.00000 50.00000 0.00000
18.00000 50.00000 0.00000
19.00000 50.00000 0.00000
20.00000 50.00000 0.00000
21.00000 50.00000 0.00000
22.00000 50.00000 0.00000
23.00000 50.00000 0.00000
24.00000 50.00000 0.00000
25.00000 50.00000 0.00000
26.00000 50.00000 0.00000
27.00000 50.00000 0.00000
28.00000 50.00000 0.00000
29.00000 50.00000 0.00000
30.00000 50.00000 0.00000
31.00000 50.00000 0.00000
32.00000 50.00000 0.00000
33.00000 50.00000 0.00000
34.00000 50.00000 0.00000
35.00000 50.00000 0.00000
36.00000 50.00000 0.00000
37.00000 50.00000 0.00000
38.00000 50.00000 0.00000
39.00000 50.00000 0.00000
40.00000 50.00000 0.00000
41.00000 50.00000 0.00000
42.00000 50.00000 0.00000
43.00000 50.00000 0.00000
44.00000 50.00000 0.00000
45.00000 50.00000 0.00000
46.00000 50.00000 0.00000
47.00000 50.00000 0.00000
48.00000 50.00000 0.00000
49.00000 50.00000 0.00000
50.00000 50.00000 0.00000
51.00000 50.00000 NaN
52.00000 50.00000 NaN
53.00000 50.00000 NaN
54.00000 50.00000 NaN
55.00000 50.00000 NaN
56.00000 50.00000 NaN
57.00000 50.00000 NaN
58.00000 50.00000 NaN
59.00000 50.00000 NaN
60.00000 50.00000 NaN
61.00000 50.00000 NaN
62.00000 50.00000 NaN
63.00000 50.00000 NaN
64.00000 50.00000 NaN
65.00000 50.00000 NaN
66.00000 50.00000 NaN
67.00000 50.00000 NaN
68.00000 50.00000 NaN
69.00000 50.00000 NaN
70.00000 50.00000 NaN
71.00000 50.00000 NaN
72.00000 50.00000 NaN
73.00000 50.00000 NaN
74.00000 50.00000 NaN
75.00000 50.00000 NaN
76.00000 50.00000 NaN
77.00000 50.00000 NaN
78.00000 50.00000 NaN
79.00000 50.00000 NaN
80.00000 50.00000 NaN
81.00000 50.00000 NaN
82.00000 50.00000 NaN
83.00000 50.00000 NaN
84.00000 50.00000 NaN
85.00000 50.00000 NaN
86.00000 50.00000 NaN
87.00000 50.00000 NaN
88.00000 50.00000 NaN
89.00000 50.00000 NaN
90.00000 50.00000 NaN
91.00000 50.00000 NaN
92.00000 50.00000 NaN
93.00000 50.00000 NaN
94.00000 50.00000 NaN
95.00000 50.00000 NaN
96.00000 50.00000 NaN
97.00000 50.00000 NaN
98.00000 50.00000 NaN
99.00000 50.00000 NaN
100.00000 50.00000 NaN

0.00000 51.00000 NaN
1.00000 51.00000 0.35714
2.00000 51.00000 0.57143
3.00000 51.00000 0.64286
4.00000 51.00000 0.64286
5.00000 51.00000 0.64286
6.00000 51.00000 0.71429
7.00000 51.00000 0.71429
8.00000 51.00000 0.71429
9.00000 51.00000 0.64286
10.00000 51.00000 0.57143
11.00000 51.00000 0.35714
12.00000 51.00000 0.07143
13.00000 51.00000 0.00000
14.00000 51.00000 0.00000
15.00000 51.00000 0.00000
16.00000 51.00000 0.00000
17.00000 51.00000 0.00000
18.00000 51.00000 0.00000
19.00000 51.00000 0.00000
20.00000 51.00000 0.00000
21.00000 51.00000 0.00000
22.00000 51.00000 0.00000
23.00000 51.00000 0.00000
24.00000 51.00000 0.00000
25.00000 51.00000 0.00000
26.00000 51.00000 0.00000
27.00000 51.00000 0.00000
28.00000 51.00000 0.00000
29.00000 51.00000 0.00000
30.00000 51.00000 0.00000
31.00000 51.00000 0.00000
32.00000 51.00000 0.00000
33.00000 51.00000 0.00000
34.00000 51.00000 0.00000
35.00000 51.00000 0.00000
36.00000 51.00000 0.00000
37.00000 51.00000 0.00000
38.00000 51.00000 0.00000
39.00000 51.00000 0.00000
40.00000 51.00000 0.00000
41.00000 51.00000 0.00000
42.00000 51.00000 0.00000
43.00000 51.00000 0.00000
44.00000 51.00000 0.00000
45.00000 51.00000 0.00000
46.00000 51.00000 0.00000
47.00000 51.00000 0.00000
48.00000 51.00000 0.00000
49.00000 51.00000 0.00000
50.00000 51.00000 NaN
51.00000 51.00000 NaN
52.00000 51.00000 NaN
53.00000 51.00000 NaN
54.00000 51.00000 NaN
55.00000 51.00000 NaN
56.00000 51.00000 NaN
57.00000 51.00000 NaN
58.00000 51.00000 NaN
59.00000 51.00000 NaN
60.00000 51.00000 NaN
61.00000 51.00000 NaN
62.00000 51.00000 NaN
63.00000 51.00000 NaN
64.00000 51.00000 NaN
65.00000 51.00000 NaN
66.00000 51.00000 NaN
67.00000 51.00000 NaN
68.00000 51.00000 NaN
69.00000 51.00000 NaN
70.00000 51.00000 NaN
71.00000 51.00000 NaN
72.00000 51.00000 NaN
73.00000 51.00000 NaN
74.00000 51.00000 NaN
75.00000 51.00000 NaN
76.00000 51.00000 NaN
77.00000 51.00000 NaN
78.00000 51.00000 NaN
79.00000 51.00000 NaN
80.00000 51.00000 NaN
81.00000 51.00000 NaN
82.00000 51.00000 NaN
83.00000 51.00000 NaN
84.00000 51.00000 NaN
85.00000 51.00000 NaN
86.00000 51.00000 NaN
87.00000 51.00000 NaN
88.00000 51.00000 NaN
89.00000 51.00000 NaN
90.00000 51.00000 NaN
91.00000 51.00000 NaN
92.00000 51.00000 NaN
93.00000 51.00000 NaN
94.00000 51.00000 NaN
95.00000 51.00000 NaN
96.00000 51.00000 NaN
97.00000 51.00000 NaN
98.00000 51.00000 NaN
99.00000 51.00000 NaN
100.00000 51.00000 NaN

0.00000 52.00000 NaN
1.00000 52.00000 0.35714
2.00000 52.00000 0.57143
3.00000 52.00000 0.64286
4.00000 52.00000 0.64286
5.00000 52.00000 0.71429
6.00000 52.00000 0.71429
7.00000 52.00000 0.71429
8.00000 52.00000 0.71429
9.00000 52.00000 0.71429
10.00000 52.00000 0.64286
11.00000 52.00000 0.57143
12.00000 52.00000 0.35714
13.00000 52.00000 0.00000
14.00000 52.00000 0.00000
15.00000 52.00000 0.00000
16.00000 52.00000 0.00000
17.00000 52.00000 0.00000
18.00000 52.00000 0.00000
19.00000 52.00000 0.00000
20.00000 52.00000 0.00000
21.00000 52.00000 0.00000
22.00000 52.00000 0.00000
23.00000 52.00000 0.00000
24.00000 52.00000 0.00000
25.00000 52.00000 0.00000
26.00000 52.00000 0.00000
27.00000 52.00000 0.00000
28.00000 52.00000 0.00000
29.00000 52.00000 0.00000
30.00000 52.00000 0.00000
31.00000 52.00000 0.00000
32.00000 52.00000 0.00000
33.00000 52.00000 0.00000
34.00000 52.00000 0.00000
35.00000 52.00000 0.00000
36.00000 52.00000 0.00000
37.00000 52.00000 0.00000
38.00000 52.00000 0.00000
39.00000 52.00000 0.00000
40.00000 52.00000 0.00000
41.00000 52.00000 0.00000
42.00000 52.00000 0.00000
43.00000 52.00000 0.00000
44.00000 52.00000 0.00000
45.00000 52.00000 0.00000
46.00000 52.00000 0.00000
47.00000 52.00000 0.00000
48.00000 52.00000 0.00000
49.00000 52.00000 NaN
50.00000 52.00000 NaN
51.00000 52.00000 NaN
52.00000 52.00000 NaN
53.00000 52.00000 NaN
54.00000 52.00000 NaN
55.00000 52.00000 NaN
56.00000 52.00000 NaN
57.00000 52.00000 NaN
58.00000 52.00000 NaN
59.00000 52.00000 NaN
60.00000 52.00000 NaN
61.00000 52.00000 NaN
62.00000 52.00000 NaN
63.00000 52.00000 NaN
64.00000 52.00000 NaN
65.00000 52.00000 NaN
66.00000 52.00000 NaN
67.00000 52.00000 NaN
68.00000 52.00000 NaN
69.00000 52.00000 NaN
70.00000 52.00000 NaN
71.00000 52.00000 NaN
72.00000 52.00000 NaN
73.00000 52.00000 NaN
74.00000 52.00000 NaN
75.00000 52.00000 NaN
76.00000 52.00000 NaN
77.00000 52.00000 NaN
78.00000 52.00000 NaN
79.00000 52.00000 NaN
80.00000 52.00000 NaN
81.00000 52.00000 NaN
82.00000 52.00000 NaN
83.00000 52.00000 NaN
84.00000 52.00000 NaN
85.00000 52.00000 NaN
86.00000 52.00000 NaN
87.00000 52.00000 NaN
88.00000 52.00000 NaN
89.00000 52.00000 NaN
90.00000 52.00000 NaN
91.00000 52.00000 NaN
92.00000 52.00000 NaN
93.00000 52.00000 NaN
94.00000 52.00000 NaN
95.00000 52.00000 NaN
96.00000 52.00000 NaN
97.00000 52.00000 NaN
98.00000 52.00000 NaN
99.00000 52.00000 NaN
100.00000 52.00000 NaN

0.00000 53.00000 NaN
1.00000 53.00000 0.35714
2.00000 53.00000 0.57143
3.00000 53.00000 0.64286
4.00000 53.00000 0.64286
5.00000 53.00000 0.71429
6.00000 53.00000 0.71429
7.00000 53.00000 0.71429
8.00000 53.00000 0.71429
9.00000 53.00000 0.71429
10.00000 53.00000 0.71429
11.00000 53.00000 0.71429
12.00000 53.00000 0.57143
13.00000 53.00000 0.35714
14.00000 53.00000 0.00000
15.00000 53.00000 0.00000
16.00000 53.00000 0.00000
17.00000 53.00000 0.00000
18.00000 53.00000 0.00000
19.00000 53.00000 0.00000
20.00000 53.00000 0.00000
21.00000 53.00000 0.00000
22.00000 53.00000 0.00000
23.00000 53.00000 0.00000
24.00000 53.00000 0.00000
25.00000 53.00000 0.00000
26.00000 53.00000 0.00000
27.00000 53.00000 0.00000
28.00000 53.00000 0.00000
29.00000 53.00000 0.00000
30.00000 53.00000 0.00000
31.00000 53.00000 0.00000
32.00000 53.00000 0.00000
33.00000 53.00000 0.00000
34.00000 53.00000 0.00000
35.00000 53.00000 0.00000
36.00000 53.00000 0.00000
37.00000 53.00000 0.00000
38.00000 53.00000 0.00000
39.00000 53.00000 0.00000
40.00000 53.00000 0.00000
41.00000 53.00000 0.00000
42.00000 53.00000 0.00000
43.00000 53.00000 0.00000
44.00000 53.00000 0.00000
45.00000 53.00000 0.00000
46.00000 53.00000 0.00000
47.00000 53.00000 0.00000
48.00000 53.00000 NaN
49.00000 53.00000 NaN
50.00000 53.00000 NaN
51.00000 53.00000 NaN
52.00000 53.00000 NaN
53.00000 53.00000 NaN
54.00000 53.00000 NaN
55.00000 53.00000 NaN
56.00000 53.00000 NaN
57.00000 53.00000 NaN
58.00000 53.00000 NaN
59.00000 53.00000 NaN
60.00000 53.00000 NaN
61.00000 53.00000 NaN
62.00000 53.00000 NaN
63.00000 53.00000 NaN
64.00000 53.00000 NaN
65.00000 53.00000 NaN
66.00000 53.00000 NaN
67.00000 53.00000 NaN
68.00000 53.00000 NaN
69.00000 53.00000 NaN
70.00000 53.00000 NaN
71.00000 53.00000 NaN
72.00000 53.00000 NaN
73.00000 53.00000 NaN
74.00000 53.00000 NaN
75.00000 53.00000 NaN
76.00000 53.00000 NaN
77.00000 53.00000 NaN
78.00000 53.00000 NaN
79.00000 53.00000 NaN
80.00000 53.00000 NaN
81.00000 53.00000 NaN
82.00000 53.00000 NaN
83.00000 53.00000 NaN
84.00000 53.00000 NaN
85.00000 53.00000 NaN
86.00000 53.00000 NaN
87.00000 53.00000 NaN
88.00000 53.00000 NaN
89.00000 53.00000 NaN
90.00000 53.00000 NaN
91.00000 53.00000 NaN
92.00000 53.00000 NaN
93.00000 53.00000 NaN
94.00000 53.00000 NaN
95.00000 53.00000 NaN
96.00000 53.00000 NaN
97.00000 53.00000 NaN
98.00000 53.00000 NaN
99.00000 53.00000 NaN
100.00000 53.00000 NaN

0.00000 54.00000 NaN
1.00000 54.00000 0.42857
2.00000 54.00000 0.57143
3.00000 54.00000 0.64286
4.00000 54.00000 0.71429
5.00000 54.00000 0.71429
6.00000 54.00000 0.71429
7.00000 54.00000 0.71429
8.00000 54.00000 0.78571
9.00000 54.00000 0.78571
10.00000 54.00000 0.78571
11.00000 54.00000 0.78571
12.00000 54.00000 0.71429
13.00000 54.00000 0.57143
14.00000 54.00000 0.35714
15.00000 54.00000 0.00000
16.00000 54.00000 0.00000
17.00000 54.00000 0.00000
18.00000 54.00000 0.00000
19.00000 54.00000 0.00000
20.00000 54.00000 0.00000
21.00000 54.00000 0.00000
22.00000 54.00000 0.00000
23.00000 54.00000 0.00000
24.00000 54.00000 0.00000
25.00000 54.00000 0.00000
26.00000 54.00000 0.00000
27.00000 54.00000 0.00000
28.00000 54.00000 0.00000
29.00000 54.00000 0.00000
30.00000 54.00000 0.00000
31.00000 54.00000 0.00000
32.00000 54.00000 0.00000
33.00000 54.00000 0.00000
34.00000 54.00000 0.00000
35.00000 54.00000 0.00000
36.00000 54.00000 0.00000
37.00000 54.00000 0.00000
38.00000 54.00000 0.00000
39.00000 54.00000 0.00000
40.00000 54.00000 0.00000
41.00000 54.00000 0.00000
42.00000 54.00000 0.00000
43.00000 54.00000 0.00000
44.00000 54.00000 0.00000
45.00000 54.00000 0.00000
46.00000 54.00000 0.00000
47.00000 54.00000 NaN
48.00000 54.00000 NaN
49.00000 54.00000 NaN
50.00000 54.00000 NaN
51.00000 54.00000 NaN
52.00000 54.00000 NaN
53.00000 54.00000 NaN
54.00000 54.00000 NaN
55.00000 54.00000 NaN
56.00000 54.00000 NaN
57.00000 54.00000 NaN
58.00000 54.00000 NaN
59.00000 54.00000 NaN
60.00000 54.00000 NaN
61.00000 54.00000 NaN
62.00000 54.00000 NaN
63.00000 54.00000 NaN
64.00000 54.00000 NaN
65.00000 54.00000 NaN
66.00000 54.00000 NaN
67.00000 54.00000 NaN
68.00000 54.00000 NaN
69.00000 54.00000 NaN
70.00000 54.00000 NaN
71.00000 54.00000 NaN
72.00000 54.00000 NaN
73.00000 54.00000 NaN
74.00000 54.00000 NaN
75.00000 54.00000 NaN
76.00000 54.00000 NaN
77.00000 54.00000 NaN
78.00000 54.00000 NaN
79.00000 54.00000 NaN
80.00000 54.00000 NaN
81.00000 54.00000 NaN
82.00000 54.00000 NaN
83.00000 54.00000 NaN
84.00000 54.00000 NaN
85.00000 54.00000 NaN
86.00000 54.00000 NaN
87.00000 54.00000 NaN
88.00000 54.00000 NaN
89.00000 54.00000 NaN
90.00000 54.00000 NaN
91.00000 54.00000 NaN
92.00000 54.00000 NaN
93.00000 54.00000 NaN
94.00000 54.00000 NaN
95.00000 54.00000 NaN
96.00000 54.00000 NaN
97.00000 54.00000 NaN
98.00000 54.00000 NaN
99.00000 54.00000 NaN
100.00000 54.00000 NaN

0.00000 55.00000 NaN
1.00000 55.00000 0.42857
2.00000 55.00000 0.57143
3.00000 55.00000 0.64286
4.00000 55.00000 0.71429
5.00000 55.00000 0.71429
6.00000 55.00000 0.71429
7.00000 55.00000 0.78571
8.00000 55.00000 0.78571
9.00000 55.00000 0.78571
10.00000 55.00000 0.78571
11.00000 55.00000 0.78571
12.00000 55.00000 0.78571
13.00000 55.00000 0.71429
14.00000 55.00000 0.64286
15.00000 55.00000 0.35714
16.00000 55.00000 0.00000
17.00000 55.00000 0.00000
18.00000 55.00000 0.00000
19.00000 55.00000 0.00000
20.00000 55.00000 0.00000
21.00000 55.00000 0.00000
22.00000 55.00000 0.00000
23.00000 55.00000 0.00000
24.00000 55.00000 0.00000
25.00000 55.00000 0.00000
26.00000 55.00000 0.00000
27.00000 55.00000 0.00000
28.00000 55.00000 0.00000
29.00000 55.00000 0.00000
30.00000 55.00000 0.00000
31.00000 55.00000 0.00000
32.00000 55.00000 0.00000
33.00000 55.00000 0.00000
34.00000 55.00000 0.00000
35.00000 55.00000 0.00000
36.00000 55.00000 0.00000
37.00000 55.00000 0.00000
38.00000 55.00000 0.00000
39.00000 55.00000 0.00000
40.00000 55.00000 0.00000
41.00000 55.00000 0.00000
42.00000 55.00000 0.00000
43.00000 55.00000 0.00000
44.00000 55.00000 0.00000
45.00000 55.00000 0.00000
46.00000 55.00000 NaN
47.00000 55.00000 NaN
48.00000 55.00000 NaN
49.00000 55.00000 NaN
50.00000 55.00000 NaN
51.00000 55.00000 NaN
52.00000 55.00000 NaN
53.00000 55.00000 NaN
54.00000 55.00000 NaN
55.00000 55.00000 NaN
56.00000 55.00000 NaN
57.00000 55.00000 NaN
58.00000 55.00000 NaN
59.00000 55.00000 NaN
60.00000 55.00000 NaN
61.00000 55.00000 NaN
62.00000 55.00000 NaN
63.00000 55.00000 NaN
64.00000 55.00000 NaN
65.00000 55.00000 NaN
66.00000 55.00000 NaN
67.00000 55.00000 NaN
68.00000 55.00000 NaN
69.00000 55.00000 NaN
70.00000 55.00000 NaN
71.00000 55.00000 NaN
72.00000 55.00000 NaN
73.00000 55.00000 NaN
74.00000 55.00000 NaN
75.00000 55.00000 NaN
76.00000 55.00000 NaN
77.00000 55.00000 NaN
78.00000 55.00000 NaN
79.00000 55.00000 NaN
80.00000 55.00000 NaN
81.00000 55.00000 NaN
82.00000 55.00000 NaN
83.00000 55.00000 NaN
84.00000 55.00000 NaN
85.00000 55.00000 NaN
86.00000 55.00000 NaN
87.00000 55.00000 NaN
88.00000 55.00000 NaN
89.00000 55.00000 NaN
90.00000 55.00000 NaN
91.00000 55.00000 NaN
92.00000 55.00000 NaN
93.00000 55.00000 NaN
94.00000 55.00000 NaN
95.00000 55.00000 NaN
96.00000 55.00000 NaN
97.00000 55.00000 NaN
98.00000 55.00000 NaN
99.00000 55.00000 NaN
100.00000 55.00000 NaN

0.00000 56.00000 NaN
1.00000 56.00000 0.42857
2.00000 56.00000 0.57143
3.00000 56.00000 0.64286
4.00000 56.00000 0.71429
5.00000 56.00000 0.71429
6.00000 56.00000 0.71429
7.00000 56.00000 0.78571
8.00000 56.00000 0.78571
9.00000 56.00000 0.78571
10.00000 56.00000 0.78571
11.00000 56.00000 0.78571
12.00000 56.00000 0.78571
13.00000 56.00000 0.78571
14.00000 56.00000 0.78571
15.00000 56.00000 0.64286
16.00000 56.00000 0.42857
17.00000 56.00000 0.00000
18.00000 56.00000 0.00000
19.00000 56.00000 0.00000
20.00000 56.00000 0.00000
21.00000 56.00000 0.00000
22.00000 56.00000 0.00000
23.00000 56.00000 0.00000
24.00000 56.00000 0.00000
25.00000 56.00000 0.00000
26.00000 56.00000 0.00000
27.00000 56.00000 0.00000
28.00000 56.00000 0.00000
29.00000 56.00000 0.00000
30.00000 56.00000 0.00000
31.00000 56.00000 0.00000
32.00000 56.00000 0.00000
33.00000 56.00000 0.00000
34.00000 56.00000 0.00000
35.00000 56.00000 0.00000
36.00000 56.00000 0.00000
37.00000 56.00000 0.00000
38.00000 56.00000 0.00000
39.00000 56.00000 0.00000
40.00000 56.00000 0.00000
41.00000 56.00000 0.00000
42.00000 56.00000 0.00000
43.00000 56.00000 0.00000
44.00000 56.00000 0.00000
45.00000 56.00000 NaN
46.00000 56.00000 NaN
47.00000 56.00000 NaN
48.00000 56.00000 NaN
49.00000 56.00000 NaN
50.00000 56.00000 NaN
51.00000 56.00000 NaN
52.00000 56.00000 NaN
53.00000 56.00000 NaN
54.00000 56.00000 NaN
55.00000 56.00000 NaN
56.00000 56.00000 NaN
57.00000 56.00000 NaN
58.00000 56.00000 NaN
59.00000 56.00000 NaN
60.00000 56.00000 NaN
61.00000 56.00000 NaN
62.00000 56.00000 NaN
63.00000 56.00000 NaN
64.00000 56.00000 NaN
65.00000 56.00000 NaN
66.00000 56.00000 NaN
67.00000 56.00000 NaN
68.00000 56.00000 NaN
69.00000 56.00000 NaN
70.00000 56.00000 NaN
71.00000 56.00000 NaN
72.00000 56.00000 NaN
73.00000 56.00000 NaN
74.00000 56.00000 NaN
75.00000 56.00000 NaN
76.00000 56.00000 NaN
77.00000 56.00000 NaN
78.00000 56.00000 NaN
79.00000 56.00000 NaN
80.00000 56.00000 NaN
81.00000 56.00000 NaN
82.00000 56.00000 NaN
83.00000 56.00000 NaN
84.00000 56.00000 NaN
85.00000 56.00000 NaN
86.00000 56.00000 NaN
87.00000 56.00000 NaN
88.00000 56.00000 NaN
89.00000 56.00000 NaN
90.00000 56.00000 NaN
91.00000 56.00000 NaN
92.00000 56.00000 NaN
93.00000 56.00000 NaN
94.00000 56.00000 NaN
95.00000 56.00000 NaN
96.00000 56.00000 NaN
97.00000 56.00000 NaN
98.00000 56.00000 NaN
99.00000 56.00000 NaN
100.00000 56.00000 NaN

0.00000 57.00000 NaN
1.00000 57.00000 0.42857
2.00000 57.00000 0.64286
3.00000 57.00000 0.64286
4.00000 57.00000 0.71429
5.00000 57.00000 0.71429
6.00000 57.00000 0.78571
7.00000 57.00000 0.78571
8.00000 57.00000 0.78571
9.00000 57.00000 0.78571
10.00000 57.00000 0.78571
11.00000 57.00000 0.78571
12.00000 57.00000 0.78571
13.00000 57.00000 0.78571
14.00000 57.00000 0.78571
15.00000 57.00000 0.78571
16.00000 57.00000 0.71429
17.00000 57.00000 0.50000
18.00000 57.00000 0.07143
19.00000 57.00000 0.00000
20.00000 57.00000 0.00000
21.00000 57.00000 0.00000
22.00000 57.00000 0.00000
23.00000 57.00000 0.00000
24.00000 57.00000 0.00000
25.00000 57.00000 0.00000
26.00000 57.00000 0.00000
27.00000 57.00000 0.00000
28.00000 57.00000 0.00000
29.00000 57.00000 0.00000
30.00000 57.00000 0.00000
31.00000 57.00000 0.00000
32.00000 57.00000 0.00000
33.00000 57.00000 0.00000
34.00000 57.00000 0.00000
35.00000 57.00000 0.00000
36.00000 57.00000 0.00000
37.00000 57.00000 0.00000
38.00000 57.00000 0.00000
39.00000 57.00000 0.00000
40.00000 57.00000 0.00000
41.00000 57.00000 0.00000
42.00000 57.00000 0.00000
43.00000 57.00000 0.00000
44.00000 57.00000 NaN
45.00000 57.00000 NaN
46.00000 57.00000 NaN
47.00000 57.00000 NaN
48.00000 57.00000 NaN
49.00000 57.00000 NaN
50.00000 57.00000 NaN
51.00000 57.00000 NaN
52.00000 57.00000 NaN
53.00000 57.00000 NaN
54.00000 57.00000 NaN
55.00000 57.00000 NaN
56.00000 57.00000 NaN
57.00000 57.00000 NaN
58.00000 57.00000 NaN
59.00000 57.00000 NaN
60.00000 57.00000 NaN
61.00000 57.00000 NaN
62.00000 57.00000 NaN
63.00000 57.00000 NaN
64.00000 57.00000 NaN
65.00000 57.00000 NaN
66.00000 57.00000 NaN
67.00000 57.00000 NaN
68.00000 57.00000 NaN
69.00000 57.00000 NaN
70.00000 57.00000 NaN
71.00000 57.00000 NaN
72.00000 57.00000 NaN
73.00000 57.00000 NaN
74.00000 57.00000 NaN
75.00000 57.00000 NaN
76.00000 57.00000 NaN
77.00000 57.00000 NaN
78.00000 57.00000 NaN
79.00000 57.00000 NaN
80.00000 57.00000 NaN
81.00000 57.00000 NaN
82.00000 57.00000 NaN
83.00000 57.00000 NaN
84.00000 57.00000 NaN
85.00000 57.00000 NaN
86.00000 57.00000 NaN
87.00000 57.00000 NaN
88.00000 57.00000 NaN
89.00000 57.00000 NaN
90.00000 57.00000 NaN
91.00000 57.00000 NaN
92.00000 57.00000 NaN
93.00000 57.00000 NaN
94.00000 57.00000 NaN
95.00000 57.00000 NaN
96.00000 57.00000 NaN
97.00000 57.00000 NaN
98.00000 57.00000 NaN
99.00000 57.00000 NaN
100.00000 57.00000 NaN

0.00000 58.00000 NaN
1.00000 58.00000 0.42857
2.00000 58.00000 0.64286
3.00000 58.00000 0.71429
4.00000 58.00000 0.71429
5.00000 58.00000 0.71429
6.00000 58.00000 0.78571
7.00000 58.00000 0.78571
8.00000 58.00000 0.78571
9.00000 58.00000 0.78571
10.00000 58.00000 0.78571
11.00000 58.00000 0.78571
12.00000 58.00000 0.78571
13.00000 58.00000 0.78571
14.00000 58.00000 0.85714
15.00000 58.00000 0.85714
16.00000 58.00000 0.78571
17.00000 58.00000 0.78571
18.00000 58.00000 0.57143
19.00000 58.00000 0.21429
20.00000 58.00000 0.00000
21.00000 58.00000 0.00000
22.00000 58.00000 0.00000
23.00000 58.00000 0.00000
24.00000 58.00000 0.00000
25.00000 58.00000 0.00000
26.00000 58.00000 0.00000
27.00000 58.00000 0.00000
28.00000 58.00000 0.00000
29.00000 58.00000 0.00000
30.00000 58.00000 0.00000
31.00000 58.00000 0.00000
32.00000 58.00000 0.00000
33.00000 58.00000 0.00000
34.00000 58.00000 0.00000
35.00000 58.00000 0.00000
36.00000 58.00000 0.00000
37.00000 58.00000 0.00000
38.00000 58.00000 0.00000
39.00000 58.00000 0.00000
40.00000 58.00000 0.00000
41.00000 58.00000 0.00000
42.00000 58.00000 0.00000
43.00000 58.00000 NaN
44.00000 58.00000 NaN
45.00000 58.00000 NaN
46.00000 58.00000 NaN
47.00000 58.00000 NaN
48.00000 58.00000 NaN
49.00000 58.00000 NaN
50.00000 58.00000 NaN
51.00000 58.00000 NaN
52.00000 58.00000 NaN
53.00000 58.00000 NaN
54.00000 58.00000 NaN
55.00000 58.00000 NaN
56.00000 58.00000 NaN
57.00000 58.00000 NaN
58.00000 58.00000 NaN
59.00000 58.00000 NaN
60.00000 58.00000 NaN
61.00000 58.00000 NaN
62.00000 58.00000 NaN
63.00000 58.00000 NaN
64.00000 58.00000 NaN
65.00000 58.00000 NaN
66.00000 58.00000 NaN
67.00000 58.00000 NaN
68.00000 58.00000 NaN
69.00000 58.00000 NaN
70.00000 58.00000 NaN
71.00000 58.00000 NaN
72.00000 58.00000 NaN
73.00000 58.00000 NaN
74.00000 58.00000 NaN
75.00000 58.00000 NaN
76.00000 58.00000 NaN
77.00000 58.00000 NaN
78.00000 58.00000 NaN
79.00000 58.00000 NaN
80.00000 58.00000 NaN
81.00000 58.00000 NaN
82.00000 58.00000 NaN
83.00000 58.00000 NaN
84.00000 58.00000 NaN
85.00000 58.00000 NaN
86.00000 58.00000 NaN
87.00000 58.00000 NaN
88.00000 58.00000 NaN
89.00000 58.00000 NaN
90.00000 58.00000 NaN
91.00000 58.00000 NaN
92.00000 58.00000 NaN
93.00000 58.00000 NaN
94.00000 58.00000 NaN
95.00000 58.00000 NaN
96.00000 58.00000 NaN
97.00000 58.00000 NaN
98.00000 58.00000 NaN
99.00000 58.00000 NaN
100.00000 58.00000 NaN

0.00000 59.00000 NaN
1.00000 59.00000 0.50000
2.00000 59.00000 0.64286
3.00000 59.00000 0.71429
4.00000 59.00000 0.71429
5.00000 59.00000 0.71429
6.00000 59.00000 0.78571
7.00000 59.00000 0.78571
8.00000 59.00000 0.78571
9.00000 59.00000 0.78571
10.00000 59.00000 0.78571
11.00000 59.00000 0.78571
12.00000 59.00000 0.78571
13.00000 59.00000 0.85714
14.00000 59.00000 0.85714
15.00000 59.00000 0.85714
16.00000 59.00000 0.85714
17.00000 59.00000 0.85714
18.00000 59.00000 0.78571
19.00000 59.00000 0.71429
20.00000 59.00000 0.42857
21.00000 59.00000 0.00000
22.00000 59.00000 0.00000
23.00000 59.00000 0.00000
24.00000 59.00000 0.00000
25.00000 59.00000 0.00000
26.00000 59.00000 0.00000
27.00000 59.00000 0.00000
28.00000 59.00000 0.00000
29.00000 59.00000 0.00000
30.00000 59.00000 0.00000
31.00000 59.00000 0.00000
32.00000 59.00000 0.00000
33.00000 59.00000 0.00000
34.00000 59.00000 0.00000
35.00000 59.00000 0.00000
36.00000 59.00000 0.00000
37.00000 59.00000 0.00000
38.00000 59.00000 0.00000
39.00000 59.00000 0.00000
40.00000 59.00000 0.00000
41.00000 59.00000 0.00000
42.00000 59.00000 NaN
43.00000 59.00000 NaN
44.00000 59.00000 NaN
45.00000 59.00000 NaN
46.00000 59.00000 NaN
47.00000 59.00000 NaN
48.00000 59.00000 NaN
49.00000 59.00000 NaN
50.00000 59.00000 NaN
51.00000 59.00000 NaN
52.00000 59.00000 NaN
53.00000 59.00000 NaN
54.00000 59.00000 NaN
55.00000 59.00000 NaN
56.00000 59.00000 NaN
57.00000 59.00000 NaN
58.00000 59.00000 NaN
59.00000 59.00000 NaN
60.00000 59.00000 NaN
61.00000 59.00000 NaN
62.00000 59.00000 NaN
63.00000 59.00000 NaN
64.00000 59.00000 NaN
65.00000 59.00000 NaN
66.00000 59.00000 NaN
67.00000 59.00000 NaN
68.00000 59.00000 NaN
69.00000 59.00000 NaN
70.00000 59.00000 NaN
71.00000 59.00000 NaN
72.00000 59.00000 NaN
73.00000 59.00000 NaN
74.00000 59.00000 NaN
75.00000 59.00000 NaN
76.00000 59.00000 NaN
77.00000 59.00000 NaN
78.00000 59.00000 NaN
79.00000 59.00000 NaN
80.00000 59.00000 NaN
81.00000 59.00000 NaN
82.00000 59.00000 NaN
83.00000 59.00000 NaN
84.00000 59.00000 NaN
85.00000 59.00000 NaN
86.00000 59.00000 NaN
87.00000 59.00000 NaN
88.00000 59.00000 NaN
89.00000 59.00000 NaN
90.00000 59.00000 NaN
91.00000 59.00000 NaN
92.00000 59.00000 NaN
93.00000 59.00000 NaN
94.00000 59.00000 NaN
95.00000 59.00000 NaN
96.00000 59.00000 NaN
97.00000 59.00000 NaN
98.00000 59.00000 NaN
99.00000 59.00000 NaN
100.00000 59.00000 NaN

0.00000 60.00000 NaN
1.00000 60.00000 0.50000
2.00000 60.00000 0.64286
3.00000 60.00000 0.71429
4.00000 60.00000 0.71429
5.00000 60.00000 0.78571
6.00000 60.00000 0.78571
7.00000 60.00000 0.78571
8.00000 60.00000 0.78571
9.00000 60.00000 0.78571
10.00000 60.00000 0.78571
11.00000 60.00000 0.78571
12.00000 60.00000 0.85714
13.00000 60.00000 0.85714
14.00000 60.00000 0.85714
15.00000 60.00000 0.85714
16.00000 60.00000 0.85714
17.00000 60.00000 0.85714
18.00000 60.00000 0.85714
19.00000 60.00000 0.85714
20.00000 60.00000 0.78571
21.00000 60.00000 0.57143
22.00000 60.00000 0.14286
23.00000 60.00000 0.00000
24.00000 60.00000 0.00000
25.00000 60.00000 0.00000
26.00000 60.00000 0.00000
27.00000 60.00000 0.00000
28.00000 60.00000 0.00000
29.00000 60.00000 0.00000
30.00000 60.00000 0.00000
31.00000 60.00000 0.00000
32.00000 60.00000 0.00000
33.00000 60.00000 0.00000
34.00000 60.00000 0.00000
35.00000 60.00000 0.00000
36.00000 60.00000 0.00000
37.00000 60.00000 0.00000
38.00000 60.00000 0.00000
39.00000 60.00000 0.00000
40.00000 60.00000 0.00000
41.00000 60.00000 NaN
42.00000 60.00000 NaN
43.00000 60.00000 NaN
44.00000 60.00000 NaN
45.00000 60.00000 NaN
46.00000 60.00000 NaN
47.00000 60.00000 NaN
48.00000 60.00000 NaN
49.00000 60.00000 NaN
50.00000 60.00000 NaN
51.00000 60.00000 NaN
52.00000 60.00000 NaN
53.00000 60.00000 NaN
54.00000 60.00000 NaN
55.00000 60.00000 NaN
56.00000 60.00000 NaN
57.00000 60.00000 NaN
58.00000 60.00000 NaN
59.00000 60.00000 NaN
60.00000 60.00000 NaN
61.00000 60.00000 NaN
62.00000 60.00000 NaN
63.00000 60.00000 NaN
64.00000 60.00000 NaN
65.00000 60.00000 NaN
66.00000 60.00000 NaN
67.00000 60.00000 NaN
68.00000 60.00000 NaN
69.00000 60.00000 NaN
70.00000 60.00000 NaN
71.00000 60.00000 NaN
72.00000 60.00000 NaN
73.00000 60.00000 NaN
74.00000 60.00000 NaN
75.00000 60.00000 NaN
76.00000 60.00000 NaN
77.00000 60.00000 NaN
78.00000 60.00000 NaN
79.00000 60.00000 NaN
80.00000 60.00000 NaN
81.00000 60.00000 NaN
82.00000 60.00000 NaN
83.00000 60.00000 NaN
84.00000 60.00000 NaN
85.00000 60.00000 NaN
86.00000 60.00000 NaN
87.00000 60.00000 NaN
88.00000 60.00000 NaN
89.00000 60.00000 NaN
90.00000 60.00000 NaN
91.00000 60.00000 NaN
92.00000 60.00000 NaN
93.00000 60.00000 NaN
94.00000 60.00000 NaN
95.00000 60.00000 NaN
96.00000 60.00000 NaN
97.00000 60.00000 NaN
98.00000 60.00000 NaN
99.00000 60.00000 NaN
100.00000 60.00000 NaN

0.00000 61.00000 NaN
1.00000 61.00000 0.50000
2.00000 61.00000 0.64286
3.00000 61.00000 0.71429
4.00000 61.00000 0.71429
5.00000 61.00000 0.78571
6.00000 61.00000 0.78571
7.00000 61.00000 0.78571
8.00000 61.00000 0.78571
9.00000 61.00000 0.78571
10.00000 61.00000 0.78571
11.00000 61.00000 0.85714
12.00000 61.00000 0.85714
13.00000 61.00000 0.85714
14.00000 61.00000 0.85714
15.00000 61.00000 0.85714
16.00000 61.00000 0.85714
17.00000 61.00000 0.85714
18.00000 61.00000 0.85714
19.00000 61.00000 0.85714
20.00000 61.00000 0.85714
21.00000 61.00000 0.78571
22.00000 61.00000 0.71429
23.00000 61.00000 0.42857
24.00000 61.00000 0.00000
25.00000 61.00000 0.00000
26.00000 61.00000 0.00000
27.00000 61.00000 0.00000
28.00000 61.00000 0.00000
29.00000 61.00000 0.00000
30.00000 61.00000 0.00000
31.00000 61.00000 0.00000
32.00000 61.00000 0.00000
33.00000 61.00000 0.00000
34.00000 61.00000 0.00000
35.00000 61.00000 0.00000
36.00000 61.00000 0.00000
37.00000 61.00000 0.00000
38.00000 61.00000 0.00000
39.00000 61.00000 0.00000
40.00000 61.00000 NaN
41.00000 61.00000 NaN
42.00000 61.00000 NaN
43.00000 61.00000 NaN
44.00000 61.00000 NaN
45.00000 61.00000 NaN
46.00000 61.00000 NaN
47.00000 61.00000 NaN
48.00000 61.00000 NaN
49.00000 61.00000 NaN
50.00000 61.00000 NaN
51.00000 61.00000 NaN
52.00000 61.00000 NaN
53.00000 61.00000 NaN
54.00000 61.00000 NaN
55.00000 61.00000 NaN
56.00000 61.00000 NaN
57.00000 61.00000 NaN
58.00000 61.00000 NaN
59.00000 61.00000 NaN
60.00000 61.00000 NaN
61.00000 61.00000 NaN
62.00000 61.00000 NaN
63.00000 61.00000 NaN
64.00000 61.00000 NaN
65.00000 61.00000 NaN
66.00000 61.00000 NaN
67.00000 61.00000 NaN
68.00000 61.00000 NaN
69.00000 61.00000 NaN
70.00000 61.00000 NaN
71.00000 61.00000 NaN
72.00000 61.00000 NaN
73.00000 61.00000 NaN
74.00000 61.00000 NaN
75.00000 61.00000 NaN
76.00000 61.00000 NaN
77.00000 61.00000 NaN
78.00000 61.00000 NaN
79.00000 61.00000 NaN
80.00000 61.00000 NaN
81.00000 61.00000 NaN
82.00000 61.00000 NaN
83.00000 61.00000 NaN
84.00000 61.00000 NaN
85.00000 61.00000 NaN
86.00000 61.00000 NaN
87.00000 61.00000 NaN
88.00000 61.00000 NaN
89.00000 61.00000 NaN
90.00000 61.00000 NaN
91.00000 61.00000 NaN
92.00000 61.00000 NaN
93.00000 61.00000 NaN
94.00000 61.00000 NaN
95.00000 61.00000 NaN
96.00000 61.00000 NaN
97.00000 61.00000 NaN
98.00000 61.00000 NaN
99.00000 61.00000 NaN
100.00000 61.00000 NaN

0.00000 62.00000 NaN
1.00000 62.00000 0.50000
2.00000 62.00000 0.64286
3.00000 62.00000 0.71429
4.00000 62.00000 0.71429
5.00000 62.00000 0.78571
6.00000 62.00000 0.78571
7.00000 62.00000 0.78571
8.00000 62.00000 0.78571
9.00000 62.00000 0.78571
10.00000 62.00000 0.78571
11.00000 62.00000 0.85714
12.00000 62.00000 0.85714
13.00000 62.00000 0.85714
14.00000 62.00000 0.85714
15.00000 62.00000 0.85714
16.00000 62.00000 0.85714
17.00000 62.00000 0.85714
18.00000 62.00000 0.85714
19.00000 62.00000 0.85714
20.00000 62.00000 0.85714
21.00000 62.00000 0.85714
22.00000 62.00000 0.85714
23.00000 62.00000 0.78571
24.00000 62.00000 0.64286
25.00000 62.00000 0.21429
26.00000 62.00000 0.00000
27.00000 62.00000 0.00000
28.00000 62.00000 0.00000
29.00000 62.00000 0.00000
30.00000 62.00000 0.00000
31.00000 62.00000 0.00000
32.00000 62.00000 0.00000
33.00000 62.00000 0.00000
34.00000 62.00000 0.00000
35.00000 62.00000 0.00000
36.00000 62.00000 0.00000
37.00000 62.00000 0.00000
38.00000 62.00000 0.00000
39.00000 62.00000 NaN
40.00000 62.00000 NaN
41.00000 62.00000 NaN
42.00000 62.00000 NaN
43.00000 62.00000 NaN
44.00000 62.00000 NaN
45.00000 62.00000 NaN
46.00000 62.00000 NaN
47.00000 62.00000 NaN
48.00000 62.00000 NaN
49.00000 62.00000 NaN
50.00000 62.00000 NaN
51.00000 62.00000 NaN
52.00000 62.00000 NaN
53.00000 62.00000 NaN
54.00000 62.00000 NaN
55.00000 62.00000 NaN
56.00000 62.00000 NaN
57.00000 62.00000 NaN
58.00000 62.00000 NaN
59.00000 62.00000 NaN
60.00000 62.00000 NaN
61.00000 62.00000 NaN
62.00000 62.00000 NaN
63.00000 62.00000 NaN
64.00000 62.00000 NaN
65.00000 62.00000 NaN
66.00000 62.00000 NaN
67.00000 62.00000 NaN
68.00000 62.00000 NaN
69.00000 62.00000 NaN
70.00000 62.00000 NaN
71.00000 62.00000 NaN
72.00000 62.00000 NaN
73.00000 62.00000 NaN
74.00000 62.00000 NaN
75.00000 62.00000 NaN
76.00000 62.00000 NaN
77.00000 62.00000 NaN
78.00000 62.00000 NaN
79.00000 62.00000 NaN
80.00000 62.00000 NaN
81.00000 62.00000 NaN
82.00000 62.00000 NaN
83.00000 62.00000 NaN
84.00000 62.00000 NaN
85.00000 62.00000 NaN
86.00000 62.00000 NaN
87.00000 62.00000 NaN
88.00000 62.00000 NaN
89.00000 62.00000 NaN
90.00000 62.00000 NaN
91.00000 62.00000 NaN
92.00000 62.00000 NaN
93.00000 62.00000 NaN
94.00000 62.00000 NaN
95.00000 62.00000 NaN
96.00000 62.00000 NaN
97.00000 62.00000 NaN
98.00000 62.00000 NaN
99.00000 62.00000 NaN
100.00000 62.00000 NaN

0.00000 63.00000 NaN
1.00000 63.00000 0.50000
2.00000 63.00000 0.64286
3.00000 63.00000 0.71429
4.00000 63.00000 0.71429
5.00000 63.00000 0.78571
6.00000 63.00000 0.78571
7.00000 63.00000 0.78571
8.00000 63.00000 0.78571
9.00000 63.00000 0.78571
10.00000 63.00000 0.85714
11.00000 63.00000 0.85714
12.00000 63.00000 0.85714
13.00000 63.00000 0.85714
14.00000 63.00000 0.85714
15.00000 63.00000 0.85714
16.00000 63.00000 0.85714
17.00000 63.00000 0.85714
18.00000 63.00000 0.85714
19.00000 63.00000 0.85714
20.00000 63.00000 0.85714
21.00000 63.00000 0.85714
22.00000 63.00000 0.85714
23.00000 63.00000 0.85714
24.00000 63.00000 0.85714
25.00000 63.00000 0.78571
26.00000 63.00000 0.57143
27.00000 63.00000 0.07143
28.00000 63.00000 0.00000
29.00000 63.00000 0.00000
30.00000 63.00000 0.00000
31.00000 63.00000 0.00000
32.00000 63.00000 0.00000
33.00000 63.00000 0.00000
34.00000 63.00000 0.00000
35.00000 63.00000 0.00000
36.00000 63.00000 0.00000
37.00000 63.00000 0.00000
38.00000 63.00000 NaN
39.00000 63.00000 NaN
40.00000 63.00000 NaN
41.00000 63.00000 NaN
42.00000 63.00000 NaN
43.00000 63.00000 NaN
44.00000 63.00000 NaN
45.00000 63.00000 NaN
46.00000 63.00000 NaN
47.00000 63.00000 NaN
48.00000 63.00000 NaN
49.00000 63.00000 NaN
50.00000 63.00000 NaN
51.00000 63.00000 NaN
52.00000 63.00000 NaN
53.00000 63.00000 NaN
54.00000 63.00000 NaN
55.00000 63.00000 NaN
56.00000 63.00000 NaN
57.00000 63.00000 NaN
58.00000 63.00000 NaN
59.00000 63.00000 NaN
60.00000 63.00000 NaN
61.00000 63.00000 NaN
62.00000 63.00000 NaN
63.00000 63.00000 NaN
64.00000 63.00000 NaN
65.00000 63.00000 NaN
66.00000 63.00000 NaN
67.00000 63.00000 NaN
68.00000 63.00000 NaN
69.00000 63.00000 NaN
70.00000 63.00000 NaN
71.00000 63.00000 NaN
72.00000 63.00000 NaN
73.00000 63.00000 NaN
74.00000 63.00000 NaN
75.00000 63.00000 NaN
76.00000 63.00000 NaN
77.00000 63.00000 NaN
78.00000 63.00000 NaN
79.00000 63.00000 NaN
80.00000 63.00000 NaN
81.00000 63.00000 NaN
82.00000 63.00000 NaN
83.00000 63.00000 NaN
84.00000 63.00000 NaN
85.00000 63.00000 NaN
86.00000 63.00000 NaN
87.00000 63.00000 NaN
88.00000 63.00000 NaN
89.00000 63.00000 NaN
90.00000 63.00000 NaN
91.00000 63.00000 NaN
92.00000 63.00000 NaN
93.00000 63.00000 NaN
94.00000 63.00000 NaN
95.00000 63.00000 NaN
96.00000 63.00000 NaN
97.00000 63.00000 NaN
98.00000 63.00000 NaN
99.00000 63.00000 NaN
100.00000 63.00000 NaN

0.00000 64.00000 NaN
1.00000 64.00000 0.50000
2.00000 64.00000 0.64286
3.00000 64.00000 0.71429
4.00000 64.00000 0.78571
5.00000 64.00000 0.78571
6.00000 64.00000 0.78571
7.00000 64.00000 0.78571
8.00000 64.00000 0.78571
9.00000 64.00000 0.78571
10.00000 64.00000 0.85714
11.00000 64.00000 0.85714
12.00000 64.00000 0.85714
13.00000 64.00000 0.85714
14.00000 64.00000 0.85714
15.00000 64.00000 0.85714
16.00000 64.00000 0.85714
17.00000 64.00000 0.85714
18.00000 64.00000 0.85714
19.00000 64.00000 0.85714
20.00000 64.00000 0.85714
21.00000 64.00000 0.85714
22.00000 64.00000 0.85714
23.00000 64.00000 0.85714
24.00000 64.00000 0.85714
25.00000 64.00000 0.85714
26.00000 64.00000 0.85714
27.00000 64.00000 0.78571
28.00000 64.00000 0.50000
29.00000 64.00000 0.00000
30.00000 64.00000 0.00000
31.00000 64.00000 0.00000
32.00000 64.00000 0.00000
33.00000 64.00000 0.00000
34.00000 64.00000 0.00000
35.00000 64.00000 0.00000
36.00000 64.00000 0.00000
37.00000 64.00000 NaN
38.00000 64.00000 NaN
39.00000 64.00000 NaN
40.00000 64.00000 NaN
41.00000 64.00000 NaN
42.00000 64.00000 NaN
43.00000 64.00000 NaN
44.00000 64.00000 NaN
45.00000 64.00000 NaN
46.00000 64.00000 NaN
47.00000 64.00000 NaN
48.00000 64.00000 NaN
49.00000 64.00000 NaN
50.00000 64.00000 NaN
51.00000 64.00000 NaN
52.00000 64.00000 NaN
53.00000 64.00000 NaN
54.00000 64.00000 NaN
55.00000 64.00000 NaN
56.00000 64.00000 NaN
57.00000 64.00000 NaN
58.00000 64.00000 NaN
59.00000 64.00000 NaN
60.00000 64.00000 NaN
61.00000 64.00000 NaN
62.00000 64.00000 NaN
63.00000 64.00000 NaN
64.00000 64.00000 NaN
65.00000 64.00000 NaN
66.00000 64.00000 NaN
67.00000 64.00000 NaN
68.00000 64.00000 NaN
69.00000 64.00000 NaN
70.00000 64.00000 NaN
71.00000 64.00000 NaN
72.00000 64.00000 NaN
73.00000 64.00000 NaN
74.00000 64.00000 NaN
75.00000 64.00000 NaN
76.00000 64.00000 NaN
77.00000 64.00000 NaN
78.00000 64.00000 NaN
79.00000 64.00000 NaN
80.00000 64.00000 NaN
81.00000 64.00000 NaN
82.00000 64.00000 NaN
83.00000 64.00000 NaN
84.00000 64.00000 NaN
85.00000 64.00000 NaN
86.00000 64.00000 NaN
87.00000 64.00000 NaN
88.00000 64.00000 NaN
89.00000 64.00000 NaN
90.00000 64.00000 NaN
91.00000 64.00000 NaN
92.00000 64.00000 NaN
93.00000 64.00000 NaN
94.00000 64.00000 NaN
95.00000 64.00000 NaN
96.00000 64.00000 NaN
97.00000 64.00000 NaN
98.00000 64.00000 NaN
99.00000 64.00000 NaN
100.00000 64.00000 NaN

0.00000 65.00000 NaN
1.00000 65.00000 0.50000
2.00000 65.00000 0.64286
3.00000 65.00000 0.71429
4.00000 65.00000 0.78571
5.00000 65.00000 0.78571
6.00000 65.00000 0.78571
7.00000 65.00000 0.78571
8.00000 65.00000 0.78571
9.00000 65.00000 0.85714
10.00000 65.00000 0.85714
11.00000 65.00000 0.85714
12.00000 65.00000 0.85714
13.00000 65.00000 0.85714
14.00000 65.00000 0.85714
15.00000 65.00000 0.85714
16.00000 65.00000 0.85714
17.00000 65.00000 0.85714
18.00000 65.00000 0.85714
19.00000 65.00000 0.85714
20.00000 65.00000 0.85714
21.00000 65.00000 0.85714
22.00000 65.00000 0.85714
23.00000 65.00000 0.85714
24.00000 65.00000 0.85714
25.00000 65.00000 0.85714
26.00000 65.00000 0.85714
27.00000 65.00000 0.85714
28.00000 65.00000 0.85714
29.00000 65.00000 0.71429
30.00000 65.00000 0.42857
31.00000 65.00000 0.00000
32.00000 65.00000 0.00000
33.00000 65.00000 0.00000
34.00000 65.00000 0.00000
35.00000 65.00000 0.00000
36.00000 65.00000 NaN
37.00000 65.00000 NaN
38.00000 65.00000 NaN
39.00000 65.00000 NaN
40.00000 65.00000 NaN
41.00000 65.00000 NaN
42.00000 65.00000 NaN
43.00000 65.00000 NaN
44.00000 65.00000 NaN
45.00000 65.00000 NaN
46.00000 65.00000 NaN
47.00000 65.00000 NaN
48.00000 65.00000 NaN
49.00000 65.00000 NaN
50.00000 65.00000 NaN
51.00000 65.00000 NaN
52.00000 65.00000 NaN
53.00000 65.00000 NaN
54.00000 65.00000 NaN
55.00000 65.00000 NaN
56.00000 65.00000 NaN
57.00000 65.00000 NaN
58.00000 65.00000 NaN
59.00000 65.00000 NaN
60.00000 65.00000 NaN
61.00000 65.00000 NaN
62.00000 65.00000 NaN
63.00000 65.00000 NaN
64.00000 65.00000 NaN
65.00000 65.00000 NaN
66.00000 65.00000 NaN
67.00000 65.00000 NaN
68.00000 65.00000 NaN
69.00000 65.00000 NaN
70.00000 65.00000 NaN
71.00000 65.00000 NaN
72.00000 65.00000 NaN
73.00000 65.00000 NaN
74.00000 65.00000 NaN
75.00000 65.00000 NaN
76.00000 65.00000 NaN
77.00000 65.00000 NaN
78.00000 65.00000 NaN
79.00000 65.00000 NaN
80.00000 65.00000 NaN
81.00000 65.00000 NaN
82.00000 65.00000 NaN
83.00000 65.00000 NaN
84.00000 65.00000 NaN
85.00000 65.00000 NaN
86.00000 65.00000 NaN
87.00000 65.00000 NaN
88.00000 65.00000 NaN
89.00000 65.00000 NaN
90.00000 65.00000 NaN
91.00000 65.00000 NaN
92.00000 65.00000 NaN
93.00000 65.00000 NaN
94.00000 65.00000 NaN
95.00000 65.00000 NaN
96.00000 65.00000 NaN
97.00000 65.00000 NaN
98.00000 65.00000 NaN
99.00000 65.00000 NaN
100.00000 65.00000 NaN

0.00000 66.00000 NaN
1.00000 66.00000 0.57143
2.00000 66.00000 0.71429
3.00000 66.00000 0.71429
4.00000 66.00000 0.78571
5.00000 66.00000 0.78571
6.00000 66.00000 0.78571
7.00000 66.00000 0.78571
8.00000 66.00000 0.78571
9.00000 66.00000 0.85714
10.00000 66.00000 0.85714
11.00000 66.00000 0.85714
12.00000 66.00000 0.85714
13.00000 66.00000 0.85714
14.00000 66.00000 0.85714
15.00000 66.00000 0.85714
16.00000 66.00000 0.85714
17.00000 66.00000 0.85714
18.00000 66.00000 0.85714
19.00000 66.00000 0.85714
20.00000 66.00000 0.85714
21.00000 66.00000 0.85714
22.00000 66.00000 0.85714
23.00000 66.00000 0.85714
24.00000 66.00000 0.85714
25.00000 66.00000 0.92857
26.00000 66.00000 0.92857
27.00000 66.00000 0.92857
28.00000 66.00000 0.92857
29.00000 66.00000 0.85714
30.00000 66.00000 0.85714
31.00000 66.00000 0.71429
32.00000 66.00000 0.35714
33.00000 66.00000 0.00000
34.00000 66.00000 0.00000
35.00000 66.00000 NaN
36.00000 66.00000 NaN
37.00000 66.00000 NaN
38.00000 66.00000 NaN
39.00000 66.00000 NaN
40.00000 66.00000 NaN
41.00000 66.00000 NaN
42.00000 66.00000 NaN
43.00000 66.00000 NaN
44.00000 66.00000 NaN
45.00000 66.00000 NaN
46.00000 66.00000 NaN
47.00000 66.00000 NaN
48.00000 66.00000 NaN
49.00000 66.00000 NaN
50.00000 66.00000 NaN
51.00000 66.00000 NaN
52.00000 66.00000 NaN
53.00000 66.00000 NaN
54.00000 66.00000 NaN
55.00000 66.00000 NaN
56.00000 66.00000 NaN
57.00000 66.00000 NaN
58.00000 66.00000 NaN
59.00000 66.00000 NaN
60.00000 66.00000 NaN
61.00000 66.00000 NaN
62.00000 66.00000 NaN
63.00000 66.00000 NaN
64.00000 66.00000 NaN
65.00000 66.00000 NaN
66.00000 66.00000 NaN
67.00000 66.00000 NaN
68.00000 66.00000 NaN
69.00000 66.00000 NaN
70.00000 66.00000 NaN
71.00000 66.00000 NaN
72.00000 66.00000 NaN
73.00000 66.00000 NaN
74.00000 66.00000 NaN
75.00000 66.00000 NaN
76.00000 66.00000 NaN
77.00000 66.00000 NaN
78.00000 66.00000 NaN
79.00000 66.00000 NaN
80.00000 66.00000 NaN
81.00000 66.00000 NaN
82.00000 66.00000 NaN
83.00000 66.00000 NaN
84.00000 66.00000 NaN
85.00000 66.00000 NaN
86.00000 66.00000 NaN
87.00000 66.00000 NaN
88.00000 66.00000 NaN
89.00000 66.00000 NaN
90.00000 66.00000 NaN
91.00000 66.00000 NaN
92.00000 66.00000 NaN
93.00000 66.00000 NaN
94.00000 66.00000 NaN
95.00000 66.00000 NaN
96.00000 66.00000 NaN
97.00000 66.00000 NaN
98.00000 66.00000 NaN
99.00000 66.00000 NaN
100.00000 66.00000 NaN

0.00000 67.00000 NaN
1.00000 67.00000 0.57143
2.00000 67.00000 0.71429
3.00000 67.00000 0.71429
4.00000 67.00000 0.78571
5.00000 67.00000 0.78571
6.00000 67.00000 0.78571
7.00000 67.00000 0.78571
8.00000 67.00000 0.78571
9.00000 67.00000 0.85714
10.00000 67.00000 0.85714
11.00000 67.00000 0.85714
12.00000 67.00000 0.85714
13.00000 67.00000 0.85714
14.00000 67.00000 0.85714
15.00000 67.00000 0.85714
16.00000 67.00000 0.85714
17.00000 67.00000 0.85714
18.00000 67.00000 0.85714
19.00000 67.00000 0.85714
20.00000 67.00000 0.85714
21.00000 67.00000 0.85714
22.00000 67.00000 0.85714
23.00000 67.00000 0.85714
24.00000 67.00000 0.92857
25.00000 67.00000 0.92857
26.00000 67.00000 0.92857
27.00000 67.00000 0.92857
28.00000 67.00000 0.92857
29.00000 67.00000 0.92857
30.00000 67.00000 0.92857
31.00000 67.00000 0.85714
32.00000 67.00000 0.85714
33.00000 67.00000 0.78571
34.00000 67.00000 NaN
35.00000 67.00000 NaN
36.00000 67.00000 NaN
37.00000 67.00000 NaN
38.00000 67.00000 NaN
39.00000 67.00000 NaN
40.00000 67.00000 NaN
41.00000 67.00000 NaN
42.00000 67.00000 NaN
43.00000 67.00000 NaN
44.00000 67.00000 NaN
45.00000 67.00000 NaN
46.00000 67.00000 NaN
47.00000 67.00000 NaN
48.00000 67.00000 NaN
49.00000 67.00000 NaN
50.00000 67.00000 NaN
51.00000 67.00000 NaN
52.00000 67.00000 NaN
53.00000 67.00000 NaN
54.00000 67.00000 NaN
55.00000 67.00000 NaN
56.00000 67.00000 NaN
57.00000 67.00000 NaN
58.00000 67.00000 NaN
59.00000 67.00000 NaN
60.00000 67.00000 NaN
61.00000 67.00000 NaN
62.00000 67.00000 NaN
63.00000 67.00000 NaN
64.00000 67.00000 NaN
65.00000 67.00000 NaN
66.00000 67.00000 NaN
67.00000 67.00000 NaN
68.00000 67.00000 NaN
69.00000 67.00000 NaN
70.00000 67.00000 NaN
71.00000 67.00000 NaN
72.00000 67.00000 NaN
73.00000 67.00000 NaN
74.00000 67.00000 NaN
75.00000 67.00000 NaN
76.00000 67.00000 NaN
77.00000 67.00000 NaN
78.00000 67.00000 NaN
79.00000 67.00000 NaN
80.00000 67.00000 NaN
81.00000 67.00000 NaN
82.00000 67.00000 NaN
83.00000 67.00000 NaN
84.00000 67.00000 NaN
85.00000 67.00000 NaN
86.00000 67.00000 NaN
87.00000 67.00000 NaN
88.00000 67.00000 NaN
89.00000 67.00000 NaN
90.00000 67.00000 NaN
91.00000 67.00000 NaN
92.00000 67.00000 NaN
93.00000 67.00000 NaN
94.00000 67.00000 NaN
95.00000 67.00000 NaN
96.00000 67.00000 NaN
97.00000 67.00000 NaN
98.00000 67.00000 NaN
99.00000 67.00000 NaN
100.00000 67.00000 NaN

0.00000 68.00000 NaN
1.00000 68.00000 0.57143
2.00000 68.00000 0.71429
3.00000 68.00000 0.71429
4.00000 68.00000 0.78571
5.00000 68.00000 0.78571
6.00000 68.00000 0.78571
7.00000 68.00000 0.78571
8.00000 68.00000 0.85714
9.00000 68.00000 0.85714
10.00000 68.00000 0.85714
11.00000 68.00000 0.85714
12.00000 68.00000 0.85714
13.00000 68.00000 0.85714
14.00000 68.00000 0.85714
15.00000 68.00000 0.85714
16.00000 68.00000 0.85714
17.00000 68.00000 0.85714
18.00000 68.00000 0.85714
19.00000 68.00000 0.85714
20.00000 68.00000 0.85714
21.00000 68.00000 0.85714
22.00000 68.00000 0.85714
23.00000 68.00000 0.92857
24.00000 68.00000 0.92857
25.00000 68.00000 0.92857
26.00000 68.00000 0.92857
27.00000 68.00000 0.92857
28.00000 68.00000 0.92857
29.00000 68.00000 0.92857
30.00000 68.00000 0.92857
31.00000 68.00000 0.92857
32.00000 68.00000 0.92857
33.00000 68.00000 NaN
34.00000 68.00000 NaN
35.00000 68.00000 NaN
36.00000 68.00000 NaN
37.00000 68.00000 NaN
38.00000 68.00000 NaN
39.00000 68.00000 NaN
40.00000 68.00000 NaN
41.00000 68.00000 NaN
42.00000 68.00000 NaN
43.00000 68.00000 NaN
44.00000 68.00000 NaN
45.00000 68.00000 NaN
46.00000 68.00000 NaN
47.00000 68.00000 NaN
48.00000 68.00000 NaN
49.00000 68.00000 NaN
50.00000 68.00000 NaN
51.00000 68.00000 NaN
52.00000 68.00000 NaN
53.00000 68.00000 NaN
54.00000 68.00000 NaN
55.00000 68.00000 NaN
56.00000 68.00000 NaN
57.00000 68.00000 NaN
58.00000 68.00000 NaN
59.00000 68.00000 NaN
60.00000 68.00000 NaN
61.00000 68.00000 NaN
62.00000 68.00000 NaN
63.00000 68.00000 NaN
64.00000 68.00000 NaN
65.00000 68.00000 NaN
66.00000 68.00000 NaN
67.00000 68.00000 NaN
68.00000 68.00000 NaN
69.00000 68.00000 NaN
70.00000 68.00000 NaN
71.00000 68.00000 NaN
72.00000 68.00000 NaN
73.00000 68.00000 NaN
74.00000 68.00000 NaN
75.00000 68.00000 NaN
76.00000 68.00000 NaN
77.00000 68.00000 NaN
78.00000 68.00000 NaN
79.00000 68.00000 NaN
80.00000 68.00000 NaN
81.00000 68.00000 NaN
82.00000 68.00000 NaN
83.00000 68.00000 NaN
84.00000 68.00000 NaN
85.00000 68.00000 NaN
86.00000 68.00000 NaN
87.00000 68.00000 NaN
88.00000 68.00000 NaN
89.00000 68.00000 NaN
90.00000 68.00000 NaN
91.00000 68.00000 NaN
92.00000 68.00000 NaN
93.00000 68.00000 NaN
94.00000 68.00000 NaN
95.00000 68.00000 NaN
96.00000 68.00000 NaN
97.00000 68.00000 NaN
98.00000 68.00000 NaN
99.00000 68.00000 NaN
100.00000 68.00000 NaN

0.00000 69.00000 NaN
1.00000 69.00000 0.57143
2.00000 69.00000 0.71429
3.00000 69.00000 0.71429
4.00000 69.00000 0.78571
5.00000 69.00000 0.78571
6.00000 69.00000 0.78571
7.00000 69.00000 0.78571
8.00000 69.00000 0.85714
9.00000 69.00000 0.85714
10.00000 69.00000 0.85714
11.00000 69.00000 0.85714
12.00000 69.00000 0.85714
13.00000 69.00000 0.85714
14.00000 69.00000 0.85714
15.00000 69.00000 0.85714
16.00000 69.00000 0.85714
17.00000 69.00000 0.85714
18.00000 69.00000 0.85714
19.00000 69.00000 0.85714
20.00000 69.00000 0.85714
21.00000 69.00000 0.85714
22.00000 69.00000 0.92857
23.00000 69.00000 0.92857
24.00000 69.00000 0.92857
25.00000 69.00000 0.92857
26.00000 69.00000 0.92857
27.00000 69.00000 0.92857
28.00000 69.00000 0.92857
29.00000 69.00000 0.92857
30.00000 69.00000 0.92857
31.00000 69.00000 0.92857
32.00000 69.00000 NaN
33.00000 69.00000 NaN
34.00000 69.00000 NaN
35.00000 69.00000 NaN
36.00000 69.00000 NaN
37.00000 69.00000 NaN
38.00000 69.00000 NaN
39.00000 69.00000 NaN
40.00000 69.00000 NaN
41.00000 69.00000 NaN
42.00000 69.00000 NaN
43.00000 69.00000 NaN
44.00000 69.00000 NaN
45.00000 69.00000 NaN
46.00000 69.00000 NaN
47.00000 69.00000 NaN
48.00000 69.00000 NaN
49.00000 69.00000 NaN
50.00000 69.00000 NaN
51.00000 69.00000 NaN
52.00000 69.00000 NaN
53.00000 69.00000 NaN
54.00000 69.00000 NaN
55.00000 69.00000 NaN
56.00000 69.00000 NaN
57.00000 69.00000 NaN
58.00000 69.00000 NaN
59.00000 69.00000 NaN
60.00000 69.00000 NaN
61.00000 69.00000 NaN
62.00000 69.00000 NaN
63.00000 69.00000 NaN
64.00000 69.00000 NaN
65.00000 69.00000 NaN
66.00000 69.00000 NaN
67.00000 69.00000 NaN
68.00000 69.00000 NaN
69.00000 69.00000 NaN
70.00000 69.00000 NaN
71.00000 69.00000 NaN
72.00000 69.00000 NaN
73.00000 69.00000 NaN
74.00000 69.00000 NaN
75.00000 69.00000 NaN
76.00000 69.00000 NaN
77.00000 69.00000 NaN
78.00000 69.00000 NaN
79.00000 69.00000 NaN
80.00000 69.00000 NaN
81.00000 69.00000 NaN
82.00000 69.00000 NaN
83.00000 69.00000 NaN
84.00000 69.00000 NaN
85.00000 69.00000 NaN
86.00000 69.00000 NaN
87.00000 69.00000 NaN
88.00000 69.00000 NaN
89.00000 69.00000 NaN
90.00000 69.00000 NaN
91.00000 69.00000 NaN
92.00000 69.00000 NaN
93.00000 69.00000 NaN
94.00000 69.00000 NaN
95.00000 69.00000 NaN
96.00000 69.00000 NaN
97.00000 69.00000 NaN
98.00000 69.00000 NaN
99.00000 69.00000 NaN
100.00000 69.00000 NaN

0.00000 70.00000 NaN
1.00000 70.00000 0.57143
2.00000 70.00000 0.71429
3.00000 70.00000 0.71429
4.00000 70.00000 0.78571
5.00000 70.00000 0.78571
6.00000 70.00000 0.78571
7.00000 70.00000 0.78571
8.00000 70.00000 0.85714
9.00000 70.00000 0.85714
10.00000 70.00000 0.85714
11.00000 70.00000 0.85714
12.00000 70.00000 0.85714
13.00000 70.00000 0.85714
14.00000 70.00000 0.85714
15.00000 70.00000 0.85714
16.00000 70.00000 0.85714
17.00000 70.00000 0.85714
18.00000 70.00000 0.85714
19.00000 70.00000 0.85714
20.00000 70.00000 0.85714
21.00000 70.00000 0.85714
22.00000 70.00000 0.92857
23.00000 70.00000 0.92857
24.00000 70.00000 0.92857
25.00000 70.00000 0.92857
26.00000 70.00000 0.92857
27.00000 70.00000 0.92857
28.00000 70.00000 0.92857
29.00000 70.00000 0.92857
30.00000 70.00000 0.92857
31.00000 70.00000 NaN
32.00000 70.00000 NaN
33.00000 70.00000 NaN
34.00000 70.00000 NaN
35.00000 70.00000 NaN
36.00000 70.00000 NaN
37.00000 70.00000 NaN
38.00000 70.00000 NaN
39.00000 70.00000 NaN
40.00000 70.00000 NaN
41.00000 70.00000 NaN
42.00000 70.00000 NaN
43.00000 70.00000 NaN
44.00000 70.00000 NaN
45.00000 70.00000 NaN
46.00000 70.00000 NaN
47.00000 70.00000 NaN
48.00000 70.00000 NaN
49.00000 70.00000 NaN
50.00000 70.00000 NaN
51.00000 70.00000 NaN
52.00000 70.00000 NaN
53.00000 70.00000 NaN
54.00000 70.00000 NaN
55.00000 70.00000 NaN
56.00000 70.00000 NaN
57.00000 70.00000 NaN
58.00000 70.00000 NaN
59.00000 70.00000 NaN
60.00000 70.00000 NaN
61.00000 70.00000 NaN
62.00000 70.00000 NaN
63.00000 70.00000 NaN
64.00000 70.00000 NaN
65.00000 70.00000 NaN
66.00000 70.00000 NaN
67.00000 70.00000 NaN
68.00000 70.00000 NaN
69.00000 70.00000 NaN
70.00000 70.00000 NaN
71.00000 70.00000 NaN
72.00000 70.00000 NaN
73.00000 70.00000 NaN
74.00000 70.00000 NaN
75.00000 70.00000 NaN
76.00000 70.00000 NaN
77.00000 70.00000 NaN
78.00000 70.00000 NaN
79.00000 70.00000 NaN
80.00000 70.00000 NaN
81.00000 70.00000 NaN
82.00000 70.00000 NaN
83.00000 70.00000 NaN
84.00000 70.00000 NaN
85.00000 70.00000 NaN
86.00000 70.00000 NaN
87.00000 70.00000 NaN
88.00000 70.00000 NaN
89.00000 70.00000 NaN
90.00000 70.00000 NaN
91.00000 70.00000 NaN
92.00000 70.00000 NaN
93.00000 70.00000 NaN
94.00000 70.00000 NaN
95.00000 70.00000 NaN
96.00000 70.00000 NaN
97.00000 70.00000 NaN
98.00000 70.00000 NaN
99.00000 70.00000 NaN
100.00000 70.00000 NaN

0.00000 71.00000 NaN
1.00000 71.00000 0.57143
2.00000 71.00000 0.71429
3.00000 71.00000 0.78571
4.00000 71.00000 0.78571
5.00000 71.00000 0.78571
6.00000 71.00000 0.78571
7.00000 71.00000 0.85714
8.00000 71.00000 0.85714
9.00000 71.00000 0.85714
10.00000 71.00000 0.85714
11.00000 71.00000 0.85714
12.00000 71.00000 0.85714
13.00000 71.00000 0.85714
14.00000 71.00000 0.85714
15.00000 71.00000 0.85714
16.00000 71.00000 0.85714
17.00000 71.00000 0.85714
18.00000 71.00000 0.85714
19.00000 71.00000 0.85714
20.00000 71.00000 0.85714
21.00000 71.00000 0.92857
22.00000 71.00000 0.92857
23.00000 71.00000 0.92857
24.00000 71.00000 0.92857
25.00000 71.00000 0.92857
26.00000 71.00000 0.92857
27.00000 71.00000 0.92857
28.00000 71.00000 0.92857
29.00000 71.00000 0.92857
30.00000 71.00000 NaN
31.00000 71.00000 NaN
32.00000 71.00000 NaN
33.00000 71.00000 NaN
34.00000 71.00000 NaN
35.00000 71.00000 NaN
36.00000 71.00000 NaN
37.00000 71.00000 NaN
38.00000 71.00000 NaN
39.00000 71.00000 NaN
40.00000 71.00000 NaN
41.00000 71.00000 NaN
42.00000 71.00000 NaN
43.00000 71.00000 NaN
44.00000 71.00000 NaN
45.00000 71.00000 NaN
46.00000 71.00000 NaN
47.00000 71.00000 NaN
48.00000 71.00000 NaN
49.00000 71.00000 NaN
50.00000 71.00000 NaN
51.00000 71.00000 NaN
52.00000 71.00000 NaN
53.00000 71.00000 NaN
54.00000 71.00000 NaN
55.00000 71.00000 NaN
56.00000 71.00000 NaN
57.00000 71.00000 NaN
58.00000 71.00000 NaN
59.00000 71.00000 NaN
60.00000 71.00000 NaN
61.00000 71.00000 NaN
62.00000 71.00000 NaN
63.00000 71.00000 NaN
64.00000 71.00000 NaN
65.00000 71.00000 NaN
66.00000 71.00000 NaN
67.00000 71.00000 NaN
68.00000 71.00000 NaN
69.00000 71.00000 NaN
70.00000 71.00000 NaN
71.00000 71.00000 NaN
72.00000 71.00000 NaN
73.00000 71.00000 NaN
74.00000 71.00000 NaN
75.00000 71.00000 NaN
76.00000 71.00000 NaN
77.00000 71.00000 NaN
78.00000 71.00000 NaN
79.00000 71.00000 NaN
80.00000 71.00000 NaN
81.00000 71.00000 NaN
82.00000 71.00000 NaN
83.00000 71.00000 NaN
84.00000 71.00000 NaN
85.00000 71.00000 NaN
86.00000 71.00000 NaN
87.00000 71.00000 NaN
88.00000 71.00000 NaN
89.00000 71.00000 NaN
90.00000 71.00000 NaN
91.00000 71.00000 NaN
92.00000 71.00000 NaN
93.00000 71.00000 NaN
94.00000 71.00000 NaN
95.00000 71.00000 NaN
96.00000 71.00000 NaN
97.00000 71.00000 NaN
98.00000 71.00000 NaN
99.00000 71.00000 NaN
100.00000 71.00000 NaN

0.00000 72.00000 NaN
1.00000 72.00000 0.57143
2.00000 72.00000 0.71429
3.00000 72.00000 0.78571
4.00000 72.00000 0.78571
5.00000 72.00000 0.78571
6.00000 72.00000 0.78571
7.00000 72.00000 0.85714
8.00000 72.00000 0.85714
9.00000 72.00000 0.85714
10.00000 72.00000 0.85714
11.00000 72.00000 0.85714
12.00000 72.00000 0.85714
13.00000 72.00000 0.85714
14.00000 72.00000 0.85714
15.00000 72.00000 0.85714
16.00000 72.00000 0.85714
17.00000 72.00000 0.85714
18.00000 72.00000 0.85714
19.00000 72.00000 0.85714
20.00000 72.00000 0.92857
21.00000 72.00000 0.92857
22.00000 72.00000 0.92857
23.00000 72.00000 0.92857
24.00000 72.00000 0.92857
25.00000 72.00000 0.92857
26.00000 72.00000 0.92857
27.00000 72.00000 0.92857
28.00000 72.00000 0.92857
29.00000 72.00000 NaN
30.00000 72.00000 NaN
31.00000 72.00000 NaN
32.00000 72.00000 NaN
33.00000 72.00000 NaN
34.00000 72.00000 NaN
35.00000 72.00000 NaN
36.00000 72.00000 NaN
37.00000 72.00000 NaN
38.00000 72.00000 NaN
39.00000 72.00000 NaN
40.00000 72.00000 NaN
41.00000 72.00000 NaN
42.00000 72.00000 NaN
43.00000 72.00000 NaN
44.00000 72.00000 NaN
45.00000 72.00000 NaN
46.00000 72.00000 NaN
47.00000 72.00000 NaN
48.00000 72.00000 NaN
49.00000 72.00000 NaN
50.00000 72.00000 NaN
51.00000 72.00000 NaN
52.00000 72.00000 NaN
53.00000 72.00000 NaN
54.00000 72.00000 NaN
55.00000 72.00000 NaN
56.00000 72.00000 NaN
57.00000 72.00000 NaN
58.00000 72.00000 NaN
59.00000 72.00000 NaN
60.00000 72.00000 NaN
61.00000 72.00000 NaN
62.00000 72.00000 NaN
63.00000 72.00000 NaN
64.00000 72.00000 NaN
65.00000 72.00000 NaN
66.00000 72.00000 NaN
67.00000 72.00000 NaN
68.00000 72.00000 NaN
69.00000 72.00000 NaN
70.00000 72.00000 NaN
71.00000 72.00000 NaN
72.00000 72.00000 NaN
73.00000 72.00000 NaN
74.00000 72.00000 NaN
75.00000 72.00000 NaN
76.00000 72.00000 NaN
77.00000 72.00000 NaN
78.00000 72.00000 NaN
79.00000 72.00000 NaN
80.00000 72.00000 NaN
81.00000 72.00000 NaN
82.00000 72.00000 NaN
83.00000 72.00000 NaN
84.00000 72.00000 NaN
85.00000 72.00000 NaN
86.00000 72.00000 NaN
87.00000 72.00000 NaN
88.00000 72.00000 NaN
89.00000 72.00000 NaN
90.00000 72.00000 NaN
91.00000 72.00000 NaN
92.00000 72.00000 NaN
93.00000 72.00000 NaN
94.00000 72.00000 NaN
95.00000 72.00000 NaN
96.00000 72.00000 NaN
97.00000 72.00000 NaN
98.00000 72.00000 NaN
99.00000 72.00000 NaN
100.00000 72.00000 NaN

0.00000 73.00000 NaN
1.00000 73.00000 0.57143
2.00000 73.00000 0.71429
3.00000 73.00000 0.78571
4.00000 73.00000 0.78571
5.00000 73.00000 0.78571
6.00000 73.00000 0.78571
7.00000 73.00000 0.85714
8.00000 73.00000 0.85714
9.00000 73.00000 0.85714
10.00000 73.00000 0.85714
11.00000 73.00000 0.85714
12.00000 73.00000 0.85714
13.00000 73.00000 0.85714
14.00000 73.00000 0.85714
15.00000 73.00000 0.85714
16.00000 73.00000 0.85714
17.00000 73.00000 0.85714
18.00000 73.00000 0.85714
19.00000 73.00000 0.85714
20.00000 73.00000 0.92857
21.00000 73.00000 0.92857
22.00000 73.00000 0.92857
23.00000 73.00000 0.92857
24.00000 73.00000 0.92857
25.00000 73.00000 0.92857
26.00000 73.00000 0.92857
27.00000 73.00000 0.92857
28.00000 73.00000 NaN
29.00000 73.00000 NaN
30.00000 73.00000 NaN
31.00000 73.00000 NaN
32.00000 73.00000 NaN
33.00000 73.00000 NaN
34.00000 73.00000 NaN
35.00000 73.00000 NaN
36.00000 73.00000 NaN
37.00000 73.00000 NaN
38.00000 73.00000 NaN
39.00000 73.00000 NaN
40.00000 73.00000 NaN
41.00000 73.00000 NaN
42.00000 73.00000 NaN
43.00000 73.00000 NaN
44.00000 73.00000 NaN
45.00000 73.00000 NaN
46.00000 73.00000 NaN
47.00000 73.00000 NaN
48.00000 73.00000 NaN
49.00000 73.00000 NaN
50.00000 73.00000 NaN
51.00000 73.00000 NaN
52.00000 73.00000 NaN
53.00000 73.00000 NaN
54.00000 73.00000 NaN
55.00000 73.00000 NaN
56.00000 73.00000 NaN
57.00000 73.00000 NaN
58.00000 73.00000 NaN
59.00000 73.00000 NaN
60.00000 73.00000 NaN
61.00000 73.00000 NaN
62.00000 73.00000 NaN
63.00000 73.00000 NaN
64.00000 73.00000 NaN
65.00000 73.00000 NaN
66.00000 73.00000 NaN
67.00000 73.00000 NaN
68.00000 73.00000 NaN
69.00000 73.00000 NaN
70.00000 73.00000 NaN
71.00000 73.00000 NaN
72.00000 73.00000 NaN
73.00000 73.00000 NaN
74.00000 73.00000 NaN
75.00000 73.00000 NaN
76.00000 73.00000 NaN
77.00000 73.00000 NaN
78.00000 73.00000 NaN
79.00000 73.00000 NaN
80.00000 73.00000 NaN
81.00000 73.00000 NaN
82.00000 73.00000 NaN
83.00000 73.00000 NaN
84.00000 73.00000 NaN
85.00000 73.00000 NaN
86.00000 73.00000 NaN
87.00000 73.00000 NaN
88.00000 73.00000 NaN
89.00000 73.00000 NaN
90.00000 73.00000 NaN
91.00000 73.00000 NaN
92.00000 73.00000 NaN
93.00000 73.00000 NaN
94.00000 73.00000 NaN
95.00000 73.00000 NaN
96.00000 73.00000 NaN
97.00000 73.00000 NaN
98.00000 73.00000 NaN
99.00000 73.00000 NaN
100.00000 73.00000 NaN

0.00000 74.00000 NaN
1.00000 74.00000 0.57143
2.00000 74.00000 0.71429
3.00000 74.00000 0.78571
4.00000 74.00000 0.78571
5.00000 74.00000 0.78571
6.00000 74.00000 0.85714
7.00000 74.00000 0.85714
8.00000 74.00000 0.85714
9.00000 74.00000 0.85714
10.00000 74.00000 0.85714
11.00000 74.00000 0.85714
12.00000 74.00000 0.85714
13.00000 74.00000 0.85714
14.00000 74.00000 0.85714
15.00000 74.00000 0.85714
16.00000 74.00000 0.85714
17.00000 74.00000 0.85714
18.00000 74.00000 0.85714
19.00000 74.00000 0.92857
20.00000 74.00000 0.92857
21.00000 74.00000 0.92857
22.00000 74.00000 0.92857
23.00000 74.00000 0.92857
24.00000 74.00000 0.92857
25.00000 74.00000 0.92857
26.00000 74.00000 0.92857
27.00000 74.00000 NaN
28.00000 74.00000 NaN
29.00000 74.00000 NaN
30.00000 74.00000 NaN
31.00000 74.00000 NaN
32.00000 74.00000 NaN
33.00000 74.00000 NaN
34.00000 74.00000 NaN
35.00000 74.00000 NaN
36.00000 74.00000 NaN
37.00000 74.00000 NaN
38.00000 74.00000 NaN
39.00000 74.00000 NaN
40.00000 74.00000 NaN
41.00000 74.00000 NaN
42.00000 74.00000 NaN
43.00000 74.00000 NaN
44.00000 74.00000 NaN
45.00000 74.00000 NaN
46.00000 74.00000 NaN
47.00000 74.00000 NaN
48.00000 74.00000 NaN
49.00000 74.00000 NaN
50.00000 74.00000 NaN
51.00000 74.00000 NaN
52.00000 74.00000 NaN
53.00000 74.00000 NaN
54.00000 74.00000 NaN
55.00000 74.00000 NaN
56.00000 74.00000 NaN
57.00000 74.00000 NaN
58.00000 74.00000 NaN
59.00000 74.00000 NaN
60.00000 74.00000 NaN
61.00000 74.00000 NaN
62.00000 74.00000 NaN
63.00000 74.00000 NaN
64.00000 74.00000 NaN
65.00000 74.00000 NaN
66.00000 74.00000 NaN
67.00000 74.00000 NaN
68.00000 74.00000 NaN
69.00000 74.00000 NaN
70.00000 74.00000 NaN
71.00000 74.00000 NaN
72.00000 74.00000 NaN
73.00000 74.00000 NaN
74.00000 74.00000 NaN
75.00000 74.00000 NaN
76.00000 74.00000 NaN
77.00000 74.00000 NaN
78.00000 74.00000 NaN
79.00000 74.00000 NaN
80.00000 74.00000 NaN
81.00000 74.00000 NaN
82.00000 74.00000 NaN
83.00000 74.00000 NaN
84.00000 74.00000 NaN
85.00000 74.00000 NaN
86.00000 74.00000 NaN
87.00000 74.00000 NaN
88.00000 74.00000 NaN
89.00000 74.00000 NaN
90.00000 74.00000 NaN
91.00000 74.00000 NaN
92.00000 74.00000 NaN
93.00000 74.00000 NaN
94.00000 74.00000 NaN
95.00000 74.00000 NaN
96.00000 74.00000 NaN
97.00000 74.00000 NaN
98.00000 74.00000 NaN
99.00000 74.00000 NaN
100.00000 74.00000 NaN

0.00000 75.00000 NaN
1.00000 75.00000 0.57143
2.00000 75.00000 0.71429
3.00000 75.00000 0.78571
4.00000 75.00000 0.78571
5.00000 75.00000 0.78571
6.00000 75.00000 0.85714
7.00000 75.00000 0.85714
8.00000 75.00000 0.85714
9.00000 75.00000 0.85714
10.00000 75.00000 0.85714
11.00000 75.00000 0.85714
12.00000 75.00000 0.85714
13.00000 75.00000 0.85714
14.00000 75.00000 0.85714
15.00000 75.00000 0.85714
16.00000 75.00000 0.85714
17.00000 75.00000 0.85714
18.00000 75.00000 0.85714
19.00000 75.00000 0.92857
20.00000 75.00000 0.92857
21.00000 75.00000 0.92857
22.00000 75.00000 0.92857
23.00000 75.00000 0.92857
24.00000 75.00000 0.92857
25.00000 75.00000 0.92857
26.00000 75.00000 NaN
27.00000 75.00000 NaN
28.00000 75.00000 NaN
29.00000 75.00000 NaN
30.00000 75.00000 NaN
31.00000 75.00000 NaN
32.00000 75.00000 NaN
33.00000 75.00000 NaN
34.00000 75.00000 NaN
35.00000 75.00000 NaN
36.00000 75.00000 NaN
37.00000 75.00000 NaN
38.00000 75.00000 NaN
39.00000 75.00000 NaN
40.00000 75.00000 NaN
41.00000 75.00000 NaN
42.00000 75.00000 NaN
43.00000 75.00000 NaN
44.00000 75.00000 NaN
45.00000 75.00000 NaN
46.00000 75.00000 NaN
47.00000 75.00000 NaN
48.00000 75.00000 NaN
49.00000 75.00000 NaN
50.00000 75.00000 NaN
51.00000 75.00000 NaN
52.00000 75.00000 NaN
53.00000 75.00000 NaN
54.00000 75.00000 NaN
55.00000 75.00000 NaN
56.00000 75.00000 NaN
57.00000 75.00000 NaN
58.00000 75.00000 NaN
59.00000 75.00000 NaN
60.00000 75.00000 NaN
61.00000 75.00000 NaN
62.00000 75.00000 NaN
63.00000 75.00000 NaN
64.00000 75.00000 NaN
65.00000 75.00000 NaN
66.00000 75.00000 NaN
67.00000 75.00000 NaN
68.00000 75.00000 NaN
69.00000 75.00000 NaN
70.00000 75.00000 NaN
71.00000 75.00000 NaN
72.00000 75.00000 NaN
73.00000 75.00000 NaN
74.00000 75.00000 NaN
75.00000 75.00000 NaN
76.00000 75.00000 NaN
77.00000 75.00000 NaN
78.00000 75.00000 NaN
79.00000 75.00000 NaN
80.00000 75.00000 NaN
81.00000 75.00000 NaN
82.00000 75.00000 NaN
83.00000 75.00000 NaN
84.00000 75.00000 NaN
85.00000 75.00000 NaN
86.00000 75.00000 NaN
87.00000 75.00000 NaN
88.00000 75.00000 NaN
89.00000 75.00000 NaN
90.00000 75.00000 NaN
91.00000 75.00000 NaN
92.00000 75.00000 NaN
93.00000 75.00000 NaN
94.00000 75.00000 NaN
95.00000 75.00000 NaN
96.00000 75.00000 NaN
97.00000 75.00000 NaN
98.00000 75.00000 NaN
99.00000 75.00000 NaN
100.00000 75.00000 NaN

0.00000 76.00000 NaN
1.00000 76.00000 0.64286
2.00000 76.00000 0.71429
3.00000 76.00000 0.78571
4.00000 76.00000 0.78571
5.00000 76.00000 0.78571
6.00000 76.00000 0.85714
7.00000 76.00000 0.85714
8.00000 76.00000 0.85714
9.00000 76.00000 0.85714
10.00000 76.00000 0.85714
11.00000 76.00000 0.85714
12.00000 76.00000 0.85714
13.00000 76.00000 0.85714
14.00000 76.00000 0.85714
15.00000 76.00000 0.85714
16.00000 76.00000 0.85714
17.00000 76.00000 0.85714
18.00000 76.00000 0.92857
19.00000 76.00000 0.92857
20.00000 76.00000 0.92857
21.00000 76.00000 0.92857
22.00000 76.00000 0.92857
23.00000 76.00000 0.92857
24.00000 76.00000 0.92857
25.00000 76.00000 NaN
26.00000 76.00000 NaN
27.00000 76.00000 NaN
28.00000 76.00000 NaN
29.00000 76.00000 NaN
30.00000 76.00000 NaN
31.00000 76.00000 NaN
32.00000 76.00000 NaN
33.00000 76.00000 NaN
34.00000 76.00000 NaN
35.00000 76.00000 NaN
36.00000 76.00000 NaN
37.00000 76.00000 NaN
38.00000 76.00000 NaN
39.00000 76.00000 NaN
40.00000 76.00000 NaN
41.00000 76.00000 NaN
42.00000 76.00000 NaN
43.00000 76.00000 NaN
44.00000 76.00000 NaN
45.00000 76.00000 NaN
46.00000 76.00000 NaN
47.00000 76.00000 NaN
48.00000 76.00000 NaN
49.00000 76.00000 NaN
50.00000 76.00000 NaN
51.00000 76.00000 NaN
52.00000 76.00000 NaN
53.00000 76.00000 NaN
54.00000 76.00000 NaN
55.00000 76.00000 NaN
56.00000 76.00000 NaN
57.00000 76.00000 NaN
58.00000 76.00000 NaN
59.00000 76.00000 NaN
60.00000 76.00000 NaN
61.00000 76.00000 NaN
62.00000 76.00000 NaN
63.00000 76.00000 NaN
64.00000 76.00000 NaN
65.00000 76.00000 NaN
66.00000 76.00000 NaN
67.00000 76.00000 NaN
68.00000 76.00000 NaN
69.00000 76.00000 NaN
70.00000 76.00000 NaN
71.00000 76.00000 NaN
72.00000 76.00000 NaN
73.00000 76.00000 NaN
74.00000 76.00000 NaN
75.00000 76.00000 NaN
76.00000 76.00000 NaN
77.00000 76.00000 NaN
78.00000 76.00000 NaN
79.00000 76.00000 NaN
80.00000 76.00000 NaN
81.00000 76.00000 NaN
82.00000 76.00000 NaN
83.00000 76.00000 NaN
84.00000 76.00000 NaN
85.00000 76.00000 NaN
86.00000 76.00000 NaN
87.00000 76.00000 NaN
88.00000 76.00000 NaN
89.00000 76.00000 NaN
90.00000 76.00000 NaN
91.00000 76.00000 NaN
92.00000 76.00000 NaN
93.00000 76.00000 NaN
94.00000 76.00000 NaN
95.00000 76.00000 NaN
96.00000 76.00000 NaN
97.00000 76.00000 NaN
98.00000 76.00000 NaN
99.00000 76.00000 NaN
100.00000 76.00000 NaN

0.00000 77.00000 NaN
1.00000 77.00000 0.64286
2.00000 77.00000 0.71429
3.00000 77.00000 0.78571
4.00000 77.00000 0.78571
5.00000 77.00000 0.78571
6.00000 77.00000 0.85714
7.00000 77.00000 0.85714
8.00000 77.00000 0.85714
9.00000 77.00000 0.85714
10.00000 77.00000 0.85714
11.00000 77.00000 0.85714
12.00000 77.00000 0.85714
13.00000 77.00000 0.85714
14.00000 77.00000 0.85714
15.00000 77.00000 0.85714
16.00000 77.00000 0.85714
17.00000 77.00000 0.85714
18.00000 77.00000 0.92857
19.00000 77.00000 0.92857
20.00000 77.00000 0.92857
21.00000 77.00000 0.92857
22.00000 77.00000 0.92857
23.00000 77.00000 0.92857
24.00000 77.00000 NaN
25.00000 77.00000 NaN
26.00000 77.00000 NaN
27.00000 77.00000 NaN
28.00000 77.00000 NaN
29.00000 77.00000 NaN
30.00000 77.00000 NaN
31.00000 77.00000 NaN
32.00000 77.00000 NaN
33.00000 77.00000 NaN
34.00000 77.00000 NaN
35.00000 77.00000 NaN
36.00000 77.00000 NaN
37.00000 77.00000 NaN
38.00000 77.00000 NaN
39.00000 77.00000 NaN
40.00000 77.00000 NaN
41.00000 77.00000 NaN
42.00000 77.00000 NaN
43.00000 77.00000 NaN
44.00000 77.00000 NaN
45.00000 77.00000 NaN
46.00000 77.00000 NaN
47.00000 77.00000 NaN
48.00000 77.00000 NaN
49.00000 77.00000 NaN
50.00000 77.00000 NaN
51.00000 77.00000 NaN
52.00000 77.00000 NaN
53.00000 77.00000 NaN
54.00000 77.00000 NaN
55.00000 77.00000 NaN
56.00000 77.00000 NaN
57.00000 77.00000 NaN
58.00000 77.00000 NaN
59.00000 77.00000 NaN
60.00000 77.00000 NaN
61.00000 77.00000 NaN
62.00000 77.00000 NaN
63.00000 77.00000 NaN
64.00000 77.00000 NaN
65.00000 77.00000 NaN
66.00000 77.00000 NaN
67.00000 77.00000 NaN
68.00000 77.00000 NaN
69.00000 77.00000 NaN
70.00000 77.00000 NaN
71.00000 77.00000 NaN
72.00000 77.00000 NaN
73.00000 77.00000 NaN
74.00000 77.00000 NaN
75.00000 77.00000 NaN
76.00000 77.00000 NaN
77.00000 77.00000 NaN
78.00000 77.00000 NaN
79.00000 77.00000 NaN
80.00000 77.00000 NaN
81.00000 77.00000 NaN
82.00000 77.00000 NaN
83.00000 77.00000 NaN
84.00000 77.00000 NaN
85.00000 77.00000 NaN
86.00000 77.00000 NaN
87.00000 77.00000 NaN
88.00000 77.00000 NaN
89.00000 77.00000 NaN
90.00000 77.00000 NaN
91.00000 77.00000 NaN
92.00000 77.00000 NaN
93.00000 77.00000 NaN
94.00000 77.00000 NaN
95.00000 77.00000 NaN
96.00000 77.00000 NaN
97.00000 77.00000 NaN
98.00000 77.00000 NaN
99.00000 77.00000 NaN
100.00000 77.00000 NaN

0.00000 78.00000 NaN
1.00000 78.00000 0.64286
2.00000 78.00000 0.71429
3.00000 78.00000 0.78571
4.00000 78.00000 0.78571
5.00000 78.00000 0.78571
6.00000 78.00000 0.85714
7.00000 78.00000 0.85714
8.00000 78.00000 0.85714
9.00000 78.00000 0.85714
10.00000 78.00000 0.85714
11.00000 78.00000 0.85714
12.00000 78.00000 0.85714
13.00000 78.00000 0.85714
14.00000 78.00000 0.85714
15.00000 78.00000 0.85714
16.00000 78.00000 0.85714
17.00000 78.00000 0.92857
18.00000 78.00000 0.92857
19.00000 78.00000 0.92857
20.00000 78.00000 0.92857
21.00000 78.00000 0.92857
22.00000 78.00000 0.92857
23.00000 78.00000 NaN
24.00000 78.00000 NaN
25.00000 78.00000 NaN
26.00000 78.00000 NaN
27.00000 78.00000 NaN
28.00000 78.00000 NaN
29.00000 78.00000 NaN
30.00000 78.00000 NaN
31.00000 78.00000 NaN
32.00000 78.00000 NaN
33.00000 78.00000 NaN
34.00000 78.00000 NaN
35.00000 78.00000 NaN
36.00000 78.00000 NaN
37.00000 78.00000 NaN
38.00000 78.00000 NaN
39.00000 78.00000 NaN
40.00000 78.00000 NaN
41.00000 78.00000 NaN
42.00000 78.00000 NaN
43.00000 78.00000 NaN
44.00000 78.00000 NaN
45.00000 78.00000 NaN
46.00000 78.00000 NaN
47.00000 78.00000 NaN
48.00000 78.00000 NaN
49.00000 78.00000 NaN
50.00000 78.00000 NaN
51.00000 78.00000 NaN
52.00000 78.00000 NaN
53.00000 78.00000 NaN
54.00000 78.00000 NaN
55.00000 78.00000 NaN
56.00000 78.00000 NaN
57.00000 78.00000 NaN
58.00000 78.00000 NaN
59.00000 78.00000 NaN
60.00000 78.00000 NaN
61.00000 78.00000 NaN
62.00000 78.00000 NaN
63.00000 78.00000 NaN
64.00000 78.00000 NaN
65.00000 78.00000 NaN
66.00000 78.00000 NaN
67.00000 78.00000 NaN
68.00000 78.00000 NaN
69.00000 78.00000 NaN
70.00000 78.00000 NaN
71.00000 78.00000 NaN
72.00000 78.00000 NaN
73.00000 78.00000 NaN
74.00000 78.00000 NaN
75.00000 78.00000 NaN
76.00000 78.00000 NaN
77.00000 78.00000 NaN
78.00000 78.00000 NaN
79.00000 78.00000 NaN
80.00000 78.00000 NaN
81.00000 78.00000 NaN
82.00000 78.00000 NaN
83.00000 78.00000 NaN
84.00000 78.00000 NaN
85.00000 78.00000 NaN
86.00000 78.00000 NaN
87.00000 78.00000 NaN
88.00000 78.00000 NaN
89.00000 78.00000 NaN
90.00000 78.00000 NaN
91.00000 78.00000 NaN
92.00000 78.00000 NaN
93.00000 78.00000 NaN
94.00000 78.00000 NaN
95.00000 78.00000 NaN
96.00000 78.00000 NaN
97.00000 78.00000 NaN
98.00000 78.00000 NaN
99.00000 78.00000 NaN
100.00000 78.00000 NaN

0.00000 79.00000 NaN
1.00000 79.00000 0.64286
2.00000 79.00000 0.71429
3.00000 79.00000 0.78571
4.00000 79.00000 0.78571
5.00000 79.00000 0.85714
6.00000 79.00000 0.85714
7.00000 79.00000 0.85714
8.00000 79.00000 0.85714
9.00000 79.00000 0.85714
10.00000 79.00000 0.85714
11.00000 79.00000 0.85714
12.00000 79.00000 0.85714
13.00000 79.00000 0.85714
14.00000 79.00000 0.85714
15.00000 79.00000 0.85714
16.00000 79.00000 0.85714
17.00000 79.00000 0.92857
18.00000 79.00000 0.92857
19.00000 79.00000 0.92857
20.00000 79.00000 0.92857
21.00000 79.00000 0.92857
22.00000 79.00000 NaN
23.00000 79.00000 NaN
24.00000 79.00000 NaN
25.00000 79.00000 NaN
26.00000 79.00000 NaN
27.00000 79.00000 NaN
28.00000 79.00000 NaN
29.00000 79.00000 NaN
30.00000 79.00000 NaN
31.00000 79.00000 NaN
32.00000 79.00000 NaN
33.00000 79.00000 NaN
34.00000 79.00000 NaN
35.00000 79.00000 NaN
36.00000 79.00000 NaN
37.00000 79.00000 NaN
38.00000 79.00000 NaN
39.00000 79.00000 NaN
40.00000 79.00000 NaN
41.00000 79.00000 NaN
42.00000 79.00000 NaN
43.00000 79.00000 NaN
44.00000 79.00000 NaN
45.00000 79.00000 NaN
46.00000 79.00000 NaN
47.00000 79.00000 NaN
48.00000 79.00000 NaN
49.00000 79.00000 NaN
50.00000 79.00000 NaN
51.00000 79.00000 NaN
52.00000 79.00000 NaN
53.00000 79.00000 NaN
54.00000 79.00000 NaN
55.00000 79.00000 NaN
56.00000 79.00000 NaN
57.00000 79.00000 NaN
58.00000 79.00000 NaN
59.00000 79.00000 NaN
60.00000 79.00000 NaN
61.00000 79.00000 NaN
62.00000 79.00000 NaN
63.00000 79.00000 NaN
64.00000 79.00000 NaN
65.00000 79.00000 NaN
66.00000 79.00000 NaN
67.00000 79.00000 NaN
68.00000 79.00000 NaN
69.00000 79.00000 NaN
70.00000 79.00000 NaN
71.00000 79.00000 NaN
72.00000 79.00000 NaN
73.00000 79.00000 NaN
74.00000 79.00000 NaN
75.00000 79.00000 NaN
76.00000 79.00000 NaN
77.00000 79.00000 NaN
78.00000 79.00000 NaN
79.00000 79.00000 NaN
80.00000 79.00000 NaN
81.00000 79.00000 NaN
82.00000 79.00000 NaN
83.00000 79.00000 NaN
84.00000 79.00000 NaN
85.00000 79.00000 NaN
86.00000 79.00000 NaN
87.00000 79.00000 NaN
88.00000 79.00000 NaN
89.00000 79.00000 NaN
90.00000 79.00000 NaN
91.00000 79.00000 NaN
92.00000 79.00000 NaN
93.00000 79.00000 NaN
94.00000 79.00000 NaN
95.00000 79.00000 NaN
96.00000 79.00000 NaN
97.00000 79.00000 NaN
98.00000 79.00000 NaN
99.00000 79.00000 NaN
100.00000 79.00000 NaN

0.00000 80.00000 NaN
1.00000 80.00000 0.64286
2.00000 80.00000 0.71429
3.00000 80.00000 0.78571
4.00000 80.00000 0.78571
5.00000 80.00000 0.85714
6.00000 80.00000 0.85714
7.00000 80.00000 0.85714
8.00000 80.00000 0.85714
9.00000 80.00000 0.85714
10.00000 80.00000 0.85714
11.00000 80.00000 0.85714
12.00000 80.00000 0.85714
13.00000 80.00000 0.85714
14.00000 80.00000 0.85714
15.00000 80.00000 0.85714
16.00000 80.00000 0.92857
17.00000 80.00000 0.92857
18.00000 80.00000 0.92857
19.00000 80.00000 0.92857
20.00000 80.00000 0.92857
21.00000 80.00000 NaN
22.00000 80.00000 NaN
23.00000 80.00000 NaN
24.00000 80.00000 NaN
25.00000 80.00000 NaN
26.00000 80.00000 NaN
27.00000 80.00000 NaN
28.00000 80.00000 NaN
29.00000 80.00000 NaN
30.00000 80.00000 NaN
31.00000 80.00000 NaN
32.00000 80.00000 NaN
33.00000 80.00000 NaN
34.00000 80.00000 NaN
35.00000 80.00000 NaN
36.00000 80.00000 NaN
37.00000 80.00000 NaN
38.00000 80.00000 NaN
39.00000 80.00000 NaN
40.00000 80.00000 NaN
41.00000 80.00000 NaN
42.00000 80.00000 NaN
43.00000 80.00000 NaN
44.00000 80.00000 NaN
45.00000 80.00000 NaN
46.00000 80.00000 NaN
47.00000 80.00000 NaN
48.00000 80.00000 NaN
49.00000 80.00000 NaN
50.00000 80.00000 NaN
51.00000 80.00000 NaN
52.00000 80.00000 NaN
53.00000 80.00000 NaN
54.00000 80.00000 NaN
55.00000 80.00000 NaN
56.00000 80.00000 NaN
57.00000 80.00000 NaN
58.00000 80.00000 NaN
59.00000 80.00000 NaN
60.00000 80.00000 NaN
61.00000 80.00000 NaN
62.00000 80.00000 NaN
63.00000 80.00000 NaN
64.00000 80.00000 NaN
65.00000 80.00000 NaN
66.00000 80.00000 NaN
67.00000 80.00000 NaN
68.00000 80.00000 NaN
69.00000 80.00000 NaN
70.00000 80.00000 NaN
71.00000 80.00000 NaN
72.00000 80.00000 NaN
73.00000 80.00000 NaN
74.00000 80.00000 NaN
75.00000 80.00000 NaN
76.00000 80.00000 NaN
77.00000 80.00000 NaN
78.00000 80.00000 NaN
79.00000 80.00000 NaN
80.00000 80.00000 NaN
81.00000 80.00000 NaN
82.00000 80.00000 NaN
83.00000 80.00000 NaN
84.00000 80.00000 NaN
85.00000 80.00000 NaN
86.00000 80.00000 NaN
87.00000 80.00000 NaN
88.00000 80.00000 NaN
89.00000 80.00000 NaN
90.00000 80.00000 NaN
91.00000 80.00000 NaN
92.00000 80.00000 NaN
93.00000 80.00000 NaN
94.00000 80.00000 NaN
95.00000 80.00000 NaN
96.00000 80.00000 NaN
97.00000 80.00000 NaN
98.00000 80.00000 NaN
99.00000 80.00000 NaN
100.00000 80.00000 NaN

0.00000 81.00000 NaN
1.00000 81.00000 0.64286
2.00000 81.00000 0.71429
3.00000 81.00000 0.78571
4.00000 81.00000 0.78571
5.00000 81.00000 0.85714
6.00000 81.00000 0.85714
7.00000 81.00000 0.85714
8.00000 81.00000 0.85714
9.00000 81.00000 0.85714
10.00000 81.00000 0.85714
11.00000 81.00000 0.85714
12.00000 81.00000 0.85714
13.00000 81.00000 0.85714
14.00000 81.00000 0.85714
15.00000 81.00000 0.85714
16.00000 81.00000 0.92857
17.00000 81.00000 0.92857
18.00000 81.00000 0.92857
19.00000 81.00000 0.92857
20.00000 81.00000 NaN
21.00000 81.00000 NaN
22.00000 81.00000 NaN
23.00000 81.00000 NaN
24.00000 81.00000 NaN
25.00000 81.00000 NaN
26.00000 81.00000 NaN
27.00000 81.00000 NaN
28.00000 81.00000 NaN
29.00000 81.00000 NaN
30.00000 81.00000 NaN
31.00000 81.00000 NaN
32.00000 81.00000 NaN
33.00000 81.00000 NaN
34.00000 81.00000 NaN
35.00000 81.00000 NaN
36.00000 81.00000 NaN
37.00000 81.00000 NaN
38.00000 81.00000 NaN
39.00000 81.00000 NaN
40.00000 81.00000 NaN
41.00000 81.00000 NaN
42.00000 81.00000 NaN
43.00000 81.00000 NaN
44.00000 81.00000 NaN
45.00000 81.00000 NaN
46.00000 81.00000 NaN
47.00000 81.00000 NaN
48.00000 81.00000 NaN
49.00000 81.00000 NaN
50.00000 81.00000 NaN
51.00000 81.00000 NaN
52.00000 81.00000 NaN
53.00000 81.00000 NaN
54.00000 81.00000 NaN
55.00000 81.00000 NaN
56.00000 81.00000 NaN
57.00000 81.00000 NaN
58.00000 81.00000 NaN
59.00000 81.00000 NaN
60.00000 81.00000 NaN
61.00000 81.00000 NaN
62.00000 81.00000 NaN
63.00000 81.00000 NaN
64.00000 81.00000 NaN
65.00000 81.00000 NaN
66.00000 81.00000 NaN
67.00000 81.00000 NaN
68.00000 81.00000 NaN
69.00000 81.00000 NaN
70.00000 81.00000 NaN
71.00000 81.00000 NaN
72.00000 81.00000 NaN
73.00000 81.00000 NaN
74.00000 81.00000 NaN
75.00000 81.00000 NaN
76.00000 81.00000 NaN
77.00000 81.00000 NaN
78.00000 81.00000 NaN
79.00000 81.00000 NaN
80.00000 81.00000 NaN
81.00000 81.00000 NaN
82.00000 81.00000 NaN
83.00000 81.00000 NaN
84.00000 81.00000 NaN
85.00000 81.00000 NaN
86.00000 81.00000 NaN
87.00000 81.00000 NaN
88.00000 81.00000 NaN
89.00000 81.00000 NaN
90.00000 81.00000 NaN
91.00000 81.00000 NaN
92.00000 81.00000 NaN
93.00000 81.00000 NaN
94.00000 81.00000 NaN
95.00000 81.00000 NaN
96.00000 81.00000 NaN
97.00000 81.00000 NaN
98.00000 81.00000 NaN
99.00000 81.00000 NaN
100.00000 81.00000 NaN

0.00000 82.00000 NaN
1.00000 82.00000 0.64286
2.00000 82.00000 0.78571
3.00000 82.00000 0.78571
4.00000 82.00000 0.78571
5.00000 82.00000 0.85714
6.00000 82.00000 0.85714
7.00000 82.00000 0.85714
8.00000 82.00000 0.85714
9.00000 82.00000 0.85714
10.00000 82.00000 0.85714
11.00000 82.00000 0.85714
12.00000 82.00000 0.85714
13.00000 82.00000 0.85714
14.00000 82.00000 0.85714
15.00000 82.00000 0.92857
16.00000 82.00000 0.92857
17.00000 82.00000 0.92857
18.00000 82.00000 0.92857
19.00000 82.00000 NaN
20.00000 82.00000 NaN
21.00000 82.00000 NaN
22.00000 82.00000 NaN
23.00000 82.00000 NaN
24.00000 82.00000 NaN
25.00000 82.00000 NaN
26.00000 82.00000 NaN
27.00000 82.00000 NaN
28.00000 82.00000 NaN
29.00000 82.00000 NaN
30.00000 82.00000 NaN
31.00000 82.00000 NaN
32.00000 82.00000 NaN
33.00000 82.00000 NaN
34.00000 82.00000 NaN
35.00000 82.00000 NaN
36.00000 82.00000 NaN
37.00000 82.00000 NaN
38.00000 82.00000 NaN
39.00000 82.00000 NaN
40.00000 82.00000 NaN
41.00000 82.00000 NaN
42.00000 82.00000 NaN
43.00000 82.00000 NaN
44.00000 82.00000 NaN
45.00000 82.00000 NaN
46.00000 82.00000 NaN
47.00000 82.00000 NaN
48.00000 82.00000 NaN
49.00000 82.00000 NaN
50.00000 82.00000 NaN
51.00000 82.00000 NaN
52.00000 82.00000 NaN
53.00000 82.00000 NaN
54.00000 82.00000 NaN
55.00000 82.00000 NaN
56.00000 82.00000 NaN
57.00000 82.00000 NaN
58.00000 82.00000 NaN
59.00000 82.00000 NaN
60.00000 82.00000 NaN
61.00000 82.00000 NaN
62.00000 82.00000 NaN
63.00000 82.00000 NaN
64.00000 82.00000 NaN
65.00000 82.00000 NaN
66.00000 82.00000 NaN
67.00000 82.00000 NaN
68.00000 82.00000 NaN
69.00000 82.00000 NaN
70.00000 82.00000 NaN
71.00000 82.00000 NaN
72.00000 82.00000 NaN
73.00000 82.00000 NaN
74.00000 82.00000 NaN
75.00000 82.00000 NaN
76.00000 82.00000 NaN
77.00000 82.00000 NaN
78.00000 82.00000 NaN
79.00000 82.00000 NaN
80.00000 82.00000 NaN
81.00000 82.00000 NaN
82.00000 82.00000 NaN
83.00000 82.00000 NaN
84.00000 82.00000 NaN
85.00000 82.00000 NaN
86.00000 82.00000 NaN
87.00000 82.00000 NaN
88.00000 82.00000 NaN
89.00000 82.00000 NaN
90.00000 82.00000 NaN
91.00000 82.00000 NaN
92.00000 82.00000 NaN
93.00000 82.00000 NaN
94.00000 82.00000 NaN
95.00000 82.00000 NaN
96.00000 82.00000 NaN
97.00000 82.00000 NaN
98.00000 82.00000 NaN
99.00000 82.00000 NaN
100.00000 82.00000 NaN

0.00000 83.00000 NaN
1.00000 83.00000 0.64286
2.00000 83.00000 0.78571
3.00000 83.00000 0.78571
4.00000 83.00000 0.78571
5.00000 83.00000 0.85714
6.00000 83.00000 0.85714
7.00000 83.00000 0.85714
8.00000 83.00000 0.85714
9.00000 83.00000 0.85714
10.00000 83.00000 0.85714
11.00000 83.00000 0.85714
12.00000 83.00000 0.85714
13.00000 83.00000 0.85714
14.00000 83.00000 0.85714
15.00000 83.00000 0.92857
16.00000 83.00000 0.92857
17.00000 83.00000 0.92857
18.00000 83.00000 NaN
19.00000 83.00000 NaN
20.00000 83.00000 NaN
21.00000 83.00000 NaN
22.00000 83.00000 NaN
23.00000 83.00000 NaN
24.00000 83.00000 NaN
25.00000 83.00000 NaN
26.00000 83.00000 NaN
27.00000 83.00000 NaN
28.00000 83.00000 NaN
29.00000 83.00000 NaN
30.00000 83.00000 NaN
31.00000 83.00000 NaN
32.00000 83.00000 NaN
33.00000 83.00000 NaN
34.00000 83.00000 NaN
35.00000 83.00000 NaN
36.00000 83.00000 NaN
37.00000 83.00000 NaN
38.00000 83.00000 NaN
39.00000 83.00000 NaN
40.00000 83.00000 NaN
41.00000 83.00000 NaN
42.00000 83.00000 NaN
43.00000 83.00000 NaN
44.00000 83.00000 NaN
45.00000 83.00000 NaN
46.00000 83.00000 NaN
47.00000 83.00000 NaN
48.00000 83.00000 NaN
49.00000 83.00000 NaN
50.00000 83.00000 NaN
51.00000 83.00000 NaN
52.00000 83.00000 NaN
53.00000 83.00000 NaN
54.00000 83.00000 NaN
55.00000 83.00000 NaN
56.00000 83.00000 NaN
57.00000 83.00000 NaN
58.00000 83.00000 NaN
59.00000 83.00000 NaN
60.00000 83.00000 NaN
61.00000 83.00000 NaN
62.00000 83.00000 NaN
63.00000 83.00000 NaN
64.00000 83.00000 NaN
65.00000 83.00000 NaN
66.00000 83.00000 NaN
67.00000 83.00000 NaN
68.00000 83.00000 NaN
69.00000 83.00000 NaN
70.00000 83.00000 NaN
71.00000 83.00000 NaN
72.00000 83.00000 NaN
73.00000 83.00000 NaN
74.00000 83.00000 NaN
75.00000 83.00000 NaN
76.00000 83.00000 NaN
77.00000 83.00000 NaN
78.00000 83.00000 NaN
79.00000 83.00000 NaN
80.00000 83.00000 NaN
81.00000 83.00000 NaN
82.00000 83.00000 NaN
83.00000 83.00000 NaN
84.00000 83.00000 NaN
85.00000 83.00000 NaN
86.00000 83.00000 NaN
87.00000 83.00000 NaN
88.00000 83.00000 NaN
89.00000 83.00000 NaN
90.00000 83.00000 NaN
91.00000 83.00000 NaN
92.00000 83.00000 NaN
93.00000 83.00000 NaN
94.00000 83.00000 NaN
95.00000 83.00000 NaN
96.00000 83.00000 NaN
97.00000 83.00000 NaN
98.00000 83.00000 NaN
99.00000 83.00000 NaN
100.00000 83.00000 NaN

0.00000 84.00000 NaN
1.00000 84.00000 0.64286
2.00000 84.00000 0.78571
3.00000 84.00000 0.78571
4.00000 84.00000 0.78571
5.00000 84.00000 0.85714
6.00000 84.00000 0.85714
7.00000 84.00000 0.85714
8.00000 84.00000 0.85714
9.00000 84.00000 0.85714
10.00000 84.00000 0.85714
11.00000 84.00000 0.85714
12.00000 84.00000 0.85714
13.00000 84.00000 0.85714
14.00000 84.00000 0.92857
15.00000 84.00000 0.92857
16.00000 84.00000 0.92857
17.00000 84.00000 NaN
18.00000 84.00000 NaN
19.00000 84.00000 NaN
20.00000 84.00000 NaN
21.00000 84.00000 NaN
22.00000 84.00000 NaN
23.00000 84.00000 NaN
24.00000 84.00000 NaN
25.00000 84.00000 NaN
26.00000 84.00000 NaN
27.00000 84.00000 NaN
28.00000 84.00000 NaN
29.00000 84.00000 NaN
30.00000 84.00000 NaN
31.00000 84.00000 NaN
32.00000 84.00000 NaN
33.00000 84.00000 NaN
34.00000 84.00000 NaN
35.00000 84.00000 NaN
36.00000 84.00000 NaN
37.00000 84.00000 NaN
38.00000 84.00000 NaN
39.00000 84.00000 NaN
40.00000 84.00000 NaN
41.00000 84.00000 NaN
42.00000 84.00000 NaN
43.00000 84.00000 NaN
44.00000 84.00000 NaN
45.00000 84.00000 NaN
46.00000 84.00000 NaN
47.00000 84.00000 NaN
48.00000 84.00000 NaN
49.00000 84.00000 NaN
50.00000 84.00000 NaN
51.00000 84.00000 NaN
52.00000 84.00000 NaN
53.00000 84.00000 NaN
54.00000 84.00000 NaN
55.00000 84.00000 NaN
56.00000 84.00000 NaN
57.00000 84.00000 NaN
58.00000 84.00000 NaN
59.00000 84.00000 NaN
60.00000 84.00000 NaN
61.00000 84.00000 NaN
62.00000 84.00000 NaN
63.00000 84.00000 NaN
64.00000 84.00000 NaN
65.00000 84.00000 NaN
66.00000 84.00000 NaN
67.00000 84.00000 NaN
68.00000 84.00000 NaN
69.00000 84.00000 NaN
70.00000 84.00000 NaN
71.00000 84.00000 NaN
72.00000 84.00000 NaN
73.00000 84.00000 NaN
74.00000 84.00000 NaN
75.00000 84.00000 NaN
76.00000 84.00000 NaN
77.00000 84.00000 NaN
78.00000 84.00000 NaN
79.00000 84.00000 NaN
80.00000 84.00000 NaN
81.00000 84.00000 NaN
82.00000 84.00000 NaN
83.00000 84.00000 NaN
84.00000 84.00000 NaN
85.00000 84.00000 NaN
86.00000 84.00000 NaN
87.00000 84.00000 NaN
88.00000 84.00000 NaN
89.00000 84.00000 NaN
90.00000 84.00000 NaN
91.00000 84.00000 NaN
92.00000 84.00000 NaN
93.00000 84.00000 NaN
94.00000 84.00000 NaN
95.00000 84.00000 NaN
96.00000 84.00000 NaN
97.00000 84.00000 NaN
98.00000 84.00000 NaN
99.00000 84.00000 NaN
100.00000 84.00000 NaN

0.00000 85.00000 NaN
1.00000 85.00000 0.64286
2.00000 85.00000 0.78571
3.00000 85.00000 0.78571
4.00000 85.00000 0.78571
5.00000 85.00000 0.85714
6.00000 85.00000 0.85714
7.00000 85.00000 0.85714
8.00000 85.00000 0.85714
9.00000 85.00000 0.85714
10.00000 85.00000 0.85714
11.00000 85.00000 0.85714
12.00000 85.00000 0.85714
13.00000 85.00000 0.85714
14.00000 85.00000 0.92857
15.00000 85.00000 0.92857
16.00000 85.00000 NaN
17.00000 85.00000 NaN
18.00000 85.00000 NaN
19.00000 85.00000 NaN
20.00000 85.00000 NaN
21.00000 85.00000 NaN
22.00000 85.00000 NaN
23.00000 85.00000 NaN
24.00000 85.00000 NaN
25.00000 85.00000 NaN
26.00000 85.00000 NaN
27.00000 85.00000 NaN
28.00000 85.00000 NaN
29.00000 85.00000 NaN
30.00000 85.00000 NaN
31.00000 85.00000 NaN
32.00000 85.00000 NaN
33.00000 85.00000 NaN
34.00000 85.00000 NaN
35.00000 85.00000 NaN
36.00000 85.00000 NaN
37.00000 85.00000 NaN
38.00000 85.00000 NaN
39.00000 85.00000 NaN
40.00000 85.00000 NaN
41.00000 85.00000 NaN
42.00000 85.00000 NaN
43.00000 85.00000 NaN
44.00000 85.00000 NaN
45.00000 85.00000 NaN
46.00000 85.00000 NaN
47.00000 85.00000 NaN
48.00000 85.00000 NaN
49.00000 85.00000 NaN
50.00000 85.00000 NaN
51.00000 85.00000 NaN
52.00000 85.00000 NaN
53.00000 85.00000 NaN
54.00000 85.00000 NaN
55.00000 85.00000 NaN
56.00000 85.00000 NaN
57.00000 85.00000 NaN
58.00000 85.00000 NaN
59.00000 85.00000 NaN
60.00000 85.00000 NaN
61.00000 85.00000 NaN
62.00000 85.00000 NaN
63.00000 85.00000 NaN
64.00000 85.00000 NaN
65.00000 85.00000 NaN
66.00000 85.00000 NaN
67.00000 85.00000 NaN
68.00000 85.00000 NaN
69.00000 85.00000 NaN
70.00000 85.00000 NaN
71.00000 85.00000 NaN
72.00000 85.00000 NaN
73.00000 85.00000 NaN
74.00000 85.00000 NaN
75.00000 85.00000 NaN
76.00000 85.00000 NaN
77.00000 85.00000 NaN
78.00000 85.00000 NaN
79.00000 85.00000 NaN
80.00000 85.00000 NaN
81.00000 85.00000 NaN
82.00000 85.00000 NaN
83.00000 85.00000 NaN
84.00000 85.00000 NaN
85.00000 85.00000 NaN
86.00000 85.00000 NaN
87.00000 85.00000 NaN
88.00000 85.00000 NaN
89.00000 85.00000 NaN
90.00000 85.00000 NaN
91.00000 85.00000 NaN
92.00000 85.00000 NaN
93.00000 85.00000 NaN
94.00000 85.00000 NaN
95.00000 85.00000 NaN
96.00000 85.00000 NaN
97.00000 85.00000 NaN
98.00000 85.00000 NaN
99.00000 85.00000 NaN
100.00000 85.00000 NaN

0.00000 86.00000 NaN
1.00000 86.00000 0.64286
2.00000 86.00000 0.78571
3.00000 86.00000 0.78571
4.00000 86.00000 0.85714
5.00000 86.00000 0.85714
6.00000 86.00000 0.85714
7.00000 86.00000 0.85714
8.00000 86.00000 0.85714
9.00000 86.00000 0.85714
10.00000 86.00000 0.85714
11.00000 86.00000 0.85714
12.00000 86.00000 0.85714
13.00000 86.00000 0.85714
14.00000 86.00000 0.92857
15.00000 86.00000 NaN
16.00000 86.00000 NaN
17.00000 86.00000 NaN
18.00000 86.00000 NaN
19.00000 86.00000 NaN
20.00000 86.00000 NaN
21.00000 86.00000 NaN
22.00000 86.00000 NaN
23.00000 86.00000 NaN
24.00000 86.00000 NaN
25.00000 86.00000 NaN
26.00000 86.00000 NaN
27.00000 86.00000 NaN
28.00000 86.00000 NaN
29.00000 86.00000 NaN
30.00000 86.00000 NaN
31.00000 86.00000 NaN
32.00000 86.00000 NaN
33.00000 86.00000 NaN
34.00000 86.00000 NaN
35.00000 86.00000 NaN
36.00000 86.00000 NaN
37.00000 86.00000 NaN
38.00000 86.00000 NaN
39.00000 86.00000 NaN
40.00000 86.00000 NaN
41.00000 86.00000 NaN
42.00000 86.00000 NaN
43.00000 86.00000 NaN
44.00000 86.00000 NaN
45.00000 86.00000 NaN
46.00000 86.00000 NaN
47.00000 86.00000 NaN
48.00000 86.00000 NaN
49.00000 86.00000 NaN
50.00000 86.00000 NaN
51.00000 86.00000 NaN
52.00000 86.00000 NaN
53.00000 86.00000 NaN
54.00000 86.00000 NaN
55.00000 86.00000 NaN
56.00000 86.00000 NaN
57.00000 86.00000 NaN
58.00000 86.00000 NaN
59.00000 86.00000 NaN
60.00000 86.00000 NaN
61.00000 86.00000 NaN
62.00000 86.00000 NaN
63.00000 86.00000 NaN
64.00000 86.00000 NaN
65.00000 86.00000 NaN
66.00000 86.00000 NaN
67.00000 86.00000 NaN
68.00000 86.00000 NaN
69.00000 86.00000 NaN
70.00000 86.00000 NaN
71.00000 86.00000 NaN
72.00000 86.00000 NaN
73.00000 86.00000 NaN
74.00000 86.00000 NaN
75.00000 86.00000 NaN
76.00000 86.00000 NaN
77.00000 86.00000 NaN
78.00000 86.00000 NaN
79.00000 86.00000 NaN
80.00000 86.00000 NaN
81.00000 86.00000 NaN
82.00000 86.00000 NaN
83.00000 86.00000 NaN
84.00000 86.00000 NaN
85.00000 86.00000 NaN
86.00000 86.00000 NaN
87.00000 86.00000 NaN
88.00000 86.00000 NaN
89.00000 86.00000 NaN
90.00000 86.00000 NaN
91.00000 86.00000 NaN
92.00000 86.00000 NaN
93.00000 86.00000 NaN
94.00000 86.00000 NaN
95.00000 86.00000 NaN
96.00000 86.00000 NaN
97.00000 86.00000 NaN
98.00000 86.00000 NaN
99.00000 86.00000 NaN
100.00000 86.00000 NaN

0.00000 87.00000 NaN
1.00000 87.00000 0.64286
2.00000 87.00000 0.78571
3.00000 87.00000 0.78571
4.00000 87.00000 0.85714
5.00000 87.00000 0.85714
6.00000 87.00000 0.85714
7.00000 87.00000 0.85714
8.00000 87.00000 0.85714
9.00000 87.00000 0.85714
10.00000 87.00000 0.85714
11.00000 87.00000 0.85714
12.00000 87.00000 0.85714
13.00000 87.00000 0.92857
14.00000 87.00000 NaN
15.00000 87.00000 NaN
16.00000 87.00000 NaN
17.00000 87.00000 NaN
18.00000 87.00000 NaN
19.00000 87.00000 NaN
20.00000 87.00000 NaN
21.00000 87.00000 NaN
22.00000 87.00000 NaN
23.00000 87.00000 NaN
24.00000 87.00000 NaN
25.00000 87.00000 NaN
26.00000 87.00000 NaN
27.00000 87.00000 NaN
28.00000 87.00000 NaN
29.00000 87.00000 NaN
30.00000 87.00000 NaN
31.00000 87.00000 NaN
32.00000 87.00000 NaN
33.00000 87.00000 NaN
34.00000 87.00000 NaN
35.00000 87.00000 NaN
36.00000 87.00000 NaN
37.00000 87.00000 NaN
38.00000 87.00000 NaN
39.00000 87.00000 NaN
40.00000 87.00000 NaN
41.00000 87.00000 NaN
42.00000 87.00000 NaN
43.00000 87.00000 NaN
44.00000 87.00000 NaN
45.00000 87.00000 NaN
46.00000 87.00000 NaN
47.00000 87.00000 NaN
48.00000 87.00000 NaN
49.00000 87.00000 NaN
50.00000 87.00000 NaN
51.00000 87.00000 NaN
52.00000 87.00000 NaN
53.00000 87.00000 NaN
54.00000 87.00000 NaN
55.00000 87.00000 NaN
56.00000 87.00000 NaN
57.00000 87.00000 NaN
58.00000 87.00000 NaN
59.00000 87.00000 NaN
60.00000 87.00000 NaN
61.00000 87.00000 NaN
62.00000 87.00000 NaN
63.00000 87.00000 NaN
64.00000 87.00000 NaN
65.00000 87.00000 NaN
66.00000 87.00000 NaN
67.00000 87.00000 NaN
68.00000 87.00000 NaN
69.00000 87.00000 NaN
70.00000 87.00000 NaN
71.00000 87.00000 NaN
72.00000 87.00000 NaN
73.00000 87.00000 NaN
74.00000 87.00000 NaN
75.00000 87.00000 NaN
76.00000 87.00000 NaN
77.00000 87.00000 NaN
78.00000 87.00000 NaN
79.00000 87.00000 NaN
80.00000 87.00000 NaN
81.00000 87.00000 NaN
82.00000 87.00000 NaN
83.00000 87.00000 NaN
84.00000 87.00000 NaN
85.00000 87.00000 NaN
86.00000 87.00000 NaN
87.00000 87.00000 NaN
88.00000 87.00000 NaN
89.00000 87.00000 NaN
90.00000 87.00000 NaN
91.00000 87.00000 NaN
92.00000 87.00000 NaN
93.00000 87.00000 NaN
94.00000 87.00000 NaN
95.00000 87.00000 NaN
96.00000 87.00000 NaN
97.00000 87.00000 NaN
98.00000 87.00000 NaN
99.00000 87.00000 NaN
100.00000 87.00000 NaN

0.00000 88.00000 NaN
1.00000 88.00000 0.64286
2.00000 88.00000 0.78571
3.00000 88.00000 0.78571
4.00000 88.00000 0.85714
5.00000 88.00000 0.85714
6.00000 88.00000 0.85714
7.00000 88.00000 0.85714
8.00000 88.00000 0.85714
9.00000 88.00000 0.85714
10.00000 88.00000 0.85714
11.00000 88.00000 0.85714
12.00000 88.00000 0.85714
13.00000 88.00000 NaN
14.00000 88.00000 NaN
15.00000 88.00000 NaN
16.00000 88.00000 NaN
17.00000 88.00000 NaN
18.00000 88.00000 NaN
19.00000 88.00000 NaN
20.00000 88.00000 NaN
21.00000 88.00000 NaN
22.00000 88.00000 NaN
23.00000 88.00000 NaN
24.00000 88.00000 NaN
25.00000 88.00000 NaN
26.00000 88.00000 NaN
27.00000 88.00000 NaN
28.00000 88.00000 NaN
29.00000 88.00000 NaN
30.00000 88.00000 NaN
31.00000 88.00000 NaN
32.00000 88.00000 NaN
33.00000 88.00000 NaN
34.00000 88.00000 NaN
35.00000 88.00000 NaN
36.00000 88.00000 NaN
37.00000 88.00000 NaN
38.00000 88.00000 NaN
39.00000 88.00000 NaN
40.00000 88.00000 NaN
41.00000 88.00000 NaN
42.00000 88.00000 NaN
43.00000 88.00000 NaN
44.00000 88.00000 NaN
45.00000 88.00000 NaN
46.00000 88.00000 NaN
47.00000 88.00000 NaN
48.00000 88.00000 NaN
49.00000 88.00000 NaN
50.00000 88.00000 NaN
51.00000 88.00000 NaN
52.00000 88.00000 NaN
53.00000 88.00000 NaN
54.00000 88.00000 NaN
55.00000 88.00000 NaN
56.00000 88.00000 NaN
57.00000 88.00000 NaN
58.00000 88.00000 NaN
59.00000 88.00000 NaN
60.00000 88.00000 NaN
61.00000 88.00000 NaN
62.00000 88.00000 NaN
63.00000 88.00000 NaN
64.00000 88.00000 NaN
65.00000 88.00000 NaN
66.00000 88.00000 NaN
67.00000 88.00000 NaN
68.00000 88.00000 NaN
69.00000 88.00000 NaN
70.00000 88.00000 NaN
71.00000 88.00000 NaN
72.00000 88.00000 NaN
73.00000 88.00000 NaN
74.00000 88.00000 NaN
75.00000 88.00000 NaN
76.00000 88.00000 NaN
77.00000 88.00000 NaN
78.00000 88.00000 NaN
79.00000 88.00000 NaN
80.00000 88.00000 NaN
81.00000 88.00000 NaN
82.00000 88.00000 NaN
83.00000 88.00000 NaN
84.00000 88.00000 NaN
85.00000 88.00000 NaN
86.00000 88.00000 NaN
87.00000 88.00000 NaN
88.00000 88.00000 NaN
89.00000 88.00000 NaN
90.00000 88.00000 NaN
91.00000 88.00000 NaN
92.00000 88.00000 NaN
93.00000 88.00000 NaN
94.00000 88.00000 NaN
95.00000 88.00000 NaN
96.00000 88.00000 NaN
97.00000 88.00000 NaN
98.00000 88.00000 NaN
99.00000 88.00000 NaN
100.00000 88.00000 NaN

0.00000 89.00000 NaN
1.00000 89.00000 0.64286
2.00000 89.00000 0.78571
3.00000 89.00000 0.78571
4.00000 89.00000 0.85714
5.00000 89.00000 0.85714
6.00000 89.00000 0.85714
7.00000 89.00000 0.85714
8.00000 89.00000 0.85714
9.00000 89.00000 0.85714
10.00000 89.00000 0.85714
11.00000 89.00000 0.85714
12.00000 89.00000 NaN
13.00000 89.00000 NaN
14.00000 89.00000 NaN
15.00000 89.00000 NaN
16.00000 89.00000 NaN
17.00000 89.00000 NaN
18.00000 89.00000 NaN
19.00000 89.00000 NaN
20.00000 89.00000 NaN
21.00000 89.00000 NaN
22.00000 89.00000 NaN
23.00000 89.00000 NaN
24.00000 89.00000 NaN
25.00000 89.00000 NaN
26.00000 89.00000 NaN
27.00000 89.00000 NaN
28.00000 89.00000 NaN
29.00000 89.00000 NaN
30.00000 89.00000 NaN
31.00000 89.00000 NaN
32.00000 89.00000 NaN
33.00000 89.00000 NaN
34.00000 89.00000 NaN
35.00000 89.00000 NaN
36.00000 89.00000 NaN
37.00000 89.00000 NaN
38.00000 89.00000 NaN
39.00000 89.00000 NaN
40.00000 89.00000 NaN
41.00000 89.00000 NaN
42.00000 89.00000 NaN
43.00000 89.00000 NaN
44.00000 89.00000 NaN
45.00000 89.00000 NaN
46.00000 89.00000 NaN
47.00000 89.00000 NaN
48.00000 89.00000 NaN
49.00000 89.00000 NaN
50.00000 89.00000 NaN
51.00000 89.00000 NaN
52.00000 89.00000 NaN
53.00000 89.00000 NaN
54.00000 89.00000 NaN
55.00000 89.00000 NaN
56.00000 89.00000 NaN
57.00000 89.00000 NaN
58.00000 89.00000 NaN
59.00000 89.00000 NaN
60.00000 89.00000 NaN
61.00000 89.00000 NaN
62.00000 89.00000 NaN
63.00000 89.00000 NaN
64.00000 89.00000 NaN
65.00000 89.00000 NaN
66.00000 89.00000 NaN
67.00000 89.00000 NaN
68.00000 89.00000 NaN
69.00000 89.00000 NaN
70.00000 89.00000 NaN
71.00000 89.00000 NaN
72.00000 89.00000 NaN
73.00000 89.00000 NaN
74.00000 89.00000 NaN
75.00000 89.00000 NaN
76.00000 89.00000 NaN
77.00000 89.00000 NaN
78.00000 89.00000 NaN
79.00000 89.00000 NaN
80.00000 89.00000 NaN
81.00000 89.00000 NaN
82.00000 89.00000 NaN
83.00000 89.00000 NaN
84.00000 89.00000 NaN
85.00000 89.00000 NaN
86.00000 89.00000 NaN
87.00000 89.00000 NaN
88.00000 89.00000 NaN
89.00000 89.00000 NaN
90.00000 89.00000 NaN
91.00000 89.00000 NaN
92.00000 89.00000 NaN
93.00000 89.00000 NaN
94.00000 89.00000 NaN
95.00000 89.00000 NaN
96.00000 89.00000 NaN
97.00000 89.00000 NaN
98.00000 89.00000 NaN
99.00000 89.00000 NaN
100.00000 89.00000 NaN

0.00000 90.00000 NaN
1.00000 90.00000 0.71429
2.00000 90.00000 0.78571
3.00000 90.00000 0.78571
4.00000 90.00000 0.85714
5.00000 90.00000 0.85714
6.00000 90.00000 0.85714
7.00000 90.00000 0.85714
8.00000 90.00000 0.85714
9.00000 90.00000 0.85714
10.00000 90.00000 0.85714
11.00000 90.00000 NaN
12.00000 90.00000 NaN
13.00000 90.00000 NaN
14.00000 90.00000 NaN
15.00000 90.00000 NaN
16.00000 90.00000 NaN
17.00000 90.00000 NaN
18.00000 90.00000 NaN
19.00000 90.00000 NaN
20.00000 90.00000 NaN
21.00000 90.00000 NaN
22.00000 90.00000 NaN
23.00000 90.00000 NaN
24.00000 90.00000 NaN
25.00000 90.00000 NaN
26.00000 90.00000 NaN
27.00000 90.00000 NaN
28.00000 90.00000 NaN
29.00000 90.00000 NaN
30.00000 90.00000 NaN
31.00000 90.00000 NaN
32.00000 90.00000 NaN
33.00000 90.00000 NaN
34.00000 90.00000 NaN
35.00000 90.00000 NaN
36.00000 90.00000 NaN
37.00000 90.00000 NaN
38.00000 90.00000 NaN
39.00000 90.00000 NaN
40.00000 90.00000 NaN
41.00000 90.00000 NaN
42.00000 90.00000 NaN
43.00000 90.00000 NaN
44.00000 90.00000 NaN
45.00000 90.00000 NaN
46.00000 90.00000 NaN
47.00000 90.00000 NaN
48.00000 90.00000 NaN
49.00000 90.00000 NaN
50.00000 90.00000 NaN
51.00000 90.00000 NaN
52.00000 90.00000 NaN
53.00000 90.00000 NaN
54.00000 90.00000 NaN
55.00000 90.00000 NaN
56.00000 90.00000 NaN
57.00000 90.00000 NaN
58.00000 90.00000 NaN
59.00000 90.00000 NaN
60.00000 90.00000 NaN
61.00000 90.00000 NaN
62.00000 90.00000 NaN
63.00000 90.00000 NaN
64.00000 90.00000 NaN
65.00000 90.00000 NaN
66.00000 90.00000 NaN
67.00000 90.00000 NaN
68.00000 90.00000 NaN
69.00000 90.00000 NaN
70.00000 90.00000 NaN
71.00000 90.00000 NaN
72.00000 90.00000 NaN
73.00000 90.00000 NaN
74.00000 90.00000 NaN
75.00000 90.00000 NaN
76.00000 90.00000 NaN
77.00000 90.00000 NaN
78.00000 90.00000 NaN
79.00000 90.00000 NaN
80.00000 90.00000 NaN
81.00000 90.00000 NaN
82.00000 90.00000 NaN
83.00000 90.00000 NaN
84.00000 90.00000 NaN
85.00000 90.00000 NaN
86.00000 90.00000 NaN
87.00000 90.00000 NaN
88.00000 90.00000 NaN
89.00000 90.00000 NaN
90.00000 90.00000 NaN
91.00000 90.00000 NaN
92.00000 90.00000 NaN
93.00000 90.00000 NaN
94.00000 90.00000 NaN
95.00000 90.00000 NaN
96.00000 90.00000 NaN
97.00000 90.00000 NaN
98.00000 90.00000 NaN
99.00000 90.00000 NaN
100.00000 90.00000 NaN

0.00000 91.00000 NaN
1.00000 91.00000 0.71429
2.00000 91.00000 0.78571
3.00000 91.00000 0.78571
4.00000 91.00000 0.85714
5.00000 91.00000 0.85714
6.00000 91.00000 0.85714
7.00000 91.00000 0.85714
8.00000 91.00000 0.85714
9.00000 91.00000 0.85714
10.00000 91.00000 NaN
11.00000 91.00000 NaN
12.00000 91.00000 NaN
13.00000 91.00000 NaN
14.00000 91.00000 NaN
15.00000 91.00000 NaN
16.00000 91.00000 NaN
17.00000 91.00000 NaN
18.00000 91.00000 NaN
19.00000 91.00000 NaN
20.00000 91.00000 NaN
21.00000 91.00000 NaN
22.00000 91.00000 NaN
23.00000 91.00000 NaN
24.00000 91.00000 NaN
25.00000 91.00000 NaN
26.00000 91.00000 NaN
27.00000 91.00000 NaN
28.00000 91.00000 NaN
29.00000 91.00000 NaN
30.00000 91.00000 NaN
31.00000 91.00000 NaN
32.00000 91.00000 NaN
33.00000 91.00000 NaN
34.00000 91.00000 NaN
35.00000 91.00000 NaN
36.00000 91.00000 NaN
37.00000 91.00000 NaN
38.00000 91.00000 NaN
39.00000 91.00000 NaN
40.00000 91.00000 NaN
41.00000 91.00000 NaN
42.00000 91.00000 NaN
43.00000 91.00000 NaN
44.00000 91.00000 NaN
45.00000 91.00000 NaN
46.00000 91.00000 NaN
47.00000 91.00000 NaN
48.00000 91.00000 NaN
49.00000 91.00000 NaN
50.00000 91.00000 NaN
51.00000 91.00000 NaN
52.00000 91.00000 NaN
53.00000 91.00000 NaN
54.00000 91.00000 NaN
55.00000 91.00000 NaN
56.00000 91.00000 NaN
57.00000 91.00000 NaN
58.00000 91.00000 NaN
59.00000 91.00000 NaN
60.00000 91.00000 NaN
61.00000 91.00000 NaN
62.00000 91.00000 NaN
63.00000 91.00000 NaN
64.00000 91.00000 NaN
65.00000 91.00000 NaN
66.00000 91.00000 NaN
67.00000 91.00000 NaN
68.00000 91.00000 NaN
69.00000 91.00000 NaN
70.00000 91.00000 NaN
71.00000 91.00000 NaN
72.00000 91.00000 NaN
73.00000 91.00000 NaN
74.00000 91.00000 NaN
75.00000 91.00000 NaN
76.00000 91.00000 NaN
77.00000 91.00000 NaN
78.00000 91.00000 NaN
79.00000 91.00000 NaN
80.00000 91.00000 NaN
81.00000 91.00000 NaN
82.00000 91.00000 NaN
83.00000 91.00000 NaN
84.00000 91.00000 NaN
85.00000 91.00000 NaN
86.00000 91.00000 NaN
87.00000 91.00000 NaN
88.00000 91.00000 NaN
89.00000 91.00000 NaN
90.00000 91.00000 NaN
91.00000 91.00000 NaN
92.00000 91.00000 NaN
93.00000 91.00000 NaN
94.00000 91.00000 NaN
95.00000 91.00000 NaN
96.00000 91.00000 NaN
97.00000 91.00000 NaN
98.00000 91.00000 NaN
99.00000 91.00000 NaN
100.00000 91.00000 NaN

0.00000 92.00000 NaN
1.00000 92.00000 0.71429
2.00000 92.00000 0.78571
3.00000 92.00000 0.78571
4.00000 92.00000 0.85714
5.00000 92.00000 0.85714
6.00000 92.00000 0.85714
7.00000 92.00000 0.85714
8.00000 92.00000 0.85714
9.00000 92.00000 NaN
10.00000 92.00000 NaN
11.00000 92.00000 NaN
12.00000 92.00000 NaN
13.00000 92.00000 NaN
14.00000 92.00000 NaN
15.00000 92.00000 NaN
16.00000 92.00000 NaN
17.00000 92.00000 NaN
18.00000 92.00000 NaN
19.00000 92.00000 NaN
20.00000 92.00000 NaN
21.00000 92.00000 NaN
22.00000 92.00000 NaN
23.00000 92.00000 NaN
24.00000 92.00000 NaN
25.00000 92.00000 NaN
26.00000 92.00000 NaN
27.00000 92.00000 NaN
28.00000 92.00000 NaN
29.00000 92.00000 NaN
30.00000 92.00000 NaN
31.00000 92.00000 NaN
32.00000 92.00000 NaN
33.00000 92.00000 NaN
34.00000 92.00000 NaN
35.00000 92.00000 NaN
36.00000 92.00000 NaN
37.00000 92.00000 NaN
38.00000 92.00000 NaN
39.00000 92.00000 NaN
40.00000 92.00000 NaN
41.00000 92.00000 NaN
42.00000 92.00000 NaN
43.00000 92.00000 NaN
44.00000 92.00000 NaN
45.00000 92.00000 NaN
46.00000 92.00000 NaN
47.00000 92.00000 NaN
48.00000 92.00000 NaN
49.00000 92.00000 NaN
50.00000 92.00000 NaN
51.00000 92.00000 NaN
52.00000 92.00000 NaN
53.00000 92.00000 NaN
54.00000 92.00000 NaN
55.00000 92.00000 NaN
56.00000 92.00000 NaN
57.00000 92.00000 NaN
58.00000 92.00000 NaN
59.00000 92.00000 NaN
60.00000 92.00000 NaN
61.00000 92.00000 NaN
62.00000 92.00000 NaN
63.00000 92.00000 NaN
64.00000 92.00000 NaN
65.00000 92.00000 NaN
66.00000 92.00000 NaN
67.00000 92.00000 NaN
68.00000 92.00000 NaN
69.00000 92.00000 NaN
70.00000 92.00000 NaN
71.00000 92.00000 NaN
72.00000 92.00000 NaN
73.00000 92.00000 NaN
74.00000 92.00000 NaN
75.00000 92.00000 NaN
76.00000 92.00000 NaN
77.00000 92.00000 NaN
78.00000 92.00000 NaN
79.00000 92.00000 NaN
80.00000 92.00000 NaN
81.00000 92.00000 NaN
82.00000 92.00000 NaN
83.00000 92.00000 NaN
84.00000 92.00000 NaN
85.00000 92.00000 NaN
86.00000 92.00000 NaN
87.00000 92.00000 NaN
88.00000 92.00000 NaN
89.00000 92.00000 NaN
90.00000 92.00000 NaN
91.00000 92.00000 NaN
92.00000 92.00000 NaN
93.00000 92.00000 NaN
94.00000 92.00000 NaN
95.00000 92.00000 NaN
96.00000 92.00000 NaN
97.00000 92.00000 NaN
98.00000 92.00000 NaN
99.00000 92.00000 NaN
100.00000 92.00000 NaN

0.00000 93.00000 NaN
1.00000 93.00000 0.71429
2.00000 93.00000 0.78571
3.00000 93.00000 0.78571
4.00000 93.00000 0.85714
5.00000 93.00000 0.85714
6.00000 93.00000 0.85714
7.00000 93.00000 0.85714
8.00000 93.00000 NaN
9.00000 93.00000 NaN
10.00000 93.00000 NaN
11.00000 93.00000 NaN
12.00000 93.00000 NaN
13.00000 93.00000 NaN
14.00000 93.00000 NaN
15.00000 93.00000 NaN
16.00000 93.00000 NaN
17.00000 93.00000 NaN
18.00000 93.00000 NaN
19.00000 93.00000 NaN
20.00000 93.00000 NaN
21.00000 93.00000 NaN
22.00000 93.00000 NaN
23.00000 93.00000 NaN
24.00000 93.00000 NaN
25.00000 93.00000 NaN
26.00000 93.00000 NaN
27.00000 93.00000 NaN
28.00000 93.00000 NaN
29.00000 93.00000 NaN
30.00000 93.00000 NaN
31.00000 93.00000 NaN
32.00000 93.00000 NaN
33.00000 93.00000 NaN
34.00000 93.00000 NaN
35.00000 93.00000 NaN
36.00000 93.00000 NaN
37.00000 93.00000 NaN
38.00000 93.00000 NaN
39.00000 93.00000 NaN
40.00000 93.00000 NaN
41.00000 93.00000 NaN
42.00000 93.00000 NaN
43.00000 93.00000 NaN
44.00000 93.00000 NaN
45.00000 93.00000 NaN
46.00000 93.00000 NaN
47.00000 93.00000 NaN
48.00000 93.00000 NaN
49.00000 93.00000 NaN
50.00000 93.00000 NaN
51.00000 93.00000 NaN
52.00000 93.00000 NaN
53.00000 93.00000 NaN
54.00000 93.00000 NaN
55.00000 93.00000 NaN
56.00000 93.00000 NaN
57.00000 93.00000 NaN
58.00000 93.00000 NaN
59.00000 93.00000 NaN
60.00000 93.00000 NaN
61.00000 93.00000 NaN
62.00000 93.00000 NaN
63.00000 93.00000 NaN
64.00000 93.00000 NaN
65.00000 93.00000 NaN
66.00000 93.00000 NaN
67.00000 93.00000 NaN
68.00000 93.00000 NaN
69.00000 93.00000 NaN
70.00000 93.00000 NaN
71.00000 93.00000 NaN
72.00000 93.00000 NaN
73.00000 93.00000 NaN
74.00000 93.00000 NaN
75.00000 93.00000 NaN
76.00000 93.00000 NaN
77.00000 93.00000 NaN
78.00000 93.00000 NaN
79.00000 93.00000 NaN
80.00000 93.00000 NaN
81.00000 93.00000 NaN
82.00000 93.00000 NaN
83.00000 93.00000 NaN
84.00000 93.00000 NaN
85.00000 93.00000 NaN
86.00000 93.00000 NaN
87.00000 93.00000 NaN
88.00000 93.00000 NaN
89.00000 93.00000 NaN
90.00000 93.00000 NaN
91.00000 93.00000 NaN
92.00000 93.00000 NaN
93.00000 93.00000 NaN
94.00000 93.00000 NaN
95.00000 93.00000 NaN
96.00000 93.00000 NaN
97.00000 93.00000 NaN
98.00000 93.00000 NaN
99.00000 93.00000 NaN
100.00000 93.00000 NaN

0.00000 94.00000 NaN
1.00000 94.00000 0.71429
2.00000 94.00000 0.78571
3.00000 94.00000 0.78571
4.00000 94.00000 0.85714
5.00000 94.00000 0.85714
6.00000 94.00000 0.85714
7.00000 94.00000 NaN
8.00000 94.00000 NaN
9.00000 94.00000 NaN
10.00000 94.00000 NaN
11.00000 94.00000 NaN
12.00000 94.00000 NaN
13.00000 94.00000 NaN
14.00000 94.00000 NaN
15.00000 94.00000 NaN
16.00000 94.00000 NaN
17.00000 94.00000 NaN
18.00000 94.00000 NaN
19.00000 94.00000 NaN
20.00000 94.00000 NaN
21.00000 94.00000 NaN
22.00000 94.00000 NaN
23.00000 94.00000 NaN
24.00000 94.00000 NaN
25.00000 94.00000 NaN
26.00000 94.00000 NaN
27.00000 94.00000 NaN
28.00000 94.00000 NaN
29.00000 94.00000 NaN
30.00000 94.00000 NaN
31.00000 94.00000 NaN
32.00000 94.00000 NaN
33.00000 94.00000 NaN
34.00000 94.00000 NaN
35.00000 94.00000 NaN
36.00000 94.00000 NaN
37.00000 94.00000 NaN
38.00000 94.00000 NaN
39.00000 94.00000 NaN
40.00000 94.00000 NaN
41.00000 94.00000 NaN
42.00000 94.00000 NaN
43.00000 94.00000 NaN
44.00000 94.00000 NaN
45.00000 94.00000 NaN
46.00000 94.00000 NaN
47.00000 94.00000 NaN
48.00000 94.00000 NaN
49.00000 94.00000 NaN
50.00000 94.00000 NaN
51.00000 94.00000 NaN
52.00000 94.00000 NaN
53.00000 94.00000 NaN
54.00000 94.00000 NaN
55.00000 94.00000 NaN
56.00000 94.00000 NaN
57.00000 94.00000 NaN
58.00000 94.00000 NaN
59.00000 94.00000 NaN
60.00000 94.00000 NaN
61.00000 94.00000 NaN
62.00000 94.00000 NaN
63.00000 94.00000 NaN
64.00000 94.00000 NaN
65.00000 94.00000 NaN
66.00000 94.00000 NaN
67.00000 94.00000 NaN
68.00000 94.00000 NaN
69.00000 94.00000 NaN
70.00000 94.00000 NaN
71.00000 94.00000 NaN
72.00000 94.00000 NaN
73.00000 94.00000 NaN
74.00000 94.00000 NaN
75.00000 94.00000 NaN
76.00000 94.00000 NaN
77.00000 94.00000 NaN
78.00000 94.00000 NaN
79.00000 94.00000 NaN
80.00000 94.00000 NaN
81.00000 94.00000 NaN
82.00000 94.00000 NaN
83.00000 94.00000 NaN
84.00000 94.00000 NaN
85.00000 94.00000 NaN
86.00000 94.00000 NaN
87.00000 94.00000 NaN
88.00000 94.00000 NaN
89.00000 94.00000 NaN
90.00000 94.00000 NaN
91.00000 94.00000 NaN
92.00000 94.00000 NaN
93.00000 94.00000 NaN
94.00000 94.00000 NaN
95.00000 94.00000 NaN
96.00000 94.00000 NaN
97.00000 94.00000 NaN
98.00000 94.00000 NaN
99.00000 94.00000 NaN
100.00000 94.00000 NaN

0.00000 95.00000 NaN
1.00000 95.00000 0.71429
2.00000 95.00000 0.78571
3.00000 95.00000 0.85714
4.00000 95.00000 0.85714
5.00000 95.00000 0.85714
6.00000 95.00000 NaN
7.00000 95.00000 NaN
8.00000 95.00000 NaN
9.00000 95.00000 NaN
10.00000 95.00000 NaN
11.00000 95.00000 NaN
12.00000 95.00000 NaN
13.00000 95.00000 NaN
14.00000 95.00000 NaN
15.00000 95.00000 NaN
16.00000 95.00000 NaN
17.00000 95.00000 NaN
18.00000 95.00000 NaN
19.00000 95.00000 NaN
20.00000 95.00000 NaN
21.00000 95.00000 NaN
22.00000 95.00000 NaN
23.00000 95.00000 NaN
24.00000 95.00000 NaN
25.00000 95.00000 NaN
26.00000 95.00000 NaN
27.00000 95.00000 NaN
28.00000 95.00000 NaN
29.00000 95.00000 NaN
30.00000 95.00000 NaN
31.00000 95.00000 NaN
32.00000 95.00000 NaN
33.00000 95.00000 NaN
34.00000 95.00000 NaN
35.00000 95.00000 NaN
36.00000 95.00000 NaN
37.00000 95.00000 NaN
38.00000 95.00000 NaN
39.00000 95.00000 NaN
40.00000 95.00000 NaN
41.00000 95.00000 NaN
42.00000 95.00000 NaN
43.00000 95.00000 NaN
44.00000 95.00000 NaN
45.00000 95.00000 NaN
46.00000 95.00000 NaN
47.00000 95.00000 NaN
48.00000 95.00000 NaN
49.00000 95.00000 NaN
50.00000 95.00000 NaN
51.00000 95.00000 NaN
52.00000 95.00000 NaN
53.00000 95.00000 NaN
54.00000 95.00000 NaN
55.00000 95.00000 NaN
56.00000 95.00000 NaN
57.00000 95.00000 NaN
58.00000 95.00000 NaN
59.00000 95.00000 NaN
60.00000 95.00000 NaN
61.00000 95.00000 NaN
62.00000 95.00000 NaN
63.00000 95.00000 NaN
64.00000 95.00000 NaN
65.00000 95.00000 NaN
66.00000 95.00000 NaN
67.00000 95.00000 NaN
68.00000 95.00000 NaN
69.00000 95.00000 NaN
70.00000 95.00000 NaN
71.00000 95.00000 NaN
72.00000 95.00000 NaN
73.00000 95.00000 NaN
74.00000 95.00000 NaN
75.00000 95.00000 NaN
76.00000 95.00000 NaN
77.00000 95.00000 NaN
78.00000 95.00000 NaN
79.00000 95.00000 NaN
80.00000 95.00000 NaN
81.00000 95.00000 NaN
82.00000 95.00000 NaN
83.00000 95.00000 NaN
84.00000 95.00000 NaN
85.00000 95.00000 NaN
86.00000 95.00000 NaN
87.00000 95.00000 NaN
88.00000 95.00000 NaN
89.00000 95.00000 NaN
90.00000 95.00000 NaN
91.00000 95.00000 NaN
92.00000 95.00000 NaN
93.00000 95.00000 NaN
94.00000 95.00000 NaN
95.00000 95.00000 NaN
96.00000 95.00000 NaN
97.00000 95.00000 NaN
98.00000 95.00000 NaN
99.00000 95.00000 NaN
100.00000 95.00000 NaN

0.00000 96.00000 NaN
1.00000 96.00000 0.71429
2.00000 96.00000 0.78571
3.00000 96.00000 0.85714
4.00000 96.00000 0.85714
5.00000 96.00000 NaN
6.00000 96.00000 NaN
7.00000 96.00000 NaN
8.00000 96.00000 NaN
9.00000 96.00000 NaN
10.00000 96.00000 NaN
11.00000 96.00000 NaN
12.00000 96.00000 NaN
13.00000 96.00000 NaN
14.00000 96.00000 NaN
15.00000 96.00000 NaN
16.00000 96.00000 NaN
17.00000 96.00000 NaN
18.00000 96.00000 NaN
19.00000 96.00000 NaN
20.00000 96.00000 NaN
21.00000 96.00000 NaN
22.00000 96.00000 NaN
23.00000 96.00000 NaN
24.00000 96.00000 NaN
25.00000 96.00000 NaN
26.00000 96.00000 NaN
27.00000 96.00000 NaN
28.00000 96.00000 NaN
29.00000 96.00000 NaN
30.00000 96.00000 NaN
31.00000 96.00000 NaN
32.00000 96.00000 NaN
33.00000 96.00000 NaN
34.00000 96.00000 NaN
35.00000 96.00000 NaN
36.00000 96.00000 NaN
37.00000 96.00000 NaN
38.00000 96.00000 NaN
39.00000 96.00000 NaN
40.00000 96.00000 NaN
41.00000 96.00000 NaN
42.00000 96.00000 NaN
43.00000 96.00000 NaN
44.00000 96.00000 NaN
45.00000 96.00000 NaN
46.00000 96.00000 NaN
47.00000 96.00000 NaN
48.00000 96.00000 NaN
49.00000 96.00000 NaN
50.00000 96.00000 NaN
51.00000 96.00000 NaN
52.00000 96.00000 NaN
53.00000 96.00000 NaN
54.00000 96.00000 NaN
55.00000 96.00000 NaN
56.00000 96.00000 NaN
57.00000 96.00000 NaN
58.00000 96.00000 NaN
59.00000 96.00000 NaN
60.00000 96.00000 NaN
61.00000 96.00000 NaN
62.00000 96.00000 NaN
63.00000 96.00000 NaN
64.00000 96.00000 NaN
65.00000 96.00000 NaN
66.00000 96.00000 NaN
67.00000 96.00000 NaN
68.00000 96.00000 NaN
69.00000 96.00000 NaN
70.00000 96.00000 NaN
71.00000 96.00000 NaN
72.00000 96.00000 NaN
73.00000 96.00000 NaN
74.00000 96.00000 NaN
75.00000 96.00000 NaN
76.00000 96.00000 NaN
77.00000 96.00000 NaN
78.00000 96.00000 NaN
79.00000 96.00000 NaN
80.00000 96.00000 NaN
81.00000 96.00000 NaN
82.00000 96.00000 NaN
83.00000 96.00000 NaN
84.00000 96.00000 NaN
85.00000 96.00000 NaN
86.00000 96.00000 NaN
87.00000 96.00000 NaN
88.00000 96.00000 NaN
89.00000 96.00000 NaN
90.00000 96.00000 NaN
91.00000 96.00000 NaN
92.00000 96.00000 NaN
93.00000 96.00000 NaN
94.00000 96.00000 NaN
95.00000 96.00000 NaN
96.00000 96.00000 NaN
97.00000 96.00000 NaN
98.00000 96.00000 NaN
99.00000 96.00000 NaN
100.00000 96.00000 NaN

0.00000 97.00000 NaN
1.00000 97.00000 0.71429
2.00000 97.00000 0.78571
3.00000 97.00000 0.85714
4.00000 97.00000 NaN
5.00000 97.00000 NaN
6.00000 97.00000 NaN
7.00000 97.00000 NaN
8.00000 97.00000 NaN
9.00000 97.00000 NaN
10.00000 97.00000 NaN
11.00000 97.00000 NaN
12.00000 97.00000 NaN
13.00000 97.00000 NaN
14.00000 97.00000 NaN
15.00000 97.00000 NaN
16.00000 97.00000 NaN
17.00000 97.00000 NaN
18.00000 97.00000 NaN
19.00000 97.00000 NaN
20.00000 97.00000 NaN
21.00000 97.00000 NaN
22.00000 97.00000 NaN
23.00000 97.00000 NaN
24.00000 97.00000 NaN
25.00000 97.00000 NaN
26.00000 97.00000 NaN
27.00000 97.00000 NaN
28.00000 97.00000 NaN
29.00000 97.00000 NaN
30.00000 97.00000 NaN
31.00000 97.00000 NaN
32.00000 97.00000 NaN
33.00000 97.00000 NaN
34.00000 97.00000 NaN
35.00000 97.00000 NaN
36.00000 97.00000 NaN
37.00000 97.00000 NaN
38.00000 97.00000 NaN
39.00000 97.00000 NaN
40.00000 97.00000 NaN
41.00000 97.00000 NaN
42.00000 97.00000 NaN
43.00000 97.00000 NaN
44.00000 97.00000 NaN
45.00000 97.00000 NaN
46.00000 97.00000 NaN
47.00000 97.00000 NaN
48.00000 97.00000 NaN
49.00000 97.00000 NaN
50.00000 97.00000 NaN
51.00000 97.00000 NaN
52.00000 97.00000 NaN
53.00000 97.00000 NaN
54.00000 97.00000 NaN
55.00000 97.00000 NaN
56.00000 97.00000 NaN
57.00000 97.00000 NaN
58.00000 97.00000 NaN
59.00000 97.00000 NaN
60.00000 97.00000 NaN
61.00000 97.00000 NaN
62.00000 97.00000 NaN
63.00000 97.00000 NaN
64.00000 97.00000 NaN
65.00000 97.00000 NaN
66.00000 97.00000 NaN
67.00000 97.00000 NaN
68.00000 97.00000 NaN
69.00000 97.00000 NaN
70.00000 97.00000 NaN
71.00000 97.00000 NaN
72.00000 97.00000 NaN
73.00000 97.00000 NaN
74.00000 97.00000 NaN
75.00000 97.00000 NaN
76.00000 97.00000 NaN
77.00000 97.00000 NaN
78.00000 97.00000 NaN
79.00000 97.00000 NaN
80.00000 97.00000 NaN
81.00000 97.00000 NaN
82.00000 97.00000 NaN
83.00000 97.00000 NaN
84.00000 97.00000 NaN
85.00000 97.00000 NaN
86.00000 97.00000 NaN
87.00000 97.00000 NaN
88.00000 97.00000 NaN
89.00000 97.00000 NaN
90.00000 97.00000 NaN
91.00000 97.00000 NaN
92.00000 97.00000 NaN
93.00000 97.00000 NaN
94.00000 97.00000 NaN
95.00000 97.00000 NaN
96.00000 97.00000 NaN
97.00000 97.00000 NaN
98.00000 97.00000 NaN
99.00000 97.00000 NaN
100.00000 97.00000 NaN

0.00000 98.00000 NaN
1.00000 98.00000 0.71429
2.00000 98.00000 0.78571
3.00000 98.00000 NaN
4.00000 98.00000 NaN
5.00000 98.00000 NaN
6.00000 98.00000 NaN
7.00000 98.00000 NaN
8.00000 98.00000 NaN
9.00000 98.00000 NaN
10.00000 98.00000 NaN
11.00000 98.00000 NaN
12.00000 98.00000 NaN
13.00000 98.00000 NaN
14.00000 98.00000 NaN
15.00000 98.00000 NaN
16.00000 98.00000 NaN
17.00000 98.00000 NaN
18.00000 98.00000 NaN
19.00000 98.00000 NaN
20.00000 98.00000 NaN
21.00000 98.00000 NaN
22.00000 98.00000 NaN
23.00000 98.00000 NaN
24.00000 98.00000 NaN
25.00000 98.00000 NaN
26.00000 98.00000 NaN
27.00000 98.00000 NaN
28.00000 98.00000 NaN
29.00000 98.00000 NaN
30.00000 98.00000 NaN
31.00000 98.00000 NaN
32.00000 98.00000 NaN
33.00000 98.00000 NaN
34.00000 98.00000 NaN
35.00000 98.00000 NaN
36.00000 98.00000 NaN
37.00000 98.00000 NaN
38.00000 98.00000 NaN
39.00000 98.00000 NaN
40.00000 98.00000 NaN
41.00000 98.00000 NaN
42.00000 98.00000 NaN
43.00000 98.00000 NaN
44.00000 98.00000 NaN
45.00000 98.00000 NaN
46.00000 98.00000 NaN
47.00000 98.00000 NaN
48.00000 98.00000 NaN
49.00000 98.00000 NaN
50.00000 98.00000 NaN
51.00000 98.00000 NaN
52.00000 98.00000 NaN
53.00000 98.00000 NaN
54.00000 98.00000 NaN
55.00000 98.00000 NaN
56.00000 98.00000 NaN
57.00000 98.00000 NaN
58.00000 98.00000 NaN
59.00000 98.00000 NaN
60.00000 98.00000 NaN
61.00000 98.00000 NaN
62.00000 98.00000 NaN
63.00000 98.00000 NaN
64.00000 98.00000 NaN
65.00000 98.00000 NaN
66.00000 98.00000 NaN
67.00000 98.00000 NaN
68.00000 98.00000 NaN
69.00000 98.00000 NaN
70.00000 98.00000 NaN
71.00000 98.00000 NaN
72.00000 98.00000 NaN
73.00000 98.00000 NaN
74.00000 98.00000 NaN
75.00000 98.00000 NaN
76.00000 98.00000 NaN
77.00000 98.00000 NaN
78.00000 98.00000 NaN
79.00000 98.00000 NaN
80.00000 98.00000 NaN
81.00000 98.00000 NaN
82.00000 98.00000 NaN
83.00000 98.00000 NaN
84.00000 98.00000 NaN
85.00000 98.00000 NaN
86.00000 98.00000 NaN
87.00000 98.00000 NaN
88.00000 98.00000 NaN
89.00000 98.00000 NaN
90.00000 98.00000 NaN
91.00000 98.00000 NaN
92.00000 98.00000 NaN
93.00000 98.00000 NaN
94.00000 98.00000 NaN
95.00000 98.00000 NaN
96.00000 98.00000 NaN
97.00000 98.00000 NaN
98.00000 98.00000 NaN
99.00000 98.00000 NaN
100.00000 98.00000 NaN

0.00000 99.00000 NaN
1.00000 99.00000 0.71429
2.00000 99.00000 NaN
3.00000 99.00000 NaN
4.00000 99.00000 NaN
5.00000 99.00000 NaN
6.00000 99.00000 NaN
7.00000 99.00000 NaN
8.00000 99.00000 NaN
9.00000 99.00000 NaN
10.00000 99.00000 NaN
11.00000 99.00000 NaN
12.00000 99.00000 NaN
13.00000 99.00000 NaN
14.00000 99.00000 NaN
15.00000 99.00000 NaN
16.00000 99.00000 NaN
17.00000 99.00000 NaN
18.00000 99.00000 NaN
19.00000 99.00000 NaN
20.00000 99.00000 NaN
21.00000 99.00000 NaN
22.00000 99.00000 NaN
23.00000 99.00000 NaN
24.00000 99.00000 NaN
25.00000 99.00000 NaN
26.00000 99.00000 NaN
27.00000 99.00000 NaN
28.00000 99.00000 NaN
29.00000 99.00000 NaN
30.00000 99.00000 NaN
31.00000 99.00000 NaN
32.00000 99.00000 NaN
33.00000 99.00000 NaN
34.00000 99.00000 NaN
35.00000 99.00000 NaN
36.00000 99.00000 NaN
37.00000 99.00000 NaN
38.00000 99.00000 NaN
39.00000 99.00000 NaN
40.00000 99.00000 NaN
41.00000 99.00000 NaN
42.00000 99.00000 NaN
43.00000 99.00000 NaN
44.00000 99.00000 NaN
45.00000 99.00000 NaN
46.00000 99.00000 NaN
47.00000 99.00000 NaN
48.00000 99.00000 NaN
49.00000 99.00000 NaN
50.00000 99.00000 NaN
51.00000 99.00000 NaN
52.00000 99.00000 NaN
53.00000 99.00000 NaN
54.00000 99.00000 NaN
55.00000 99.00000 NaN
56.00000 99.00000 NaN
57.00000 99.00000 NaN
58.00000 99.00000 NaN
59.00000 99.00000 NaN
60.00000 99.00000 NaN
61.00000 99.00000 NaN
62.00000 99.00000 NaN
63.00000 99.00000 NaN
64.00000 99.00000 NaN
65.00000 99.00000 NaN
66.00000 99.00000 NaN
67.00000 99.00000 NaN
68.00000 99.00000 NaN
69.00000 99.00000 NaN
70.00000 99.00000 NaN
71.00000 99.00000 NaN
72.00000 99.00000 NaN
73.00000 99.00000 NaN
74.00000 99.00000 NaN
75.00000 99.00000 NaN
76.00000 99.00000 NaN
77.00000 99.00000 NaN
78.00000 99.00000 NaN
79.00000 99.00000 NaN
80.00000 99.00000 NaN
81.00000 99.00000 NaN
82.00000 99.00000 NaN
83.00000 99.00000 NaN
84.00000 99.00000 NaN
85.00000 99.00000 NaN
86.00000 99.00000 NaN
87.00000 99.00000 NaN
88.00000 99.00000 NaN
89.00000 99.00000 NaN
90.00000 99.00000 NaN
91.00000 99.00000 NaN
92.00000 99.00000 NaN
93.00000 99.00000 NaN
94.00000 99.00000 NaN
95.00000 99.00000 NaN
96.00000 99.00000 NaN
97.00000 99.00000 NaN
98.00000 99.00000 NaN
99.00000 99.00000 NaN
100.00000 99.00000 NaN

0.00000 100.00000 NaN
1.00000 100.00000 NaN
2.00000 100.00000 NaN
3.00000 100.00000 NaN
4.00000 100.00000 NaN
5.00000 100.00000 NaN
6.00000 100.00000 NaN
7.00000 100.00000 NaN
8.00000 100.00000 NaN
9.00000 100.00000 NaN
10.00000 100.00000 NaN
11.00000 100.00000 NaN
12.00000 100.00000 NaN
13.00000 100.00000 NaN
14.00000 100.00000 NaN
15.00000 100.00000 NaN
16.00000 100.00000 NaN
17.00000 100.00000 NaN
18.00000 100.00000 NaN
19.00000 100.00000 NaN
20.00000 100.00000 NaN
21.00000 100.00000 NaN
22.00000 100.00000 NaN
23.00000 100.00000 NaN
24.00000 100.00000 NaN
25.00000 100.00000 NaN
26.00000 100.00000 NaN
27.00000 100.00000 NaN
28.00000 100.00000 NaN
29.00000 100.00000 NaN
30.00000 100.00000 NaN
31.00000 100.00000 NaN
32.00000 100.00000 NaN
33.00000 100.00000 NaN
34.00000 100.00000 NaN
35.00000 100.00000 NaN
36.00000 100.00000 NaN
37.00000 100.00000 NaN
38.00000 100.00000 NaN
39.00000 100.00000 NaN
40.00000 100.00000 NaN
41.00000 100.00000 NaN
42.00000 100.00000 NaN
43.00000 100.00000 NaN
44.00000 100.00000 NaN
45.00000 100.00000 NaN
46.00000 100.00000 NaN
47.00000 100.00000 NaN
48.00000 100.00000 NaN
49.00000 100.00000 NaN
50.00000 100.00000 NaN
51.00000 100.00000 NaN
52.00000 100.00000 NaN
53.00000 100.00000 NaN
54.00000 100.00000 NaN
55.00000 100.00000 NaN
56.00000 100.00000 NaN
57.00000 100.00000 NaN
58.00000 100.00000 NaN
59.00000 100.00000 NaN
60.00000 100.00000 NaN
61.00000 100.00000 NaN
62.00000 100.00000 NaN
63.00000 100.00000 NaN
64.00000 100.00000 NaN
65.00000 100.00000 NaN
66.00000 100.00000 NaN
67.00000 100.00000 NaN
68.00000 100.00000 NaN
69.00000 100.00000 NaN
70.00000 100.00000 NaN
71.00000 100.00000 NaN
72.00000 100.00000 NaN
73.00000 100.00000 NaN
74.00000 100.00000 NaN
75.00000 100.00000 NaN
76.00000 100.00000 NaN
77.00000 100.00000 NaN
78.00000 100.00000 NaN
79.00000 100.00000 NaN
80.00000 100.00000 NaN
81.00000 100.00000 NaN
82.00000 100.00000 NaN
83.00000 100.00000 NaN
84.00000 100.00000 NaN
85.00000 100.00000 NaN
86.00000 100.00000 NaN
87.00000 100.00000 NaN
88.00000 100.00000 NaN
89.00000 100.00000 NaN
90.00000 100.00000 NaN
91.00000 100.00000 NaN
92.00000 100.00000 NaN
93.00000 100.00000 NaN
94.00000 100.00000 NaN
95.00000 100.00000 NaN
96.00000 100.00000 NaN
97.00000 100.00000 NaN
98.00000 100.00000 NaN
99.00000 100.00000 NaN
100.00000 100.00000 NaN


==> SIR_Policies_c2_2pwrgu_2.dat <==
0.00000 0.00000 NaN
1.00000 0.00000 1.60000
2.00000 0.00000 1.60000
3.00000 0.00000 1.60000
4.00000 0.00000 1.60000
5.00000 0.00000 1.60000
6.00000 0.00000 1.60000
7.00000 0.00000 1.60000
8.00000 0.00000 1.60000
9.00000 0.00000 1.60000
10.00000 0.00000 1.60000
11.00000 0.00000 1.60000
12.00000 0.00000 1.60000
13.00000 0.00000 1.60000
14.00000 0.00000 1.60000
15.00000 0.00000 1.60000
16.00000 0.00000 1.60000
17.00000 0.00000 1.60000
18.00000 0.00000 1.60000
19.00000 0.00000 1.60000
20.00000 0.00000 1.60000
21.00000 0.00000 1.60000
22.00000 0.00000 1.60000
23.00000 0.00000 1.60000
24.00000 0.00000 1.60000
25.00000 0.00000 1.60000
26.00000 0.00000 1.60000
27.00000 0.00000 1.60000
28.00000 0.00000 1.60000
29.00000 0.00000 1.60000
30.00000 0.00000 1.60000
31.00000 0.00000 1.60000
32.00000 0.00000 1.60000
33.00000 0.00000 1.60000
34.00000 0.00000 1.60000
35.00000 0.00000 1.60000
36.00000 0.00000 1.60000
37.00000 0.00000 1.60000
38.00000 0.00000 1.60000
39.00000 0.00000 1.60000
40.00000 0.00000 1.60000
41.00000 0.00000 1.60000
42.00000 0.00000 1.60000
43.00000 0.00000 1.60000
44.00000 0.00000 1.60000
45.00000 0.00000 1.60000
46.00000 0.00000 1.60000
47.00000 0.00000 1.60000
48.00000 0.00000 1.60000
49.00000 0.00000 1.60000
50.00000 0.00000 1.60000
51.00000 0.00000 1.60000
52.00000 0.00000 1.60000
53.00000 0.00000 1.60000
54.00000 0.00000 1.60000
55.00000 0.00000 1.60000
56.00000 0.00000 1.60000
57.00000 0.00000 1.60000
58.00000 0.00000 1.60000
59.00000 0.00000 1.60000
60.00000 0.00000 1.60000
61.00000 0.00000 1.60000
62.00000 0.00000 1.60000
63.00000 0.00000 1.60000
64.00000 0.00000 1.60000
65.00000 0.00000 1.60000
66.00000 0.00000 1.60000
67.00000 0.00000 1.60000
68.00000 0.00000 1.60000
69.00000 0.00000 1.60000
70.00000 0.00000 1.60000
71.00000 0.00000 1.60000
72.00000 0.00000 1.60000
73.00000 0.00000 1.60000
74.00000 0.00000 1.60000
75.00000 0.00000 1.60000
76.00000 0.00000 1.60000
77.00000 0.00000 1.60000
78.00000 0.00000 1.60000
79.00000 0.00000 1.60000
80.00000 0.00000 1.60000
81.00000 0.00000 1.60000
82.00000 0.00000 1.60000
83.00000 0.00000 1.60000
84.00000 0.00000 1.60000
85.00000 0.00000 1.60000
86.00000 0.00000 1.60000
87.00000 0.00000 1.60000
88.00000 0.00000 1.60000
89.00000 0.00000 1.60000
90.00000 0.00000 1.60000
91.00000 0.00000 1.60000
92.00000 0.00000 1.60000
93.00000 0.00000 1.60000
94.00000 0.00000 1.60000
95.00000 0.00000 1.60000
96.00000 0.00000 1.60000
97.00000 0.00000 1.60000
98.00000 0.00000 1.60000
99.00000 0.00000 1.60000
100.00000 0.00000 1.60000

0.00000 1.00000 NaN
1.00000 1.00000 1.60000
2.00000 1.00000 1.60000
3.00000 1.00000 1.60000
4.00000 1.00000 1.60000
5.00000 1.00000 1.60000
6.00000 1.00000 1.60000
7.00000 1.00000 1.60000
8.00000 1.00000 1.60000
9.00000 1.00000 1.60000
10.00000 1.00000 1.60000
11.00000 1.00000 1.60000
12.00000 1.00000 1.60000
13.00000 1.00000 1.60000
14.00000 1.00000 1.60000
15.00000 1.00000 1.60000
16.00000 1.00000 1.60000
17.00000 1.00000 1.60000
18.00000 1.00000 1.60000
19.00000 1.00000 1.60000
20.00000 1.00000 1.60000
21.00000 1.00000 1.60000
22.00000 1.00000 1.60000
23.00000 1.00000 1.60000
24.00000 1.00000 1.60000
25.00000 1.00000 1.60000
26.00000 1.00000 1.60000
27.00000 1.00000 1.60000
28.00000 1.00000 1.60000
29.00000 1.00000 1.60000
30.00000 1.00000 1.60000
31.00000 1.00000 1.60000
32.00000 1.00000 1.60000
33.00000 1.00000 1.60000
34.00000 1.00000 1.60000
35.00000 1.00000 1.60000
36.00000 1.00000 1.60000
37.00000 1.00000 1.60000
38.00000 1.00000 1.60000
39.00000 1.00000 1.60000
40.00000 1.00000 1.60000
41.00000 1.00000 1.60000
42.00000 1.00000 1.60000
43.00000 1.00000 1.60000
44.00000 1.00000 1.60000
45.00000 1.00000 1.60000
46.00000 1.00000 1.60000
47.00000 1.00000 1.60000
48.00000 1.00000 1.60000
49.00000 1.00000 1.60000
50.00000 1.00000 1.60000
51.00000 1.00000 1.60000
52.00000 1.00000 1.60000
53.00000 1.00000 1.60000
54.00000 1.00000 1.60000
55.00000 1.00000 1.60000
56.00000 1.00000 1.60000
57.00000 1.00000 1.60000
58.00000 1.00000 1.60000
59.00000 1.00000 1.60000
60.00000 1.00000 1.60000
61.00000 1.00000 1.60000
62.00000 1.00000 1.60000
63.00000 1.00000 1.60000
64.00000 1.00000 1.60000
65.00000 1.00000 1.60000
66.00000 1.00000 1.60000
67.00000 1.00000 1.60000
68.00000 1.00000 1.60000
69.00000 1.00000 1.60000
70.00000 1.00000 1.60000
71.00000 1.00000 1.60000
72.00000 1.00000 1.60000
73.00000 1.00000 1.60000
74.00000 1.00000 1.60000
75.00000 1.00000 1.60000
76.00000 1.00000 1.60000
77.00000 1.00000 1.60000
78.00000 1.00000 1.60000
79.00000 1.00000 1.60000
80.00000 1.00000 1.60000
81.00000 1.00000 1.60000
82.00000 1.00000 1.60000
83.00000 1.00000 1.60000
84.00000 1.00000 1.60000
85.00000 1.00000 1.60000
86.00000 1.00000 1.60000
87.00000 1.00000 1.60000
88.00000 1.00000 1.60000
89.00000 1.00000 1.60000
90.00000 1.00000 1.60000
91.00000 1.00000 1.60000
92.00000 1.00000 1.60000
93.00000 1.00000 1.60000
94.00000 1.00000 1.60000
95.00000 1.00000 1.60000
96.00000 1.00000 1.60000
97.00000 1.00000 1.60000
98.00000 1.00000 1.60000
99.00000 1.00000 1.60000
100.00000 1.00000 NaN

0.00000 2.00000 NaN
1.00000 2.00000 1.60000
2.00000 2.00000 1.60000
3.00000 2.00000 1.60000
4.00000 2.00000 1.60000
5.00000 2.00000 1.60000
6.00000 2.00000 1.60000
7.00000 2.00000 1.60000
8.00000 2.00000 1.60000
9.00000 2.00000 1.60000
10.00000 2.00000 1.60000
11.00000 2.00000 1.60000
12.00000 2.00000 1.60000
13.00000 2.00000 1.60000
14.00000 2.00000 1.60000
15.00000 2.00000 1.60000
16.00000 2.00000 1.60000
17.00000 2.00000 1.60000
18.00000 2.00000 1.60000
19.00000 2.00000 1.60000
20.00000 2.00000 1.60000
21.00000 2.00000 1.60000
22.00000 2.00000 1.60000
23.00000 2.00000 1.60000
24.00000 2.00000 1.60000
25.00000 2.00000 1.60000
26.00000 2.00000 1.60000
27.00000 2.00000 1.60000
28.00000 2.00000 1.60000
29.00000 2.00000 1.60000
30.00000 2.00000 1.60000
31.00000 2.00000 1.60000
32.00000 2.00000 1.60000
33.00000 2.00000 1.60000
34.00000 2.00000 1.60000
35.00000 2.00000 1.60000
36.00000 2.00000 1.60000
37.00000 2.00000 1.60000
38.00000 2.00000 1.60000
39.00000 2.00000 1.60000
40.00000 2.00000 1.60000
41.00000 2.00000 1.60000
42.00000 2.00000 1.60000
43.00000 2.00000 1.60000
44.00000 2.00000 1.60000
45.00000 2.00000 1.60000
46.00000 2.00000 1.60000
47.00000 2.00000 1.60000
48.00000 2.00000 1.60000
49.00000 2.00000 1.60000
50.00000 2.00000 1.60000
51.00000 2.00000 1.60000
52.00000 2.00000 1.60000
53.00000 2.00000 1.60000
54.00000 2.00000 1.60000
55.00000 2.00000 1.60000
56.00000 2.00000 1.60000
57.00000 2.00000 1.60000
58.00000 2.00000 1.60000
59.00000 2.00000 1.60000
60.00000 2.00000 1.60000
61.00000 2.00000 1.60000
62.00000 2.00000 1.60000
63.00000 2.00000 1.60000
64.00000 2.00000 1.60000
65.00000 2.00000 1.60000
66.00000 2.00000 1.60000
67.00000 2.00000 1.60000
68.00000 2.00000 1.60000
69.00000 2.00000 1.60000
70.00000 2.00000 1.60000
71.00000 2.00000 1.60000
72.00000 2.00000 1.60000
73.00000 2.00000 1.60000
74.00000 2.00000 1.60000
75.00000 2.00000 1.60000
76.00000 2.00000 1.60000
77.00000 2.00000 1.60000
78.00000 2.00000 1.60000
79.00000 2.00000 1.60000
80.00000 2.00000 1.60000
81.00000 2.00000 1.60000
82.00000 2.00000 1.60000
83.00000 2.00000 1.60000
84.00000 2.00000 1.60000
85.00000 2.00000 1.60000
86.00000 2.00000 1.60000
87.00000 2.00000 1.60000
88.00000 2.00000 1.60000
89.00000 2.00000 1.60000
90.00000 2.00000 1.60000
91.00000 2.00000 1.60000
92.00000 2.00000 1.60000
93.00000 2.00000 1.60000
94.00000 2.00000 1.60000
95.00000 2.00000 1.60000
96.00000 2.00000 1.60000
97.00000 2.00000 1.60000
98.00000 2.00000 1.60000
99.00000 2.00000 NaN
100.00000 2.00000 NaN

0.00000 3.00000 NaN
1.00000 3.00000 1.60000
2.00000 3.00000 1.60000
3.00000 3.00000 1.60000
4.00000 3.00000 1.60000
5.00000 3.00000 1.60000
6.00000 3.00000 1.60000
7.00000 3.00000 1.60000
8.00000 3.00000 1.60000
9.00000 3.00000 1.60000
10.00000 3.00000 1.60000
11.00000 3.00000 1.60000
12.00000 3.00000 1.60000
13.00000 3.00000 1.60000
14.00000 3.00000 1.60000
15.00000 3.00000 1.60000
16.00000 3.00000 1.60000
17.00000 3.00000 1.60000
18.00000 3.00000 1.60000
19.00000 3.00000 1.60000
20.00000 3.00000 1.60000
21.00000 3.00000 1.60000
22.00000 3.00000 1.60000
23.00000 3.00000 1.60000
24.00000 3.00000 1.60000
25.00000 3.00000 1.60000
26.00000 3.00000 1.60000
27.00000 3.00000 1.60000
28.00000 3.00000 1.60000
29.00000 3.00000 1.60000
30.00000 3.00000 1.60000
31.00000 3.00000 1.60000
32.00000 3.00000 1.60000
33.00000 3.00000 1.60000
34.00000 3.00000 1.60000
35.00000 3.00000 1.60000
36.00000 3.00000 1.60000
37.00000 3.00000 1.60000
38.00000 3.00000 1.60000
39.00000 3.00000 1.60000
40.00000 3.00000 1.60000
41.00000 3.00000 1.60000
42.00000 3.00000 1.60000
43.00000 3.00000 1.60000
44.00000 3.00000 1.60000
45.00000 3.00000 1.60000
46.00000 3.00000 1.60000
47.00000 3.00000 1.60000
48.00000 3.00000 1.60000
49.00000 3.00000 1.60000
50.00000 3.00000 1.60000
51.00000 3.00000 1.60000
52.00000 3.00000 1.60000
53.00000 3.00000 1.60000
54.00000 3.00000 1.60000
55.00000 3.00000 1.60000
56.00000 3.00000 1.60000
57.00000 3.00000 1.60000
58.00000 3.00000 1.60000
59.00000 3.00000 1.60000
60.00000 3.00000 1.60000
61.00000 3.00000 1.60000
62.00000 3.00000 1.60000
63.00000 3.00000 1.60000
64.00000 3.00000 1.60000
65.00000 3.00000 1.60000
66.00000 3.00000 1.60000
67.00000 3.00000 1.60000
68.00000 3.00000 1.60000
69.00000 3.00000 1.60000
70.00000 3.00000 1.60000
71.00000 3.00000 1.60000
72.00000 3.00000 1.60000
73.00000 3.00000 1.60000
74.00000 3.00000 1.60000
75.00000 3.00000 1.60000
76.00000 3.00000 1.60000
77.00000 3.00000 1.60000
78.00000 3.00000 1.60000
79.00000 3.00000 1.60000
80.00000 3.00000 1.60000
81.00000 3.00000 1.60000
82.00000 3.00000 1.60000
83.00000 3.00000 1.60000
84.00000 3.00000 1.60000
85.00000 3.00000 1.60000
86.00000 3.00000 1.60000
87.00000 3.00000 1.60000
88.00000 3.00000 1.60000
89.00000 3.00000 1.60000
90.00000 3.00000 1.60000
91.00000 3.00000 1.60000
92.00000 3.00000 1.60000
93.00000 3.00000 1.60000
94.00000 3.00000 1.60000
95.00000 3.00000 1.60000
96.00000 3.00000 1.60000
97.00000 3.00000 1.60000
98.00000 3.00000 NaN
99.00000 3.00000 NaN
100.00000 3.00000 NaN

0.00000 4.00000 NaN
1.00000 4.00000 1.60000
2.00000 4.00000 1.60000
3.00000 4.00000 1.60000
4.00000 4.00000 1.60000
5.00000 4.00000 1.60000
6.00000 4.00000 1.60000
7.00000 4.00000 1.60000
8.00000 4.00000 1.60000
9.00000 4.00000 1.60000
10.00000 4.00000 1.60000
11.00000 4.00000 1.60000
12.00000 4.00000 1.60000
13.00000 4.00000 1.60000
14.00000 4.00000 1.60000
15.00000 4.00000 1.60000
16.00000 4.00000 1.60000
17.00000 4.00000 1.60000
18.00000 4.00000 1.60000
19.00000 4.00000 1.60000
20.00000 4.00000 1.60000
21.00000 4.00000 1.60000
22.00000 4.00000 1.60000
23.00000 4.00000 1.60000
24.00000 4.00000 1.60000
25.00000 4.00000 1.60000
26.00000 4.00000 1.60000
27.00000 4.00000 1.60000
28.00000 4.00000 1.60000
29.00000 4.00000 1.60000
30.00000 4.00000 1.60000
31.00000 4.00000 1.60000
32.00000 4.00000 1.60000
33.00000 4.00000 1.60000
34.00000 4.00000 1.60000
35.00000 4.00000 1.60000
36.00000 4.00000 1.60000
37.00000 4.00000 1.60000
38.00000 4.00000 1.60000
39.00000 4.00000 1.60000
40.00000 4.00000 1.60000
41.00000 4.00000 1.60000
42.00000 4.00000 1.60000
43.00000 4.00000 1.60000
44.00000 4.00000 1.60000
45.00000 4.00000 1.60000
46.00000 4.00000 1.60000
47.00000 4.00000 1.60000
48.00000 4.00000 1.60000
49.00000 4.00000 1.60000
50.00000 4.00000 1.60000
51.00000 4.00000 1.60000
52.00000 4.00000 1.60000
53.00000 4.00000 1.60000
54.00000 4.00000 1.60000
55.00000 4.00000 1.60000
56.00000 4.00000 1.60000
57.00000 4.00000 1.60000
58.00000 4.00000 1.60000
59.00000 4.00000 1.60000
60.00000 4.00000 1.60000
61.00000 4.00000 1.60000
62.00000 4.00000 1.60000
63.00000 4.00000 1.60000
64.00000 4.00000 1.60000
65.00000 4.00000 1.60000
66.00000 4.00000 1.60000
67.00000 4.00000 1.60000
68.00000 4.00000 1.60000
69.00000 4.00000 1.60000
70.00000 4.00000 1.60000
71.00000 4.00000 1.60000
72.00000 4.00000 1.60000
73.00000 4.00000 1.60000
74.00000 4.00000 1.60000
75.00000 4.00000 1.60000
76.00000 4.00000 1.60000
77.00000 4.00000 1.60000
78.00000 4.00000 1.60000
79.00000 4.00000 1.60000
80.00000 4.00000 1.60000
81.00000 4.00000 1.60000
82.00000 4.00000 1.60000
83.00000 4.00000 1.60000
84.00000 4.00000 1.60000
85.00000 4.00000 1.60000
86.00000 4.00000 1.60000
87.00000 4.00000 1.60000
88.00000 4.00000 1.60000
89.00000 4.00000 1.60000
90.00000 4.00000 1.60000
91.00000 4.00000 1.60000
92.00000 4.00000 1.60000
93.00000 4.00000 1.60000
94.00000 4.00000 1.60000
95.00000 4.00000 1.60000
96.00000 4.00000 1.60000
97.00000 4.00000 NaN
98.00000 4.00000 NaN
99.00000 4.00000 NaN
100.00000 4.00000 NaN

0.00000 5.00000 NaN
1.00000 5.00000 1.60000
2.00000 5.00000 1.60000
3.00000 5.00000 1.60000
4.00000 5.00000 1.60000
5.00000 5.00000 1.60000
6.00000 5.00000 1.60000
7.00000 5.00000 1.60000
8.00000 5.00000 1.60000
9.00000 5.00000 1.60000
10.00000 5.00000 1.60000
11.00000 5.00000 1.60000
12.00000 5.00000 1.60000
13.00000 5.00000 1.60000
14.00000 5.00000 1.60000
15.00000 5.00000 1.60000
16.00000 5.00000 1.60000
17.00000 5.00000 1.60000
18.00000 5.00000 1.60000
19.00000 5.00000 1.60000
20.00000 5.00000 1.60000
21.00000 5.00000 1.60000
22.00000 5.00000 1.60000
23.00000 5.00000 1.60000
24.00000 5.00000 1.60000
25.00000 5.00000 1.60000
26.00000 5.00000 1.60000
27.00000 5.00000 1.60000
28.00000 5.00000 1.60000
29.00000 5.00000 1.60000
30.00000 5.00000 1.60000
31.00000 5.00000 1.60000
32.00000 5.00000 1.60000
33.00000 5.00000 1.60000
34.00000 5.00000 1.60000
35.00000 5.00000 1.60000
36.00000 5.00000 1.60000
37.00000 5.00000 1.60000
38.00000 5.00000 1.60000
39.00000 5.00000 1.60000
40.00000 5.00000 1.60000
41.00000 5.00000 1.60000
42.00000 5.00000 1.60000
43.00000 5.00000 1.60000
44.00000 5.00000 1.60000
45.00000 5.00000 1.60000
46.00000 5.00000 1.60000
47.00000 5.00000 1.60000
48.00000 5.00000 1.60000
49.00000 5.00000 1.60000
50.00000 5.00000 1.60000
51.00000 5.00000 1.60000
52.00000 5.00000 1.60000
53.00000 5.00000 1.60000
54.00000 5.00000 1.60000
55.00000 5.00000 1.60000
56.00000 5.00000 1.60000
57.00000 5.00000 1.60000
58.00000 5.00000 1.60000
59.00000 5.00000 1.60000
60.00000 5.00000 1.60000
61.00000 5.00000 1.60000
62.00000 5.00000 1.60000
63.00000 5.00000 1.60000
64.00000 5.00000 1.60000
65.00000 5.00000 1.60000
66.00000 5.00000 1.60000
67.00000 5.00000 1.60000
68.00000 5.00000 1.60000
69.00000 5.00000 1.60000
70.00000 5.00000 1.60000
71.00000 5.00000 1.60000
72.00000 5.00000 1.60000
73.00000 5.00000 1.60000
74.00000 5.00000 1.60000
75.00000 5.00000 1.60000
76.00000 5.00000 1.60000
77.00000 5.00000 1.60000
78.00000 5.00000 1.60000
79.00000 5.00000 1.60000
80.00000 5.00000 1.60000
81.00000 5.00000 1.60000
82.00000 5.00000 1.60000
83.00000 5.00000 1.60000
84.00000 5.00000 1.60000
85.00000 5.00000 1.60000
86.00000 5.00000 1.60000
87.00000 5.00000 1.60000
88.00000 5.00000 1.60000
89.00000 5.00000 1.60000
90.00000 5.00000 1.60000
91.00000 5.00000 1.60000
92.00000 5.00000 1.60000
93.00000 5.00000 1.60000
94.00000 5.00000 1.60000
95.00000 5.00000 1.60000
96.00000 5.00000 NaN
97.00000 5.00000 NaN
98.00000 5.00000 NaN
99.00000 5.00000 NaN
100.00000 5.00000 NaN

0.00000 6.00000 NaN
1.00000 6.00000 1.60000
2.00000 6.00000 1.60000
3.00000 6.00000 1.60000
4.00000 6.00000 1.60000
5.00000 6.00000 1.60000
6.00000 6.00000 1.60000
7.00000 6.00000 1.60000
8.00000 6.00000 1.60000
9.00000 6.00000 1.60000
10.00000 6.00000 1.60000
11.00000 6.00000 1.60000
12.00000 6.00000 1.60000
13.00000 6.00000 1.60000
14.00000 6.00000 1.60000
15.00000 6.00000 1.60000
16.00000 6.00000 1.60000
17.00000 6.00000 1.60000
18.00000 6.00000 1.60000
19.00000 6.00000 1.60000
20.00000 6.00000 1.60000
21.00000 6.00000 1.60000
22.00000 6.00000 1.60000
23.00000 6.00000 1.60000
24.00000 6.00000 1.60000
25.00000 6.00000 1.60000
26.00000 6.00000 1.60000
27.00000 6.00000 1.60000
28.00000 6.00000 1.60000
29.00000 6.00000 1.60000
30.00000 6.00000 1.60000
31.00000 6.00000 1.60000
32.00000 6.00000 1.60000
33.00000 6.00000 1.60000
34.00000 6.00000 1.60000
35.00000 6.00000 1.60000
36.00000 6.00000 1.60000
37.00000 6.00000 1.60000
38.00000 6.00000 1.60000
39.00000 6.00000 1.60000
40.00000 6.00000 1.60000
41.00000 6.00000 1.60000
42.00000 6.00000 1.60000
43.00000 6.00000 1.60000
44.00000 6.00000 1.60000
45.00000 6.00000 1.60000
46.00000 6.00000 1.60000
47.00000 6.00000 1.60000
48.00000 6.00000 1.60000
49.00000 6.00000 1.60000
50.00000 6.00000 1.60000
51.00000 6.00000 1.60000
52.00000 6.00000 1.60000
53.00000 6.00000 1.60000
54.00000 6.00000 1.60000
55.00000 6.00000 1.60000
56.00000 6.00000 1.60000
57.00000 6.00000 1.60000
58.00000 6.00000 1.60000
59.00000 6.00000 1.60000
60.00000 6.00000 1.60000
61.00000 6.00000 1.60000
62.00000 6.00000 1.60000
63.00000 6.00000 1.60000
64.00000 6.00000 1.60000
65.00000 6.00000 1.60000
66.00000 6.00000 1.60000
67.00000 6.00000 1.60000
68.00000 6.00000 1.60000
69.00000 6.00000 1.60000
70.00000 6.00000 1.60000
71.00000 6.00000 1.60000
72.00000 6.00000 1.60000
73.00000 6.00000 1.60000
74.00000 6.00000 1.60000
75.00000 6.00000 1.60000
76.00000 6.00000 1.60000
77.00000 6.00000 1.60000
78.00000 6.00000 1.60000
79.00000 6.00000 1.60000
80.00000 6.00000 1.60000
81.00000 6.00000 1.60000
82.00000 6.00000 1.60000
83.00000 6.00000 1.60000
84.00000 6.00000 1.60000
85.00000 6.00000 1.60000
86.00000 6.00000 1.60000
87.00000 6.00000 1.60000
88.00000 6.00000 1.60000
89.00000 6.00000 1.60000
90.00000 6.00000 1.60000
91.00000 6.00000 1.60000
92.00000 6.00000 1.60000
93.00000 6.00000 1.60000
94.00000 6.00000 1.60000
95.00000 6.00000 NaN
96.00000 6.00000 NaN
97.00000 6.00000 NaN
98.00000 6.00000 NaN
99.00000 6.00000 NaN
100.00000 6.00000 NaN

0.00000 7.00000 NaN
1.00000 7.00000 1.60000
2.00000 7.00000 1.60000
3.00000 7.00000 1.60000
4.00000 7.00000 1.60000
5.00000 7.00000 1.60000
6.00000 7.00000 1.60000
7.00000 7.00000 1.60000
8.00000 7.00000 1.60000
9.00000 7.00000 1.60000
10.00000 7.00000 1.60000
11.00000 7.00000 1.60000
12.00000 7.00000 1.60000
13.00000 7.00000 1.60000
14.00000 7.00000 1.60000
15.00000 7.00000 1.60000
16.00000 7.00000 1.60000
17.00000 7.00000 1.60000
18.00000 7.00000 1.60000
19.00000 7.00000 1.60000
20.00000 7.00000 1.60000
21.00000 7.00000 1.60000
22.00000 7.00000 1.60000
23.00000 7.00000 1.60000
24.00000 7.00000 1.60000
25.00000 7.00000 1.60000
26.00000 7.00000 1.60000
27.00000 7.00000 1.60000
28.00000 7.00000 1.60000
29.00000 7.00000 1.60000
30.00000 7.00000 1.60000
31.00000 7.00000 1.60000
32.00000 7.00000 1.60000
33.00000 7.00000 1.60000
34.00000 7.00000 1.60000
35.00000 7.00000 1.60000
36.00000 7.00000 1.60000
37.00000 7.00000 1.60000
38.00000 7.00000 1.60000
39.00000 7.00000 1.60000
40.00000 7.00000 1.60000
41.00000 7.00000 1.60000
42.00000 7.00000 1.60000
43.00000 7.00000 1.60000
44.00000 7.00000 1.60000
45.00000 7.00000 1.60000
46.00000 7.00000 1.60000
47.00000 7.00000 1.60000
48.00000 7.00000 1.60000
49.00000 7.00000 1.60000
50.00000 7.00000 1.60000
51.00000 7.00000 1.60000
52.00000 7.00000 1.60000
53.00000 7.00000 1.60000
54.00000 7.00000 1.60000
55.00000 7.00000 1.60000
56.00000 7.00000 1.60000
57.00000 7.00000 1.60000
58.00000 7.00000 1.60000
59.00000 7.00000 1.60000
60.00000 7.00000 1.60000
61.00000 7.00000 1.60000
62.00000 7.00000 1.60000
63.00000 7.00000 1.60000
64.00000 7.00000 1.60000
65.00000 7.00000 1.60000
66.00000 7.00000 1.60000
67.00000 7.00000 1.60000
68.00000 7.00000 1.60000
69.00000 7.00000 1.60000
70.00000 7.00000 1.60000
71.00000 7.00000 1.60000
72.00000 7.00000 1.60000
73.00000 7.00000 1.60000
74.00000 7.00000 1.60000
75.00000 7.00000 1.60000
76.00000 7.00000 1.60000
77.00000 7.00000 1.60000
78.00000 7.00000 1.60000
79.00000 7.00000 1.60000
80.00000 7.00000 1.60000
81.00000 7.00000 1.60000
82.00000 7.00000 1.60000
83.00000 7.00000 1.60000
84.00000 7.00000 1.60000
85.00000 7.00000 1.60000
86.00000 7.00000 1.60000
87.00000 7.00000 1.60000
88.00000 7.00000 1.60000
89.00000 7.00000 1.60000
90.00000 7.00000 1.60000
91.00000 7.00000 1.60000
92.00000 7.00000 1.60000
93.00000 7.00000 1.60000
94.00000 7.00000 NaN
95.00000 7.00000 NaN
96.00000 7.00000 NaN
97.00000 7.00000 NaN
98.00000 7.00000 NaN
99.00000 7.00000 NaN
100.00000 7.00000 NaN

0.00000 8.00000 NaN
1.00000 8.00000 1.60000
2.00000 8.00000 1.60000
3.00000 8.00000 1.60000
4.00000 8.00000 1.60000
5.00000 8.00000 1.60000
6.00000 8.00000 1.60000
7.00000 8.00000 1.60000
8.00000 8.00000 1.60000
9.00000 8.00000 1.60000
10.00000 8.00000 1.60000
11.00000 8.00000 1.60000
12.00000 8.00000 1.60000
13.00000 8.00000 1.60000
14.00000 8.00000 1.60000
15.00000 8.00000 1.60000
16.00000 8.00000 1.60000
17.00000 8.00000 1.60000
18.00000 8.00000 1.60000
19.00000 8.00000 1.60000
20.00000 8.00000 1.60000
21.00000 8.00000 1.60000
22.00000 8.00000 1.60000
23.00000 8.00000 1.60000
24.00000 8.00000 1.60000
25.00000 8.00000 1.60000
26.00000 8.00000 1.60000
27.00000 8.00000 1.60000
28.00000 8.00000 1.60000
29.00000 8.00000 1.60000
30.00000 8.00000 1.60000
31.00000 8.00000 1.60000
32.00000 8.00000 1.60000
33.00000 8.00000 1.60000
34.00000 8.00000 1.60000
35.00000 8.00000 1.60000
36.00000 8.00000 1.60000
37.00000 8.00000 1.60000
38.00000 8.00000 1.60000
39.00000 8.00000 1.60000
40.00000 8.00000 1.60000
41.00000 8.00000 1.60000
42.00000 8.00000 1.60000
43.00000 8.00000 1.60000
44.00000 8.00000 1.60000
45.00000 8.00000 1.60000
46.00000 8.00000 1.60000
47.00000 8.00000 1.60000
48.00000 8.00000 1.60000
49.00000 8.00000 1.60000
50.00000 8.00000 1.60000
51.00000 8.00000 1.60000
52.00000 8.00000 1.60000
53.00000 8.00000 1.60000
54.00000 8.00000 1.60000
55.00000 8.00000 1.60000
56.00000 8.00000 1.60000
57.00000 8.00000 1.60000
58.00000 8.00000 1.60000
59.00000 8.00000 1.60000
60.00000 8.00000 1.60000
61.00000 8.00000 1.60000
62.00000 8.00000 1.60000
63.00000 8.00000 1.60000
64.00000 8.00000 1.60000
65.00000 8.00000 1.60000
66.00000 8.00000 1.60000
67.00000 8.00000 1.60000
68.00000 8.00000 1.60000
69.00000 8.00000 1.60000
70.00000 8.00000 1.60000
71.00000 8.00000 1.60000
72.00000 8.00000 1.60000
73.00000 8.00000 1.60000
74.00000 8.00000 1.60000
75.00000 8.00000 1.60000
76.00000 8.00000 1.60000
77.00000 8.00000 1.60000
78.00000 8.00000 1.60000
79.00000 8.00000 1.60000
80.00000 8.00000 1.60000
81.00000 8.00000 1.60000
82.00000 8.00000 1.60000
83.00000 8.00000 1.60000
84.00000 8.00000 1.60000
85.00000 8.00000 1.60000
86.00000 8.00000 1.60000
87.00000 8.00000 1.60000
88.00000 8.00000 1.60000
89.00000 8.00000 1.60000
90.00000 8.00000 1.60000
91.00000 8.00000 1.60000
92.00000 8.00000 1.60000
93.00000 8.00000 NaN
94.00000 8.00000 NaN
95.00000 8.00000 NaN
96.00000 8.00000 NaN
97.00000 8.00000 NaN
98.00000 8.00000 NaN
99.00000 8.00000 NaN
100.00000 8.00000 NaN

0.00000 9.00000 NaN
1.00000 9.00000 1.60000
2.00000 9.00000 1.60000
3.00000 9.00000 1.60000
4.00000 9.00000 1.60000
5.00000 9.00000 1.60000
6.00000 9.00000 1.60000
7.00000 9.00000 1.60000
8.00000 9.00000 1.60000
9.00000 9.00000 1.60000
10.00000 9.00000 1.60000
11.00000 9.00000 1.60000
12.00000 9.00000 1.60000
13.00000 9.00000 1.60000
14.00000 9.00000 1.60000
15.00000 9.00000 1.60000
16.00000 9.00000 1.60000
17.00000 9.00000 1.60000
18.00000 9.00000 1.60000
19.00000 9.00000 1.60000
20.00000 9.00000 1.60000
21.00000 9.00000 1.60000
22.00000 9.00000 1.60000
23.00000 9.00000 1.60000
24.00000 9.00000 1.60000
25.00000 9.00000 1.60000
26.00000 9.00000 1.60000
27.00000 9.00000 1.60000
28.00000 9.00000 1.60000
29.00000 9.00000 1.60000
30.00000 9.00000 1.60000
31.00000 9.00000 1.60000
32.00000 9.00000 1.60000
33.00000 9.00000 1.60000
34.00000 9.00000 1.60000
35.00000 9.00000 1.60000
36.00000 9.00000 1.60000
37.00000 9.00000 1.60000
38.00000 9.00000 1.60000
39.00000 9.00000 1.60000
40.00000 9.00000 1.60000
41.00000 9.00000 1.60000
42.00000 9.00000 1.60000
43.00000 9.00000 1.60000
44.00000 9.00000 1.60000
45.00000 9.00000 1.60000
46.00000 9.00000 1.60000
47.00000 9.00000 1.60000
48.00000 9.00000 1.60000
49.00000 9.00000 1.60000
50.00000 9.00000 1.60000
51.00000 9.00000 1.60000
52.00000 9.00000 1.60000
53.00000 9.00000 1.60000
54.00000 9.00000 1.60000
55.00000 9.00000 1.60000
56.00000 9.00000 1.60000
57.00000 9.00000 1.60000
58.00000 9.00000 1.60000
59.00000 9.00000 1.60000
60.00000 9.00000 1.60000
61.00000 9.00000 1.60000
62.00000 9.00000 1.60000
63.00000 9.00000 1.60000
64.00000 9.00000 1.60000
65.00000 9.00000 1.60000
66.00000 9.00000 1.60000
67.00000 9.00000 1.60000
68.00000 9.00000 1.60000
69.00000 9.00000 1.60000
70.00000 9.00000 1.60000
71.00000 9.00000 1.60000
72.00000 9.00000 1.60000
73.00000 9.00000 1.60000
74.00000 9.00000 1.60000
75.00000 9.00000 1.60000
76.00000 9.00000 1.60000
77.00000 9.00000 1.60000
78.00000 9.00000 1.60000
79.00000 9.00000 1.60000
80.00000 9.00000 1.60000
81.00000 9.00000 1.60000
82.00000 9.00000 1.60000
83.00000 9.00000 1.60000
84.00000 9.00000 1.60000
85.00000 9.00000 1.60000
86.00000 9.00000 1.60000
87.00000 9.00000 1.60000
88.00000 9.00000 1.60000
89.00000 9.00000 1.60000
90.00000 9.00000 1.60000
91.00000 9.00000 1.60000
92.00000 9.00000 NaN
93.00000 9.00000 NaN
94.00000 9.00000 NaN
95.00000 9.00000 NaN
96.00000 9.00000 NaN
97.00000 9.00000 NaN
98.00000 9.00000 NaN
99.00000 9.00000 NaN
100.00000 9.00000 NaN

0.00000 10.00000 NaN
1.00000 10.00000 1.60000
2.00000 10.00000 1.60000
3.00000 10.00000 1.60000
4.00000 10.00000 1.60000
5.00000 10.00000 1.60000
6.00000 10.00000 1.60000
7.00000 10.00000 1.60000
8.00000 10.00000 1.60000
9.00000 10.00000 1.60000
10.00000 10.00000 1.60000
11.00000 10.00000 1.60000
12.00000 10.00000 1.60000
13.00000 10.00000 1.60000
14.00000 10.00000 1.60000
15.00000 10.00000 1.60000
16.00000 10.00000 1.60000
17.00000 10.00000 1.60000
18.00000 10.00000 1.60000
19.00000 10.00000 1.60000
20.00000 10.00000 1.60000
21.00000 10.00000 1.60000
22.00000 10.00000 1.60000
23.00000 10.00000 1.60000
24.00000 10.00000 1.60000
25.00000 10.00000 1.60000
26.00000 10.00000 1.60000
27.00000 10.00000 1.60000
28.00000 10.00000 1.60000
29.00000 10.00000 1.60000
30.00000 10.00000 1.60000
31.00000 10.00000 1.60000
32.00000 10.00000 1.60000
33.00000 10.00000 1.60000
34.00000 10.00000 1.60000
35.00000 10.00000 1.60000
36.00000 10.00000 1.60000
37.00000 10.00000 1.60000
38.00000 10.00000 1.60000
39.00000 10.00000 1.60000
40.00000 10.00000 1.60000
41.00000 10.00000 1.60000
42.00000 10.00000 1.60000
43.00000 10.00000 1.60000
44.00000 10.00000 1.60000
45.00000 10.00000 1.60000
46.00000 10.00000 1.60000
47.00000 10.00000 1.60000
48.00000 10.00000 1.60000
49.00000 10.00000 1.60000
50.00000 10.00000 1.60000
51.00000 10.00000 1.60000
52.00000 10.00000 1.60000
53.00000 10.00000 1.60000
54.00000 10.00000 1.60000
55.00000 10.00000 1.60000
56.00000 10.00000 1.60000
57.00000 10.00000 1.60000
58.00000 10.00000 1.60000
59.00000 10.00000 1.60000
60.00000 10.00000 1.60000
61.00000 10.00000 1.60000
62.00000 10.00000 1.60000
63.00000 10.00000 1.60000
64.00000 10.00000 1.60000
65.00000 10.00000 1.60000
66.00000 10.00000 1.60000
67.00000 10.00000 1.60000
68.00000 10.00000 1.60000
69.00000 10.00000 1.60000
70.00000 10.00000 1.60000
71.00000 10.00000 1.60000
72.00000 10.00000 1.60000
73.00000 10.00000 1.60000
74.00000 10.00000 1.60000
75.00000 10.00000 1.60000
76.00000 10.00000 1.60000
77.00000 10.00000 1.60000
78.00000 10.00000 1.60000
79.00000 10.00000 1.60000
80.00000 10.00000 1.60000
81.00000 10.00000 1.60000
82.00000 10.00000 1.60000
83.00000 10.00000 1.60000
84.00000 10.00000 1.60000
85.00000 10.00000 1.60000
86.00000 10.00000 1.60000
87.00000 10.00000 1.60000
88.00000 10.00000 1.60000
89.00000 10.00000 1.60000
90.00000 10.00000 1.60000
91.00000 10.00000 NaN
92.00000 10.00000 NaN
93.00000 10.00000 NaN
94.00000 10.00000 NaN
95.00000 10.00000 NaN
96.00000 10.00000 NaN
97.00000 10.00000 NaN
98.00000 10.00000 NaN
99.00000 10.00000 NaN
100.00000 10.00000 NaN

0.00000 11.00000 NaN
1.00000 11.00000 1.60000
2.00000 11.00000 1.60000
3.00000 11.00000 1.60000
4.00000 11.00000 1.60000
5.00000 11.00000 1.60000
6.00000 11.00000 1.60000
7.00000 11.00000 1.60000
8.00000 11.00000 1.60000
9.00000 11.00000 1.60000
10.00000 11.00000 1.60000
11.00000 11.00000 1.60000
12.00000 11.00000 1.60000
13.00000 11.00000 1.60000
14.00000 11.00000 1.60000
15.00000 11.00000 1.60000
16.00000 11.00000 1.60000
17.00000 11.00000 1.60000
18.00000 11.00000 1.60000
19.00000 11.00000 1.60000
20.00000 11.00000 1.60000
21.00000 11.00000 1.60000
22.00000 11.00000 1.60000
23.00000 11.00000 1.60000
24.00000 11.00000 1.60000
25.00000 11.00000 1.60000
26.00000 11.00000 1.60000
27.00000 11.00000 1.60000
28.00000 11.00000 1.60000
29.00000 11.00000 1.60000
30.00000 11.00000 1.60000
31.00000 11.00000 1.60000
32.00000 11.00000 1.60000
33.00000 11.00000 1.60000
34.00000 11.00000 1.60000
35.00000 11.00000 1.60000
36.00000 11.00000 1.60000
37.00000 11.00000 1.60000
38.00000 11.00000 1.60000
39.00000 11.00000 1.60000
40.00000 11.00000 1.60000
41.00000 11.00000 1.60000
42.00000 11.00000 1.60000
43.00000 11.00000 1.60000
44.00000 11.00000 1.60000
45.00000 11.00000 1.60000
46.00000 11.00000 1.60000
47.00000 11.00000 1.60000
48.00000 11.00000 1.60000
49.00000 11.00000 1.60000
50.00000 11.00000 1.60000
51.00000 11.00000 1.60000
52.00000 11.00000 1.60000
53.00000 11.00000 1.60000
54.00000 11.00000 1.60000
55.00000 11.00000 1.60000
56.00000 11.00000 1.60000
57.00000 11.00000 1.60000
58.00000 11.00000 1.60000
59.00000 11.00000 1.60000
60.00000 11.00000 1.60000
61.00000 11.00000 1.60000
62.00000 11.00000 1.60000
63.00000 11.00000 1.60000
64.00000 11.00000 1.60000
65.00000 11.00000 1.60000
66.00000 11.00000 1.60000
67.00000 11.00000 1.60000
68.00000 11.00000 1.60000
69.00000 11.00000 1.60000
70.00000 11.00000 1.60000
71.00000 11.00000 1.60000
72.00000 11.00000 1.60000
73.00000 11.00000 1.60000
74.00000 11.00000 1.60000
75.00000 11.00000 1.60000
76.00000 11.00000 1.60000
77.00000 11.00000 1.60000
78.00000 11.00000 1.60000
79.00000 11.00000 1.60000
80.00000 11.00000 1.60000
81.00000 11.00000 1.60000
82.00000 11.00000 1.60000
83.00000 11.00000 1.60000
84.00000 11.00000 1.60000
85.00000 11.00000 1.60000
86.00000 11.00000 1.60000
87.00000 11.00000 1.60000
88.00000 11.00000 1.60000
89.00000 11.00000 1.60000
90.00000 11.00000 NaN
91.00000 11.00000 NaN
92.00000 11.00000 NaN
93.00000 11.00000 NaN
94.00000 11.00000 NaN
95.00000 11.00000 NaN
96.00000 11.00000 NaN
97.00000 11.00000 NaN
98.00000 11.00000 NaN
99.00000 11.00000 NaN
100.00000 11.00000 NaN

0.00000 12.00000 NaN
1.00000 12.00000 1.60000
2.00000 12.00000 1.60000
3.00000 12.00000 1.60000
4.00000 12.00000 1.60000
5.00000 12.00000 1.60000
6.00000 12.00000 1.60000
7.00000 12.00000 1.60000
8.00000 12.00000 1.60000
9.00000 12.00000 1.60000
10.00000 12.00000 1.60000
11.00000 12.00000 1.60000
12.00000 12.00000 1.60000
13.00000 12.00000 1.60000
14.00000 12.00000 1.60000
15.00000 12.00000 1.60000
16.00000 12.00000 1.60000
17.00000 12.00000 1.60000
18.00000 12.00000 1.60000
19.00000 12.00000 1.60000
20.00000 12.00000 1.60000
21.00000 12.00000 1.60000
22.00000 12.00000 1.60000
23.00000 12.00000 1.60000
24.00000 12.00000 1.60000
25.00000 12.00000 1.60000
26.00000 12.00000 1.60000
27.00000 12.00000 1.60000
28.00000 12.00000 1.60000
29.00000 12.00000 1.60000
30.00000 12.00000 1.60000
31.00000 12.00000 1.60000
32.00000 12.00000 1.60000
33.00000 12.00000 1.60000
34.00000 12.00000 1.60000
35.00000 12.00000 1.60000
36.00000 12.00000 1.60000
37.00000 12.00000 1.60000
38.00000 12.00000 1.60000
39.00000 12.00000 1.60000
40.00000 12.00000 1.60000
41.00000 12.00000 1.60000
42.00000 12.00000 1.60000
43.00000 12.00000 1.60000
44.00000 12.00000 1.60000
45.00000 12.00000 1.60000
46.00000 12.00000 1.60000
47.00000 12.00000 1.60000
48.00000 12.00000 1.60000
49.00000 12.00000 1.60000
50.00000 12.00000 1.60000
51.00000 12.00000 1.60000
52.00000 12.00000 1.60000
53.00000 12.00000 1.60000
54.00000 12.00000 1.60000
55.00000 12.00000 1.60000
56.00000 12.00000 1.60000
57.00000 12.00000 1.60000
58.00000 12.00000 1.60000
59.00000 12.00000 1.60000
60.00000 12.00000 1.60000
61.00000 12.00000 1.60000
62.00000 12.00000 1.60000
63.00000 12.00000 1.60000
64.00000 12.00000 1.60000
65.00000 12.00000 1.60000
66.00000 12.00000 1.60000
67.00000 12.00000 1.60000
68.00000 12.00000 1.60000
69.00000 12.00000 1.60000
70.00000 12.00000 1.60000
71.00000 12.00000 1.60000
72.00000 12.00000 1.60000
73.00000 12.00000 1.60000
74.00000 12.00000 1.60000
75.00000 12.00000 1.60000
76.00000 12.00000 1.60000
77.00000 12.00000 1.60000
78.00000 12.00000 1.60000
79.00000 12.00000 1.60000
80.00000 12.00000 1.60000
81.00000 12.00000 1.60000
82.00000 12.00000 1.60000
83.00000 12.00000 1.60000
84.00000 12.00000 1.60000
85.00000 12.00000 1.60000
86.00000 12.00000 1.60000
87.00000 12.00000 1.60000
88.00000 12.00000 1.60000
89.00000 12.00000 NaN
90.00000 12.00000 NaN
91.00000 12.00000 NaN
92.00000 12.00000 NaN
93.00000 12.00000 NaN
94.00000 12.00000 NaN
95.00000 12.00000 NaN
96.00000 12.00000 NaN
97.00000 12.00000 NaN
98.00000 12.00000 NaN
99.00000 12.00000 NaN
100.00000 12.00000 NaN

0.00000 13.00000 NaN
1.00000 13.00000 1.60000
2.00000 13.00000 1.60000
3.00000 13.00000 1.60000
4.00000 13.00000 1.60000
5.00000 13.00000 1.60000
6.00000 13.00000 1.60000
7.00000 13.00000 1.60000
8.00000 13.00000 1.60000
9.00000 13.00000 1.60000
10.00000 13.00000 1.60000
11.00000 13.00000 1.60000
12.00000 13.00000 1.60000
13.00000 13.00000 1.60000
14.00000 13.00000 1.60000
15.00000 13.00000 1.60000
16.00000 13.00000 1.60000
17.00000 13.00000 1.60000
18.00000 13.00000 1.60000
19.00000 13.00000 1.60000
20.00000 13.00000 1.60000
21.00000 13.00000 1.60000
22.00000 13.00000 1.60000
23.00000 13.00000 1.60000
24.00000 13.00000 1.60000
25.00000 13.00000 1.60000
26.00000 13.00000 1.60000
27.00000 13.00000 1.60000
28.00000 13.00000 1.60000
29.00000 13.00000 1.60000
30.00000 13.00000 1.60000
31.00000 13.00000 1.60000
32.00000 13.00000 1.60000
33.00000 13.00000 1.60000
34.00000 13.00000 1.60000
35.00000 13.00000 1.60000
36.00000 13.00000 1.60000
37.00000 13.00000 1.60000
38.00000 13.00000 1.60000
39.00000 13.00000 1.60000
40.00000 13.00000 1.60000
41.00000 13.00000 1.60000
42.00000 13.00000 1.60000
43.00000 13.00000 1.60000
44.00000 13.00000 1.60000
45.00000 13.00000 1.60000
46.00000 13.00000 1.60000
47.00000 13.00000 1.60000
48.00000 13.00000 1.60000
49.00000 13.00000 1.60000
50.00000 13.00000 1.60000
51.00000 13.00000 1.60000
52.00000 13.00000 1.60000
53.00000 13.00000 1.60000
54.00000 13.00000 1.60000
55.00000 13.00000 1.60000
56.00000 13.00000 1.60000
57.00000 13.00000 1.60000
58.00000 13.00000 1.60000
59.00000 13.00000 1.60000
60.00000 13.00000 1.60000
61.00000 13.00000 1.60000
62.00000 13.00000 1.60000
63.00000 13.00000 1.60000
64.00000 13.00000 1.60000
65.00000 13.00000 1.60000
66.00000 13.00000 1.60000
67.00000 13.00000 1.60000
68.00000 13.00000 1.60000
69.00000 13.00000 1.60000
70.00000 13.00000 1.60000
71.00000 13.00000 1.60000
72.00000 13.00000 1.60000
73.00000 13.00000 1.60000
74.00000 13.00000 1.60000
75.00000 13.00000 1.60000
76.00000 13.00000 1.60000
77.00000 13.00000 1.60000
78.00000 13.00000 1.60000
79.00000 13.00000 1.60000
80.00000 13.00000 1.60000
81.00000 13.00000 1.60000
82.00000 13.00000 1.60000
83.00000 13.00000 1.60000
84.00000 13.00000 1.60000
85.00000 13.00000 1.60000
86.00000 13.00000 1.60000
87.00000 13.00000 1.60000
88.00000 13.00000 NaN
89.00000 13.00000 NaN
90.00000 13.00000 NaN
91.00000 13.00000 NaN
92.00000 13.00000 NaN
93.00000 13.00000 NaN
94.00000 13.00000 NaN
95.00000 13.00000 NaN
96.00000 13.00000 NaN
97.00000 13.00000 NaN
98.00000 13.00000 NaN
99.00000 13.00000 NaN
100.00000 13.00000 NaN

0.00000 14.00000 NaN
1.00000 14.00000 1.60000
2.00000 14.00000 1.60000
3.00000 14.00000 1.60000
4.00000 14.00000 1.60000
5.00000 14.00000 1.60000
6.00000 14.00000 1.60000
7.00000 14.00000 1.60000
8.00000 14.00000 1.60000
9.00000 14.00000 1.60000
10.00000 14.00000 1.60000
11.00000 14.00000 1.60000
12.00000 14.00000 1.60000
13.00000 14.00000 1.60000
14.00000 14.00000 1.60000
15.00000 14.00000 1.60000
16.00000 14.00000 1.60000
17.00000 14.00000 1.60000
18.00000 14.00000 1.60000
19.00000 14.00000 1.60000
20.00000 14.00000 1.60000
21.00000 14.00000 1.60000
22.00000 14.00000 1.60000
23.00000 14.00000 1.60000
24.00000 14.00000 1.60000
25.00000 14.00000 1.60000
26.00000 14.00000 1.60000
27.00000 14.00000 1.60000
28.00000 14.00000 1.60000
29.00000 14.00000 1.60000
30.00000 14.00000 1.60000
31.00000 14.00000 1.60000
32.00000 14.00000 1.60000
33.00000 14.00000 1.60000
34.00000 14.00000 1.60000
35.00000 14.00000 1.60000
36.00000 14.00000 1.60000
37.00000 14.00000 1.60000
38.00000 14.00000 1.60000
39.00000 14.00000 1.60000
40.00000 14.00000 1.60000
41.00000 14.00000 1.60000
42.00000 14.00000 1.60000
43.00000 14.00000 1.60000
44.00000 14.00000 1.60000
45.00000 14.00000 1.60000
46.00000 14.00000 1.60000
47.00000 14.00000 1.60000
48.00000 14.00000 1.60000
49.00000 14.00000 1.60000
50.00000 14.00000 1.60000
51.00000 14.00000 1.60000
52.00000 14.00000 1.60000
53.00000 14.00000 1.60000
54.00000 14.00000 1.60000
55.00000 14.00000 1.60000
56.00000 14.00000 1.60000
57.00000 14.00000 1.60000
58.00000 14.00000 1.60000
59.00000 14.00000 1.60000
60.00000 14.00000 1.60000
61.00000 14.00000 1.60000
62.00000 14.00000 1.60000
63.00000 14.00000 1.60000
64.00000 14.00000 1.60000
65.00000 14.00000 1.60000
66.00000 14.00000 1.60000
67.00000 14.00000 1.60000
68.00000 14.00000 1.60000
69.00000 14.00000 1.60000
70.00000 14.00000 1.60000
71.00000 14.00000 1.60000
72.00000 14.00000 1.60000
73.00000 14.00000 1.60000
74.00000 14.00000 1.60000
75.00000 14.00000 1.60000
76.00000 14.00000 1.60000
77.00000 14.00000 1.60000
78.00000 14.00000 1.60000
79.00000 14.00000 1.60000
80.00000 14.00000 1.60000
81.00000 14.00000 1.60000
82.00000 14.00000 1.60000
83.00000 14.00000 1.60000
84.00000 14.00000 1.60000
85.00000 14.00000 1.60000
86.00000 14.00000 1.60000
87.00000 14.00000 NaN
88.00000 14.00000 NaN
89.00000 14.00000 NaN
90.00000 14.00000 NaN
91.00000 14.00000 NaN
92.00000 14.00000 NaN
93.00000 14.00000 NaN
94.00000 14.00000 NaN
95.00000 14.00000 NaN
96.00000 14.00000 NaN
97.00000 14.00000 NaN
98.00000 14.00000 NaN
99.00000 14.00000 NaN
100.00000 14.00000 NaN

0.00000 15.00000 NaN
1.00000 15.00000 1.60000
2.00000 15.00000 1.60000
3.00000 15.00000 1.60000
4.00000 15.00000 1.60000
5.00000 15.00000 1.60000
6.00000 15.00000 1.60000
7.00000 15.00000 1.60000
8.00000 15.00000 1.60000
9.00000 15.00000 1.60000
10.00000 15.00000 1.60000
11.00000 15.00000 1.60000
12.00000 15.00000 1.60000
13.00000 15.00000 1.60000
14.00000 15.00000 1.60000
15.00000 15.00000 1.60000
16.00000 15.00000 1.60000
17.00000 15.00000 1.60000
18.00000 15.00000 1.60000
19.00000 15.00000 1.60000
20.00000 15.00000 1.60000
21.00000 15.00000 1.60000
22.00000 15.00000 1.60000
23.00000 15.00000 1.60000
24.00000 15.00000 1.60000
25.00000 15.00000 1.60000
26.00000 15.00000 1.60000
27.00000 15.00000 1.60000
28.00000 15.00000 1.60000
29.00000 15.00000 1.60000
30.00000 15.00000 1.60000
31.00000 15.00000 1.60000
32.00000 15.00000 1.60000
33.00000 15.00000 1.60000
34.00000 15.00000 1.60000
35.00000 15.00000 1.60000
36.00000 15.00000 1.60000
37.00000 15.00000 1.60000
38.00000 15.00000 1.60000
39.00000 15.00000 1.60000
40.00000 15.00000 1.60000
41.00000 15.00000 1.60000
42.00000 15.00000 1.60000
43.00000 15.00000 1.60000
44.00000 15.00000 1.60000
45.00000 15.00000 1.60000
46.00000 15.00000 1.60000
47.00000 15.00000 1.60000
48.00000 15.00000 1.60000
49.00000 15.00000 1.60000
50.00000 15.00000 1.60000
51.00000 15.00000 1.60000
52.00000 15.00000 1.60000
53.00000 15.00000 1.60000
54.00000 15.00000 1.60000
55.00000 15.00000 1.60000
56.00000 15.00000 1.60000
57.00000 15.00000 1.60000
58.00000 15.00000 1.60000
59.00000 15.00000 1.60000
60.00000 15.00000 1.60000
61.00000 15.00000 1.60000
62.00000 15.00000 1.60000
63.00000 15.00000 1.60000
64.00000 15.00000 1.60000
65.00000 15.00000 1.60000
66.00000 15.00000 1.60000
67.00000 15.00000 1.60000
68.00000 15.00000 1.60000
69.00000 15.00000 1.60000
70.00000 15.00000 1.60000
71.00000 15.00000 1.60000
72.00000 15.00000 1.60000
73.00000 15.00000 1.60000
74.00000 15.00000 1.60000
75.00000 15.00000 1.60000
76.00000 15.00000 1.60000
77.00000 15.00000 1.60000
78.00000 15.00000 1.60000
79.00000 15.00000 1.60000
80.00000 15.00000 1.60000
81.00000 15.00000 1.60000
82.00000 15.00000 1.60000
83.00000 15.00000 1.60000
84.00000 15.00000 1.60000
85.00000 15.00000 1.60000
86.00000 15.00000 NaN
87.00000 15.00000 NaN
88.00000 15.00000 NaN
89.00000 15.00000 NaN
90.00000 15.00000 NaN
91.00000 15.00000 NaN
92.00000 15.00000 NaN
93.00000 15.00000 NaN
94.00000 15.00000 NaN
95.00000 15.00000 NaN
96.00000 15.00000 NaN
97.00000 15.00000 NaN
98.00000 15.00000 NaN
99.00000 15.00000 NaN
100.00000 15.00000 NaN

0.00000 16.00000 NaN
1.00000 16.00000 1.60000
2.00000 16.00000 1.60000
3.00000 16.00000 1.60000
4.00000 16.00000 1.60000
5.00000 16.00000 1.60000
6.00000 16.00000 1.60000
7.00000 16.00000 1.60000
8.00000 16.00000 1.60000
9.00000 16.00000 1.60000
10.00000 16.00000 1.60000
11.00000 16.00000 1.60000
12.00000 16.00000 1.60000
13.00000 16.00000 1.60000
14.00000 16.00000 1.60000
15.00000 16.00000 1.60000
16.00000 16.00000 1.60000
17.00000 16.00000 1.60000
18.00000 16.00000 1.60000
19.00000 16.00000 1.60000
20.00000 16.00000 1.60000
21.00000 16.00000 1.60000
22.00000 16.00000 1.60000
23.00000 16.00000 1.60000
24.00000 16.00000 1.60000
25.00000 16.00000 1.60000
26.00000 16.00000 1.60000
27.00000 16.00000 1.60000
28.00000 16.00000 1.60000
29.00000 16.00000 1.60000
30.00000 16.00000 1.60000
31.00000 16.00000 1.60000
32.00000 16.00000 1.60000
33.00000 16.00000 1.60000
34.00000 16.00000 1.60000
35.00000 16.00000 1.60000
36.00000 16.00000 1.60000
37.00000 16.00000 1.60000
38.00000 16.00000 1.60000
39.00000 16.00000 1.60000
40.00000 16.00000 1.60000
41.00000 16.00000 1.60000
42.00000 16.00000 1.60000
43.00000 16.00000 1.60000
44.00000 16.00000 1.60000
45.00000 16.00000 1.60000
46.00000 16.00000 1.60000
47.00000 16.00000 1.60000
48.00000 16.00000 1.60000
49.00000 16.00000 1.60000
50.00000 16.00000 1.60000
51.00000 16.00000 1.60000
52.00000 16.00000 1.60000
53.00000 16.00000 1.60000
54.00000 16.00000 1.60000
55.00000 16.00000 1.60000
56.00000 16.00000 1.60000
57.00000 16.00000 1.60000
58.00000 16.00000 1.60000
59.00000 16.00000 1.60000
60.00000 16.00000 1.60000
61.00000 16.00000 1.60000
62.00000 16.00000 1.60000
63.00000 16.00000 1.60000
64.00000 16.00000 1.60000
65.00000 16.00000 1.60000
66.00000 16.00000 1.60000
67.00000 16.00000 1.60000
68.00000 16.00000 1.60000
69.00000 16.00000 1.60000
70.00000 16.00000 1.60000
71.00000 16.00000 1.60000
72.00000 16.00000 1.60000
73.00000 16.00000 1.60000
74.00000 16.00000 1.60000
75.00000 16.00000 1.60000
76.00000 16.00000 1.60000
77.00000 16.00000 1.60000
78.00000 16.00000 1.60000
79.00000 16.00000 1.60000
80.00000 16.00000 1.60000
81.00000 16.00000 1.60000
82.00000 16.00000 1.60000
83.00000 16.00000 1.60000
84.00000 16.00000 1.60000
85.00000 16.00000 NaN
86.00000 16.00000 NaN
87.00000 16.00000 NaN
88.00000 16.00000 NaN
89.00000 16.00000 NaN
90.00000 16.00000 NaN
91.00000 16.00000 NaN
92.00000 16.00000 NaN
93.00000 16.00000 NaN
94.00000 16.00000 NaN
95.00000 16.00000 NaN
96.00000 16.00000 NaN
97.00000 16.00000 NaN
98.00000 16.00000 NaN
99.00000 16.00000 NaN
100.00000 16.00000 NaN

0.00000 17.00000 NaN
1.00000 17.00000 1.60000
2.00000 17.00000 1.60000
3.00000 17.00000 1.60000
4.00000 17.00000 1.60000
5.00000 17.00000 1.60000
6.00000 17.00000 1.60000
7.00000 17.00000 1.60000
8.00000 17.00000 1.60000
9.00000 17.00000 1.60000
10.00000 17.00000 1.60000
11.00000 17.00000 1.60000
12.00000 17.00000 1.60000
13.00000 17.00000 1.60000
14.00000 17.00000 1.60000
15.00000 17.00000 1.60000
16.00000 17.00000 1.60000
17.00000 17.00000 1.60000
18.00000 17.00000 1.60000
19.00000 17.00000 1.60000
20.00000 17.00000 1.60000
21.00000 17.00000 1.60000
22.00000 17.00000 1.60000
23.00000 17.00000 1.60000
24.00000 17.00000 1.60000
25.00000 17.00000 1.60000
26.00000 17.00000 1.60000
27.00000 17.00000 1.60000
28.00000 17.00000 1.60000
29.00000 17.00000 1.60000
30.00000 17.00000 1.60000
31.00000 17.00000 1.60000
32.00000 17.00000 1.60000
33.00000 17.00000 1.60000
34.00000 17.00000 1.60000
35.00000 17.00000 1.60000
36.00000 17.00000 1.60000
37.00000 17.00000 1.60000
38.00000 17.00000 1.60000
39.00000 17.00000 1.60000
40.00000 17.00000 1.60000
41.00000 17.00000 1.60000
42.00000 17.00000 1.60000
43.00000 17.00000 1.60000
44.00000 17.00000 1.60000
45.00000 17.00000 1.60000
46.00000 17.00000 1.60000
47.00000 17.00000 1.60000
48.00000 17.00000 1.60000
49.00000 17.00000 1.60000
50.00000 17.00000 1.60000
51.00000 17.00000 1.60000
52.00000 17.00000 1.60000
53.00000 17.00000 1.60000
54.00000 17.00000 1.60000
55.00000 17.00000 1.60000
56.00000 17.00000 1.60000
57.00000 17.00000 1.60000
58.00000 17.00000 1.60000
59.00000 17.00000 1.60000
60.00000 17.00000 1.60000
61.00000 17.00000 1.60000
62.00000 17.00000 1.60000
63.00000 17.00000 1.60000
64.00000 17.00000 1.60000
65.00000 17.00000 1.60000
66.00000 17.00000 1.60000
67.00000 17.00000 1.60000
68.00000 17.00000 1.60000
69.00000 17.00000 1.60000
70.00000 17.00000 1.60000
71.00000 17.00000 1.60000
72.00000 17.00000 1.60000
73.00000 17.00000 1.60000
74.00000 17.00000 1.60000
75.00000 17.00000 1.60000
76.00000 17.00000 1.60000
77.00000 17.00000 1.60000
78.00000 17.00000 1.60000
79.00000 17.00000 1.60000
80.00000 17.00000 1.60000
81.00000 17.00000 1.60000
82.00000 17.00000 1.60000
83.00000 17.00000 1.60000
84.00000 17.00000 NaN
85.00000 17.00000 NaN
86.00000 17.00000 NaN
87.00000 17.00000 NaN
88.00000 17.00000 NaN
89.00000 17.00000 NaN
90.00000 17.00000 NaN
91.00000 17.00000 NaN
92.00000 17.00000 NaN
93.00000 17.00000 NaN
94.00000 17.00000 NaN
95.00000 17.00000 NaN
96.00000 17.00000 NaN
97.00000 17.00000 NaN
98.00000 17.00000 NaN
99.00000 17.00000 NaN
100.00000 17.00000 NaN

0.00000 18.00000 NaN
1.00000 18.00000 1.60000
2.00000 18.00000 1.60000
3.00000 18.00000 1.60000
4.00000 18.00000 1.60000
5.00000 18.00000 1.60000
6.00000 18.00000 1.60000
7.00000 18.00000 1.60000
8.00000 18.00000 1.60000
9.00000 18.00000 1.60000
10.00000 18.00000 1.60000
11.00000 18.00000 1.60000
12.00000 18.00000 1.60000
13.00000 18.00000 1.60000
14.00000 18.00000 1.60000
15.00000 18.00000 1.60000
16.00000 18.00000 1.60000
17.00000 18.00000 1.60000
18.00000 18.00000 1.60000
19.00000 18.00000 1.60000
20.00000 18.00000 1.60000
21.00000 18.00000 1.60000
22.00000 18.00000 1.60000
23.00000 18.00000 1.60000
24.00000 18.00000 1.60000
25.00000 18.00000 1.60000
26.00000 18.00000 1.60000
27.00000 18.00000 1.60000
28.00000 18.00000 1.60000
29.00000 18.00000 1.60000
30.00000 18.00000 1.60000
31.00000 18.00000 1.60000
32.00000 18.00000 1.60000
33.00000 18.00000 1.60000
34.00000 18.00000 1.60000
35.00000 18.00000 1.60000
36.00000 18.00000 1.60000
37.00000 18.00000 1.60000
38.00000 18.00000 1.60000
39.00000 18.00000 1.60000
40.00000 18.00000 1.60000
41.00000 18.00000 1.60000
42.00000 18.00000 1.60000
43.00000 18.00000 1.60000
44.00000 18.00000 1.60000
45.00000 18.00000 1.60000
46.00000 18.00000 1.60000
47.00000 18.00000 1.60000
48.00000 18.00000 1.60000
49.00000 18.00000 1.60000
50.00000 18.00000 1.60000
51.00000 18.00000 1.60000
52.00000 18.00000 1.60000
53.00000 18.00000 1.60000
54.00000 18.00000 1.60000
55.00000 18.00000 1.60000
56.00000 18.00000 1.60000
57.00000 18.00000 1.60000
58.00000 18.00000 1.60000
59.00000 18.00000 1.60000
60.00000 18.00000 1.60000
61.00000 18.00000 1.60000
62.00000 18.00000 1.60000
63.00000 18.00000 1.60000
64.00000 18.00000 1.60000
65.00000 18.00000 1.60000
66.00000 18.00000 1.60000
67.00000 18.00000 1.60000
68.00000 18.00000 1.60000
69.00000 18.00000 1.60000
70.00000 18.00000 1.60000
71.00000 18.00000 1.60000
72.00000 18.00000 1.60000
73.00000 18.00000 1.60000
74.00000 18.00000 1.60000
75.00000 18.00000 1.60000
76.00000 18.00000 1.60000
77.00000 18.00000 1.60000
78.00000 18.00000 1.60000
79.00000 18.00000 1.60000
80.00000 18.00000 1.60000
81.00000 18.00000 1.60000
82.00000 18.00000 1.60000
83.00000 18.00000 NaN
84.00000 18.00000 NaN
85.00000 18.00000 NaN
86.00000 18.00000 NaN
87.00000 18.00000 NaN
88.00000 18.00000 NaN
89.00000 18.00000 NaN
90.00000 18.00000 NaN
91.00000 18.00000 NaN
92.00000 18.00000 NaN
93.00000 18.00000 NaN
94.00000 18.00000 NaN
95.00000 18.00000 NaN
96.00000 18.00000 NaN
97.00000 18.00000 NaN
98.00000 18.00000 NaN
99.00000 18.00000 NaN
100.00000 18.00000 NaN

0.00000 19.00000 NaN
1.00000 19.00000 1.60000
2.00000 19.00000 1.60000
3.00000 19.00000 1.60000
4.00000 19.00000 1.60000
5.00000 19.00000 1.60000
6.00000 19.00000 1.60000
7.00000 19.00000 1.60000
8.00000 19.00000 1.60000
9.00000 19.00000 1.60000
10.00000 19.00000 1.60000
11.00000 19.00000 1.60000
12.00000 19.00000 1.60000
13.00000 19.00000 1.60000
14.00000 19.00000 1.60000
15.00000 19.00000 1.60000
16.00000 19.00000 1.60000
17.00000 19.00000 1.60000
18.00000 19.00000 1.60000
19.00000 19.00000 1.60000
20.00000 19.00000 1.60000
21.00000 19.00000 1.60000
22.00000 19.00000 1.60000
23.00000 19.00000 1.60000
24.00000 19.00000 1.60000
25.00000 19.00000 1.60000
26.00000 19.00000 1.60000
27.00000 19.00000 1.60000
28.00000 19.00000 1.60000
29.00000 19.00000 1.60000
30.00000 19.00000 1.60000
31.00000 19.00000 1.60000
32.00000 19.00000 1.60000
33.00000 19.00000 1.60000
34.00000 19.00000 1.60000
35.00000 19.00000 1.60000
36.00000 19.00000 1.60000
37.00000 19.00000 1.60000
38.00000 19.00000 1.60000
39.00000 19.00000 1.60000
40.00000 19.00000 1.60000
41.00000 19.00000 1.60000
42.00000 19.00000 1.60000
43.00000 19.00000 1.60000
44.00000 19.00000 1.60000
45.00000 19.00000 1.60000
46.00000 19.00000 1.60000
47.00000 19.00000 1.60000
48.00000 19.00000 1.60000
49.00000 19.00000 1.60000
50.00000 19.00000 1.60000
51.00000 19.00000 1.60000
52.00000 19.00000 1.60000
53.00000 19.00000 1.60000
54.00000 19.00000 1.60000
55.00000 19.00000 1.60000
56.00000 19.00000 1.60000
57.00000 19.00000 1.60000
58.00000 19.00000 1.60000
59.00000 19.00000 1.60000
60.00000 19.00000 1.60000
61.00000 19.00000 1.60000
62.00000 19.00000 1.60000
63.00000 19.00000 1.60000
64.00000 19.00000 1.60000
65.00000 19.00000 1.60000
66.00000 19.00000 1.60000
67.00000 19.00000 1.60000
68.00000 19.00000 1.60000
69.00000 19.00000 1.60000
70.00000 19.00000 1.60000
71.00000 19.00000 1.60000
72.00000 19.00000 1.60000
73.00000 19.00000 1.60000
74.00000 19.00000 1.60000
75.00000 19.00000 1.60000
76.00000 19.00000 1.60000
77.00000 19.00000 1.60000
78.00000 19.00000 1.60000
79.00000 19.00000 1.60000
80.00000 19.00000 1.60000
81.00000 19.00000 1.60000
82.00000 19.00000 NaN
83.00000 19.00000 NaN
84.00000 19.00000 NaN
85.00000 19.00000 NaN
86.00000 19.00000 NaN
87.00000 19.00000 NaN
88.00000 19.00000 NaN
89.00000 19.00000 NaN
90.00000 19.00000 NaN
91.00000 19.00000 NaN
92.00000 19.00000 NaN
93.00000 19.00000 NaN
94.00000 19.00000 NaN
95.00000 19.00000 NaN
96.00000 19.00000 NaN
97.00000 19.00000 NaN
98.00000 19.00000 NaN
99.00000 19.00000 NaN
100.00000 19.00000 NaN

0.00000 20.00000 NaN
1.00000 20.00000 1.60000
2.00000 20.00000 1.60000
3.00000 20.00000 1.60000
4.00000 20.00000 1.60000
5.00000 20.00000 1.60000
6.00000 20.00000 1.60000
7.00000 20.00000 1.60000
8.00000 20.00000 1.60000
9.00000 20.00000 1.60000
10.00000 20.00000 1.60000
11.00000 20.00000 1.60000
12.00000 20.00000 1.60000
13.00000 20.00000 1.60000
14.00000 20.00000 1.60000
15.00000 20.00000 1.60000
16.00000 20.00000 1.60000
17.00000 20.00000 1.60000
18.00000 20.00000 1.60000
19.00000 20.00000 1.60000
20.00000 20.00000 1.60000
21.00000 20.00000 1.60000
22.00000 20.00000 1.60000
23.00000 20.00000 1.60000
24.00000 20.00000 1.60000
25.00000 20.00000 1.60000
26.00000 20.00000 1.60000
27.00000 20.00000 1.60000
28.00000 20.00000 1.60000
29.00000 20.00000 1.60000
30.00000 20.00000 1.60000
31.00000 20.00000 1.60000
32.00000 20.00000 1.60000
33.00000 20.00000 1.60000
34.00000 20.00000 1.60000
35.00000 20.00000 1.60000
36.00000 20.00000 1.60000
37.00000 20.00000 1.60000
38.00000 20.00000 1.60000
39.00000 20.00000 1.60000
40.00000 20.00000 1.60000
41.00000 20.00000 1.60000
42.00000 20.00000 1.60000
43.00000 20.00000 1.60000
44.00000 20.00000 1.60000
45.00000 20.00000 1.60000
46.00000 20.00000 1.60000
47.00000 20.00000 1.60000
48.00000 20.00000 1.60000
49.00000 20.00000 1.60000
50.00000 20.00000 1.60000
51.00000 20.00000 1.60000
52.00000 20.00000 1.60000
53.00000 20.00000 1.60000
54.00000 20.00000 1.60000
55.00000 20.00000 1.60000
56.00000 20.00000 1.60000
57.00000 20.00000 1.60000
58.00000 20.00000 1.60000
59.00000 20.00000 1.60000
60.00000 20.00000 1.60000
61.00000 20.00000 1.60000
62.00000 20.00000 1.60000
63.00000 20.00000 1.60000
64.00000 20.00000 1.60000
65.00000 20.00000 1.60000
66.00000 20.00000 1.60000
67.00000 20.00000 1.60000
68.00000 20.00000 1.60000
69.00000 20.00000 1.60000
70.00000 20.00000 1.60000
71.00000 20.00000 1.60000
72.00000 20.00000 1.60000
73.00000 20.00000 1.60000
74.00000 20.00000 1.60000
75.00000 20.00000 1.60000
76.00000 20.00000 1.60000
77.00000 20.00000 1.60000
78.00000 20.00000 1.60000
79.00000 20.00000 1.60000
80.00000 20.00000 1.60000
81.00000 20.00000 NaN
82.00000 20.00000 NaN
83.00000 20.00000 NaN
84.00000 20.00000 NaN
85.00000 20.00000 NaN
86.00000 20.00000 NaN
87.00000 20.00000 NaN
88.00000 20.00000 NaN
89.00000 20.00000 NaN
90.00000 20.00000 NaN
91.00000 20.00000 NaN
92.00000 20.00000 NaN
93.00000 20.00000 NaN
94.00000 20.00000 NaN
95.00000 20.00000 NaN
96.00000 20.00000 NaN
97.00000 20.00000 NaN
98.00000 20.00000 NaN
99.00000 20.00000 NaN
100.00000 20.00000 NaN

0.00000 21.00000 NaN
1.00000 21.00000 1.60000
2.00000 21.00000 1.60000
3.00000 21.00000 1.60000
4.00000 21.00000 1.60000
5.00000 21.00000 1.60000
6.00000 21.00000 1.60000
7.00000 21.00000 1.60000
8.00000 21.00000 1.60000
9.00000 21.00000 1.60000
10.00000 21.00000 1.60000
11.00000 21.00000 1.60000
12.00000 21.00000 1.60000
13.00000 21.00000 1.60000
14.00000 21.00000 1.60000
15.00000 21.00000 1.60000
16.00000 21.00000 1.60000
17.00000 21.00000 1.60000
18.00000 21.00000 1.60000
19.00000 21.00000 1.60000
20.00000 21.00000 1.60000
21.00000 21.00000 1.60000
22.00000 21.00000 1.60000
23.00000 21.00000 1.60000
24.00000 21.00000 1.60000
25.00000 21.00000 1.60000
26.00000 21.00000 1.60000
27.00000 21.00000 1.60000
28.00000 21.00000 1.60000
29.00000 21.00000 1.60000
30.00000 21.00000 1.60000
31.00000 21.00000 1.60000
32.00000 21.00000 1.60000
33.00000 21.00000 1.60000
34.00000 21.00000 1.60000
35.00000 21.00000 1.60000
36.00000 21.00000 1.60000
37.00000 21.00000 1.60000
38.00000 21.00000 1.60000
39.00000 21.00000 1.60000
40.00000 21.00000 1.60000
41.00000 21.00000 1.60000
42.00000 21.00000 1.60000
43.00000 21.00000 1.60000
44.00000 21.00000 1.60000
45.00000 21.00000 1.60000
46.00000 21.00000 1.60000
47.00000 21.00000 1.60000
48.00000 21.00000 1.60000
49.00000 21.00000 1.60000
50.00000 21.00000 1.60000
51.00000 21.00000 1.60000
52.00000 21.00000 1.60000
53.00000 21.00000 1.60000
54.00000 21.00000 1.60000
55.00000 21.00000 1.60000
56.00000 21.00000 1.60000
57.00000 21.00000 1.60000
58.00000 21.00000 1.60000
59.00000 21.00000 1.60000
60.00000 21.00000 1.60000
61.00000 21.00000 1.60000
62.00000 21.00000 1.60000
63.00000 21.00000 1.60000
64.00000 21.00000 1.60000
65.00000 21.00000 1.60000
66.00000 21.00000 1.60000
67.00000 21.00000 1.60000
68.00000 21.00000 1.60000
69.00000 21.00000 1.60000
70.00000 21.00000 1.60000
71.00000 21.00000 1.60000
72.00000 21.00000 1.60000
73.00000 21.00000 1.60000
74.00000 21.00000 1.60000
75.00000 21.00000 1.60000
76.00000 21.00000 1.60000
77.00000 21.00000 1.60000
78.00000 21.00000 1.60000
79.00000 21.00000 1.60000
80.00000 21.00000 NaN
81.00000 21.00000 NaN
82.00000 21.00000 NaN
83.00000 21.00000 NaN
84.00000 21.00000 NaN
85.00000 21.00000 NaN
86.00000 21.00000 NaN
87.00000 21.00000 NaN
88.00000 21.00000 NaN
89.00000 21.00000 NaN
90.00000 21.00000 NaN
91.00000 21.00000 NaN
92.00000 21.00000 NaN
93.00000 21.00000 NaN
94.00000 21.00000 NaN
95.00000 21.00000 NaN
96.00000 21.00000 NaN
97.00000 21.00000 NaN
98.00000 21.00000 NaN
99.00000 21.00000 NaN
100.00000 21.00000 NaN

0.00000 22.00000 NaN
1.00000 22.00000 1.60000
2.00000 22.00000 1.60000
3.00000 22.00000 1.60000
4.00000 22.00000 1.60000
5.00000 22.00000 1.60000
6.00000 22.00000 1.60000
7.00000 22.00000 1.60000
8.00000 22.00000 1.60000
9.00000 22.00000 1.60000
10.00000 22.00000 1.60000
11.00000 22.00000 1.60000
12.00000 22.00000 1.60000
13.00000 22.00000 1.60000
14.00000 22.00000 1.60000
15.00000 22.00000 1.60000
16.00000 22.00000 1.60000
17.00000 22.00000 1.60000
18.00000 22.00000 1.60000
19.00000 22.00000 1.60000
20.00000 22.00000 1.60000
21.00000 22.00000 1.60000
22.00000 22.00000 1.60000
23.00000 22.00000 1.60000
24.00000 22.00000 1.60000
25.00000 22.00000 1.60000
26.00000 22.00000 1.60000
27.00000 22.00000 1.60000
28.00000 22.00000 1.60000
29.00000 22.00000 1.60000
30.00000 22.00000 1.60000
31.00000 22.00000 1.60000
32.00000 22.00000 1.60000
33.00000 22.00000 1.60000
34.00000 22.00000 1.60000
35.00000 22.00000 1.60000
36.00000 22.00000 1.60000
37.00000 22.00000 1.60000
38.00000 22.00000 1.60000
39.00000 22.00000 1.60000
40.00000 22.00000 1.60000
41.00000 22.00000 1.60000
42.00000 22.00000 1.60000
43.00000 22.00000 1.60000
44.00000 22.00000 1.60000
45.00000 22.00000 1.60000
46.00000 22.00000 1.60000
47.00000 22.00000 1.60000
48.00000 22.00000 1.60000
49.00000 22.00000 1.60000
50.00000 22.00000 1.60000
51.00000 22.00000 1.60000
52.00000 22.00000 1.60000
53.00000 22.00000 1.60000
54.00000 22.00000 1.60000
55.00000 22.00000 1.60000
56.00000 22.00000 1.60000
57.00000 22.00000 1.60000
58.00000 22.00000 1.60000
59.00000 22.00000 1.60000
60.00000 22.00000 1.60000
61.00000 22.00000 1.60000
62.00000 22.00000 1.60000
63.00000 22.00000 1.60000
64.00000 22.00000 1.60000
65.00000 22.00000 1.60000
66.00000 22.00000 1.60000
67.00000 22.00000 1.60000
68.00000 22.00000 1.60000
69.00000 22.00000 1.60000
70.00000 22.00000 1.60000
71.00000 22.00000 1.60000
72.00000 22.00000 1.60000
73.00000 22.00000 1.60000
74.00000 22.00000 1.60000
75.00000 22.00000 1.60000
76.00000 22.00000 1.60000
77.00000 22.00000 1.60000
78.00000 22.00000 1.60000
79.00000 22.00000 NaN
80.00000 22.00000 NaN
81.00000 22.00000 NaN
82.00000 22.00000 NaN
83.00000 22.00000 NaN
84.00000 22.00000 NaN
85.00000 22.00000 NaN
86.00000 22.00000 NaN
87.00000 22.00000 NaN
88.00000 22.00000 NaN
89.00000 22.00000 NaN
90.00000 22.00000 NaN
91.00000 22.00000 NaN
92.00000 22.00000 NaN
93.00000 22.00000 NaN
94.00000 22.00000 NaN
95.00000 22.00000 NaN
96.00000 22.00000 NaN
97.00000 22.00000 NaN
98.00000 22.00000 NaN
99.00000 22.00000 NaN
100.00000 22.00000 NaN

0.00000 23.00000 NaN
1.00000 23.00000 1.60000
2.00000 23.00000 1.60000
3.00000 23.00000 1.60000
4.00000 23.00000 1.60000
5.00000 23.00000 1.60000
6.00000 23.00000 1.60000
7.00000 23.00000 1.60000
8.00000 23.00000 1.60000
9.00000 23.00000 1.60000
10.00000 23.00000 1.60000
11.00000 23.00000 1.60000
12.00000 23.00000 1.60000
13.00000 23.00000 1.60000
14.00000 23.00000 1.60000
15.00000 23.00000 1.60000
16.00000 23.00000 1.60000
17.00000 23.00000 1.60000
18.00000 23.00000 1.60000
19.00000 23.00000 1.60000
20.00000 23.00000 1.60000
21.00000 23.00000 1.60000
22.00000 23.00000 1.60000
23.00000 23.00000 1.60000
24.00000 23.00000 1.60000
25.00000 23.00000 1.60000
26.00000 23.00000 1.60000
27.00000 23.00000 1.60000
28.00000 23.00000 1.60000
29.00000 23.00000 1.60000
30.00000 23.00000 1.60000
31.00000 23.00000 1.60000
32.00000 23.00000 1.60000
33.00000 23.00000 1.60000
34.00000 23.00000 1.60000
35.00000 23.00000 1.60000
36.00000 23.00000 1.60000
37.00000 23.00000 1.60000
38.00000 23.00000 1.60000
39.00000 23.00000 1.60000
40.00000 23.00000 1.60000
41.00000 23.00000 1.60000
42.00000 23.00000 1.60000
43.00000 23.00000 1.60000
44.00000 23.00000 1.60000
45.00000 23.00000 1.60000
46.00000 23.00000 1.60000
47.00000 23.00000 1.60000
48.00000 23.00000 1.60000
49.00000 23.00000 1.60000
50.00000 23.00000 1.60000
51.00000 23.00000 1.60000
52.00000 23.00000 1.60000
53.00000 23.00000 1.60000
54.00000 23.00000 1.60000
55.00000 23.00000 1.60000
56.00000 23.00000 1.60000
57.00000 23.00000 1.60000
58.00000 23.00000 1.60000
59.00000 23.00000 1.60000
60.00000 23.00000 1.60000
61.00000 23.00000 1.60000
62.00000 23.00000 1.60000
63.00000 23.00000 1.60000
64.00000 23.00000 1.60000
65.00000 23.00000 1.60000
66.00000 23.00000 1.60000
67.00000 23.00000 1.60000
68.00000 23.00000 1.60000
69.00000 23.00000 1.60000
70.00000 23.00000 1.60000
71.00000 23.00000 1.60000
72.00000 23.00000 1.60000
73.00000 23.00000 1.60000
74.00000 23.00000 1.60000
75.00000 23.00000 1.60000
76.00000 23.00000 1.60000
77.00000 23.00000 1.60000
78.00000 23.00000 NaN
79.00000 23.00000 NaN
80.00000 23.00000 NaN
81.00000 23.00000 NaN
82.00000 23.00000 NaN
83.00000 23.00000 NaN
84.00000 23.00000 NaN
85.00000 23.00000 NaN
86.00000 23.00000 NaN
87.00000 23.00000 NaN
88.00000 23.00000 NaN
89.00000 23.00000 NaN
90.00000 23.00000 NaN
91.00000 23.00000 NaN
92.00000 23.00000 NaN
93.00000 23.00000 NaN
94.00000 23.00000 NaN
95.00000 23.00000 NaN
96.00000 23.00000 NaN
97.00000 23.00000 NaN
98.00000 23.00000 NaN
99.00000 23.00000 NaN
100.00000 23.00000 NaN

0.00000 24.00000 NaN
1.00000 24.00000 1.60000
2.00000 24.00000 1.60000
3.00000 24.00000 1.60000
4.00000 24.00000 1.60000
5.00000 24.00000 1.60000
6.00000 24.00000 1.60000
7.00000 24.00000 1.60000
8.00000 24.00000 1.60000
9.00000 24.00000 1.60000
10.00000 24.00000 1.60000
11.00000 24.00000 1.60000
12.00000 24.00000 1.60000
13.00000 24.00000 1.60000
14.00000 24.00000 1.60000
15.00000 24.00000 1.60000
16.00000 24.00000 1.60000
17.00000 24.00000 1.60000
18.00000 24.00000 1.60000
19.00000 24.00000 1.60000
20.00000 24.00000 1.60000
21.00000 24.00000 1.60000
22.00000 24.00000 1.60000
23.00000 24.00000 1.60000
24.00000 24.00000 1.60000
25.00000 24.00000 1.60000
26.00000 24.00000 1.60000
27.00000 24.00000 1.60000
28.00000 24.00000 1.60000
29.00000 24.00000 1.60000
30.00000 24.00000 1.60000
31.00000 24.00000 1.60000
32.00000 24.00000 1.60000
33.00000 24.00000 1.60000
34.00000 24.00000 1.60000
35.00000 24.00000 1.60000
36.00000 24.00000 1.60000
37.00000 24.00000 1.60000
38.00000 24.00000 1.60000
39.00000 24.00000 1.60000
40.00000 24.00000 1.60000
41.00000 24.00000 1.60000
42.00000 24.00000 1.60000
43.00000 24.00000 1.60000
44.00000 24.00000 1.60000
45.00000 24.00000 1.60000
46.00000 24.00000 1.60000
47.00000 24.00000 1.60000
48.00000 24.00000 1.60000
49.00000 24.00000 1.60000
50.00000 24.00000 1.60000
51.00000 24.00000 1.60000
52.00000 24.00000 1.60000
53.00000 24.00000 1.60000
54.00000 24.00000 1.60000
55.00000 24.00000 1.60000
56.00000 24.00000 1.60000
57.00000 24.00000 1.60000
58.00000 24.00000 1.60000
59.00000 24.00000 1.60000
60.00000 24.00000 1.60000
61.00000 24.00000 1.60000
62.00000 24.00000 1.60000
63.00000 24.00000 1.60000
64.00000 24.00000 1.60000
65.00000 24.00000 1.60000
66.00000 24.00000 1.60000
67.00000 24.00000 1.60000
68.00000 24.00000 1.60000
69.00000 24.00000 1.60000
70.00000 24.00000 1.60000
71.00000 24.00000 1.60000
72.00000 24.00000 1.60000
73.00000 24.00000 1.60000
74.00000 24.00000 1.60000
75.00000 24.00000 1.60000
76.00000 24.00000 1.60000
77.00000 24.00000 NaN
78.00000 24.00000 NaN
79.00000 24.00000 NaN
80.00000 24.00000 NaN
81.00000 24.00000 NaN
82.00000 24.00000 NaN
83.00000 24.00000 NaN
84.00000 24.00000 NaN
85.00000 24.00000 NaN
86.00000 24.00000 NaN
87.00000 24.00000 NaN
88.00000 24.00000 NaN
89.00000 24.00000 NaN
90.00000 24.00000 NaN
91.00000 24.00000 NaN
92.00000 24.00000 NaN
93.00000 24.00000 NaN
94.00000 24.00000 NaN
95.00000 24.00000 NaN
96.00000 24.00000 NaN
97.00000 24.00000 NaN
98.00000 24.00000 NaN
99.00000 24.00000 NaN
100.00000 24.00000 NaN

0.00000 25.00000 NaN
1.00000 25.00000 1.60000
2.00000 25.00000 1.60000
3.00000 25.00000 1.60000
4.00000 25.00000 1.60000
5.00000 25.00000 1.60000
6.00000 25.00000 1.60000
7.00000 25.00000 1.60000
8.00000 25.00000 1.60000
9.00000 25.00000 1.60000
10.00000 25.00000 1.60000
11.00000 25.00000 1.60000
12.00000 25.00000 1.60000
13.00000 25.00000 1.60000
14.00000 25.00000 1.60000
15.00000 25.00000 1.60000
16.00000 25.00000 1.60000
17.00000 25.00000 1.60000
18.00000 25.00000 1.60000
19.00000 25.00000 1.60000
20.00000 25.00000 1.60000
21.00000 25.00000 1.60000
22.00000 25.00000 1.60000
23.00000 25.00000 1.60000
24.00000 25.00000 1.60000
25.00000 25.00000 1.60000
26.00000 25.00000 1.60000
27.00000 25.00000 1.60000
28.00000 25.00000 1.60000
29.00000 25.00000 1.60000
30.00000 25.00000 1.60000
31.00000 25.00000 1.60000
32.00000 25.00000 1.60000
33.00000 25.00000 1.60000
34.00000 25.00000 1.60000
35.00000 25.00000 1.60000
36.00000 25.00000 1.60000
37.00000 25.00000 1.60000
38.00000 25.00000 1.60000
39.00000 25.00000 1.60000
40.00000 25.00000 1.60000
41.00000 25.00000 1.60000
42.00000 25.00000 1.60000
43.00000 25.00000 1.60000
44.00000 25.00000 1.60000
45.00000 25.00000 1.60000
46.00000 25.00000 1.60000
47.00000 25.00000 1.60000
48.00000 25.00000 1.60000
49.00000 25.00000 1.60000
50.00000 25.00000 1.60000
51.00000 25.00000 1.60000
52.00000 25.00000 1.60000
53.00000 25.00000 1.60000
54.00000 25.00000 1.60000
55.00000 25.00000 1.60000
56.00000 25.00000 1.60000
57.00000 25.00000 1.60000
58.00000 25.00000 1.60000
59.00000 25.00000 1.60000
60.00000 25.00000 1.60000
61.00000 25.00000 1.60000
62.00000 25.00000 1.60000
63.00000 25.00000 1.60000
64.00000 25.00000 1.60000
65.00000 25.00000 1.60000
66.00000 25.00000 1.60000
67.00000 25.00000 1.60000
68.00000 25.00000 1.60000
69.00000 25.00000 1.60000
70.00000 25.00000 1.60000
71.00000 25.00000 1.60000
72.00000 25.00000 1.60000
73.00000 25.00000 1.60000
74.00000 25.00000 1.60000
75.00000 25.00000 1.60000
76.00000 25.00000 NaN
77.00000 25.00000 NaN
78.00000 25.00000 NaN
79.00000 25.00000 NaN
80.00000 25.00000 NaN
81.00000 25.00000 NaN
82.00000 25.00000 NaN
83.00000 25.00000 NaN
84.00000 25.00000 NaN
85.00000 25.00000 NaN
86.00000 25.00000 NaN
87.00000 25.00000 NaN
88.00000 25.00000 NaN
89.00000 25.00000 NaN
90.00000 25.00000 NaN
91.00000 25.00000 NaN
92.00000 25.00000 NaN
93.00000 25.00000 NaN
94.00000 25.00000 NaN
95.00000 25.00000 NaN
96.00000 25.00000 NaN
97.00000 25.00000 NaN
98.00000 25.00000 NaN
99.00000 25.00000 NaN
100.00000 25.00000 NaN

0.00000 26.00000 NaN
1.00000 26.00000 1.60000
2.00000 26.00000 1.60000
3.00000 26.00000 1.60000
4.00000 26.00000 1.60000
5.00000 26.00000 1.60000
6.00000 26.00000 1.60000
7.00000 26.00000 1.60000
8.00000 26.00000 1.60000
9.00000 26.00000 1.60000
10.00000 26.00000 1.60000
11.00000 26.00000 1.60000
12.00000 26.00000 1.60000
13.00000 26.00000 1.60000
14.00000 26.00000 1.60000
15.00000 26.00000 1.60000
16.00000 26.00000 1.60000
17.00000 26.00000 1.60000
18.00000 26.00000 1.60000
19.00000 26.00000 1.60000
20.00000 26.00000 1.60000
21.00000 26.00000 1.60000
22.00000 26.00000 1.60000
23.00000 26.00000 1.60000
24.00000 26.00000 1.60000
25.00000 26.00000 1.60000
26.00000 26.00000 1.60000
27.00000 26.00000 1.60000
28.00000 26.00000 1.60000
29.00000 26.00000 1.60000
30.00000 26.00000 1.60000
31.00000 26.00000 1.60000
32.00000 26.00000 1.60000
33.00000 26.00000 1.60000
34.00000 26.00000 1.60000
35.00000 26.00000 1.60000
36.00000 26.00000 1.60000
37.00000 26.00000 1.60000
38.00000 26.00000 1.60000
39.00000 26.00000 1.60000
40.00000 26.00000 1.60000
41.00000 26.00000 1.60000
42.00000 26.00000 1.60000
43.00000 26.00000 1.60000
44.00000 26.00000 1.60000
45.00000 26.00000 1.60000
46.00000 26.00000 1.60000
47.00000 26.00000 1.60000
48.00000 26.00000 1.60000
49.00000 26.00000 1.60000
50.00000 26.00000 1.60000
51.00000 26.00000 1.60000
52.00000 26.00000 1.60000
53.00000 26.00000 1.60000
54.00000 26.00000 1.60000
55.00000 26.00000 1.60000
56.00000 26.00000 1.60000
57.00000 26.00000 1.60000
58.00000 26.00000 1.60000
59.00000 26.00000 1.60000
60.00000 26.00000 1.60000
61.00000 26.00000 1.60000
62.00000 26.00000 1.60000
63.00000 26.00000 1.60000
64.00000 26.00000 1.60000
65.00000 26.00000 1.60000
66.00000 26.00000 1.60000
67.00000 26.00000 1.60000
68.00000 26.00000 1.60000
69.00000 26.00000 1.60000
70.00000 26.00000 1.60000
71.00000 26.00000 1.60000
72.00000 26.00000 1.60000
73.00000 26.00000 1.60000
74.00000 26.00000 1.60000
75.00000 26.00000 NaN
76.00000 26.00000 NaN
77.00000 26.00000 NaN
78.00000 26.00000 NaN
79.00000 26.00000 NaN
80.00000 26.00000 NaN
81.00000 26.00000 NaN
82.00000 26.00000 NaN
83.00000 26.00000 NaN
84.00000 26.00000 NaN
85.00000 26.00000 NaN
86.00000 26.00000 NaN
87.00000 26.00000 NaN
88.00000 26.00000 NaN
89.00000 26.00000 NaN
90.00000 26.00000 NaN
91.00000 26.00000 NaN
92.00000 26.00000 NaN
93.00000 26.00000 NaN
94.00000 26.00000 NaN
95.00000 26.00000 NaN
96.00000 26.00000 NaN
97.00000 26.00000 NaN
98.00000 26.00000 NaN
99.00000 26.00000 NaN
100.00000 26.00000 NaN

0.00000 27.00000 NaN
1.00000 27.00000 1.60000
2.00000 27.00000 1.60000
3.00000 27.00000 1.60000
4.00000 27.00000 1.60000
5.00000 27.00000 1.60000
6.00000 27.00000 1.60000
7.00000 27.00000 1.60000
8.00000 27.00000 1.60000
9.00000 27.00000 1.60000
10.00000 27.00000 1.60000
11.00000 27.00000 1.60000
12.00000 27.00000 1.60000
13.00000 27.00000 1.60000
14.00000 27.00000 1.60000
15.00000 27.00000 1.60000
16.00000 27.00000 1.60000
17.00000 27.00000 1.60000
18.00000 27.00000 1.60000
19.00000 27.00000 1.60000
20.00000 27.00000 1.60000
21.00000 27.00000 1.60000
22.00000 27.00000 1.60000
23.00000 27.00000 1.60000
24.00000 27.00000 1.60000
25.00000 27.00000 1.60000
26.00000 27.00000 1.60000
27.00000 27.00000 1.60000
28.00000 27.00000 1.60000
29.00000 27.00000 1.60000
30.00000 27.00000 1.60000
31.00000 27.00000 1.60000
32.00000 27.00000 1.60000
33.00000 27.00000 1.60000
34.00000 27.00000 1.60000
35.00000 27.00000 1.60000
36.00000 27.00000 1.60000
37.00000 27.00000 1.60000
38.00000 27.00000 1.60000
39.00000 27.00000 1.60000
40.00000 27.00000 1.60000
41.00000 27.00000 1.60000
42.00000 27.00000 1.60000
43.00000 27.00000 1.60000
44.00000 27.00000 1.60000
45.00000 27.00000 1.60000
46.00000 27.00000 1.60000
47.00000 27.00000 1.60000
48.00000 27.00000 1.60000
49.00000 27.00000 1.60000
50.00000 27.00000 1.60000
51.00000 27.00000 1.60000
52.00000 27.00000 1.60000
53.00000 27.00000 1.60000
54.00000 27.00000 1.60000
55.00000 27.00000 1.60000
56.00000 27.00000 1.60000
57.00000 27.00000 1.60000
58.00000 27.00000 1.60000
59.00000 27.00000 1.60000
60.00000 27.00000 1.60000
61.00000 27.00000 1.60000
62.00000 27.00000 1.60000
63.00000 27.00000 1.60000
64.00000 27.00000 1.60000
65.00000 27.00000 1.60000
66.00000 27.00000 1.60000
67.00000 27.00000 1.60000
68.00000 27.00000 1.60000
69.00000 27.00000 1.60000
70.00000 27.00000 1.60000
71.00000 27.00000 1.60000
72.00000 27.00000 1.60000
73.00000 27.00000 1.60000
74.00000 27.00000 NaN
75.00000 27.00000 NaN
76.00000 27.00000 NaN
77.00000 27.00000 NaN
78.00000 27.00000 NaN
79.00000 27.00000 NaN
80.00000 27.00000 NaN
81.00000 27.00000 NaN
82.00000 27.00000 NaN
83.00000 27.00000 NaN
84.00000 27.00000 NaN
85.00000 27.00000 NaN
86.00000 27.00000 NaN
87.00000 27.00000 NaN
88.00000 27.00000 NaN
89.00000 27.00000 NaN
90.00000 27.00000 NaN
91.00000 27.00000 NaN
92.00000 27.00000 NaN
93.00000 27.00000 NaN
94.00000 27.00000 NaN
95.00000 27.00000 NaN
96.00000 27.00000 NaN
97.00000 27.00000 NaN
98.00000 27.00000 NaN
99.00000 27.00000 NaN
100.00000 27.00000 NaN

0.00000 28.00000 NaN
1.00000 28.00000 1.60000
2.00000 28.00000 1.60000
3.00000 28.00000 1.60000
4.00000 28.00000 1.60000
5.00000 28.00000 1.60000
6.00000 28.00000 1.60000
7.00000 28.00000 1.60000
8.00000 28.00000 1.60000
9.00000 28.00000 1.60000
10.00000 28.00000 1.60000
11.00000 28.00000 1.60000
12.00000 28.00000 1.60000
13.00000 28.00000 1.60000
14.00000 28.00000 1.60000
15.00000 28.00000 1.60000
16.00000 28.00000 1.60000
17.00000 28.00000 1.60000
18.00000 28.00000 1.60000
19.00000 28.00000 1.60000
20.00000 28.00000 1.60000
21.00000 28.00000 1.60000
22.00000 28.00000 1.60000
23.00000 28.00000 1.60000
24.00000 28.00000 1.60000
25.00000 28.00000 1.60000
26.00000 28.00000 1.60000
27.00000 28.00000 1.60000
28.00000 28.00000 1.60000
29.00000 28.00000 1.60000
30.00000 28.00000 1.60000
31.00000 28.00000 1.60000
32.00000 28.00000 1.60000
33.00000 28.00000 1.60000
34.00000 28.00000 1.60000
35.00000 28.00000 1.60000
36.00000 28.00000 1.60000
37.00000 28.00000 1.60000
38.00000 28.00000 1.60000
39.00000 28.00000 1.60000
40.00000 28.00000 1.60000
41.00000 28.00000 1.60000
42.00000 28.00000 1.60000
43.00000 28.00000 1.60000
44.00000 28.00000 1.60000
45.00000 28.00000 1.60000
46.00000 28.00000 1.60000
47.00000 28.00000 1.60000
48.00000 28.00000 1.60000
49.00000 28.00000 1.60000
50.00000 28.00000 1.60000
51.00000 28.00000 1.60000
52.00000 28.00000 1.60000
53.00000 28.00000 1.60000
54.00000 28.00000 1.60000
55.00000 28.00000 1.60000
56.00000 28.00000 1.60000
57.00000 28.00000 1.60000
58.00000 28.00000 1.60000
59.00000 28.00000 1.60000
60.00000 28.00000 1.60000
61.00000 28.00000 1.60000
62.00000 28.00000 1.60000
63.00000 28.00000 1.60000
64.00000 28.00000 1.60000
65.00000 28.00000 1.60000
66.00000 28.00000 1.60000
67.00000 28.00000 1.60000
68.00000 28.00000 1.60000
69.00000 28.00000 1.60000
70.00000 28.00000 1.60000
71.00000 28.00000 1.60000
72.00000 28.00000 1.60000
73.00000 28.00000 NaN
74.00000 28.00000 NaN
75.00000 28.00000 NaN
76.00000 28.00000 NaN
77.00000 28.00000 NaN
78.00000 28.00000 NaN
79.00000 28.00000 NaN
80.00000 28.00000 NaN
81.00000 28.00000 NaN
82.00000 28.00000 NaN
83.00000 28.00000 NaN
84.00000 28.00000 NaN
85.00000 28.00000 NaN
86.00000 28.00000 NaN
87.00000 28.00000 NaN
88.00000 28.00000 NaN
89.00000 28.00000 NaN
90.00000 28.00000 NaN
91.00000 28.00000 NaN
92.00000 28.00000 NaN
93.00000 28.00000 NaN
94.00000 28.00000 NaN
95.00000 28.00000 NaN
96.00000 28.00000 NaN
97.00000 28.00000 NaN
98.00000 28.00000 NaN
99.00000 28.00000 NaN
100.00000 28.00000 NaN

0.00000 29.00000 NaN
1.00000 29.00000 1.60000
2.00000 29.00000 1.60000
3.00000 29.00000 1.60000
4.00000 29.00000 1.60000
5.00000 29.00000 1.60000
6.00000 29.00000 1.60000
7.00000 29.00000 1.60000
8.00000 29.00000 1.60000
9.00000 29.00000 1.60000
10.00000 29.00000 1.60000
11.00000 29.00000 1.60000
12.00000 29.00000 1.60000
13.00000 29.00000 1.60000
14.00000 29.00000 1.60000
15.00000 29.00000 1.60000
16.00000 29.00000 1.60000
17.00000 29.00000 1.60000
18.00000 29.00000 1.60000
19.00000 29.00000 1.60000
20.00000 29.00000 1.60000
21.00000 29.00000 1.60000
22.00000 29.00000 1.60000
23.00000 29.00000 1.60000
24.00000 29.00000 1.60000
25.00000 29.00000 1.60000
26.00000 29.00000 1.60000
27.00000 29.00000 1.60000
28.00000 29.00000 1.60000
29.00000 29.00000 1.60000
30.00000 29.00000 1.60000
31.00000 29.00000 1.60000
32.00000 29.00000 1.60000
33.00000 29.00000 1.60000
34.00000 29.00000 1.60000
35.00000 29.00000 1.60000
36.00000 29.00000 1.60000
37.00000 29.00000 1.60000
38.00000 29.00000 1.60000
39.00000 29.00000 1.60000
40.00000 29.00000 1.60000
41.00000 29.00000 1.60000
42.00000 29.00000 1.60000
43.00000 29.00000 1.60000
44.00000 29.00000 1.60000
45.00000 29.00000 1.60000
46.00000 29.00000 1.60000
47.00000 29.00000 1.60000
48.00000 29.00000 1.60000
49.00000 29.00000 1.60000
50.00000 29.00000 1.60000
51.00000 29.00000 1.60000
52.00000 29.00000 1.60000
53.00000 29.00000 1.60000
54.00000 29.00000 1.60000
55.00000 29.00000 1.60000
56.00000 29.00000 1.60000
57.00000 29.00000 1.60000
58.00000 29.00000 1.60000
59.00000 29.00000 1.60000
60.00000 29.00000 1.60000
61.00000 29.00000 1.60000
62.00000 29.00000 1.60000
63.00000 29.00000 1.60000
64.00000 29.00000 1.60000
65.00000 29.00000 1.60000
66.00000 29.00000 1.60000
67.00000 29.00000 1.60000
68.00000 29.00000 1.60000
69.00000 29.00000 1.60000
70.00000 29.00000 1.60000
71.00000 29.00000 1.60000
72.00000 29.00000 NaN
73.00000 29.00000 NaN
74.00000 29.00000 NaN
75.00000 29.00000 NaN
76.00000 29.00000 NaN
77.00000 29.00000 NaN
78.00000 29.00000 NaN
79.00000 29.00000 NaN
80.00000 29.00000 NaN
81.00000 29.00000 NaN
82.00000 29.00000 NaN
83.00000 29.00000 NaN
84.00000 29.00000 NaN
85.00000 29.00000 NaN
86.00000 29.00000 NaN
87.00000 29.00000 NaN
88.00000 29.00000 NaN
89.00000 29.00000 NaN
90.00000 29.00000 NaN
91.00000 29.00000 NaN
92.00000 29.00000 NaN
93.00000 29.00000 NaN
94.00000 29.00000 NaN
95.00000 29.00000 NaN
96.00000 29.00000 NaN
97.00000 29.00000 NaN
98.00000 29.00000 NaN
99.00000 29.00000 NaN
100.00000 29.00000 NaN

0.00000 30.00000 NaN
1.00000 30.00000 1.60000
2.00000 30.00000 1.60000
3.00000 30.00000 1.60000
4.00000 30.00000 1.60000
5.00000 30.00000 1.60000
6.00000 30.00000 1.60000
7.00000 30.00000 1.60000
8.00000 30.00000 1.60000
9.00000 30.00000 1.60000
10.00000 30.00000 1.60000
11.00000 30.00000 1.60000
12.00000 30.00000 1.60000
13.00000 30.00000 1.60000
14.00000 30.00000 1.60000
15.00000 30.00000 1.60000
16.00000 30.00000 1.60000
17.00000 30.00000 1.60000
18.00000 30.00000 1.60000
19.00000 30.00000 1.60000
20.00000 30.00000 1.60000
21.00000 30.00000 1.60000
22.00000 30.00000 1.60000
23.00000 30.00000 1.60000
24.00000 30.00000 1.60000
25.00000 30.00000 1.60000
26.00000 30.00000 1.60000
27.00000 30.00000 1.60000
28.00000 30.00000 1.60000
29.00000 30.00000 1.60000
30.00000 30.00000 1.60000
31.00000 30.00000 1.60000
32.00000 30.00000 1.60000
33.00000 30.00000 1.60000
34.00000 30.00000 1.60000
35.00000 30.00000 1.60000
36.00000 30.00000 1.60000
37.00000 30.00000 1.60000
38.00000 30.00000 1.60000
39.00000 30.00000 1.60000
40.00000 30.00000 1.60000
41.00000 30.00000 1.60000
42.00000 30.00000 1.60000
43.00000 30.00000 1.60000
44.00000 30.00000 1.60000
45.00000 30.00000 1.60000
46.00000 30.00000 1.60000
47.00000 30.00000 1.60000
48.00000 30.00000 1.60000
49.00000 30.00000 1.60000
50.00000 30.00000 1.60000
51.00000 30.00000 1.60000
52.00000 30.00000 1.60000
53.00000 30.00000 1.60000
54.00000 30.00000 1.60000
55.00000 30.00000 1.60000
56.00000 30.00000 1.60000
57.00000 30.00000 1.60000
58.00000 30.00000 1.60000
59.00000 30.00000 1.60000
60.00000 30.00000 1.60000
61.00000 30.00000 1.60000
62.00000 30.00000 1.60000
63.00000 30.00000 1.60000
64.00000 30.00000 1.60000
65.00000 30.00000 1.60000
66.00000 30.00000 1.60000
67.00000 30.00000 1.60000
68.00000 30.00000 1.60000
69.00000 30.00000 1.60000
70.00000 30.00000 1.60000
71.00000 30.00000 NaN
72.00000 30.00000 NaN
73.00000 30.00000 NaN
74.00000 30.00000 NaN
75.00000 30.00000 NaN
76.00000 30.00000 NaN
77.00000 30.00000 NaN
78.00000 30.00000 NaN
79.00000 30.00000 NaN
80.00000 30.00000 NaN
81.00000 30.00000 NaN
82.00000 30.00000 NaN
83.00000 30.00000 NaN
84.00000 30.00000 NaN
85.00000 30.00000 NaN
86.00000 30.00000 NaN
87.00000 30.00000 NaN
88.00000 30.00000 NaN
89.00000 30.00000 NaN
90.00000 30.00000 NaN
91.00000 30.00000 NaN
92.00000 30.00000 NaN
93.00000 30.00000 NaN
94.00000 30.00000 NaN
95.00000 30.00000 NaN
96.00000 30.00000 NaN
97.00000 30.00000 NaN
98.00000 30.00000 NaN
99.00000 30.00000 NaN
100.00000 30.00000 NaN

0.00000 31.00000 NaN
1.00000 31.00000 1.60000
2.00000 31.00000 1.60000
3.00000 31.00000 1.60000
4.00000 31.00000 1.60000
5.00000 31.00000 1.60000
6.00000 31.00000 1.60000
7.00000 31.00000 1.60000
8.00000 31.00000 1.60000
9.00000 31.00000 1.60000
10.00000 31.00000 1.60000
11.00000 31.00000 1.60000
12.00000 31.00000 1.60000
13.00000 31.00000 1.60000
14.00000 31.00000 1.60000
15.00000 31.00000 1.60000
16.00000 31.00000 1.60000
17.00000 31.00000 1.60000
18.00000 31.00000 1.60000
19.00000 31.00000 1.60000
20.00000 31.00000 1.60000
21.00000 31.00000 1.60000
22.00000 31.00000 1.60000
23.00000 31.00000 1.60000
24.00000 31.00000 1.60000
25.00000 31.00000 1.60000
26.00000 31.00000 1.60000
27.00000 31.00000 1.60000
28.00000 31.00000 1.60000
29.00000 31.00000 1.60000
30.00000 31.00000 1.60000
31.00000 31.00000 1.60000
32.00000 31.00000 1.60000
33.00000 31.00000 1.60000
34.00000 31.00000 1.60000
35.00000 31.00000 1.60000
36.00000 31.00000 1.60000
37.00000 31.00000 1.60000
38.00000 31.00000 1.60000
39.00000 31.00000 1.60000
40.00000 31.00000 1.60000
41.00000 31.00000 1.60000
42.00000 31.00000 1.60000
43.00000 31.00000 1.60000
44.00000 31.00000 1.60000
45.00000 31.00000 1.60000
46.00000 31.00000 1.60000
47.00000 31.00000 1.60000
48.00000 31.00000 1.60000
49.00000 31.00000 1.60000
50.00000 31.00000 1.60000
51.00000 31.00000 1.60000
52.00000 31.00000 1.60000
53.00000 31.00000 1.60000
54.00000 31.00000 1.60000
55.00000 31.00000 1.60000
56.00000 31.00000 1.60000
57.00000 31.00000 1.60000
58.00000 31.00000 1.60000
59.00000 31.00000 1.60000
60.00000 31.00000 1.60000
61.00000 31.00000 1.60000
62.00000 31.00000 1.60000
63.00000 31.00000 1.60000
64.00000 31.00000 1.60000
65.00000 31.00000 1.60000
66.00000 31.00000 1.60000
67.00000 31.00000 1.60000
68.00000 31.00000 1.60000
69.00000 31.00000 1.60000
70.00000 31.00000 NaN
71.00000 31.00000 NaN
72.00000 31.00000 NaN
73.00000 31.00000 NaN
74.00000 31.00000 NaN
75.00000 31.00000 NaN
76.00000 31.00000 NaN
77.00000 31.00000 NaN
78.00000 31.00000 NaN
79.00000 31.00000 NaN
80.00000 31.00000 NaN
81.00000 31.00000 NaN
82.00000 31.00000 NaN
83.00000 31.00000 NaN
84.00000 31.00000 NaN
85.00000 31.00000 NaN
86.00000 31.00000 NaN
87.00000 31.00000 NaN
88.00000 31.00000 NaN
89.00000 31.00000 NaN
90.00000 31.00000 NaN
91.00000 31.00000 NaN
92.00000 31.00000 NaN
93.00000 31.00000 NaN
94.00000 31.00000 NaN
95.00000 31.00000 NaN
96.00000 31.00000 NaN
97.00000 31.00000 NaN
98.00000 31.00000 NaN
99.00000 31.00000 NaN
100.00000 31.00000 NaN

0.00000 32.00000 NaN
1.00000 32.00000 1.60000
2.00000 32.00000 1.60000
3.00000 32.00000 1.60000
4.00000 32.00000 1.60000
5.00000 32.00000 1.60000
6.00000 32.00000 1.60000
7.00000 32.00000 1.60000
8.00000 32.00000 1.60000
9.00000 32.00000 1.60000
10.00000 32.00000 1.60000
11.00000 32.00000 1.60000
12.00000 32.00000 1.60000
13.00000 32.00000 1.60000
14.00000 32.00000 1.60000
15.00000 32.00000 1.60000
16.00000 32.00000 1.60000
17.00000 32.00000 1.60000
18.00000 32.00000 1.60000
19.00000 32.00000 1.60000
20.00000 32.00000 1.60000
21.00000 32.00000 1.60000
22.00000 32.00000 1.60000
23.00000 32.00000 1.60000
24.00000 32.00000 1.60000
25.00000 32.00000 1.60000
26.00000 32.00000 1.60000
27.00000 32.00000 1.60000
28.00000 32.00000 1.60000
29.00000 32.00000 1.60000
30.00000 32.00000 1.60000
31.00000 32.00000 1.60000
32.00000 32.00000 1.60000
33.00000 32.00000 1.60000
34.00000 32.00000 1.60000
35.00000 32.00000 1.60000
36.00000 32.00000 1.60000
37.00000 32.00000 1.60000
38.00000 32.00000 1.60000
39.00000 32.00000 1.60000
40.00000 32.00000 1.60000
41.00000 32.00000 1.60000
42.00000 32.00000 1.60000
43.00000 32.00000 1.60000
44.00000 32.00000 1.60000
45.00000 32.00000 1.60000
46.00000 32.00000 1.60000
47.00000 32.00000 1.60000
48.00000 32.00000 1.60000
49.00000 32.00000 1.60000
50.00000 32.00000 1.60000
51.00000 32.00000 1.60000
52.00000 32.00000 1.60000
53.00000 32.00000 1.60000
54.00000 32.00000 1.60000
55.00000 32.00000 1.60000
56.00000 32.00000 1.60000
57.00000 32.00000 1.60000
58.00000 32.00000 1.60000
59.00000 32.00000 1.60000
60.00000 32.00000 1.60000
61.00000 32.00000 1.60000
62.00000 32.00000 1.60000
63.00000 32.00000 1.60000
64.00000 32.00000 1.60000
65.00000 32.00000 1.60000
66.00000 32.00000 1.60000
67.00000 32.00000 1.60000
68.00000 32.00000 1.60000
69.00000 32.00000 NaN
70.00000 32.00000 NaN
71.00000 32.00000 NaN
72.00000 32.00000 NaN
73.00000 32.00000 NaN
74.00000 32.00000 NaN
75.00000 32.00000 NaN
76.00000 32.00000 NaN
77.00000 32.00000 NaN
78.00000 32.00000 NaN
79.00000 32.00000 NaN
80.00000 32.00000 NaN
81.00000 32.00000 NaN
82.00000 32.00000 NaN
83.00000 32.00000 NaN
84.00000 32.00000 NaN
85.00000 32.00000 NaN
86.00000 32.00000 NaN
87.00000 32.00000 NaN
88.00000 32.00000 NaN
89.00000 32.00000 NaN
90.00000 32.00000 NaN
91.00000 32.00000 NaN
92.00000 32.00000 NaN
93.00000 32.00000 NaN
94.00000 32.00000 NaN
95.00000 32.00000 NaN
96.00000 32.00000 NaN
97.00000 32.00000 NaN
98.00000 32.00000 NaN
99.00000 32.00000 NaN
100.00000 32.00000 NaN

0.00000 33.00000 NaN
1.00000 33.00000 1.60000
2.00000 33.00000 1.60000
3.00000 33.00000 1.60000
4.00000 33.00000 1.60000
5.00000 33.00000 1.60000
6.00000 33.00000 1.60000
7.00000 33.00000 1.60000
8.00000 33.00000 1.60000
9.00000 33.00000 1.60000
10.00000 33.00000 1.60000
11.00000 33.00000 1.60000
12.00000 33.00000 1.60000
13.00000 33.00000 1.60000
14.00000 33.00000 1.60000
15.00000 33.00000 1.60000
16.00000 33.00000 1.60000
17.00000 33.00000 1.60000
18.00000 33.00000 1.60000
19.00000 33.00000 1.60000
20.00000 33.00000 1.60000
21.00000 33.00000 1.60000
22.00000 33.00000 1.60000
23.00000 33.00000 1.60000
24.00000 33.00000 1.60000
25.00000 33.00000 1.60000
26.00000 33.00000 1.60000
27.00000 33.00000 1.60000
28.00000 33.00000 1.60000
29.00000 33.00000 1.60000
30.00000 33.00000 1.60000
31.00000 33.00000 1.60000
32.00000 33.00000 1.60000
33.00000 33.00000 1.60000
34.00000 33.00000 1.60000
35.00000 33.00000 1.60000
36.00000 33.00000 1.60000
37.00000 33.00000 1.60000
38.00000 33.00000 1.60000
39.00000 33.00000 1.60000
40.00000 33.00000 1.60000
41.00000 33.00000 1.60000
42.00000 33.00000 1.60000
43.00000 33.00000 1.60000
44.00000 33.00000 1.60000
45.00000 33.00000 1.60000
46.00000 33.00000 1.60000
47.00000 33.00000 1.60000
48.00000 33.00000 1.60000
49.00000 33.00000 1.60000
50.00000 33.00000 1.60000
51.00000 33.00000 1.60000
52.00000 33.00000 1.60000
53.00000 33.00000 1.60000
54.00000 33.00000 1.60000
55.00000 33.00000 1.60000
56.00000 33.00000 1.60000
57.00000 33.00000 1.60000
58.00000 33.00000 1.60000
59.00000 33.00000 1.60000
60.00000 33.00000 1.60000
61.00000 33.00000 1.60000
62.00000 33.00000 1.60000
63.00000 33.00000 1.60000
64.00000 33.00000 1.60000
65.00000 33.00000 1.60000
66.00000 33.00000 1.60000
67.00000 33.00000 1.60000
68.00000 33.00000 NaN
69.00000 33.00000 NaN
70.00000 33.00000 NaN
71.00000 33.00000 NaN
72.00000 33.00000 NaN
73.00000 33.00000 NaN
74.00000 33.00000 NaN
75.00000 33.00000 NaN
76.00000 33.00000 NaN
77.00000 33.00000 NaN
78.00000 33.00000 NaN
79.00000 33.00000 NaN
80.00000 33.00000 NaN
81.00000 33.00000 NaN
82.00000 33.00000 NaN
83.00000 33.00000 NaN
84.00000 33.00000 NaN
85.00000 33.00000 NaN
86.00000 33.00000 NaN
87.00000 33.00000 NaN
88.00000 33.00000 NaN
89.00000 33.00000 NaN
90.00000 33.00000 NaN
91.00000 33.00000 NaN
92.00000 33.00000 NaN
93.00000 33.00000 NaN
94.00000 33.00000 NaN
95.00000 33.00000 NaN
96.00000 33.00000 NaN
97.00000 33.00000 NaN
98.00000 33.00000 NaN
99.00000 33.00000 NaN
100.00000 33.00000 NaN

0.00000 34.00000 NaN
1.00000 34.00000 0.32000
2.00000 34.00000 1.60000
3.00000 34.00000 1.60000
4.00000 34.00000 1.60000
5.00000 34.00000 1.60000
6.00000 34.00000 1.60000
7.00000 34.00000 1.60000
8.00000 34.00000 1.60000
9.00000 34.00000 1.60000
10.00000 34.00000 1.60000
11.00000 34.00000 1.60000
12.00000 34.00000 1.60000
13.00000 34.00000 1.60000
14.00000 34.00000 1.60000
15.00000 34.00000 1.60000
16.00000 34.00000 1.60000
17.00000 34.00000 1.60000
18.00000 34.00000 1.60000
19.00000 34.00000 1.60000
20.00000 34.00000 1.60000
21.00000 34.00000 1.60000
22.00000 34.00000 1.60000
23.00000 34.00000 1.60000
24.00000 34.00000 1.60000
25.00000 34.00000 1.60000
26.00000 34.00000 1.60000
27.00000 34.00000 1.60000
28.00000 34.00000 1.60000
29.00000 34.00000 1.60000
30.00000 34.00000 1.60000
31.00000 34.00000 1.60000
32.00000 34.00000 1.60000
33.00000 34.00000 1.60000
34.00000 34.00000 1.60000
35.00000 34.00000 1.60000
36.00000 34.00000 1.60000
37.00000 34.00000 1.60000
38.00000 34.00000 1.60000
39.00000 34.00000 1.60000
40.00000 34.00000 1.60000
41.00000 34.00000 1.60000
42.00000 34.00000 1.60000
43.00000 34.00000 1.60000
44.00000 34.00000 1.60000
45.00000 34.00000 1.60000
46.00000 34.00000 1.60000
47.00000 34.00000 1.60000
48.00000 34.00000 1.60000
49.00000 34.00000 1.60000
50.00000 34.00000 1.60000
51.00000 34.00000 1.60000
52.00000 34.00000 1.60000
53.00000 34.00000 1.60000
54.00000 34.00000 1.60000
55.00000 34.00000 1.60000
56.00000 34.00000 1.60000
57.00000 34.00000 1.60000
58.00000 34.00000 1.60000
59.00000 34.00000 1.60000
60.00000 34.00000 1.60000
61.00000 34.00000 1.60000
62.00000 34.00000 1.60000
63.00000 34.00000 1.60000
64.00000 34.00000 1.60000
65.00000 34.00000 1.60000
66.00000 34.00000 1.60000
67.00000 34.00000 NaN
68.00000 34.00000 NaN
69.00000 34.00000 NaN
70.00000 34.00000 NaN
71.00000 34.00000 NaN
72.00000 34.00000 NaN
73.00000 34.00000 NaN
74.00000 34.00000 NaN
75.00000 34.00000 NaN
76.00000 34.00000 NaN
77.00000 34.00000 NaN
78.00000 34.00000 NaN
79.00000 34.00000 NaN
80.00000 34.00000 NaN
81.00000 34.00000 NaN
82.00000 34.00000 NaN
83.00000 34.00000 NaN
84.00000 34.00000 NaN
85.00000 34.00000 NaN
86.00000 34.00000 NaN
87.00000 34.00000 NaN
88.00000 34.00000 NaN
89.00000 34.00000 NaN
90.00000 34.00000 NaN
91.00000 34.00000 NaN
92.00000 34.00000 NaN
93.00000 34.00000 NaN
94.00000 34.00000 NaN
95.00000 34.00000 NaN
96.00000 34.00000 NaN
97.00000 34.00000 NaN
98.00000 34.00000 NaN
99.00000 34.00000 NaN
100.00000 34.00000 NaN

0.00000 35.00000 NaN
1.00000 35.00000 0.32000
2.00000 35.00000 0.32000
3.00000 35.00000 1.60000
4.00000 35.00000 1.60000
5.00000 35.00000 1.60000
6.00000 35.00000 1.60000
7.00000 35.00000 1.60000
8.00000 35.00000 1.60000
9.00000 35.00000 1.60000
10.00000 35.00000 1.60000
11.00000 35.00000 1.60000
12.00000 35.00000 1.60000
13.00000 35.00000 1.60000
14.00000 35.00000 1.60000
15.00000 35.00000 1.60000
16.00000 35.00000 1.60000
17.00000 35.00000 1.60000
18.00000 35.00000 1.60000
19.00000 35.00000 1.60000
20.00000 35.00000 1.60000
21.00000 35.00000 1.60000
22.00000 35.00000 1.60000
23.00000 35.00000 1.60000
24.00000 35.00000 1.60000
25.00000 35.00000 1.60000
26.00000 35.00000 1.60000
27.00000 35.00000 1.60000
28.00000 35.00000 1.60000
29.00000 35.00000 1.60000
30.00000 35.00000 1.60000
31.00000 35.00000 1.60000
32.00000 35.00000 1.60000
33.00000 35.00000 1.60000
34.00000 35.00000 1.60000
35.00000 35.00000 1.60000
36.00000 35.00000 1.60000
37.00000 35.00000 1.60000
38.00000 35.00000 1.60000
39.00000 35.00000 1.60000
40.00000 35.00000 1.60000
41.00000 35.00000 1.60000
42.00000 35.00000 1.60000
43.00000 35.00000 1.60000
44.00000 35.00000 1.60000
45.00000 35.00000 1.60000
46.00000 35.00000 1.60000
47.00000 35.00000 1.60000
48.00000 35.00000 1.60000
49.00000 35.00000 1.60000
50.00000 35.00000 1.60000
51.00000 35.00000 1.60000
52.00000 35.00000 1.60000
53.00000 35.00000 1.60000
54.00000 35.00000 1.60000
55.00000 35.00000 1.60000
56.00000 35.00000 1.60000
57.00000 35.00000 1.60000
58.00000 35.00000 1.60000
59.00000 35.00000 1.60000
60.00000 35.00000 1.60000
61.00000 35.00000 1.60000
62.00000 35.00000 1.60000
63.00000 35.00000 1.60000
64.00000 35.00000 1.60000
65.00000 35.00000 1.60000
66.00000 35.00000 NaN
67.00000 35.00000 NaN
68.00000 35.00000 NaN
69.00000 35.00000 NaN
70.00000 35.00000 NaN
71.00000 35.00000 NaN
72.00000 35.00000 NaN
73.00000 35.00000 NaN
74.00000 35.00000 NaN
75.00000 35.00000 NaN
76.00000 35.00000 NaN
77.00000 35.00000 NaN
78.00000 35.00000 NaN
79.00000 35.00000 NaN
80.00000 35.00000 NaN
81.00000 35.00000 NaN
82.00000 35.00000 NaN
83.00000 35.00000 NaN
84.00000 35.00000 NaN
85.00000 35.00000 NaN
86.00000 35.00000 NaN
87.00000 35.00000 NaN
88.00000 35.00000 NaN
89.00000 35.00000 NaN
90.00000 35.00000 NaN
91.00000 35.00000 NaN
92.00000 35.00000 NaN
93.00000 35.00000 NaN
94.00000 35.00000 NaN
95.00000 35.00000 NaN
96.00000 35.00000 NaN
97.00000 35.00000 NaN
98.00000 35.00000 NaN
99.00000 35.00000 NaN
100.00000 35.00000 NaN

0.00000 36.00000 NaN
1.00000 36.00000 0.32000
2.00000 36.00000 0.32000
3.00000 36.00000 0.32000
4.00000 36.00000 0.32000
5.00000 36.00000 1.60000
6.00000 36.00000 1.60000
7.00000 36.00000 1.60000
8.00000 36.00000 1.60000
9.00000 36.00000 1.60000
10.00000 36.00000 1.60000
11.00000 36.00000 1.60000
12.00000 36.00000 1.60000
13.00000 36.00000 1.60000
14.00000 36.00000 1.60000
15.00000 36.00000 1.60000
16.00000 36.00000 1.60000
17.00000 36.00000 1.60000
18.00000 36.00000 1.60000
19.00000 36.00000 1.60000
20.00000 36.00000 1.60000
21.00000 36.00000 1.60000
22.00000 36.00000 1.60000
23.00000 36.00000 1.60000
24.00000 36.00000 1.60000
25.00000 36.00000 1.60000
26.00000 36.00000 1.60000
27.00000 36.00000 1.60000
28.00000 36.00000 1.60000
29.00000 36.00000 1.60000
30.00000 36.00000 1.60000
31.00000 36.00000 1.60000
32.00000 36.00000 1.60000
33.00000 36.00000 1.60000
34.00000 36.00000 1.60000
35.00000 36.00000 1.60000
36.00000 36.00000 1.60000
37.00000 36.00000 1.60000
38.00000 36.00000 1.60000
39.00000 36.00000 1.60000
40.00000 36.00000 1.60000
41.00000 36.00000 1.60000
42.00000 36.00000 1.60000
43.00000 36.00000 1.60000
44.00000 36.00000 1.60000
45.00000 36.00000 1.60000
46.00000 36.00000 1.60000
47.00000 36.00000 1.60000
48.00000 36.00000 1.60000
49.00000 36.00000 1.60000
50.00000 36.00000 1.60000
51.00000 36.00000 1.60000
52.00000 36.00000 1.60000
53.00000 36.00000 1.60000
54.00000 36.00000 1.60000
55.00000 36.00000 1.60000
56.00000 36.00000 1.60000
57.00000 36.00000 1.60000
58.00000 36.00000 1.60000
59.00000 36.00000 1.60000
60.00000 36.00000 1.60000
61.00000 36.00000 1.60000
62.00000 36.00000 1.60000
63.00000 36.00000 1.60000
64.00000 36.00000 1.60000
65.00000 36.00000 NaN
66.00000 36.00000 NaN
67.00000 36.00000 NaN
68.00000 36.00000 NaN
69.00000 36.00000 NaN
70.00000 36.00000 NaN
71.00000 36.00000 NaN
72.00000 36.00000 NaN
73.00000 36.00000 NaN
74.00000 36.00000 NaN
75.00000 36.00000 NaN
76.00000 36.00000 NaN
77.00000 36.00000 NaN
78.00000 36.00000 NaN
79.00000 36.00000 NaN
80.00000 36.00000 NaN
81.00000 36.00000 NaN
82.00000 36.00000 NaN
83.00000 36.00000 NaN
84.00000 36.00000 NaN
85.00000 36.00000 NaN
86.00000 36.00000 NaN
87.00000 36.00000 NaN
88.00000 36.00000 NaN
89.00000 36.00000 NaN
90.00000 36.00000 NaN
91.00000 36.00000 NaN
92.00000 36.00000 NaN
93.00000 36.00000 NaN
94.00000 36.00000 NaN
95.00000 36.00000 NaN
96.00000 36.00000 NaN
97.00000 36.00000 NaN
98.00000 36.00000 NaN
99.00000 36.00000 NaN
100.00000 36.00000 NaN

0.00000 37.00000 NaN
1.00000 37.00000 0.32000
2.00000 37.00000 0.32000
3.00000 37.00000 0.32000
4.00000 37.00000 0.32000
5.00000 37.00000 0.32000
6.00000 37.00000 1.60000
7.00000 37.00000 1.60000
8.00000 37.00000 1.60000
9.00000 37.00000 1.60000
10.00000 37.00000 1.60000
11.00000 37.00000 1.60000
12.00000 37.00000 1.60000
13.00000 37.00000 1.60000
14.00000 37.00000 1.60000
15.00000 37.00000 1.60000
16.00000 37.00000 1.60000
17.00000 37.00000 1.60000
18.00000 37.00000 1.60000
19.00000 37.00000 1.60000
20.00000 37.00000 1.60000
21.00000 37.00000 1.60000
22.00000 37.00000 1.60000
23.00000 37.00000 1.60000
24.00000 37.00000 1.60000
25.00000 37.00000 1.60000
26.00000 37.00000 1.60000
27.00000 37.00000 1.60000
28.00000 37.00000 1.60000
29.00000 37.00000 1.60000
30.00000 37.00000 1.60000
31.00000 37.00000 1.60000
32.00000 37.00000 1.60000
33.00000 37.00000 1.60000
34.00000 37.00000 1.60000
35.00000 37.00000 1.60000
36.00000 37.00000 1.60000
37.00000 37.00000 1.60000
38.00000 37.00000 1.60000
39.00000 37.00000 1.60000
40.00000 37.00000 1.60000
41.00000 37.00000 1.60000
42.00000 37.00000 1.60000
43.00000 37.00000 1.60000
44.00000 37.00000 1.60000
45.00000 37.00000 1.60000
46.00000 37.00000 1.60000
47.00000 37.00000 1.60000
48.00000 37.00000 1.60000
49.00000 37.00000 1.60000
50.00000 37.00000 1.60000
51.00000 37.00000 1.60000
52.00000 37.00000 1.60000
53.00000 37.00000 1.60000
54.00000 37.00000 1.60000
55.00000 37.00000 1.60000
56.00000 37.00000 1.60000
57.00000 37.00000 1.60000
58.00000 37.00000 1.60000
59.00000 37.00000 1.60000
60.00000 37.00000 1.60000
61.00000 37.00000 1.60000
62.00000 37.00000 1.60000
63.00000 37.00000 1.60000
64.00000 37.00000 NaN
65.00000 37.00000 NaN
66.00000 37.00000 NaN
67.00000 37.00000 NaN
68.00000 37.00000 NaN
69.00000 37.00000 NaN
70.00000 37.00000 NaN
71.00000 37.00000 NaN
72.00000 37.00000 NaN
73.00000 37.00000 NaN
74.00000 37.00000 NaN
75.00000 37.00000 NaN
76.00000 37.00000 NaN
77.00000 37.00000 NaN
78.00000 37.00000 NaN
79.00000 37.00000 NaN
80.00000 37.00000 NaN
81.00000 37.00000 NaN
82.00000 37.00000 NaN
83.00000 37.00000 NaN
84.00000 37.00000 NaN
85.00000 37.00000 NaN
86.00000 37.00000 NaN
87.00000 37.00000 NaN
88.00000 37.00000 NaN
89.00000 37.00000 NaN
90.00000 37.00000 NaN
91.00000 37.00000 NaN
92.00000 37.00000 NaN
93.00000 37.00000 NaN
94.00000 37.00000 NaN
95.00000 37.00000 NaN
96.00000 37.00000 NaN
97.00000 37.00000 NaN
98.00000 37.00000 NaN
99.00000 37.00000 NaN
100.00000 37.00000 NaN

0.00000 38.00000 NaN
1.00000 38.00000 0.32000
2.00000 38.00000 0.32000
3.00000 38.00000 0.32000
4.00000 38.00000 0.32000
5.00000 38.00000 0.32000
6.00000 38.00000 0.32000
7.00000 38.00000 0.32000
8.00000 38.00000 1.60000
9.00000 38.00000 1.60000
10.00000 38.00000 1.60000
11.00000 38.00000 1.60000
12.00000 38.00000 1.60000
13.00000 38.00000 1.60000
14.00000 38.00000 1.60000
15.00000 38.00000 1.60000
16.00000 38.00000 1.60000
17.00000 38.00000 1.60000
18.00000 38.00000 1.60000
19.00000 38.00000 1.60000
20.00000 38.00000 1.60000
21.00000 38.00000 1.60000
22.00000 38.00000 1.60000
23.00000 38.00000 1.60000
24.00000 38.00000 1.60000
25.00000 38.00000 1.60000
26.00000 38.00000 1.60000
27.00000 38.00000 1.60000
28.00000 38.00000 1.60000
29.00000 38.00000 1.60000
30.00000 38.00000 1.60000
31.00000 38.00000 1.60000
32.00000 38.00000 1.60000
33.00000 38.00000 1.60000
34.00000 38.00000 1.60000
35.00000 38.00000 1.60000
36.00000 38.00000 1.60000
37.00000 38.00000 1.60000
38.00000 38.00000 1.60000
39.00000 38.00000 1.60000
40.00000 38.00000 1.60000
41.00000 38.00000 1.60000
42.00000 38.00000 1.60000
43.00000 38.00000 1.60000
44.00000 38.00000 1.60000
45.00000 38.00000 1.60000
46.00000 38.00000 1.60000
47.00000 38.00000 1.60000
48.00000 38.00000 1.60000
49.00000 38.00000 1.60000
50.00000 38.00000 1.60000
51.00000 38.00000 1.60000
52.00000 38.00000 1.60000
53.00000 38.00000 1.60000
54.00000 38.00000 1.60000
55.00000 38.00000 1.60000
56.00000 38.00000 1.60000
57.00000 38.00000 1.60000
58.00000 38.00000 1.60000
59.00000 38.00000 1.60000
60.00000 38.00000 1.60000
61.00000 38.00000 1.60000
62.00000 38.00000 1.60000
63.00000 38.00000 NaN
64.00000 38.00000 NaN
65.00000 38.00000 NaN
66.00000 38.00000 NaN
67.00000 38.00000 NaN
68.00000 38.00000 NaN
69.00000 38.00000 NaN
70.00000 38.00000 NaN
71.00000 38.00000 NaN
72.00000 38.00000 NaN
73.00000 38.00000 NaN
74.00000 38.00000 NaN
75.00000 38.00000 NaN
76.00000 38.00000 NaN
77.00000 38.00000 NaN
78.00000 38.00000 NaN
79.00000 38.00000 NaN
80.00000 38.00000 NaN
81.00000 38.00000 NaN
82.00000 38.00000 NaN
83.00000 38.00000 NaN
84.00000 38.00000 NaN
85.00000 38.00000 NaN
86.00000 38.00000 NaN
87.00000 38.00000 NaN
88.00000 38.00000 NaN
89.00000 38.00000 NaN
90.00000 38.00000 NaN
91.00000 38.00000 NaN
92.00000 38.00000 NaN
93.00000 38.00000 NaN
94.00000 38.00000 NaN
95.00000 38.00000 NaN
96.00000 38.00000 NaN
97.00000 38.00000 NaN
98.00000 38.00000 NaN
99.00000 38.00000 NaN
100.00000 38.00000 NaN

0.00000 39.00000 NaN
1.00000 39.00000 0.32000
2.00000 39.00000 0.32000
3.00000 39.00000 0.32000
4.00000 39.00000 0.32000
5.00000 39.00000 0.32000
6.00000 39.00000 0.32000
7.00000 39.00000 0.32000
8.00000 39.00000 0.32000
9.00000 39.00000 1.60000
10.00000 39.00000 1.60000
11.00000 39.00000 1.60000
12.00000 39.00000 1.60000
13.00000 39.00000 1.60000
14.00000 39.00000 1.60000
15.00000 39.00000 1.60000
16.00000 39.00000 1.60000
17.00000 39.00000 1.60000
18.00000 39.00000 1.60000
19.00000 39.00000 1.60000
20.00000 39.00000 1.60000
21.00000 39.00000 1.60000
22.00000 39.00000 1.60000
23.00000 39.00000 1.60000
24.00000 39.00000 1.60000
25.00000 39.00000 1.60000
26.00000 39.00000 1.60000
27.00000 39.00000 1.60000
28.00000 39.00000 1.60000
29.00000 39.00000 1.60000
30.00000 39.00000 1.60000
31.00000 39.00000 1.60000
32.00000 39.00000 1.60000
33.00000 39.00000 1.60000
34.00000 39.00000 1.60000
35.00000 39.00000 1.60000
36.00000 39.00000 1.60000
37.00000 39.00000 1.60000
38.00000 39.00000 1.60000
39.00000 39.00000 1.60000
40.00000 39.00000 1.60000
41.00000 39.00000 1.60000
42.00000 39.00000 1.60000
43.00000 39.00000 1.60000
44.00000 39.00000 1.60000
45.00000 39.00000 1.60000
46.00000 39.00000 1.60000
47.00000 39.00000 1.60000
48.00000 39.00000 1.60000
49.00000 39.00000 1.60000
50.00000 39.00000 1.60000
51.00000 39.00000 1.60000
52.00000 39.00000 1.60000
53.00000 39.00000 1.60000
54.00000 39.00000 1.60000
55.00000 39.00000 1.60000
56.00000 39.00000 1.60000
57.00000 39.00000 1.60000
58.00000 39.00000 1.60000
59.00000 39.00000 1.60000
60.00000 39.00000 1.60000
61.00000 39.00000 1.60000
62.00000 39.00000 NaN
63.00000 39.00000 NaN
64.00000 39.00000 NaN
65.00000 39.00000 NaN
66.00000 39.00000 NaN
67.00000 39.00000 NaN
68.00000 39.00000 NaN
69.00000 39.00000 NaN
70.00000 39.00000 NaN
71.00000 39.00000 NaN
72.00000 39.00000 NaN
73.00000 39.00000 NaN
74.00000 39.00000 NaN
75.00000 39.00000 NaN
76.00000 39.00000 NaN
77.00000 39.00000 NaN
78.00000 39.00000 NaN
79.00000 39.00000 NaN
80.00000 39.00000 NaN
81.00000 39.00000 NaN
82.00000 39.00000 NaN
83.00000 39.00000 NaN
84.00000 39.00000 NaN
85.00000 39.00000 NaN
86.00000 39.00000 NaN
87.00000 39.00000 NaN
88.00000 39.00000 NaN
89.00000 39.00000 NaN
90.00000 39.00000 NaN
91.00000 39.00000 NaN
92.00000 39.00000 NaN
93.00000 39.00000 NaN
94.00000 39.00000 NaN
95.00000 39.00000 NaN
96.00000 39.00000 NaN
97.00000 39.00000 NaN
98.00000 39.00000 NaN
99.00000 39.00000 NaN
100.00000 39.00000 NaN

0.00000 40.00000 NaN
1.00000 40.00000 0.32000
2.00000 40.00000 0.32000
3.00000 40.00000 0.32000
4.00000 40.00000 0.32000
5.00000 40.00000 0.32000
6.00000 40.00000 0.32000
7.00000 40.00000 0.32000
8.00000 40.00000 0.32000
9.00000 40.00000 0.32000
10.00000 40.00000 0.32000
11.00000 40.00000 1.60000
12.00000 40.00000 1.60000
13.00000 40.00000 1.60000
14.00000 40.00000 1.60000
15.00000 40.00000 1.60000
16.00000 40.00000 1.60000
17.00000 40.00000 1.60000
18.00000 40.00000 1.60000
19.00000 40.00000 1.60000
20.00000 40.00000 1.60000
21.00000 40.00000 1.60000
22.00000 40.00000 1.60000
23.00000 40.00000 1.60000
24.00000 40.00000 1.60000
25.00000 40.00000 1.60000
26.00000 40.00000 1.60000
27.00000 40.00000 1.60000
28.00000 40.00000 1.60000
29.00000 40.00000 1.60000
30.00000 40.00000 1.60000
31.00000 40.00000 1.60000
32.00000 40.00000 1.60000
33.00000 40.00000 1.60000
34.00000 40.00000 1.60000
35.00000 40.00000 1.60000
36.00000 40.00000 1.60000
37.00000 40.00000 1.60000
38.00000 40.00000 1.60000
39.00000 40.00000 1.60000
40.00000 40.00000 1.60000
41.00000 40.00000 1.60000
42.00000 40.00000 1.60000
43.00000 40.00000 1.60000
44.00000 40.00000 1.60000
45.00000 40.00000 1.60000
46.00000 40.00000 1.60000
47.00000 40.00000 1.60000
48.00000 40.00000 1.60000
49.00000 40.00000 1.60000
50.00000 40.00000 1.60000
51.00000 40.00000 1.60000
52.00000 40.00000 1.60000
53.00000 40.00000 1.60000
54.00000 40.00000 1.60000
55.00000 40.00000 1.60000
56.00000 40.00000 1.60000
57.00000 40.00000 1.60000
58.00000 40.00000 1.60000
59.00000 40.00000 1.60000
60.00000 40.00000 1.60000
61.00000 40.00000 NaN
62.00000 40.00000 NaN
63.00000 40.00000 NaN
64.00000 40.00000 NaN
65.00000 40.00000 NaN
66.00000 40.00000 NaN
67.00000 40.00000 NaN
68.00000 40.00000 NaN
69.00000 40.00000 NaN
70.00000 40.00000 NaN
71.00000 40.00000 NaN
72.00000 40.00000 NaN
73.00000 40.00000 NaN
74.00000 40.00000 NaN
75.00000 40.00000 NaN
76.00000 40.00000 NaN
77.00000 40.00000 NaN
78.00000 40.00000 NaN
79.00000 40.00000 NaN
80.00000 40.00000 NaN
81.00000 40.00000 NaN
82.00000 40.00000 NaN
83.00000 40.00000 NaN
84.00000 40.00000 NaN
85.00000 40.00000 NaN
86.00000 40.00000 NaN
87.00000 40.00000 NaN
88.00000 40.00000 NaN
89.00000 40.00000 NaN
90.00000 40.00000 NaN
91.00000 40.00000 NaN
92.00000 40.00000 NaN
93.00000 40.00000 NaN
94.00000 40.00000 NaN
95.00000 40.00000 NaN
96.00000 40.00000 NaN
97.00000 40.00000 NaN
98.00000 40.00000 NaN
99.00000 40.00000 NaN
100.00000 40.00000 NaN

0.00000 41.00000 NaN
1.00000 41.00000 0.32000
2.00000 41.00000 0.32000
3.00000 41.00000 0.32000
4.00000 41.00000 0.32000
5.00000 41.00000 0.32000
6.00000 41.00000 0.32000
7.00000 41.00000 0.32000
8.00000 41.00000 0.32000
9.00000 41.00000 0.32000
10.00000 41.00000 0.32000
11.00000 41.00000 0.32000
12.00000 41.00000 1.60000
13.00000 41.00000 1.60000
14.00000 41.00000 1.60000
15.00000 41.00000 1.60000
16.00000 41.00000 1.60000
17.00000 41.00000 1.60000
18.00000 41.00000 1.60000
19.00000 41.00000 1.60000
20.00000 41.00000 1.60000
21.00000 41.00000 1.60000
22.00000 41.00000 1.60000
23.00000 41.00000 1.60000
24.00000 41.00000 1.60000
25.00000 41.00000 1.60000
26.00000 41.00000 1.60000
27.00000 41.00000 1.60000
28.00000 41.00000 1.60000
29.00000 41.00000 1.60000
30.00000 41.00000 1.60000
31.00000 41.00000 1.60000
32.00000 41.00000 1.60000
33.00000 41.00000 1.60000
34.00000 41.00000 1.60000
35.00000 41.00000 1.60000
36.00000 41.00000 1.60000
37.00000 41.00000 1.60000
38.00000 41.00000 1.60000
39.00000 41.00000 1.60000
40.00000 41.00000 1.60000
41.00000 41.00000 1.60000
42.00000 41.00000 1.60000
43.00000 41.00000 1.60000
44.00000 41.00000 1.60000
45.00000 41.00000 1.60000
46.00000 41.00000 1.60000
47.00000 41.00000 1.60000
48.00000 41.00000 1.60000
49.00000 41.00000 1.60000
50.00000 41.00000 1.60000
51.00000 41.00000 1.60000
52.00000 41.00000 1.60000
53.00000 41.00000 1.60000
54.00000 41.00000 1.60000
55.00000 41.00000 1.60000
56.00000 41.00000 1.60000
57.00000 41.00000 1.60000
58.00000 41.00000 1.60000
59.00000 41.00000 1.60000
60.00000 41.00000 NaN
61.00000 41.00000 NaN
62.00000 41.00000 NaN
63.00000 41.00000 NaN
64.00000 41.00000 NaN
65.00000 41.00000 NaN
66.00000 41.00000 NaN
67.00000 41.00000 NaN
68.00000 41.00000 NaN
69.00000 41.00000 NaN
70.00000 41.00000 NaN
71.00000 41.00000 NaN
72.00000 41.00000 NaN
73.00000 41.00000 NaN
74.00000 41.00000 NaN
75.00000 41.00000 NaN
76.00000 41.00000 NaN
77.00000 41.00000 NaN
78.00000 41.00000 NaN
79.00000 41.00000 NaN
80.00000 41.00000 NaN
81.00000 41.00000 NaN
82.00000 41.00000 NaN
83.00000 41.00000 NaN
84.00000 41.00000 NaN
85.00000 41.00000 NaN
86.00000 41.00000 NaN
87.00000 41.00000 NaN
88.00000 41.00000 NaN
89.00000 41.00000 NaN
90.00000 41.00000 NaN
91.00000 41.00000 NaN
92.00000 41.00000 NaN
93.00000 41.00000 NaN
94.00000 41.00000 NaN
95.00000 41.00000 NaN
96.00000 41.00000 NaN
97.00000 41.00000 NaN
98.00000 41.00000 NaN
99.00000 41.00000 NaN
100.00000 41.00000 NaN

0.00000 42.00000 NaN
1.00000 42.00000 0.32000
2.00000 42.00000 0.32000
3.00000 42.00000 0.32000
4.00000 42.00000 0.32000
5.00000 42.00000 0.32000
6.00000 42.00000 0.32000
7.00000 42.00000 0.32000
8.00000 42.00000 0.32000
9.00000 42.00000 0.32000
10.00000 42.00000 0.32000
11.00000 42.00000 0.32000
12.00000 42.00000 0.32000
13.00000 42.00000 1.60000
14.00000 42.00000 1.60000
15.00000 42.00000 1.60000
16.00000 42.00000 1.60000
17.00000 42.00000 1.60000
18.00000 42.00000 1.60000
19.00000 42.00000 1.60000
20.00000 42.00000 1.60000
21.00000 42.00000 1.60000
22.00000 42.00000 1.60000
23.00000 42.00000 1.60000
24.00000 42.00000 1.60000
25.00000 42.00000 1.60000
26.00000 42.00000 1.60000
27.00000 42.00000 1.60000
28.00000 42.00000 1.60000
29.00000 42.00000 1.60000
30.00000 42.00000 1.60000
31.00000 42.00000 1.60000
32.00000 42.00000 1.60000
33.00000 42.00000 1.60000
34.00000 42.00000 1.60000
35.00000 42.00000 1.60000
36.00000 42.00000 1.60000
37.00000 42.00000 1.60000
38.00000 42.00000 1.60000
39.00000 42.00000 1.60000
40.00000 42.00000 1.60000
41.00000 42.00000 1.60000
42.00000 42.00000 1.60000
43.00000 42.00000 1.60000
44.00000 42.00000 1.60000
45.00000 42.00000 1.60000
46.00000 42.00000 1.60000
47.00000 42.00000 1.60000
48.00000 42.00000 1.60000
49.00000 42.00000 1.60000
50.00000 42.00000 1.60000
51.00000 42.00000 1.60000
52.00000 42.00000 1.60000
53.00000 42.00000 1.60000
54.00000 42.00000 1.60000
55.00000 42.00000 1.60000
56.00000 42.00000 1.60000
57.00000 42.00000 1.60000
58.00000 42.00000 1.60000
59.00000 42.00000 NaN
60.00000 42.00000 NaN
61.00000 42.00000 NaN
62.00000 42.00000 NaN
63.00000 42.00000 NaN
64.00000 42.00000 NaN
65.00000 42.00000 NaN
66.00000 42.00000 NaN
67.00000 42.00000 NaN
68.00000 42.00000 NaN
69.00000 42.00000 NaN
70.00000 42.00000 NaN
71.00000 42.00000 NaN
72.00000 42.00000 NaN
73.00000 42.00000 NaN
74.00000 42.00000 NaN
75.00000 42.00000 NaN
76.00000 42.00000 NaN
77.00000 42.00000 NaN
78.00000 42.00000 NaN
79.00000 42.00000 NaN
80.00000 42.00000 NaN
81.00000 42.00000 NaN
82.00000 42.00000 NaN
83.00000 42.00000 NaN
84.00000 42.00000 NaN
85.00000 42.00000 NaN
86.00000 42.00000 NaN
87.00000 42.00000 NaN
88.00000 42.00000 NaN
89.00000 42.00000 NaN
90.00000 42.00000 NaN
91.00000 42.00000 NaN
92.00000 42.00000 NaN
93.00000 42.00000 NaN
94.00000 42.00000 NaN
95.00000 42.00000 NaN
96.00000 42.00000 NaN
97.00000 42.00000 NaN
98.00000 42.00000 NaN
99.00000 42.00000 NaN
100.00000 42.00000 NaN

0.00000 43.00000 NaN
1.00000 43.00000 0.32000
2.00000 43.00000 0.32000
3.00000 43.00000 0.32000
4.00000 43.00000 0.32000
5.00000 43.00000 0.32000
6.00000 43.00000 0.32000
7.00000 43.00000 0.32000
8.00000 43.00000 0.32000
9.00000 43.00000 0.32000
10.00000 43.00000 0.32000
11.00000 43.00000 0.32000
12.00000 43.00000 0.32000
13.00000 43.00000 0.32000
14.00000 43.00000 0.32000
15.00000 43.00000 1.60000
16.00000 43.00000 1.60000
17.00000 43.00000 1.60000
18.00000 43.00000 1.60000
19.00000 43.00000 1.60000
20.00000 43.00000 1.60000
21.00000 43.00000 1.60000
22.00000 43.00000 1.60000
23.00000 43.00000 1.60000
24.00000 43.00000 1.60000
25.00000 43.00000 1.60000
26.00000 43.00000 1.60000
27.00000 43.00000 1.60000
28.00000 43.00000 1.60000
29.00000 43.00000 1.60000
30.00000 43.00000 1.60000
31.00000 43.00000 1.60000
32.00000 43.00000 1.60000
33.00000 43.00000 1.60000
34.00000 43.00000 1.60000
35.00000 43.00000 1.60000
36.00000 43.00000 1.60000
37.00000 43.00000 1.60000
38.00000 43.00000 1.60000
39.00000 43.00000 1.60000
40.00000 43.00000 1.60000
41.00000 43.00000 1.60000
42.00000 43.00000 1.60000
43.00000 43.00000 1.60000
44.00000 43.00000 1.60000
45.00000 43.00000 1.60000
46.00000 43.00000 1.60000
47.00000 43.00000 1.60000
48.00000 43.00000 1.60000
49.00000 43.00000 1.60000
50.00000 43.00000 1.60000
51.00000 43.00000 1.60000
52.00000 43.00000 1.60000
53.00000 43.00000 1.60000
54.00000 43.00000 1.60000
55.00000 43.00000 1.60000
56.00000 43.00000 1.60000
57.00000 43.00000 1.60000
58.00000 43.00000 NaN
59.00000 43.00000 NaN
60.00000 43.00000 NaN
61.00000 43.00000 NaN
62.00000 43.00000 NaN
63.00000 43.00000 NaN
64.00000 43.00000 NaN
65.00000 43.00000 NaN
66.00000 43.00000 NaN
67.00000 43.00000 NaN
68.00000 43.00000 NaN
69.00000 43.00000 NaN
70.00000 43.00000 NaN
71.00000 43.00000 NaN
72.00000 43.00000 NaN
73.00000 43.00000 NaN
74.00000 43.00000 NaN
75.00000 43.00000 NaN
76.00000 43.00000 NaN
77.00000 43.00000 NaN
78.00000 43.00000 NaN
79.00000 43.00000 NaN
80.00000 43.00000 NaN
81.00000 43.00000 NaN
82.00000 43.00000 NaN
83.00000 43.00000 NaN
84.00000 43.00000 NaN
85.00000 43.00000 NaN
86.00000 43.00000 NaN
87.00000 43.00000 NaN
88.00000 43.00000 NaN
89.00000 43.00000 NaN
90.00000 43.00000 NaN
91.00000 43.00000 NaN
92.00000 43.00000 NaN
93.00000 43.00000 NaN
94.00000 43.00000 NaN
95.00000 43.00000 NaN
96.00000 43.00000 NaN
97.00000 43.00000 NaN
98.00000 43.00000 NaN
99.00000 43.00000 NaN
100.00000 43.00000 NaN

0.00000 44.00000 NaN
1.00000 44.00000 0.32000
2.00000 44.00000 0.32000
3.00000 44.00000 0.32000
4.00000 44.00000 0.32000
5.00000 44.00000 0.32000
6.00000 44.00000 0.32000
7.00000 44.00000 0.32000
8.00000 44.00000 0.32000
9.00000 44.00000 0.32000
10.00000 44.00000 0.32000
11.00000 44.00000 0.32000
12.00000 44.00000 0.32000
13.00000 44.00000 0.32000
14.00000 44.00000 0.32000
15.00000 44.00000 0.32000
16.00000 44.00000 1.60000
17.00000 44.00000 1.60000
18.00000 44.00000 1.60000
19.00000 44.00000 1.60000
20.00000 44.00000 1.60000
21.00000 44.00000 1.60000
22.00000 44.00000 1.60000
23.00000 44.00000 1.60000
24.00000 44.00000 1.60000
25.00000 44.00000 1.60000
26.00000 44.00000 1.60000
27.00000 44.00000 1.60000
28.00000 44.00000 1.60000
29.00000 44.00000 1.60000
30.00000 44.00000 1.60000
31.00000 44.00000 1.60000
32.00000 44.00000 1.60000
33.00000 44.00000 1.60000
34.00000 44.00000 1.60000
35.00000 44.00000 1.60000
36.00000 44.00000 1.60000
37.00000 44.00000 1.60000
38.00000 44.00000 1.60000
39.00000 44.00000 1.60000
40.00000 44.00000 1.60000
41.00000 44.00000 1.60000
42.00000 44.00000 1.60000
43.00000 44.00000 1.60000
44.00000 44.00000 1.60000
45.00000 44.00000 1.60000
46.00000 44.00000 1.60000
47.00000 44.00000 1.60000
48.00000 44.00000 1.60000
49.00000 44.00000 1.60000
50.00000 44.00000 1.60000
51.00000 44.00000 1.60000
52.00000 44.00000 1.60000
53.00000 44.00000 1.60000
54.00000 44.00000 1.60000
55.00000 44.00000 1.60000
56.00000 44.00000 1.60000
57.00000 44.00000 NaN
58.00000 44.00000 NaN
59.00000 44.00000 NaN
60.00000 44.00000 NaN
61.00000 44.00000 NaN
62.00000 44.00000 NaN
63.00000 44.00000 NaN
64.00000 44.00000 NaN
65.00000 44.00000 NaN
66.00000 44.00000 NaN
67.00000 44.00000 NaN
68.00000 44.00000 NaN
69.00000 44.00000 NaN
70.00000 44.00000 NaN
71.00000 44.00000 NaN
72.00000 44.00000 NaN
73.00000 44.00000 NaN
74.00000 44.00000 NaN
75.00000 44.00000 NaN
76.00000 44.00000 NaN
77.00000 44.00000 NaN
78.00000 44.00000 NaN
79.00000 44.00000 NaN
80.00000 44.00000 NaN
81.00000 44.00000 NaN
82.00000 44.00000 NaN
83.00000 44.00000 NaN
84.00000 44.00000 NaN
85.00000 44.00000 NaN
86.00000 44.00000 NaN
87.00000 44.00000 NaN
88.00000 44.00000 NaN
89.00000 44.00000 NaN
90.00000 44.00000 NaN
91.00000 44.00000 NaN
92.00000 44.00000 NaN
93.00000 44.00000 NaN
94.00000 44.00000 NaN
95.00000 44.00000 NaN
96.00000 44.00000 NaN
97.00000 44.00000 NaN
98.00000 44.00000 NaN
99.00000 44.00000 NaN
100.00000 44.00000 NaN

0.00000 45.00000 NaN
1.00000 45.00000 0.32000
2.00000 45.00000 0.32000
3.00000 45.00000 0.32000
4.00000 45.00000 0.32000
5.00000 45.00000 0.32000
6.00000 45.00000 0.32000
7.00000 45.00000 0.32000
8.00000 45.00000 0.32000
9.00000 45.00000 0.32000
10.00000 45.00000 0.32000
11.00000 45.00000 0.32000
12.00000 45.00000 0.32000
13.00000 45.00000 0.32000
14.00000 45.00000 0.32000
15.00000 45.00000 0.32000
16.00000 45.00000 0.32000
17.00000 45.00000 0.32000
18.00000 45.00000 1.60000
19.00000 45.00000 1.60000
20.00000 45.00000 1.60000
21.00000 45.00000 1.60000
22.00000 45.00000 1.60000
23.00000 45.00000 1.60000
24.00000 45.00000 1.60000
25.00000 45.00000 1.60000
26.00000 45.00000 1.60000
27.00000 45.00000 1.60000
28.00000 45.00000 1.60000
29.00000 45.00000 1.60000
30.00000 45.00000 1.60000
31.00000 45.00000 1.60000
32.00000 45.00000 1.60000
33.00000 45.00000 1.60000
34.00000 45.00000 1.60000
35.00000 45.00000 1.60000
36.00000 45.00000 1.60000
37.00000 45.00000 1.60000
38.00000 45.00000 1.60000
39.00000 45.00000 1.60000
40.00000 45.00000 1.60000
41.00000 45.00000 1.60000
42.00000 45.00000 1.60000
43.00000 45.00000 1.60000
44.00000 45.00000 1.60000
45.00000 45.00000 1.60000
46.00000 45.00000 1.60000
47.00000 45.00000 1.60000
48.00000 45.00000 1.60000
49.00000 45.00000 1.60000
50.00000 45.00000 1.60000
51.00000 45.00000 1.60000
52.00000 45.00000 1.60000
53.00000 45.00000 1.60000
54.00000 45.00000 1.60000
55.00000 45.00000 1.60000
56.00000 45.00000 NaN
57.00000 45.00000 NaN
58.00000 45.00000 NaN
59.00000 45.00000 NaN
60.00000 45.00000 NaN
61.00000 45.00000 NaN
62.00000 45.00000 NaN
63.00000 45.00000 NaN
64.00000 45.00000 NaN
65.00000 45.00000 NaN
66.00000 45.00000 NaN
67.00000 45.00000 NaN
68.00000 45.00000 NaN
69.00000 45.00000 NaN
70.00000 45.00000 NaN
71.00000 45.00000 NaN
72.00000 45.00000 NaN
73.00000 45.00000 NaN
74.00000 45.00000 NaN
75.00000 45.00000 NaN
76.00000 45.00000 NaN
77.00000 45.00000 NaN
78.00000 45.00000 NaN
79.00000 45.00000 NaN
80.00000 45.00000 NaN
81.00000 45.00000 NaN
82.00000 45.00000 NaN
83.00000 45.00000 NaN
84.00000 45.00000 NaN
85.00000 45.00000 NaN
86.00000 45.00000 NaN
87.00000 45.00000 NaN
88.00000 45.00000 NaN
89.00000 45.00000 NaN
90.00000 45.00000 NaN
91.00000 45.00000 NaN
92.00000 45.00000 NaN
93.00000 45.00000 NaN
94.00000 45.00000 NaN
95.00000 45.00000 NaN
96.00000 45.00000 NaN
97.00000 45.00000 NaN
98.00000 45.00000 NaN
99.00000 45.00000 NaN
100.00000 45.00000 NaN

0.00000 46.00000 NaN
1.00000 46.00000 0.32000
2.00000 46.00000 0.32000
3.00000 46.00000 0.32000
4.00000 46.00000 0.32000
5.00000 46.00000 0.32000
6.00000 46.00000 0.32000
7.00000 46.00000 0.32000
8.00000 46.00000 0.32000
9.00000 46.00000 0.32000
10.00000 46.00000 0.32000
11.00000 46.00000 0.32000
12.00000 46.00000 0.32000
13.00000 46.00000 0.32000
14.00000 46.00000 0.32000
15.00000 46.00000 0.32000
16.00000 46.00000 0.32000
17.00000 46.00000 0.32000
18.00000 46.00000 0.32000
19.00000 46.00000 1.60000
20.00000 46.00000 1.60000
21.00000 46.00000 1.60000
22.00000 46.00000 1.60000
23.00000 46.00000 1.60000
24.00000 46.00000 1.60000
25.00000 46.00000 1.60000
26.00000 46.00000 1.60000
27.00000 46.00000 1.60000
28.00000 46.00000 1.60000
29.00000 46.00000 1.60000
30.00000 46.00000 1.60000
31.00000 46.00000 1.60000
32.00000 46.00000 1.60000
33.00000 46.00000 1.60000
34.00000 46.00000 1.60000
35.00000 46.00000 1.60000
36.00000 46.00000 1.60000
37.00000 46.00000 1.60000
38.00000 46.00000 1.60000
39.00000 46.00000 1.60000
40.00000 46.00000 1.60000
41.00000 46.00000 1.60000
42.00000 46.00000 1.60000
43.00000 46.00000 1.60000
44.00000 46.00000 1.60000
45.00000 46.00000 1.60000
46.00000 46.00000 1.60000
47.00000 46.00000 1.60000
48.00000 46.00000 1.60000
49.00000 46.00000 1.60000
50.00000 46.00000 1.60000
51.00000 46.00000 1.60000
52.00000 46.00000 1.60000
53.00000 46.00000 1.60000
54.00000 46.00000 1.60000
55.00000 46.00000 NaN
56.00000 46.00000 NaN
57.00000 46.00000 NaN
58.00000 46.00000 NaN
59.00000 46.00000 NaN
60.00000 46.00000 NaN
61.00000 46.00000 NaN
62.00000 46.00000 NaN
63.00000 46.00000 NaN
64.00000 46.00000 NaN
65.00000 46.00000 NaN
66.00000 46.00000 NaN
67.00000 46.00000 NaN
68.00000 46.00000 NaN
69.00000 46.00000 NaN
70.00000 46.00000 NaN
71.00000 46.00000 NaN
72.00000 46.00000 NaN
73.00000 46.00000 NaN
74.00000 46.00000 NaN
75.00000 46.00000 NaN
76.00000 46.00000 NaN
77.00000 46.00000 NaN
78.00000 46.00000 NaN
79.00000 46.00000 NaN
80.00000 46.00000 NaN
81.00000 46.00000 NaN
82.00000 46.00000 NaN
83.00000 46.00000 NaN
84.00000 46.00000 NaN
85.00000 46.00000 NaN
86.00000 46.00000 NaN
87.00000 46.00000 NaN
88.00000 46.00000 NaN
89.00000 46.00000 NaN
90.00000 46.00000 NaN
91.00000 46.00000 NaN
92.00000 46.00000 NaN
93.00000 46.00000 NaN
94.00000 46.00000 NaN
95.00000 46.00000 NaN
96.00000 46.00000 NaN
97.00000 46.00000 NaN
98.00000 46.00000 NaN
99.00000 46.00000 NaN
100.00000 46.00000 NaN

0.00000 47.00000 NaN
1.00000 47.00000 0.32000
2.00000 47.00000 0.32000
3.00000 47.00000 0.32000
4.00000 47.00000 0.32000
5.00000 47.00000 0.32000
6.00000 47.00000 0.32000
7.00000 47.00000 0.32000
8.00000 47.00000 0.32000
9.00000 47.00000 0.32000
10.00000 47.00000 0.32000
11.00000 47.00000 0.32000
12.00000 47.00000 0.32000
13.00000 47.00000 0.32000
14.00000 47.00000 0.32000
15.00000 47.00000 0.32000
16.00000 47.00000 0.32000
17.00000 47.00000 0.32000
18.00000 47.00000 0.32000
19.00000 47.00000 0.32000
20.00000 47.00000 1.60000
21.00000 47.00000 1.60000
22.00000 47.00000 1.60000
23.00000 47.00000 1.60000
24.00000 47.00000 1.60000
25.00000 47.00000 1.60000
26.00000 47.00000 1.60000
27.00000 47.00000 1.60000
28.00000 47.00000 1.60000
29.00000 47.00000 1.60000
30.00000 47.00000 1.60000
31.00000 47.00000 1.60000
32.00000 47.00000 1.60000
33.00000 47.00000 1.60000
34.00000 47.00000 1.60000
35.00000 47.00000 1.60000
36.00000 47.00000 1.60000
37.00000 47.00000 1.60000
38.00000 47.00000 1.60000
39.00000 47.00000 1.60000
40.00000 47.00000 1.60000
41.00000 47.00000 1.60000
42.00000 47.00000 1.60000
43.00000 47.00000 1.60000
44.00000 47.00000 1.60000
45.00000 47.00000 1.60000
46.00000 47.00000 1.60000
47.00000 47.00000 1.60000
48.00000 47.00000 1.60000
49.00000 47.00000 1.60000
50.00000 47.00000 1.60000
51.00000 47.00000 1.60000
52.00000 47.00000 1.60000
53.00000 47.00000 1.60000
54.00000 47.00000 NaN
55.00000 47.00000 NaN
56.00000 47.00000 NaN
57.00000 47.00000 NaN
58.00000 47.00000 NaN
59.00000 47.00000 NaN
60.00000 47.00000 NaN
61.00000 47.00000 NaN
62.00000 47.00000 NaN
63.00000 47.00000 NaN
64.00000 47.00000 NaN
65.00000 47.00000 NaN
66.00000 47.00000 NaN
67.00000 47.00000 NaN
68.00000 47.00000 NaN
69.00000 47.00000 NaN
70.00000 47.00000 NaN
71.00000 47.00000 NaN
72.00000 47.00000 NaN
73.00000 47.00000 NaN
74.00000 47.00000 NaN
75.00000 47.00000 NaN
76.00000 47.00000 NaN
77.00000 47.00000 NaN
78.00000 47.00000 NaN
79.00000 47.00000 NaN
80.00000 47.00000 NaN
81.00000 47.00000 NaN
82.00000 47.00000 NaN
83.00000 47.00000 NaN
84.00000 47.00000 NaN
85.00000 47.00000 NaN
86.00000 47.00000 NaN
87.00000 47.00000 NaN
88.00000 47.00000 NaN
89.00000 47.00000 NaN
90.00000 47.00000 NaN
91.00000 47.00000 NaN
92.00000 47.00000 NaN
93.00000 47.00000 NaN
94.00000 47.00000 NaN
95.00000 47.00000 NaN
96.00000 47.00000 NaN
97.00000 47.00000 NaN
98.00000 47.00000 NaN
99.00000 47.00000 NaN
100.00000 47.00000 NaN

0.00000 48.00000 NaN
1.00000 48.00000 0.32000
2.00000 48.00000 0.32000
3.00000 48.00000 0.32000
4.00000 48.00000 0.32000
5.00000 48.00000 0.32000
6.00000 48.00000 0.32000
7.00000 48.00000 0.32000
8.00000 48.00000 0.32000
9.00000 48.00000 0.32000
10.00000 48.00000 0.32000
11.00000 48.00000 0.32000
12.00000 48.00000 0.32000
13.00000 48.00000 0.32000
14.00000 48.00000 0.32000
15.00000 48.00000 0.32000
16.00000 48.00000 0.32000
17.00000 48.00000 0.32000
18.00000 48.00000 0.32000
19.00000 48.00000 0.32000
20.00000 48.00000 0.32000
21.00000 48.00000 1.60000
22.00000 48.00000 1.60000
23.00000 48.00000 1.60000
24.00000 48.00000 1.60000
25.00000 48.00000 1.60000
26.00000 48.00000 1.60000
27.00000 48.00000 1.60000
28.00000 48.00000 1.60000
29.00000 48.00000 1.60000
30.00000 48.00000 1.60000
31.00000 48.00000 1.60000
32.00000 48.00000 1.60000
33.00000 48.00000 1.60000
34.00000 48.00000 1.60000
35.00000 48.00000 1.60000
36.00000 48.00000 1.60000
37.00000 48.00000 1.60000
38.00000 48.00000 1.60000
39.00000 48.00000 1.60000
40.00000 48.00000 1.60000
41.00000 48.00000 1.60000
42.00000 48.00000 1.60000
43.00000 48.00000 1.60000
44.00000 48.00000 1.60000
45.00000 48.00000 1.60000
46.00000 48.00000 1.60000
47.00000 48.00000 1.60000
48.00000 48.00000 1.60000
49.00000 48.00000 1.60000
50.00000 48.00000 1.60000
51.00000 48.00000 1.60000
52.00000 48.00000 1.60000
53.00000 48.00000 NaN
54.00000 48.00000 NaN
55.00000 48.00000 NaN
56.00000 48.00000 NaN
57.00000 48.00000 NaN
58.00000 48.00000 NaN
59.00000 48.00000 NaN
60.00000 48.00000 NaN
61.00000 48.00000 NaN
62.00000 48.00000 NaN
63.00000 48.00000 NaN
64.00000 48.00000 NaN
65.00000 48.00000 NaN
66.00000 48.00000 NaN
67.00000 48.00000 NaN
68.00000 48.00000 NaN
69.00000 48.00000 NaN
70.00000 48.00000 NaN
71.00000 48.00000 NaN
72.00000 48.00000 NaN
73.00000 48.00000 NaN
74.00000 48.00000 NaN
75.00000 48.00000 NaN
76.00000 48.00000 NaN
77.00000 48.00000 NaN
78.00000 48.00000 NaN
79.00000 48.00000 NaN
80.00000 48.00000 NaN
81.00000 48.00000 NaN
82.00000 48.00000 NaN
83.00000 48.00000 NaN
84.00000 48.00000 NaN
85.00000 48.00000 NaN
86.00000 48.00000 NaN
87.00000 48.00000 NaN
88.00000 48.00000 NaN
89.00000 48.00000 NaN
90.00000 48.00000 NaN
91.00000 48.00000 NaN
92.00000 48.00000 NaN
93.00000 48.00000 NaN
94.00000 48.00000 NaN
95.00000 48.00000 NaN
96.00000 48.00000 NaN
97.00000 48.00000 NaN
98.00000 48.00000 NaN
99.00000 48.00000 NaN
100.00000 48.00000 NaN

0.00000 49.00000 NaN
1.00000 49.00000 0.32000
2.00000 49.00000 0.32000
3.00000 49.00000 0.32000
4.00000 49.00000 0.32000
5.00000 49.00000 0.32000
6.00000 49.00000 0.32000
7.00000 49.00000 0.32000
8.00000 49.00000 0.32000
9.00000 49.00000 0.32000
10.00000 49.00000 0.32000
11.00000 49.00000 0.32000
12.00000 49.00000 0.32000
13.00000 49.00000 0.32000
14.00000 49.00000 0.32000
15.00000 49.00000 0.32000
16.00000 49.00000 0.32000
17.00000 49.00000 0.32000
18.00000 49.00000 0.32000
19.00000 49.00000 0.32000
20.00000 49.00000 0.32000
21.00000 49.00000 0.32000
22.00000 49.00000 0.32000
23.00000 49.00000 1.60000
24.00000 49.00000 1.60000
25.00000 49.00000 1.60000
26.00000 49.00000 1.60000
27.00000 49.00000 1.60000
28.00000 49.00000 1.60000
29.00000 49.00000 1.60000
30.00000 49.00000 1.60000
31.00000 49.00000 1.60000
32.00000 49.00000 1.60000
33.00000 49.00000 1.60000
34.00000 49.00000 1.60000
35.00000 49.00000 1.60000
36.00000 49.00000 1.60000
37.00000 49.00000 1.60000
38.00000 49.00000 1.60000
39.00000 49.00000 1.60000
40.00000 49.00000 1.60000
41.00000 49.00000 1.60000
42.00000 49.00000 1.60000
43.00000 49.00000 1.60000
44.00000 49.00000 1.60000
45.00000 49.00000 1.60000
46.00000 49.00000 1.60000
47.00000 49.00000 1.60000
48.00000 49.00000 1.60000
49.00000 49.00000 1.60000
50.00000 49.00000 1.60000
51.00000 49.00000 1.60000
52.00000 49.00000 NaN
53.00000 49.00000 NaN
54.00000 49.00000 NaN
55.00000 49.00000 NaN
56.00000 49.00000 NaN
57.00000 49.00000 NaN
58.00000 49.00000 NaN
59.00000 49.00000 NaN
60.00000 49.00000 NaN
61.00000 49.00000 NaN
62.00000 49.00000 NaN
63.00000 49.00000 NaN
64.00000 49.00000 NaN
65.00000 49.00000 NaN
66.00000 49.00000 NaN
67.00000 49.00000 NaN
68.00000 49.00000 NaN
69.00000 49.00000 NaN
70.00000 49.00000 NaN
71.00000 49.00000 NaN
72.00000 49.00000 NaN
73.00000 49.00000 NaN
74.00000 49.00000 NaN
75.00000 49.00000 NaN
76.00000 49.00000 NaN
77.00000 49.00000 NaN
78.00000 49.00000 NaN
79.00000 49.00000 NaN
80.00000 49.00000 NaN
81.00000 49.00000 NaN
82.00000 49.00000 NaN
83.00000 49.00000 NaN
84.00000 49.00000 NaN
85.00000 49.00000 NaN
86.00000 49.00000 NaN
87.00000 49.00000 NaN
88.00000 49.00000 NaN
89.00000 49.00000 NaN
90.00000 49.00000 NaN
91.00000 49.00000 NaN
92.00000 49.00000 NaN
93.00000 49.00000 NaN
94.00000 49.00000 NaN
95.00000 49.00000 NaN
96.00000 49.00000 NaN
97.00000 49.00000 NaN
98.00000 49.00000 NaN
99.00000 49.00000 NaN
100.00000 49.00000 NaN

0.00000 50.00000 NaN
1.00000 50.00000 0.32000
2.00000 50.00000 0.32000
3.00000 50.00000 0.32000
4.00000 50.00000 0.32000
5.00000 50.00000 0.32000
6.00000 50.00000 0.32000
7.00000 50.00000 0.32000
8.00000 50.00000 0.32000
9.00000 50.00000 0.32000
10.00000 50.00000 0.32000
11.00000 50.00000 0.32000
12.00000 50.00000 0.32000
13.00000 50.00000 0.32000
14.00000 50.00000 0.32000
15.00000 50.00000 0.32000
16.00000 50.00000 0.32000
17.00000 50.00000 0.32000
18.00000 50.00000 0.32000
19.00000 50.00000 0.32000
20.00000 50.00000 0.32000
21.00000 50.00000 0.32000
22.00000 50.00000 0.32000
23.00000 50.00000 0.32000
24.00000 50.00000 1.60000
25.00000 50.00000 1.60000
26.00000 50.00000 1.60000
27.00000 50.00000 1.60000
28.00000 50.00000 1.60000
29.00000 50.00000 1.60000
30.00000 50.00000 1.60000
31.00000 50.00000 1.60000
32.00000 50.00000 1.60000
33.00000 50.00000 1.60000
34.00000 50.00000 1.60000
35.00000 50.00000 1.60000
36.00000 50.00000 1.60000
37.00000 50.00000 1.60000
38.00000 50.00000 1.60000
39.00000 50.00000 1.60000
40.00000 50.00000 1.60000
41.00000 50.00000 1.60000
42.00000 50.00000 1.60000
43.00000 50.00000 1.60000
44.00000 50.00000 1.60000
45.00000 50.00000 1.60000
46.00000 50.00000 1.60000
47.00000 50.00000 1.60000
48.00000 50.00000 1.60000
49.00000 50.00000 1.60000
50.00000 50.00000 1.60000
51.00000 50.00000 NaN
52.00000 50.00000 NaN
53.00000 50.00000 NaN
54.00000 50.00000 NaN
55.00000 50.00000 NaN
56.00000 50.00000 NaN
57.00000 50.00000 NaN
58.00000 50.00000 NaN
59.00000 50.00000 NaN
60.00000 50.00000 NaN
61.00000 50.00000 NaN
62.00000 50.00000 NaN
63.00000 50.00000 NaN
64.00000 50.00000 NaN
65.00000 50.00000 NaN
66.00000 50.00000 NaN
67.00000 50.00000 NaN
68.00000 50.00000 NaN
69.00000 50.00000 NaN
70.00000 50.00000 NaN
71.00000 50.00000 NaN
72.00000 50.00000 NaN
73.00000 50.00000 NaN
74.00000 50.00000 NaN
75.00000 50.00000 NaN
76.00000 50.00000 NaN
77.00000 50.00000 NaN
78.00000 50.00000 NaN
79.00000 50.00000 NaN
80.00000 50.00000 NaN
81.00000 50.00000 NaN
82.00000 50.00000 NaN
83.00000 50.00000 NaN
84.00000 50.00000 NaN
85.00000 50.00000 NaN
86.00000 50.00000 NaN
87.00000 50.00000 NaN
88.00000 50.00000 NaN
89.00000 50.00000 NaN
90.00000 50.00000 NaN
91.00000 50.00000 NaN
92.00000 50.00000 NaN
93.00000 50.00000 NaN
94.00000 50.00000 NaN
95.00000 50.00000 NaN
96.00000 50.00000 NaN
97.00000 50.00000 NaN
98.00000 50.00000 NaN
99.00000 50.00000 NaN
100.00000 50.00000 NaN

0.00000 51.00000 NaN
1.00000 51.00000 0.32000
2.00000 51.00000 0.32000
3.00000 51.00000 0.32000
4.00000 51.00000 0.32000
5.00000 51.00000 0.32000
6.00000 51.00000 0.32000
7.00000 51.00000 0.32000
8.00000 51.00000 0.32000
9.00000 51.00000 0.32000
10.00000 51.00000 0.32000
11.00000 51.00000 0.32000
12.00000 51.00000 0.32000
13.00000 51.00000 0.32000
14.00000 51.00000 0.32000
15.00000 51.00000 0.32000
16.00000 51.00000 0.32000
17.00000 51.00000 0.32000
18.00000 51.00000 0.32000
19.00000 51.00000 0.32000
20.00000 51.00000 0.32000
21.00000 51.00000 0.32000
22.00000 51.00000 0.32000
23.00000 51.00000 0.32000
24.00000 51.00000 0.32000
25.00000 51.00000 1.60000
26.00000 51.00000 1.60000
27.00000 51.00000 1.60000
28.00000 51.00000 1.60000
29.00000 51.00000 1.60000
30.00000 51.00000 1.60000
31.00000 51.00000 1.60000
32.00000 51.00000 1.60000
33.00000 51.00000 1.60000
34.00000 51.00000 1.60000
35.00000 51.00000 1.60000
36.00000 51.00000 1.60000
37.00000 51.00000 1.60000
38.00000 51.00000 1.60000
39.00000 51.00000 1.60000
40.00000 51.00000 1.60000
41.00000 51.00000 1.60000
42.00000 51.00000 1.60000
43.00000 51.00000 1.60000
44.00000 51.00000 1.60000
45.00000 51.00000 1.60000
46.00000 51.00000 1.60000
47.00000 51.00000 1.60000
48.00000 51.00000 1.60000
49.00000 51.00000 1.60000
50.00000 51.00000 NaN
51.00000 51.00000 NaN
52.00000 51.00000 NaN
53.00000 51.00000 NaN
54.00000 51.00000 NaN
55.00000 51.00000 NaN
56.00000 51.00000 NaN
57.00000 51.00000 NaN
58.00000 51.00000 NaN
59.00000 51.00000 NaN
60.00000 51.00000 NaN
61.00000 51.00000 NaN
62.00000 51.00000 NaN
63.00000 51.00000 NaN
64.00000 51.00000 NaN
65.00000 51.00000 NaN
66.00000 51.00000 NaN
67.00000 51.00000 NaN
68.00000 51.00000 NaN
69.00000 51.00000 NaN
70.00000 51.00000 NaN
71.00000 51.00000 NaN
72.00000 51.00000 NaN
73.00000 51.00000 NaN
74.00000 51.00000 NaN
75.00000 51.00000 NaN
76.00000 51.00000 NaN
77.00000 51.00000 NaN
78.00000 51.00000 NaN
79.00000 51.00000 NaN
80.00000 51.00000 NaN
81.00000 51.00000 NaN
82.00000 51.00000 NaN
83.00000 51.00000 NaN
84.00000 51.00000 NaN
85.00000 51.00000 NaN
86.00000 51.00000 NaN
87.00000 51.00000 NaN
88.00000 51.00000 NaN
89.00000 51.00000 NaN
90.00000 51.00000 NaN
91.00000 51.00000 NaN
92.00000 51.00000 NaN
93.00000 51.00000 NaN
94.00000 51.00000 NaN
95.00000 51.00000 NaN
96.00000 51.00000 NaN
97.00000 51.00000 NaN
98.00000 51.00000 NaN
99.00000 51.00000 NaN
100.00000 51.00000 NaN

0.00000 52.00000 NaN
1.00000 52.00000 0.32000
2.00000 52.00000 0.32000
3.00000 52.00000 0.32000
4.00000 52.00000 0.32000
5.00000 52.00000 0.32000
6.00000 52.00000 0.32000
7.00000 52.00000 0.32000
8.00000 52.00000 0.32000
9.00000 52.00000 0.32000
10.00000 52.00000 0.32000
11.00000 52.00000 0.32000
12.00000 52.00000 0.32000
13.00000 52.00000 0.32000
14.00000 52.00000 0.32000
15.00000 52.00000 0.32000
16.00000 52.00000 0.32000
17.00000 52.00000 0.32000
18.00000 52.00000 0.32000
19.00000 52.00000 0.32000
20.00000 52.00000 0.32000
21.00000 52.00000 0.32000
22.00000 52.00000 0.32000
23.00000 52.00000 0.32000
24.00000 52.00000 0.32000
25.00000 52.00000 0.32000
26.00000 52.00000 1.60000
27.00000 52.00000 1.60000
28.00000 52.00000 1.60000
29.00000 52.00000 1.60000
30.00000 52.00000 1.60000
31.00000 52.00000 1.60000
32.00000 52.00000 1.60000
33.00000 52.00000 1.60000
34.00000 52.00000 1.60000
35.00000 52.00000 1.60000
36.00000 52.00000 1.60000
37.00000 52.00000 1.60000
38.00000 52.00000 1.60000
39.00000 52.00000 1.60000
40.00000 52.00000 1.60000
41.00000 52.00000 1.60000
42.00000 52.00000 1.60000
43.00000 52.00000 1.60000
44.00000 52.00000 1.60000
45.00000 52.00000 1.60000
46.00000 52.00000 1.60000
47.00000 52.00000 1.60000
48.00000 52.00000 1.60000
49.00000 52.00000 NaN
50.00000 52.00000 NaN
51.00000 52.00000 NaN
52.00000 52.00000 NaN
53.00000 52.00000 NaN
54.00000 52.00000 NaN
55.00000 52.00000 NaN
56.00000 52.00000 NaN
57.00000 52.00000 NaN
58.00000 52.00000 NaN
59.00000 52.00000 NaN
60.00000 52.00000 NaN
61.00000 52.00000 NaN
62.00000 52.00000 NaN
63.00000 52.00000 NaN
64.00000 52.00000 NaN
65.00000 52.00000 NaN
66.00000 52.00000 NaN
67.00000 52.00000 NaN
68.00000 52.00000 NaN
69.00000 52.00000 NaN
70.00000 52.00000 NaN
71.00000 52.00000 NaN
72.00000 52.00000 NaN
73.00000 52.00000 NaN
74.00000 52.00000 NaN
75.00000 52.00000 NaN
76.00000 52.00000 NaN
77.00000 52.00000 NaN
78.00000 52.00000 NaN
79.00000 52.00000 NaN
80.00000 52.00000 NaN
81.00000 52.00000 NaN
82.00000 52.00000 NaN
83.00000 52.00000 NaN
84.00000 52.00000 NaN
85.00000 52.00000 NaN
86.00000 52.00000 NaN
87.00000 52.00000 NaN
88.00000 52.00000 NaN
89.00000 52.00000 NaN
90.00000 52.00000 NaN
91.00000 52.00000 NaN
92.00000 52.00000 NaN
93.00000 52.00000 NaN
94.00000 52.00000 NaN
95.00000 52.00000 NaN
96.00000 52.00000 NaN
97.00000 52.00000 NaN
98.00000 52.00000 NaN
99.00000 52.00000 NaN
100.00000 52.00000 NaN

0.00000 53.00000 NaN
1.00000 53.00000 0.32000
2.00000 53.00000 0.32000
3.00000 53.00000 0.32000
4.00000 53.00000 0.32000
5.00000 53.00000 0.32000
6.00000 53.00000 0.32000
7.00000 53.00000 0.32000
8.00000 53.00000 0.32000
9.00000 53.00000 0.32000
10.00000 53.00000 0.32000
11.00000 53.00000 0.32000
12.00000 53.00000 0.32000
13.00000 53.00000 0.32000
14.00000 53.00000 0.32000
15.00000 53.00000 0.32000
16.00000 53.00000 0.32000
17.00000 53.00000 0.32000
18.00000 53.00000 0.32000
19.00000 53.00000 0.32000
20.00000 53.00000 0.32000
21.00000 53.00000 0.32000
22.00000 53.00000 0.32000
23.00000 53.00000 0.32000
24.00000 53.00000 0.32000
25.00000 53.00000 0.32000
26.00000 53.00000 0.32000
27.00000 53.00000 1.60000
28.00000 53.00000 1.60000
29.00000 53.00000 1.60000
30.00000 53.00000 1.60000
31.00000 53.00000 1.60000
32.00000 53.00000 1.60000
33.00000 53.00000 1.60000
34.00000 53.00000 1.60000
35.00000 53.00000 1.60000
36.00000 53.00000 1.60000
37.00000 53.00000 1.60000
38.00000 53.00000 1.60000
39.00000 53.00000 1.60000
40.00000 53.00000 1.60000
41.00000 53.00000 1.60000
42.00000 53.00000 1.60000
43.00000 53.00000 1.60000
44.00000 53.00000 1.60000
45.00000 53.00000 1.60000
46.00000 53.00000 1.60000
47.00000 53.00000 1.60000
48.00000 53.00000 NaN
49.00000 53.00000 NaN
50.00000 53.00000 NaN
51.00000 53.00000 NaN
52.00000 53.00000 NaN
53.00000 53.00000 NaN
54.00000 53.00000 NaN
55.00000 53.00000 NaN
56.00000 53.00000 NaN
57.00000 53.00000 NaN
58.00000 53.00000 NaN
59.00000 53.00000 NaN
60.00000 53.00000 NaN
61.00000 53.00000 NaN
62.00000 53.00000 NaN
63.00000 53.00000 NaN
64.00000 53.00000 NaN
65.00000 53.00000 NaN
66.00000 53.00000 NaN
67.00000 53.00000 NaN
68.00000 53.00000 NaN
69.00000 53.00000 NaN
70.00000 53.00000 NaN
71.00000 53.00000 NaN
72.00000 53.00000 NaN
73.00000 53.00000 NaN
74.00000 53.00000 NaN
75.00000 53.00000 NaN
76.00000 53.00000 NaN
77.00000 53.00000 NaN
78.00000 53.00000 NaN
79.00000 53.00000 NaN
80.00000 53.00000 NaN
81.00000 53.00000 NaN
82.00000 53.00000 NaN
83.00000 53.00000 NaN
84.00000 53.00000 NaN
85.00000 53.00000 NaN
86.00000 53.00000 NaN
87.00000 53.00000 NaN
88.00000 53.00000 NaN
89.00000 53.00000 NaN
90.00000 53.00000 NaN
91.00000 53.00000 NaN
92.00000 53.00000 NaN
93.00000 53.00000 NaN
94.00000 53.00000 NaN
95.00000 53.00000 NaN
96.00000 53.00000 NaN
97.00000 53.00000 NaN
98.00000 53.00000 NaN
99.00000 53.00000 NaN
100.00000 53.00000 NaN

0.00000 54.00000 NaN
1.00000 54.00000 0.32000
2.00000 54.00000 0.32000
3.00000 54.00000 0.32000
4.00000 54.00000 0.32000
5.00000 54.00000 0.32000
6.00000 54.00000 0.32000
7.00000 54.00000 0.32000
8.00000 54.00000 0.32000
9.00000 54.00000 0.32000
10.00000 54.00000 0.32000
11.00000 54.00000 0.32000
12.00000 54.00000 0.32000
13.00000 54.00000 0.32000
14.00000 54.00000 0.32000
15.00000 54.00000 0.32000
16.00000 54.00000 0.32000
17.00000 54.00000 0.32000
18.00000 54.00000 0.32000
19.00000 54.00000 0.32000
20.00000 54.00000 0.32000
21.00000 54.00000 0.32000
22.00000 54.00000 0.32000
23.00000 54.00000 0.32000
24.00000 54.00000 0.32000
25.00000 54.00000 0.32000
26.00000 54.00000 0.32000
27.00000 54.00000 0.32000
28.00000 54.00000 0.32000
29.00000 54.00000 1.60000
30.00000 54.00000 1.60000
31.00000 54.00000 1.60000
32.00000 54.00000 1.60000
33.00000 54.00000 1.60000
34.00000 54.00000 1.60000
35.00000 54.00000 1.60000
36.00000 54.00000 1.60000
37.00000 54.00000 1.60000
38.00000 54.00000 1.60000
39.00000 54.00000 1.60000
40.00000 54.00000 1.60000
41.00000 54.00000 1.60000
42.00000 54.00000 1.60000
43.00000 54.00000 1.60000
44.00000 54.00000 1.60000
45.00000 54.00000 1.60000
46.00000 54.00000 1.60000
47.00000 54.00000 NaN
48.00000 54.00000 NaN
49.00000 54.00000 NaN
50.00000 54.00000 NaN
51.00000 54.00000 NaN
52.00000 54.00000 NaN
53.00000 54.00000 NaN
54.00000 54.00000 NaN
55.00000 54.00000 NaN
56.00000 54.00000 NaN
57.00000 54.00000 NaN
58.00000 54.00000 NaN
59.00000 54.00000 NaN
60.00000 54.00000 NaN
61.00000 54.00000 NaN
62.00000 54.00000 NaN
63.00000 54.00000 NaN
64.00000 54.00000 NaN
65.00000 54.00000 NaN
66.00000 54.00000 NaN
67.00000 54.00000 NaN
68.00000 54.00000 NaN
69.00000 54.00000 NaN
70.00000 54.00000 NaN
71.00000 54.00000 NaN
72.00000 54.00000 NaN
73.00000 54.00000 NaN
74.00000 54.00000 NaN
75.00000 54.00000 NaN
76.00000 54.00000 NaN
77.00000 54.00000 NaN
78.00000 54.00000 NaN
79.00000 54.00000 NaN
80.00000 54.00000 NaN
81.00000 54.00000 NaN
82.00000 54.00000 NaN
83.00000 54.00000 NaN
84.00000 54.00000 NaN
85.00000 54.00000 NaN
86.00000 54.00000 NaN
87.00000 54.00000 NaN
88.00000 54.00000 NaN
89.00000 54.00000 NaN
90.00000 54.00000 NaN
91.00000 54.00000 NaN
92.00000 54.00000 NaN
93.00000 54.00000 NaN
94.00000 54.00000 NaN
95.00000 54.00000 NaN
96.00000 54.00000 NaN
97.00000 54.00000 NaN
98.00000 54.00000 NaN
99.00000 54.00000 NaN
100.00000 54.00000 NaN

0.00000 55.00000 NaN
1.00000 55.00000 0.32000
2.00000 55.00000 0.32000
3.00000 55.00000 0.32000
4.00000 55.00000 0.32000
5.00000 55.00000 0.32000
6.00000 55.00000 0.32000
7.00000 55.00000 0.32000
8.00000 55.00000 0.32000
9.00000 55.00000 0.32000
10.00000 55.00000 0.32000
11.00000 55.00000 0.32000
12.00000 55.00000 0.32000
13.00000 55.00000 0.32000
14.00000 55.00000 0.32000
15.00000 55.00000 0.32000
16.00000 55.00000 0.32000
17.00000 55.00000 0.32000
18.00000 55.00000 0.32000
19.00000 55.00000 0.32000
20.00000 55.00000 0.32000
21.00000 55.00000 0.32000
22.00000 55.00000 0.32000
23.00000 55.00000 0.32000
24.00000 55.00000 0.32000
25.00000 55.00000 0.32000
26.00000 55.00000 0.32000
27.00000 55.00000 0.32000
28.00000 55.00000 0.32000
29.00000 55.00000 0.32000
30.00000 55.00000 1.60000
31.00000 55.00000 1.60000
32.00000 55.00000 1.60000
33.00000 55.00000 1.60000
34.00000 55.00000 1.60000
35.00000 55.00000 1.60000
36.00000 55.00000 1.60000
37.00000 55.00000 1.60000
38.00000 55.00000 1.60000
39.00000 55.00000 1.60000
40.00000 55.00000 1.60000
41.00000 55.00000 1.60000
42.00000 55.00000 1.60000
43.00000 55.00000 1.60000
44.00000 55.00000 1.60000
45.00000 55.00000 1.60000
46.00000 55.00000 NaN
47.00000 55.00000 NaN
48.00000 55.00000 NaN
49.00000 55.00000 NaN
50.00000 55.00000 NaN
51.00000 55.00000 NaN
52.00000 55.00000 NaN
53.00000 55.00000 NaN
54.00000 55.00000 NaN
55.00000 55.00000 NaN
56.00000 55.00000 NaN
57.00000 55.00000 NaN
58.00000 55.00000 NaN
59.00000 55.00000 NaN
60.00000 55.00000 NaN
61.00000 55.00000 NaN
62.00000 55.00000 NaN
63.00000 55.00000 NaN
64.00000 55.00000 NaN
65.00000 55.00000 NaN
66.00000 55.00000 NaN
67.00000 55.00000 NaN
68.00000 55.00000 NaN
69.00000 55.00000 NaN
70.00000 55.00000 NaN
71.00000 55.00000 NaN
72.00000 55.00000 NaN
73.00000 55.00000 NaN
74.00000 55.00000 NaN
75.00000 55.00000 NaN
76.00000 55.00000 NaN
77.00000 55.00000 NaN
78.00000 55.00000 NaN
79.00000 55.00000 NaN
80.00000 55.00000 NaN
81.00000 55.00000 NaN
82.00000 55.00000 NaN
83.00000 55.00000 NaN
84.00000 55.00000 NaN
85.00000 55.00000 NaN
86.00000 55.00000 NaN
87.00000 55.00000 NaN
88.00000 55.00000 NaN
89.00000 55.00000 NaN
90.00000 55.00000 NaN
91.00000 55.00000 NaN
92.00000 55.00000 NaN
93.00000 55.00000 NaN
94.00000 55.00000 NaN
95.00000 55.00000 NaN
96.00000 55.00000 NaN
97.00000 55.00000 NaN
98.00000 55.00000 NaN
99.00000 55.00000 NaN
100.00000 55.00000 NaN

0.00000 56.00000 NaN
1.00000 56.00000 0.32000
2.00000 56.00000 0.32000
3.00000 56.00000 0.32000
4.00000 56.00000 0.32000
5.00000 56.00000 0.32000
6.00000 56.00000 0.32000
7.00000 56.00000 0.32000
8.00000 56.00000 0.32000
9.00000 56.00000 0.32000
10.00000 56.00000 0.32000
11.00000 56.00000 0.32000
12.00000 56.00000 0.32000
13.00000 56.00000 0.32000
14.00000 56.00000 0.32000
15.00000 56.00000 0.32000
16.00000 56.00000 0.32000
17.00000 56.00000 0.32000
18.00000 56.00000 0.32000
19.00000 56.00000 0.32000
20.00000 56.00000 0.32000
21.00000 56.00000 0.32000
22.00000 56.00000 0.32000
23.00000 56.00000 0.32000
24.00000 56.00000 0.32000
25.00000 56.00000 0.32000
26.00000 56.00000 0.32000
27.00000 56.00000 0.32000
28.00000 56.00000 0.32000
29.00000 56.00000 0.32000
30.00000 56.00000 0.32000
31.00000 56.00000 1.60000
32.00000 56.00000 1.60000
33.00000 56.00000 1.60000
34.00000 56.00000 1.60000
35.00000 56.00000 1.60000
36.00000 56.00000 1.60000
37.00000 56.00000 1.60000
38.00000 56.00000 1.60000
39.00000 56.00000 1.60000
40.00000 56.00000 1.60000
41.00000 56.00000 1.60000
42.00000 56.00000 1.60000
43.00000 56.00000 1.60000
44.00000 56.00000 1.60000
45.00000 56.00000 NaN
46.00000 56.00000 NaN
47.00000 56.00000 NaN
48.00000 56.00000 NaN
49.00000 56.00000 NaN
50.00000 56.00000 NaN
51.00000 56.00000 NaN
52.00000 56.00000 NaN
53.00000 56.00000 NaN
54.00000 56.00000 NaN
55.00000 56.00000 NaN
56.00000 56.00000 NaN
57.00000 56.00000 NaN
58.00000 56.00000 NaN
59.00000 56.00000 NaN
60.00000 56.00000 NaN
61.00000 56.00000 NaN
62.00000 56.00000 NaN
63.00000 56.00000 NaN
64.00000 56.00000 NaN
65.00000 56.00000 NaN
66.00000 56.00000 NaN
67.00000 56.00000 NaN
68.00000 56.00000 NaN
69.00000 56.00000 NaN
70.00000 56.00000 NaN
71.00000 56.00000 NaN
72.00000 56.00000 NaN
73.00000 56.00000 NaN
74.00000 56.00000 NaN
75.00000 56.00000 NaN
76.00000 56.00000 NaN
77.00000 56.00000 NaN
78.00000 56.00000 NaN
79.00000 56.00000 NaN
80.00000 56.00000 NaN
81.00000 56.00000 NaN
82.00000 56.00000 NaN
83.00000 56.00000 NaN
84.00000 56.00000 NaN
85.00000 56.00000 NaN
86.00000 56.00000 NaN
87.00000 56.00000 NaN
88.00000 56.00000 NaN
89.00000 56.00000 NaN
90.00000 56.00000 NaN
91.00000 56.00000 NaN
92.00000 56.00000 NaN
93.00000 56.00000 NaN
94.00000 56.00000 NaN
95.00000 56.00000 NaN
96.00000 56.00000 NaN
97.00000 56.00000 NaN
98.00000 56.00000 NaN
99.00000 56.00000 NaN
100.00000 56.00000 NaN

0.00000 57.00000 NaN
1.00000 57.00000 0.32000
2.00000 57.00000 0.32000
3.00000 57.00000 0.32000
4.00000 57.00000 0.32000
5.00000 57.00000 0.32000
6.00000 57.00000 0.32000
7.00000 57.00000 0.32000
8.00000 57.00000 0.32000
9.00000 57.00000 0.32000
10.00000 57.00000 0.32000
11.00000 57.00000 0.32000
12.00000 57.00000 0.32000
13.00000 57.00000 0.32000
14.00000 57.00000 0.32000
15.00000 57.00000 0.32000
16.00000 57.00000 0.32000
17.00000 57.00000 0.32000
18.00000 57.00000 0.32000
19.00000 57.00000 0.32000
20.00000 57.00000 0.32000
21.00000 57.00000 0.32000
22.00000 57.00000 0.32000
23.00000 57.00000 0.32000
24.00000 57.00000 0.32000
25.00000 57.00000 0.32000
26.00000 57.00000 0.32000
27.00000 57.00000 0.32000
28.00000 57.00000 0.32000
29.00000 57.00000 0.32000
30.00000 57.00000 0.32000
31.00000 57.00000 0.32000
32.00000 57.00000 1.60000
33.00000 57.00000 1.60000
34.00000 57.00000 1.60000
35.00000 57.00000 1.60000
36.00000 57.00000 1.60000
37.00000 57.00000 1.60000
38.00000 57.00000 1.60000
39.00000 57.00000 1.60000
40.00000 57.00000 1.60000
41.00000 57.00000 1.60000
42.00000 57.00000 1.60000
43.00000 57.00000 1.60000
44.00000 57.00000 NaN
45.00000 57.00000 NaN
46.00000 57.00000 NaN
47.00000 57.00000 NaN
48.00000 57.00000 NaN
49.00000 57.00000 NaN
50.00000 57.00000 NaN
51.00000 57.00000 NaN
52.00000 57.00000 NaN
53.00000 57.00000 NaN
54.00000 57.00000 NaN
55.00000 57.00000 NaN
56.00000 57.00000 NaN
57.00000 57.00000 NaN
58.00000 57.00000 NaN
59.00000 57.00000 NaN
60.00000 57.00000 NaN
61.00000 57.00000 NaN
62.00000 57.00000 NaN
63.00000 57.00000 NaN
64.00000 57.00000 NaN
65.00000 57.00000 NaN
66.00000 57.00000 NaN
67.00000 57.00000 NaN
68.00000 57.00000 NaN
69.00000 57.00000 NaN
70.00000 57.00000 NaN
71.00000 57.00000 NaN
72.00000 57.00000 NaN
73.00000 57.00000 NaN
74.00000 57.00000 NaN
75.00000 57.00000 NaN
76.00000 57.00000 NaN
77.00000 57.00000 NaN
78.00000 57.00000 NaN
79.00000 57.00000 NaN
80.00000 57.00000 NaN
81.00000 57.00000 NaN
82.00000 57.00000 NaN
83.00000 57.00000 NaN
84.00000 57.00000 NaN
85.00000 57.00000 NaN
86.00000 57.00000 NaN
87.00000 57.00000 NaN
88.00000 57.00000 NaN
89.00000 57.00000 NaN
90.00000 57.00000 NaN
91.00000 57.00000 NaN
92.00000 57.00000 NaN
93.00000 57.00000 NaN
94.00000 57.00000 NaN
95.00000 57.00000 NaN
96.00000 57.00000 NaN
97.00000 57.00000 NaN
98.00000 57.00000 NaN
99.00000 57.00000 NaN
100.00000 57.00000 NaN

0.00000 58.00000 NaN
1.00000 58.00000 0.32000
2.00000 58.00000 0.32000
3.00000 58.00000 0.32000
4.00000 58.00000 0.32000
5.00000 58.00000 0.32000
6.00000 58.00000 0.32000
7.00000 58.00000 0.32000
8.00000 58.00000 0.32000
9.00000 58.00000 0.32000
10.00000 58.00000 0.32000
11.00000 58.00000 0.32000
12.00000 58.00000 0.32000
13.00000 58.00000 0.32000
14.00000 58.00000 0.32000
15.00000 58.00000 0.32000
16.00000 58.00000 0.32000
17.00000 58.00000 0.32000
18.00000 58.00000 0.32000
19.00000 58.00000 0.32000
20.00000 58.00000 0.32000
21.00000 58.00000 0.32000
22.00000 58.00000 0.32000
23.00000 58.00000 0.32000
24.00000 58.00000 0.32000
25.00000 58.00000 0.32000
26.00000 58.00000 0.32000
27.00000 58.00000 0.32000
28.00000 58.00000 0.32000
29.00000 58.00000 0.32000
30.00000 58.00000 0.32000
31.00000 58.00000 0.32000
32.00000 58.00000 0.32000
33.00000 58.00000 1.60000
34.00000 58.00000 1.60000
35.00000 58.00000 1.60000
36.00000 58.00000 1.60000
37.00000 58.00000 1.60000
38.00000 58.00000 1.60000
39.00000 58.00000 1.60000
40.00000 58.00000 1.60000
41.00000 58.00000 1.60000
42.00000 58.00000 1.60000
43.00000 58.00000 NaN
44.00000 58.00000 NaN
45.00000 58.00000 NaN
46.00000 58.00000 NaN
47.00000 58.00000 NaN
48.00000 58.00000 NaN
49.00000 58.00000 NaN
50.00000 58.00000 NaN
51.00000 58.00000 NaN
52.00000 58.00000 NaN
53.00000 58.00000 NaN
54.00000 58.00000 NaN
55.00000 58.00000 NaN
56.00000 58.00000 NaN
57.00000 58.00000 NaN
58.00000 58.00000 NaN
59.00000 58.00000 NaN
60.00000 58.00000 NaN
61.00000 58.00000 NaN
62.00000 58.00000 NaN
63.00000 58.00000 NaN
64.00000 58.00000 NaN
65.00000 58.00000 NaN
66.00000 58.00000 NaN
67.00000 58.00000 NaN
68.00000 58.00000 NaN
69.00000 58.00000 NaN
70.00000 58.00000 NaN
71.00000 58.00000 NaN
72.00000 58.00000 NaN
73.00000 58.00000 NaN
74.00000 58.00000 NaN
75.00000 58.00000 NaN
76.00000 58.00000 NaN
77.00000 58.00000 NaN
78.00000 58.00000 NaN
79.00000 58.00000 NaN
80.00000 58.00000 NaN
81.00000 58.00000 NaN
82.00000 58.00000 NaN
83.00000 58.00000 NaN
84.00000 58.00000 NaN
85.00000 58.00000 NaN
86.00000 58.00000 NaN
87.00000 58.00000 NaN
88.00000 58.00000 NaN
89.00000 58.00000 NaN
90.00000 58.00000 NaN
91.00000 58.00000 NaN
92.00000 58.00000 NaN
93.00000 58.00000 NaN
94.00000 58.00000 NaN
95.00000 58.00000 NaN
96.00000 58.00000 NaN
97.00000 58.00000 NaN
98.00000 58.00000 NaN
99.00000 58.00000 NaN
100.00000 58.00000 NaN

0.00000 59.00000 NaN
1.00000 59.00000 0.32000
2.00000 59.00000 0.32000
3.00000 59.00000 0.32000
4.00000 59.00000 0.32000
5.00000 59.00000 0.32000
6.00000 59.00000 0.32000
7.00000 59.00000 0.32000
8.00000 59.00000 0.32000
9.00000 59.00000 0.32000
10.00000 59.00000 0.32000
11.00000 59.00000 0.32000
12.00000 59.00000 0.32000
13.00000 59.00000 0.32000
14.00000 59.00000 0.32000
15.00000 59.00000 0.32000
16.00000 59.00000 0.32000
17.00000 59.00000 0.32000
18.00000 59.00000 0.32000
19.00000 59.00000 0.32000
20.00000 59.00000 0.32000
21.00000 59.00000 0.32000
22.00000 59.00000 0.32000
23.00000 59.00000 0.32000
24.00000 59.00000 0.32000
25.00000 59.00000 0.32000
26.00000 59.00000 0.32000
27.00000 59.00000 0.32000
28.00000 59.00000 0.32000
29.00000 59.00000 0.32000
30.00000 59.00000 0.32000
31.00000 59.00000 0.32000
32.00000 59.00000 0.32000
33.00000 59.00000 0.32000
34.00000 59.00000 1.60000
35.00000 59.00000 1.60000
36.00000 59.00000 1.60000
37.00000 59.00000 1.60000
38.00000 59.00000 1.60000
39.00000 59.00000 1.60000
40.00000 59.00000 1.60000
41.00000 59.00000 1.60000
42.00000 59.00000 NaN
43.00000 59.00000 NaN
44.00000 59.00000 NaN
45.00000 59.00000 NaN
46.00000 59.00000 NaN
47.00000 59.00000 NaN
48.00000 59.00000 NaN
49.00000 59.00000 NaN
50.00000 59.00000 NaN
51.00000 59.00000 NaN
52.00000 59.00000 NaN
53.00000 59.00000 NaN
54.00000 59.00000 NaN
55.00000 59.00000 NaN
56.00000 59.00000 NaN
57.00000 59.00000 NaN
58.00000 59.00000 NaN
59.00000 59.00000 NaN
60.00000 59.00000 NaN
61.00000 59.00000 NaN
62.00000 59.00000 NaN
63.00000 59.00000 NaN
64.00000 59.00000 NaN
65.00000 59.00000 NaN
66.00000 59.00000 NaN
67.00000 59.00000 NaN
68.00000 59.00000 NaN
69.00000 59.00000 NaN
70.00000 59.00000 NaN
71.00000 59.00000 NaN
72.00000 59.00000 NaN
73.00000 59.00000 NaN
74.00000 59.00000 NaN
75.00000 59.00000 NaN
76.00000 59.00000 NaN
77.00000 59.00000 NaN
78.00000 59.00000 NaN
79.00000 59.00000 NaN
80.00000 59.00000 NaN
81.00000 59.00000 NaN
82.00000 59.00000 NaN
83.00000 59.00000 NaN
84.00000 59.00000 NaN
85.00000 59.00000 NaN
86.00000 59.00000 NaN
87.00000 59.00000 NaN
88.00000 59.00000 NaN
89.00000 59.00000 NaN
90.00000 59.00000 NaN
91.00000 59.00000 NaN
92.00000 59.00000 NaN
93.00000 59.00000 NaN
94.00000 59.00000 NaN
95.00000 59.00000 NaN
96.00000 59.00000 NaN
97.00000 59.00000 NaN
98.00000 59.00000 NaN
99.00000 59.00000 NaN
100.00000 59.00000 NaN

0.00000 60.00000 NaN
1.00000 60.00000 0.32000
2.00000 60.00000 0.32000
3.00000 60.00000 0.32000
4.00000 60.00000 0.32000
5.00000 60.00000 0.32000
6.00000 60.00000 0.32000
7.00000 60.00000 0.32000
8.00000 60.00000 0.32000
9.00000 60.00000 0.32000
10.00000 60.00000 0.32000
11.00000 60.00000 0.32000
12.00000 60.00000 0.32000
13.00000 60.00000 0.32000
14.00000 60.00000 0.32000
15.00000 60.00000 0.32000
16.00000 60.00000 0.32000
17.00000 60.00000 0.32000
18.00000 60.00000 0.32000
19.00000 60.00000 0.32000
20.00000 60.00000 0.32000
21.00000 60.00000 0.32000
22.00000 60.00000 0.32000
23.00000 60.00000 0.32000
24.00000 60.00000 0.32000
25.00000 60.00000 0.32000
26.00000 60.00000 0.32000
27.00000 60.00000 0.32000
28.00000 60.00000 0.32000
29.00000 60.00000 0.32000
30.00000 60.00000 0.32000
31.00000 60.00000 0.32000
32.00000 60.00000 0.32000
33.00000 60.00000 0.32000
34.00000 60.00000 0.32000
35.00000 60.00000 1.60000
36.00000 60.00000 1.60000
37.00000 60.00000 1.60000
38.00000 60.00000 1.60000
39.00000 60.00000 1.60000
40.00000 60.00000 1.60000
41.00000 60.00000 NaN
42.00000 60.00000 NaN
43.00000 60.00000 NaN
44.00000 60.00000 NaN
45.00000 60.00000 NaN
46.00000 60.00000 NaN
47.00000 60.00000 NaN
48.00000 60.00000 NaN
49.00000 60.00000 NaN
50.00000 60.00000 NaN
51.00000 60.00000 NaN
52.00000 60.00000 NaN
53.00000 60.00000 NaN
54.00000 60.00000 NaN
55.00000 60.00000 NaN
56.00000 60.00000 NaN
57.00000 60.00000 NaN
58.00000 60.00000 NaN
59.00000 60.00000 NaN
60.00000 60.00000 NaN
61.00000 60.00000 NaN
62.00000 60.00000 NaN
63.00000 60.00000 NaN
64.00000 60.00000 NaN
65.00000 60.00000 NaN
66.00000 60.00000 NaN
67.00000 60.00000 NaN
68.00000 60.00000 NaN
69.00000 60.00000 NaN
70.00000 60.00000 NaN
71.00000 60.00000 NaN
72.00000 60.00000 NaN
73.00000 60.00000 NaN
74.00000 60.00000 NaN
75.00000 60.00000 NaN
76.00000 60.00000 NaN
77.00000 60.00000 NaN
78.00000 60.00000 NaN
79.00000 60.00000 NaN
80.00000 60.00000 NaN
81.00000 60.00000 NaN
82.00000 60.00000 NaN
83.00000 60.00000 NaN
84.00000 60.00000 NaN
85.00000 60.00000 NaN
86.00000 60.00000 NaN
87.00000 60.00000 NaN
88.00000 60.00000 NaN
89.00000 60.00000 NaN
90.00000 60.00000 NaN
91.00000 60.00000 NaN
92.00000 60.00000 NaN
93.00000 60.00000 NaN
94.00000 60.00000 NaN
95.00000 60.00000 NaN
96.00000 60.00000 NaN
97.00000 60.00000 NaN
98.00000 60.00000 NaN
99.00000 60.00000 NaN
100.00000 60.00000 NaN

0.00000 61.00000 NaN
1.00000 61.00000 0.32000
2.00000 61.00000 0.32000
3.00000 61.00000 0.32000
4.00000 61.00000 0.32000
5.00000 61.00000 0.32000
6.00000 61.00000 0.32000
7.00000 61.00000 0.32000
8.00000 61.00000 0.32000
9.00000 61.00000 0.32000
10.00000 61.00000 0.32000
11.00000 61.00000 0.32000
12.00000 61.00000 0.32000
13.00000 61.00000 0.32000
14.00000 61.00000 0.32000
15.00000 61.00000 0.32000
16.00000 61.00000 0.32000
17.00000 61.00000 0.32000
18.00000 61.00000 0.32000
19.00000 61.00000 0.32000
20.00000 61.00000 0.32000
21.00000 61.00000 0.32000
22.00000 61.00000 0.32000
23.00000 61.00000 0.32000
24.00000 61.00000 0.32000
25.00000 61.00000 0.32000
26.00000 61.00000 0.32000
27.00000 61.00000 0.32000
28.00000 61.00000 0.32000
29.00000 61.00000 0.32000
30.00000 61.00000 0.32000
31.00000 61.00000 0.32000
32.00000 61.00000 0.32000
33.00000 61.00000 0.32000
34.00000 61.00000 0.32000
35.00000 61.00000 0.32000
36.00000 61.00000 1.60000
37.00000 61.00000 1.60000
38.00000 61.00000 1.60000
39.00000 61.00000 1.60000
40.00000 61.00000 NaN
41.00000 61.00000 NaN
42.00000 61.00000 NaN
43.00000 61.00000 NaN
44.00000 61.00000 NaN
45.00000 61.00000 NaN
46.00000 61.00000 NaN
47.00000 61.00000 NaN
48.00000 61.00000 NaN
49.00000 61.00000 NaN
50.00000 61.00000 NaN
51.00000 61.00000 NaN
52.00000 61.00000 NaN
53.00000 61.00000 NaN
54.00000 61.00000 NaN
55.00000 61.00000 NaN
56.00000 61.00000 NaN
57.00000 61.00000 NaN
58.00000 61.00000 NaN
59.00000 61.00000 NaN
60.00000 61.00000 NaN
61.00000 61.00000 NaN
62.00000 61.00000 NaN
63.00000 61.00000 NaN
64.00000 61.00000 NaN
65.00000 61.00000 NaN
66.00000 61.00000 NaN
67.00000 61.00000 NaN
68.00000 61.00000 NaN
69.00000 61.00000 NaN
70.00000 61.00000 NaN
71.00000 61.00000 NaN
72.00000 61.00000 NaN
73.00000 61.00000 NaN
74.00000 61.00000 NaN
75.00000 61.00000 NaN
76.00000 61.00000 NaN
77.00000 61.00000 NaN
78.00000 61.00000 NaN
79.00000 61.00000 NaN
80.00000 61.00000 NaN
81.00000 61.00000 NaN
82.00000 61.00000 NaN
83.00000 61.00000 NaN
84.00000 61.00000 NaN
85.00000 61.00000 NaN
86.00000 61.00000 NaN
87.00000 61.00000 NaN
88.00000 61.00000 NaN
89.00000 61.00000 NaN
90.00000 61.00000 NaN
91.00000 61.00000 NaN
92.00000 61.00000 NaN
93.00000 61.00000 NaN
94.00000 61.00000 NaN
95.00000 61.00000 NaN
96.00000 61.00000 NaN
97.00000 61.00000 NaN
98.00000 61.00000 NaN
99.00000 61.00000 NaN
100.00000 61.00000 NaN

0.00000 62.00000 NaN
1.00000 62.00000 0.32000
2.00000 62.00000 0.32000
3.00000 62.00000 0.32000
4.00000 62.00000 0.32000
5.00000 62.00000 0.32000
6.00000 62.00000 0.32000
7.00000 62.00000 0.32000
8.00000 62.00000 0.32000
9.00000 62.00000 0.32000
10.00000 62.00000 0.32000
11.00000 62.00000 0.32000
12.00000 62.00000 0.32000
13.00000 62.00000 0.32000
14.00000 62.00000 0.32000
15.00000 62.00000 0.32000
16.00000 62.00000 0.32000
17.00000 62.00000 0.32000
18.00000 62.00000 0.32000
19.00000 62.00000 0.32000
20.00000 62.00000 0.32000
21.00000 62.00000 0.32000
22.00000 62.00000 0.32000
23.00000 62.00000 0.32000
24.00000 62.00000 0.32000
25.00000 62.00000 0.32000
26.00000 62.00000 0.32000
27.00000 62.00000 0.32000
28.00000 62.00000 0.32000
29.00000 62.00000 0.32000
30.00000 62.00000 0.32000
31.00000 62.00000 0.32000
32.00000 62.00000 0.32000
33.00000 62.00000 0.32000
34.00000 62.00000 0.32000
35.00000 62.00000 0.32000
36.00000 62.00000 0.32000
37.00000 62.00000 1.60000
38.00000 62.00000 1.60000
39.00000 62.00000 NaN
40.00000 62.00000 NaN
41.00000 62.00000 NaN
42.00000 62.00000 NaN
43.00000 62.00000 NaN
44.00000 62.00000 NaN
45.00000 62.00000 NaN
46.00000 62.00000 NaN
47.00000 62.00000 NaN
48.00000 62.00000 NaN
49.00000 62.00000 NaN
50.00000 62.00000 NaN
51.00000 62.00000 NaN
52.00000 62.00000 NaN
53.00000 62.00000 NaN
54.00000 62.00000 NaN
55.00000 62.00000 NaN
56.00000 62.00000 NaN
57.00000 62.00000 NaN
58.00000 62.00000 NaN
59.00000 62.00000 NaN
60.00000 62.00000 NaN
61.00000 62.00000 NaN
62.00000 62.00000 NaN
63.00000 62.00000 NaN
64.00000 62.00000 NaN
65.00000 62.00000 NaN
66.00000 62.00000 NaN
67.00000 62.00000 NaN
68.00000 62.00000 NaN
69.00000 62.00000 NaN
70.00000 62.00000 NaN
71.00000 62.00000 NaN
72.00000 62.00000 NaN
73.00000 62.00000 NaN
74.00000 62.00000 NaN
75.00000 62.00000 NaN
76.00000 62.00000 NaN
77.00000 62.00000 NaN
78.00000 62.00000 NaN
79.00000 62.00000 NaN
80.00000 62.00000 NaN
81.00000 62.00000 NaN
82.00000 62.00000 NaN
83.00000 62.00000 NaN
84.00000 62.00000 NaN
85.00000 62.00000 NaN
86.00000 62.00000 NaN
87.00000 62.00000 NaN
88.00000 62.00000 NaN
89.00000 62.00000 NaN
90.00000 62.00000 NaN
91.00000 62.00000 NaN
92.00000 62.00000 NaN
93.00000 62.00000 NaN
94.00000 62.00000 NaN
95.00000 62.00000 NaN
96.00000 62.00000 NaN
97.00000 62.00000 NaN
98.00000 62.00000 NaN
99.00000 62.00000 NaN
100.00000 62.00000 NaN

0.00000 63.00000 NaN
1.00000 63.00000 0.32000
2.00000 63.00000 0.32000
3.00000 63.00000 0.32000
4.00000 63.00000 0.32000
5.00000 63.00000 0.32000
6.00000 63.00000 0.32000
7.00000 63.00000 0.32000
8.00000 63.00000 0.32000
9.00000 63.00000 0.32000
10.00000 63.00000 0.32000
11.00000 63.00000 0.32000
12.00000 63.00000 0.32000
13.00000 63.00000 0.32000
14.00000 63.00000 0.32000
15.00000 63.00000 0.32000
16.00000 63.00000 0.32000
17.00000 63.00000 0.32000
18.00000 63.00000 0.32000
19.00000 63.00000 0.32000
20.00000 63.00000 0.32000
21.00000 63.00000 0.32000
22.00000 63.00000 0.32000
23.00000 63.00000 0.32000
24.00000 63.00000 0.32000
25.00000 63.00000 0.32000
26.00000 63.00000 0.32000
27.00000 63.00000 0.32000
28.00000 63.00000 0.32000
29.00000 63.00000 0.32000
30.00000 63.00000 0.32000
31.00000 63.00000 0.32000
32.00000 63.00000 0.32000
33.00000 63.00000 0.32000
34.00000 63.00000 0.32000
35.00000 63.00000 0.32000
36.00000 63.00000 0.32000
37.00000 63.00000 1.60000
38.00000 63.00000 NaN
39.00000 63.00000 NaN
40.00000 63.00000 NaN
41.00000 63.00000 NaN
42.00000 63.00000 NaN
43.00000 63.00000 NaN
44.00000 63.00000 NaN
45.00000 63.00000 NaN
46.00000 63.00000 NaN
47.00000 63.00000 NaN
48.00000 63.00000 NaN
49.00000 63.00000 NaN
50.00000 63.00000 NaN
51.00000 63.00000 NaN
52.00000 63.00000 NaN
53.00000 63.00000 NaN
54.00000 63.00000 NaN
55.00000 63.00000 NaN
56.00000 63.00000 NaN
57.00000 63.00000 NaN
58.00000 63.00000 NaN
59.00000 63.00000 NaN
60.00000 63.00000 NaN
61.00000 63.00000 NaN
62.00000 63.00000 NaN
63.00000 63.00000 NaN
64.00000 63.00000 NaN
65.00000 63.00000 NaN
66.00000 63.00000 NaN
67.00000 63.00000 NaN
68.00000 63.00000 NaN
69.00000 63.00000 NaN
70.00000 63.00000 NaN
71.00000 63.00000 NaN
72.00000 63.00000 NaN
73.00000 63.00000 NaN
74.00000 63.00000 NaN
75.00000 63.00000 NaN
76.00000 63.00000 NaN
77.00000 63.00000 NaN
78.00000 63.00000 NaN
79.00000 63.00000 NaN
80.00000 63.00000 NaN
81.00000 63.00000 NaN
82.00000 63.00000 NaN
83.00000 63.00000 NaN
84.00000 63.00000 NaN
85.00000 63.00000 NaN
86.00000 63.00000 NaN
87.00000 63.00000 NaN
88.00000 63.00000 NaN
89.00000 63.00000 NaN
90.00000 63.00000 NaN
91.00000 63.00000 NaN
92.00000 63.00000 NaN
93.00000 63.00000 NaN
94.00000 63.00000 NaN
95.00000 63.00000 NaN
96.00000 63.00000 NaN
97.00000 63.00000 NaN
98.00000 63.00000 NaN
99.00000 63.00000 NaN
100.00000 63.00000 NaN

0.00000 64.00000 NaN
1.00000 64.00000 0.32000
2.00000 64.00000 0.32000
3.00000 64.00000 0.32000
4.00000 64.00000 0.32000
5.00000 64.00000 0.32000
6.00000 64.00000 0.32000
7.00000 64.00000 0.32000
8.00000 64.00000 0.32000
9.00000 64.00000 0.32000
10.00000 64.00000 0.32000
11.00000 64.00000 0.32000
12.00000 64.00000 0.32000
13.00000 64.00000 0.32000
14.00000 64.00000 0.32000
15.00000 64.00000 0.32000
16.00000 64.00000 0.32000
17.00000 64.00000 0.32000
18.00000 64.00000 0.32000
19.00000 64.00000 0.32000
20.00000 64.00000 0.32000
21.00000 64.00000 0.32000
22.00000 64.00000 0.32000
23.00000 64.00000 0.32000
24.00000 64.00000 0.32000
25.00000 64.00000 0.32000
26.00000 64.00000 0.32000
27.00000 64.00000 0.32000
28.00000 64.00000 0.32000
29.00000 64.00000 0.32000
30.00000 64.00000 0.32000
31.00000 64.00000 0.32000
32.00000 64.00000 0.32000
33.00000 64.00000 0.32000
34.00000 64.00000 0.32000
35.00000 64.00000 0.32000
36.00000 64.00000 0.32000
37.00000 64.00000 NaN
38.00000 64.00000 NaN
39.00000 64.00000 NaN
40.00000 64.00000 NaN
41.00000 64.00000 NaN
42.00000 64.00000 NaN
43.00000 64.00000 NaN
44.00000 64.00000 NaN
45.00000 64.00000 NaN
46.00000 64.00000 NaN
47.00000 64.00000 NaN
48.00000 64.00000 NaN
49.00000 64.00000 NaN
50.00000 64.00000 NaN
51.00000 64.00000 NaN
52.00000 64.00000 NaN
53.00000 64.00000 NaN
54.00000 64.00000 NaN
55.00000 64.00000 NaN
56.00000 64.00000 NaN
57.00000 64.00000 NaN
58.00000 64.00000 NaN
59.00000 64.00000 NaN
60.00000 64.00000 NaN
61.00000 64.00000 NaN
62.00000 64.00000 NaN
63.00000 64.00000 NaN
64.00000 64.00000 NaN
65.00000 64.00000 NaN
66.00000 64.00000 NaN
67.00000 64.00000 NaN
68.00000 64.00000 NaN
69.00000 64.00000 NaN
70.00000 64.00000 NaN
71.00000 64.00000 NaN
72.00000 64.00000 NaN
73.00000 64.00000 NaN
74.00000 64.00000 NaN
75.00000 64.00000 NaN
76.00000 64.00000 NaN
77.00000 64.00000 NaN
78.00000 64.00000 NaN
79.00000 64.00000 NaN
80.00000 64.00000 NaN
81.00000 64.00000 NaN
82.00000 64.00000 NaN
83.00000 64.00000 NaN
84.00000 64.00000 NaN
85.00000 64.00000 NaN
86.00000 64.00000 NaN
87.00000 64.00000 NaN
88.00000 64.00000 NaN
89.00000 64.00000 NaN
90.00000 64.00000 NaN
91.00000 64.00000 NaN
92.00000 64.00000 NaN
93.00000 64.00000 NaN
94.00000 64.00000 NaN
95.00000 64.00000 NaN
96.00000 64.00000 NaN
97.00000 64.00000 NaN
98.00000 64.00000 NaN
99.00000 64.00000 NaN
100.00000 64.00000 NaN

0.00000 65.00000 NaN
1.00000 65.00000 0.32000
2.00000 65.00000 0.32000
3.00000 65.00000 0.32000
4.00000 65.00000 0.32000
5.00000 65.00000 0.32000
6.00000 65.00000 0.32000
7.00000 65.00000 0.32000
8.00000 65.00000 0.32000
9.00000 65.00000 0.32000
10.00000 65.00000 0.32000
11.00000 65.00000 0.32000
12.00000 65.00000 0.32000
13.00000 65.00000 0.32000
14.00000 65.00000 0.32000
15.00000 65.00000 0.32000
16.00000 65.00000 0.32000
17.00000 65.00000 0.32000
18.00000 65.00000 0.32000
19.00000 65.00000 0.32000
20.00000 65.00000 0.32000
21.00000 65.00000 0.32000
22.00000 65.00000 0.32000
23.00000 65.00000 0.32000
24.00000 65.00000 0.32000
25.00000 65.00000 0.32000
26.00000 65.00000 0.32000
27.00000 65.00000 0.32000
28.00000 65.00000 0.32000
29.00000 65.00000 0.32000
30.00000 65.00000 0.32000
31.00000 65.00000 0.32000
32.00000 65.00000 0.32000
33.00000 65.00000 0.32000
34.00000 65.00000 0.32000
35.00000 65.00000 0.32000
36.00000 65.00000 NaN
37.00000 65.00000 NaN
38.00000 65.00000 NaN
39.00000 65.00000 NaN
40.00000 65.00000 NaN
41.00000 65.00000 NaN
42.00000 65.00000 NaN
43.00000 65.00000 NaN
44.00000 65.00000 NaN
45.00000 65.00000 NaN
46.00000 65.00000 NaN
47.00000 65.00000 NaN
48.00000 65.00000 NaN
49.00000 65.00000 NaN
50.00000 65.00000 NaN
51.00000 65.00000 NaN
52.00000 65.00000 NaN
53.00000 65.00000 NaN
54.00000 65.00000 NaN
55.00000 65.00000 NaN
56.00000 65.00000 NaN
57.00000 65.00000 NaN
58.00000 65.00000 NaN
59.00000 65.00000 NaN
60.00000 65.00000 NaN
61.00000 65.00000 NaN
62.00000 65.00000 NaN
63.00000 65.00000 NaN
64.00000 65.00000 NaN
65.00000 65.00000 NaN
66.00000 65.00000 NaN
67.00000 65.00000 NaN
68.00000 65.00000 NaN
69.00000 65.00000 NaN
70.00000 65.00000 NaN
71.00000 65.00000 NaN
72.00000 65.00000 NaN
73.00000 65.00000 NaN
74.00000 65.00000 NaN
75.00000 65.00000 NaN
76.00000 65.00000 NaN
77.00000 65.00000 NaN
78.00000 65.00000 NaN
79.00000 65.00000 NaN
80.00000 65.00000 NaN
81.00000 65.00000 NaN
82.00000 65.00000 NaN
83.00000 65.00000 NaN
84.00000 65.00000 NaN
85.00000 65.00000 NaN
86.00000 65.00000 NaN
87.00000 65.00000 NaN
88.00000 65.00000 NaN
89.00000 65.00000 NaN
90.00000 65.00000 NaN
91.00000 65.00000 NaN
92.00000 65.00000 NaN
93.00000 65.00000 NaN
94.00000 65.00000 NaN
95.00000 65.00000 NaN
96.00000 65.00000 NaN
97.00000 65.00000 NaN
98.00000 65.00000 NaN
99.00000 65.00000 NaN
100.00000 65.00000 NaN

0.00000 66.00000 NaN
1.00000 66.00000 0.32000
2.00000 66.00000 0.32000
3.00000 66.00000 0.32000
4.00000 66.00000 0.32000
5.00000 66.00000 0.32000
6.00000 66.00000 0.32000
7.00000 66.00000 0.32000
8.00000 66.00000 0.32000
9.00000 66.00000 0.32000
10.00000 66.00000 0.32000
11.00000 66.00000 0.32000
12.00000 66.00000 0.32000
13.00000 66.00000 0.32000
14.00000 66.00000 0.32000
15.00000 66.00000 0.32000
16.00000 66.00000 0.32000
17.00000 66.00000 0.32000
18.00000 66.00000 0.32000
19.00000 66.00000 0.32000
20.00000 66.00000 0.32000
21.00000 66.00000 0.32000
22.00000 66.00000 0.32000
23.00000 66.00000 0.32000
24.00000 66.00000 0.32000
25.00000 66.00000 0.32000
26.00000 66.00000 0.32000
27.00000 66.00000 0.32000
28.00000 66.00000 0.32000
29.00000 66.00000 0.32000
30.00000 66.00000 0.32000
31.00000 66.00000 0.32000
32.00000 66.00000 0.32000
33.00000 66.00000 0.32000
34.00000 66.00000 0.32000
35.00000 66.00000 NaN
36.00000 66.00000 NaN
37.00000 66.00000 NaN
38.00000 66.00000 NaN
39.00000 66.00000 NaN
40.00000 66.00000 NaN
41.00000 66.00000 NaN
42.00000 66.00000 NaN
43.00000 66.00000 NaN
44.00000 66.00000 NaN
45.00000 66.00000 NaN
46.00000 66.00000 NaN
47.00000 66.00000 NaN
48.00000 66.00000 NaN
49.00000 66.00000 NaN
50.00000 66.00000 NaN
51.00000 66.00000 NaN
52.00000 66.00000 NaN
53.00000 66.00000 NaN
54.00000 66.00000 NaN
55.00000 66.00000 NaN
56.00000 66.00000 NaN
57.00000 66.00000 NaN
58.00000 66.00000 NaN
59.00000 66.00000 NaN
60.00000 66.00000 NaN
61.00000 66.00000 NaN
62.00000 66.00000 NaN
63.00000 66.00000 NaN
64.00000 66.00000 NaN
65.00000 66.00000 NaN
66.00000 66.00000 NaN
67.00000 66.00000 NaN
68.00000 66.00000 NaN
69.00000 66.00000 NaN
70.00000 66.00000 NaN
71.00000 66.00000 NaN
72.00000 66.00000 NaN
73.00000 66.00000 NaN
74.00000 66.00000 NaN
75.00000 66.00000 NaN
76.00000 66.00000 NaN
77.00000 66.00000 NaN
78.00000 66.00000 NaN
79.00000 66.00000 NaN
80.00000 66.00000 NaN
81.00000 66.00000 NaN
82.00000 66.00000 NaN
83.00000 66.00000 NaN
84.00000 66.00000 NaN
85.00000 66.00000 NaN
86.00000 66.00000 NaN
87.00000 66.00000 NaN
88.00000 66.00000 NaN
89.00000 66.00000 NaN
90.00000 66.00000 NaN
91.00000 66.00000 NaN
92.00000 66.00000 NaN
93.00000 66.00000 NaN
94.00000 66.00000 NaN
95.00000 66.00000 NaN
96.00000 66.00000 NaN
97.00000 66.00000 NaN
98.00000 66.00000 NaN
99.00000 66.00000 NaN
100.00000 66.00000 NaN

0.00000 67.00000 NaN
1.00000 67.00000 0.32000
2.00000 67.00000 0.32000
3.00000 67.00000 0.32000
4.00000 67.00000 0.32000
5.00000 67.00000 0.32000
6.00000 67.00000 0.32000
7.00000 67.00000 0.32000
8.00000 67.00000 0.32000
9.00000 67.00000 0.32000
10.00000 67.00000 0.32000
11.00000 67.00000 0.32000
12.00000 67.00000 0.32000
13.00000 67.00000 0.32000
14.00000 67.00000 0.32000
15.00000 67.00000 0.32000
16.00000 67.00000 0.32000
17.00000 67.00000 0.32000
18.00000 67.00000 0.32000
19.00000 67.00000 0.32000
20.00000 67.00000 0.32000
21.00000 67.00000 0.32000
22.00000 67.00000 0.32000
23.00000 67.00000 0.32000
24.00000 67.00000 0.32000
25.00000 67.00000 0.32000
26.00000 67.00000 0.32000
27.00000 67.00000 0.32000
28.00000 67.00000 0.32000
29.00000 67.00000 0.32000
30.00000 67.00000 0.32000
31.00000 67.00000 0.32000
32.00000 67.00000 0.32000
33.00000 67.00000 0.32000
34.00000 67.00000 NaN
35.00000 67.00000 NaN
36.00000 67.00000 NaN
37.00000 67.00000 NaN
38.00000 67.00000 NaN
39.00000 67.00000 NaN
40.00000 67.00000 NaN
41.00000 67.00000 NaN
42.00000 67.00000 NaN
43.00000 67.00000 NaN
44.00000 67.00000 NaN
45.00000 67.00000 NaN
46.00000 67.00000 NaN
47.00000 67.00000 NaN
48.00000 67.00000 NaN
49.00000 67.00000 NaN
50.00000 67.00000 NaN
51.00000 67.00000 NaN
52.00000 67.00000 NaN
53.00000 67.00000 NaN
54.00000 67.00000 NaN
55.00000 67.00000 NaN
56.00000 67.00000 NaN
57.00000 67.00000 NaN
58.00000 67.00000 NaN
59.00000 67.00000 NaN
60.00000 67.00000 NaN
61.00000 67.00000 NaN
62.00000 67.00000 NaN
63.00000 67.00000 NaN
64.00000 67.00000 NaN
65.00000 67.00000 NaN
66.00000 67.00000 NaN
67.00000 67.00000 NaN
68.00000 67.00000 NaN
69.00000 67.00000 NaN
70.00000 67.00000 NaN
71.00000 67.00000 NaN
72.00000 67.00000 NaN
73.00000 67.00000 NaN
74.00000 67.00000 NaN
75.00000 67.00000 NaN
76.00000 67.00000 NaN
77.00000 67.00000 NaN
78.00000 67.00000 NaN
79.00000 67.00000 NaN
80.00000 67.00000 NaN
81.00000 67.00000 NaN
82.00000 67.00000 NaN
83.00000 67.00000 NaN
84.00000 67.00000 NaN
85.00000 67.00000 NaN
86.00000 67.00000 NaN
87.00000 67.00000 NaN
88.00000 67.00000 NaN
89.00000 67.00000 NaN
90.00000 67.00000 NaN
91.00000 67.00000 NaN
92.00000 67.00000 NaN
93.00000 67.00000 NaN
94.00000 67.00000 NaN
95.00000 67.00000 NaN
96.00000 67.00000 NaN
97.00000 67.00000 NaN
98.00000 67.00000 NaN
99.00000 67.00000 NaN
100.00000 67.00000 NaN

0.00000 68.00000 NaN
1.00000 68.00000 0.32000
2.00000 68.00000 0.32000
3.00000 68.00000 0.32000
4.00000 68.00000 0.32000
5.00000 68.00000 0.32000
6.00000 68.00000 0.32000
7.00000 68.00000 0.32000
8.00000 68.00000 0.32000
9.00000 68.00000 0.32000
10.00000 68.00000 0.32000
11.00000 68.00000 0.32000
12.00000 68.00000 0.32000
13.00000 68.00000 0.32000
14.00000 68.00000 0.32000
15.00000 68.00000 0.32000
16.00000 68.00000 0.32000
17.00000 68.00000 0.32000
18.00000 68.00000 0.32000
19.00000 68.00000 0.32000
20.00000 68.00000 0.32000
21.00000 68.00000 0.32000
22.00000 68.00000 0.32000
23.00000 68.00000 0.32000
24.00000 68.00000 0.32000
25.00000 68.00000 0.32000
26.00000 68.00000 0.32000
27.00000 68.00000 0.32000
28.00000 68.00000 0.32000
29.00000 68.00000 0.32000
30.00000 68.00000 0.32000
31.00000 68.00000 0.32000
32.00000 68.00000 0.32000
33.00000 68.00000 NaN
34.00000 68.00000 NaN
35.00000 68.00000 NaN
36.00000 68.00000 NaN
37.00000 68.00000 NaN
38.00000 68.00000 NaN
39.00000 68.00000 NaN
40.00000 68.00000 NaN
41.00000 68.00000 NaN
42.00000 68.00000 NaN
43.00000 68.00000 NaN
44.00000 68.00000 NaN
45.00000 68.00000 NaN
46.00000 68.00000 NaN
47.00000 68.00000 NaN
48.00000 68.00000 NaN
49.00000 68.00000 NaN
50.00000 68.00000 NaN
51.00000 68.00000 NaN
52.00000 68.00000 NaN
53.00000 68.00000 NaN
54.00000 68.00000 NaN
55.00000 68.00000 NaN
56.00000 68.00000 NaN
57.00000 68.00000 NaN
58.00000 68.00000 NaN
59.00000 68.00000 NaN
60.00000 68.00000 NaN
61.00000 68.00000 NaN
62.00000 68.00000 NaN
63.00000 68.00000 NaN
64.00000 68.00000 NaN
65.00000 68.00000 NaN
66.00000 68.00000 NaN
67.00000 68.00000 NaN
68.00000 68.00000 NaN
69.00000 68.00000 NaN
70.00000 68.00000 NaN
71.00000 68.00000 NaN
72.00000 68.00000 NaN
73.00000 68.00000 NaN
74.00000 68.00000 NaN
75.00000 68.00000 NaN
76.00000 68.00000 NaN
77.00000 68.00000 NaN
78.00000 68.00000 NaN
79.00000 68.00000 NaN
80.00000 68.00000 NaN
81.00000 68.00000 NaN
82.00000 68.00000 NaN
83.00000 68.00000 NaN
84.00000 68.00000 NaN
85.00000 68.00000 NaN
86.00000 68.00000 NaN
87.00000 68.00000 NaN
88.00000 68.00000 NaN
89.00000 68.00000 NaN
90.00000 68.00000 NaN
91.00000 68.00000 NaN
92.00000 68.00000 NaN
93.00000 68.00000 NaN
94.00000 68.00000 NaN
95.00000 68.00000 NaN
96.00000 68.00000 NaN
97.00000 68.00000 NaN
98.00000 68.00000 NaN
99.00000 68.00000 NaN
100.00000 68.00000 NaN

0.00000 69.00000 NaN
1.00000 69.00000 0.32000
2.00000 69.00000 0.32000
3.00000 69.00000 0.32000
4.00000 69.00000 0.32000
5.00000 69.00000 0.32000
6.00000 69.00000 0.32000
7.00000 69.00000 0.32000
8.00000 69.00000 0.32000
9.00000 69.00000 0.32000
10.00000 69.00000 0.32000
11.00000 69.00000 0.32000
12.00000 69.00000 0.32000
13.00000 69.00000 0.32000
14.00000 69.00000 0.32000
15.00000 69.00000 0.32000
16.00000 69.00000 0.32000
17.00000 69.00000 0.32000
18.00000 69.00000 0.32000
19.00000 69.00000 0.32000
20.00000 69.00000 0.32000
21.00000 69.00000 0.32000
22.00000 69.00000 0.32000
23.00000 69.00000 0.32000
24.00000 69.00000 0.32000
25.00000 69.00000 0.32000
26.00000 69.00000 0.32000
27.00000 69.00000 0.32000
28.00000 69.00000 0.32000
29.00000 69.00000 0.32000
30.00000 69.00000 0.32000
31.00000 69.00000 0.32000
32.00000 69.00000 NaN
33.00000 69.00000 NaN
34.00000 69.00000 NaN
35.00000 69.00000 NaN
36.00000 69.00000 NaN
37.00000 69.00000 NaN
38.00000 69.00000 NaN
39.00000 69.00000 NaN
40.00000 69.00000 NaN
41.00000 69.00000 NaN
42.00000 69.00000 NaN
43.00000 69.00000 NaN
44.00000 69.00000 NaN
45.00000 69.00000 NaN
46.00000 69.00000 NaN
47.00000 69.00000 NaN
48.00000 69.00000 NaN
49.00000 69.00000 NaN
50.00000 69.00000 NaN
51.00000 69.00000 NaN
52.00000 69.00000 NaN
53.00000 69.00000 NaN
54.00000 69.00000 NaN
55.00000 69.00000 NaN
56.00000 69.00000 NaN
57.00000 69.00000 NaN
58.00000 69.00000 NaN
59.00000 69.00000 NaN
60.00000 69.00000 NaN
61.00000 69.00000 NaN
62.00000 69.00000 NaN
63.00000 69.00000 NaN
64.00000 69.00000 NaN
65.00000 69.00000 NaN
66.00000 69.00000 NaN
67.00000 69.00000 NaN
68.00000 69.00000 NaN
69.00000 69.00000 NaN
70.00000 69.00000 NaN
71.00000 69.00000 NaN
72.00000 69.00000 NaN
73.00000 69.00000 NaN
74.00000 69.00000 NaN
75.00000 69.00000 NaN
76.00000 69.00000 NaN
77.00000 69.00000 NaN
78.00000 69.00000 NaN
79.00000 69.00000 NaN
80.00000 69.00000 NaN
81.00000 69.00000 NaN
82.00000 69.00000 NaN
83.00000 69.00000 NaN
84.00000 69.00000 NaN
85.00000 69.00000 NaN
86.00000 69.00000 NaN
87.00000 69.00000 NaN
88.00000 69.00000 NaN
89.00000 69.00000 NaN
90.00000 69.00000 NaN
91.00000 69.00000 NaN
92.00000 69.00000 NaN
93.00000 69.00000 NaN
94.00000 69.00000 NaN
95.00000 69.00000 NaN
96.00000 69.00000 NaN
97.00000 69.00000 NaN
98.00000 69.00000 NaN
99.00000 69.00000 NaN
100.00000 69.00000 NaN

0.00000 70.00000 NaN
1.00000 70.00000 0.32000
2.00000 70.00000 0.32000
3.00000 70.00000 0.32000
4.00000 70.00000 0.32000
5.00000 70.00000 0.32000
6.00000 70.00000 0.32000
7.00000 70.00000 0.32000
8.00000 70.00000 0.32000
9.00000 70.00000 0.32000
10.00000 70.00000 0.32000
11.00000 70.00000 0.32000
12.00000 70.00000 0.32000
13.00000 70.00000 0.32000
14.00000 70.00000 0.32000
15.00000 70.00000 0.32000
16.00000 70.00000 0.32000
17.00000 70.00000 0.32000
18.00000 70.00000 0.32000
19.00000 70.00000 0.32000
20.00000 70.00000 0.32000
21.00000 70.00000 0.32000
22.00000 70.00000 0.32000
23.00000 70.00000 0.32000
24.00000 70.00000 0.32000
25.00000 70.00000 0.32000
26.00000 70.00000 0.32000
27.00000 70.00000 0.32000
28.00000 70.00000 0.32000
29.00000 70.00000 0.32000
30.00000 70.00000 0.32000
31.00000 70.00000 NaN
32.00000 70.00000 NaN
33.00000 70.00000 NaN
34.00000 70.00000 NaN
35.00000 70.00000 NaN
36.00000 70.00000 NaN
37.00000 70.00000 NaN
38.00000 70.00000 NaN
39.00000 70.00000 NaN
40.00000 70.00000 NaN
41.00000 70.00000 NaN
42.00000 70.00000 NaN
43.00000 70.00000 NaN
44.00000 70.00000 NaN
45.00000 70.00000 NaN
46.00000 70.00000 NaN
47.00000 70.00000 NaN
48.00000 70.00000 NaN
49.00000 70.00000 NaN
50.00000 70.00000 NaN
51.00000 70.00000 NaN
52.00000 70.00000 NaN
53.00000 70.00000 NaN
54.00000 70.00000 NaN
55.00000 70.00000 NaN
56.00000 70.00000 NaN
57.00000 70.00000 NaN
58.00000 70.00000 NaN
59.00000 70.00000 NaN
60.00000 70.00000 NaN
61.00000 70.00000 NaN
62.00000 70.00000 NaN
63.00000 70.00000 NaN
64.00000 70.00000 NaN
65.00000 70.00000 NaN
66.00000 70.00000 NaN
67.00000 70.00000 NaN
68.00000 70.00000 NaN
69.00000 70.00000 NaN
70.00000 70.00000 NaN
71.00000 70.00000 NaN
72.00000 70.00000 NaN
73.00000 70.00000 NaN
74.00000 70.00000 NaN
75.00000 70.00000 NaN
76.00000 70.00000 NaN
77.00000 70.00000 NaN
78.00000 70.00000 NaN
79.00000 70.00000 NaN
80.00000 70.00000 NaN
81.00000 70.00000 NaN
82.00000 70.00000 NaN
83.00000 70.00000 NaN
84.00000 70.00000 NaN
85.00000 70.00000 NaN
86.00000 70.00000 NaN
87.00000 70.00000 NaN
88.00000 70.00000 NaN
89.00000 70.00000 NaN
90.00000 70.00000 NaN
91.00000 70.00000 NaN
92.00000 70.00000 NaN
93.00000 70.00000 NaN
94.00000 70.00000 NaN
95.00000 70.00000 NaN
96.00000 70.00000 NaN
97.00000 70.00000 NaN
98.00000 70.00000 NaN
99.00000 70.00000 NaN
100.00000 70.00000 NaN

0.00000 71.00000 NaN
1.00000 71.00000 0.32000
2.00000 71.00000 0.32000
3.00000 71.00000 0.32000
4.00000 71.00000 0.32000
5.00000 71.00000 0.32000
6.00000 71.00000 0.32000
7.00000 71.00000 0.32000
8.00000 71.00000 0.32000
9.00000 71.00000 0.32000
10.00000 71.00000 0.32000
11.00000 71.00000 0.32000
12.00000 71.00000 0.32000
13.00000 71.00000 0.32000
14.00000 71.00000 0.32000
15.00000 71.00000 0.32000
16.00000 71.00000 0.32000
17.00000 71.00000 0.32000
18.00000 71.00000 0.32000
19.00000 71.00000 0.32000
20.00000 71.00000 0.32000
21.00000 71.00000 0.32000
22.00000 71.00000 0.32000
23.00000 71.00000 0.32000
24.00000 71.00000 0.32000
25.00000 71.00000 0.32000
26.00000 71.00000 0.32000
27.00000 71.00000 0.32000
28.00000 71.00000 0.32000
29.00000 71.00000 0.32000
30.00000 71.00000 NaN
31.00000 71.00000 NaN
32.00000 71.00000 NaN
33.00000 71.00000 NaN
34.00000 71.00000 NaN
35.00000 71.00000 NaN
36.00000 71.00000 NaN
37.00000 71.00000 NaN
38.00000 71.00000 NaN
39.00000 71.00000 NaN
40.00000 71.00000 NaN
41.00000 71.00000 NaN
42.00000 71.00000 NaN
43.00000 71.00000 NaN
44.00000 71.00000 NaN
45.00000 71.00000 NaN
46.00000 71.00000 NaN
47.00000 71.00000 NaN
48.00000 71.00000 NaN
49.00000 71.00000 NaN
50.00000 71.00000 NaN
51.00000 71.00000 NaN
52.00000 71.00000 NaN
53.00000 71.00000 NaN
54.00000 71.00000 NaN
55.00000 71.00000 NaN
56.00000 71.00000 NaN
57.00000 71.00000 NaN
58.00000 71.00000 NaN
59.00000 71.00000 NaN
60.00000 71.00000 NaN
61.00000 71.00000 NaN
62.00000 71.00000 NaN
63.00000 71.00000 NaN
64.00000 71.00000 NaN
65.00000 71.00000 NaN
66.00000 71.00000 NaN
67.00000 71.00000 NaN
68.00000 71.00000 NaN
69.00000 71.00000 NaN
70.00000 71.00000 NaN
71.00000 71.00000 NaN
72.00000 71.00000 NaN
73.00000 71.00000 NaN
74.00000 71.00000 NaN
75.00000 71.00000 NaN
76.00000 71.00000 NaN
77.00000 71.00000 NaN
78.00000 71.00000 NaN
79.00000 71.00000 NaN
80.00000 71.00000 NaN
81.00000 71.00000 NaN
82.00000 71.00000 NaN
83.00000 71.00000 NaN
84.00000 71.00000 NaN
85.00000 71.00000 NaN
86.00000 71.00000 NaN
87.00000 71.00000 NaN
88.00000 71.00000 NaN
89.00000 71.00000 NaN
90.00000 71.00000 NaN
91.00000 71.00000 NaN
92.00000 71.00000 NaN
93.00000 71.00000 NaN
94.00000 71.00000 NaN
95.00000 71.00000 NaN
96.00000 71.00000 NaN
97.00000 71.00000 NaN
98.00000 71.00000 NaN
99.00000 71.00000 NaN
100.00000 71.00000 NaN

0.00000 72.00000 NaN
1.00000 72.00000 0.32000
2.00000 72.00000 0.32000
3.00000 72.00000 0.32000
4.00000 72.00000 0.32000
5.00000 72.00000 0.32000
6.00000 72.00000 0.32000
7.00000 72.00000 0.32000
8.00000 72.00000 0.32000
9.00000 72.00000 0.32000
10.00000 72.00000 0.32000
11.00000 72.00000 0.32000
12.00000 72.00000 0.32000
13.00000 72.00000 0.32000
14.00000 72.00000 0.32000
15.00000 72.00000 0.32000
16.00000 72.00000 0.32000
17.00000 72.00000 0.32000
18.00000 72.00000 0.32000
19.00000 72.00000 0.32000
20.00000 72.00000 0.32000
21.00000 72.00000 0.32000
22.00000 72.00000 0.32000
23.00000 72.00000 0.32000
24.00000 72.00000 0.32000
25.00000 72.00000 0.32000
26.00000 72.00000 0.32000
27.00000 72.00000 0.32000
28.00000 72.00000 0.32000
29.00000 72.00000 NaN
30.00000 72.00000 NaN
31.00000 72.00000 NaN
32.00000 72.00000 NaN
33.00000 72.00000 NaN
34.00000 72.00000 NaN
35.00000 72.00000 NaN
36.00000 72.00000 NaN
37.00000 72.00000 NaN
38.00000 72.00000 NaN
39.00000 72.00000 NaN
40.00000 72.00000 NaN
41.00000 72.00000 NaN
42.00000 72.00000 NaN
43.00000 72.00000 NaN
44.00000 72.00000 NaN
45.00000 72.00000 NaN
46.00000 72.00000 NaN
47.00000 72.00000 NaN
48.00000 72.00000 NaN
49.00000 72.00000 NaN
50.00000 72.00000 NaN
51.00000 72.00000 NaN
52.00000 72.00000 NaN
53.00000 72.00000 NaN
54.00000 72.00000 NaN
55.00000 72.00000 NaN
56.00000 72.00000 NaN
57.00000 72.00000 NaN
58.00000 72.00000 NaN
59.00000 72.00000 NaN
60.00000 72.00000 NaN
61.00000 72.00000 NaN
62.00000 72.00000 NaN
63.00000 72.00000 NaN
64.00000 72.00000 NaN
65.00000 72.00000 NaN
66.00000 72.00000 NaN
67.00000 72.00000 NaN
68.00000 72.00000 NaN
69.00000 72.00000 NaN
70.00000 72.00000 NaN
71.00000 72.00000 NaN
72.00000 72.00000 NaN
73.00000 72.00000 NaN
74.00000 72.00000 NaN
75.00000 72.00000 NaN
76.00000 72.00000 NaN
77.00000 72.00000 NaN
78.00000 72.00000 NaN
79.00000 72.00000 NaN
80.00000 72.00000 NaN
81.00000 72.00000 NaN
82.00000 72.00000 NaN
83.00000 72.00000 NaN
84.00000 72.00000 NaN
85.00000 72.00000 NaN
86.00000 72.00000 NaN
87.00000 72.00000 NaN
88.00000 72.00000 NaN
89.00000 72.00000 NaN
90.00000 72.00000 NaN
91.00000 72.00000 NaN
92.00000 72.00000 NaN
93.00000 72.00000 NaN
94.00000 72.00000 NaN
95.00000 72.00000 NaN
96.00000 72.00000 NaN
97.00000 72.00000 NaN
98.00000 72.00000 NaN
99.00000 72.00000 NaN
100.00000 72.00000 NaN

0.00000 73.00000 NaN
1.00000 73.00000 0.32000
2.00000 73.00000 0.32000
3.00000 73.00000 0.32000
4.00000 73.00000 0.32000
5.00000 73.00000 0.32000
6.00000 73.00000 0.32000
7.00000 73.00000 0.32000
8.00000 73.00000 0.32000
9.00000 73.00000 0.32000
10.00000 73.00000 0.32000
11.00000 73.00000 0.32000
12.00000 73.00000 0.32000
13.00000 73.00000 0.32000
14.00000 73.00000 0.32000
15.00000 73.00000 0.32000
16.00000 73.00000 0.32000
17.00000 73.00000 0.32000
18.00000 73.00000 0.32000
19.00000 73.00000 0.32000
20.00000 73.00000 0.32000
21.00000 73.00000 0.32000
22.00000 73.00000 0.32000
23.00000 73.00000 0.32000
24.00000 73.00000 0.32000
25.00000 73.00000 0.32000
26.00000 73.00000 0.32000
27.00000 73.00000 0.32000
28.00000 73.00000 NaN
29.00000 73.00000 NaN
30.00000 73.00000 NaN
31.00000 73.00000 NaN
32.00000 73.00000 NaN
33.00000 73.00000 NaN
34.00000 73.00000 NaN
35.00000 73.00000 NaN
36.00000 73.00000 NaN
37.00000 73.00000 NaN
38.00000 73.00000 NaN
39.00000 73.00000 NaN
40.00000 73.00000 NaN
41.00000 73.00000 NaN
42.00000 73.00000 NaN
43.00000 73.00000 NaN
44.00000 73.00000 NaN
45.00000 73.00000 NaN
46.00000 73.00000 NaN
47.00000 73.00000 NaN
48.00000 73.00000 NaN
49.00000 73.00000 NaN
50.00000 73.00000 NaN
51.00000 73.00000 NaN
52.00000 73.00000 NaN
53.00000 73.00000 NaN
54.00000 73.00000 NaN
55.00000 73.00000 NaN
56.00000 73.00000 NaN
57.00000 73.00000 NaN
58.00000 73.00000 NaN
59.00000 73.00000 NaN
60.00000 73.00000 NaN
61.00000 73.00000 NaN
62.00000 73.00000 NaN
63.00000 73.00000 NaN
64.00000 73.00000 NaN
65.00000 73.00000 NaN
66.00000 73.00000 NaN
67.00000 73.00000 NaN
68.00000 73.00000 NaN
69.00000 73.00000 NaN
70.00000 73.00000 NaN
71.00000 73.00000 NaN
72.00000 73.00000 NaN
73.00000 73.00000 NaN
74.00000 73.00000 NaN
75.00000 73.00000 NaN
76.00000 73.00000 NaN
77.00000 73.00000 NaN
78.00000 73.00000 NaN
79.00000 73.00000 NaN
80.00000 73.00000 NaN
81.00000 73.00000 NaN
82.00000 73.00000 NaN
83.00000 73.00000 NaN
84.00000 73.00000 NaN
85.00000 73.00000 NaN
86.00000 73.00000 NaN
87.00000 73.00000 NaN
88.00000 73.00000 NaN
89.00000 73.00000 NaN
90.00000 73.00000 NaN
91.00000 73.00000 NaN
92.00000 73.00000 NaN
93.00000 73.00000 NaN
94.00000 73.00000 NaN
95.00000 73.00000 NaN
96.00000 73.00000 NaN
97.00000 73.00000 NaN
98.00000 73.00000 NaN
99.00000 73.00000 NaN
100.00000 73.00000 NaN

0.00000 74.00000 NaN
1.00000 74.00000 0.32000
2.00000 74.00000 0.32000
3.00000 74.00000 0.32000
4.00000 74.00000 0.32000
5.00000 74.00000 0.32000
6.00000 74.00000 0.32000
7.00000 74.00000 0.32000
8.00000 74.00000 0.32000
9.00000 74.00000 0.32000
10.00000 74.00000 0.32000
11.00000 74.00000 0.32000
12.00000 74.00000 0.32000
13.00000 74.00000 0.32000
14.00000 74.00000 0.32000
15.00000 74.00000 0.32000
16.00000 74.00000 0.32000
17.00000 74.00000 0.32000
18.00000 74.00000 0.32000
19.00000 74.00000 0.32000
20.00000 74.00000 0.32000
21.00000 74.00000 0.32000
22.00000 74.00000 0.32000
23.00000 74.00000 0.32000
24.00000 74.00000 0.32000
25.00000 74.00000 0.32000
26.00000 74.00000 0.32000
27.00000 74.00000 NaN
28.00000 74.00000 NaN
29.00000 74.00000 NaN
30.00000 74.00000 NaN
31.00000 74.00000 NaN
32.00000 74.00000 NaN
33.00000 74.00000 NaN
34.00000 74.00000 NaN
35.00000 74.00000 NaN
36.00000 74.00000 NaN
37.00000 74.00000 NaN
38.00000 74.00000 NaN
39.00000 74.00000 NaN
40.00000 74.00000 NaN
41.00000 74.00000 NaN
42.00000 74.00000 NaN
43.00000 74.00000 NaN
44.00000 74.00000 NaN
45.00000 74.00000 NaN
46.00000 74.00000 NaN
47.00000 74.00000 NaN
48.00000 74.00000 NaN
49.00000 74.00000 NaN
50.00000 74.00000 NaN
51.00000 74.00000 NaN
52.00000 74.00000 NaN
53.00000 74.00000 NaN
54.00000 74.00000 NaN
55.00000 74.00000 NaN
56.00000 74.00000 NaN
57.00000 74.00000 NaN
58.00000 74.00000 NaN
59.00000 74.00000 NaN
60.00000 74.00000 NaN
61.00000 74.00000 NaN
62.00000 74.00000 NaN
63.00000 74.00000 NaN
64.00000 74.00000 NaN
65.00000 74.00000 NaN
66.00000 74.00000 NaN
67.00000 74.00000 NaN
68.00000 74.00000 NaN
69.00000 74.00000 NaN
70.00000 74.00000 NaN
71.00000 74.00000 NaN
72.00000 74.00000 NaN
73.00000 74.00000 NaN
74.00000 74.00000 NaN
75.00000 74.00000 NaN
76.00000 74.00000 NaN
77.00000 74.00000 NaN
78.00000 74.00000 NaN
79.00000 74.00000 NaN
80.00000 74.00000 NaN
81.00000 74.00000 NaN
82.00000 74.00000 NaN
83.00000 74.00000 NaN
84.00000 74.00000 NaN
85.00000 74.00000 NaN
86.00000 74.00000 NaN
87.00000 74.00000 NaN
88.00000 74.00000 NaN
89.00000 74.00000 NaN
90.00000 74.00000 NaN
91.00000 74.00000 NaN
92.00000 74.00000 NaN
93.00000 74.00000 NaN
94.00000 74.00000 NaN
95.00000 74.00000 NaN
96.00000 74.00000 NaN
97.00000 74.00000 NaN
98.00000 74.00000 NaN
99.00000 74.00000 NaN
100.00000 74.00000 NaN

0.00000 75.00000 NaN
1.00000 75.00000 0.32000
2.00000 75.00000 0.32000
3.00000 75.00000 0.32000
4.00000 75.00000 0.32000
5.00000 75.00000 0.32000
6.00000 75.00000 0.32000
7.00000 75.00000 0.32000
8.00000 75.00000 0.32000
9.00000 75.00000 0.32000
10.00000 75.00000 0.32000
11.00000 75.00000 0.32000
12.00000 75.00000 0.32000
13.00000 75.00000 0.32000
14.00000 75.00000 0.32000
15.00000 75.00000 0.32000
16.00000 75.00000 0.32000
17.00000 75.00000 0.32000
18.00000 75.00000 0.32000
19.00000 75.00000 0.32000
20.00000 75.00000 0.32000
21.00000 75.00000 0.32000
22.00000 75.00000 0.32000
23.00000 75.00000 0.32000
24.00000 75.00000 0.32000
25.00000 75.00000 0.32000
26.00000 75.00000 NaN
27.00000 75.00000 NaN
28.00000 75.00000 NaN
29.00000 75.00000 NaN
30.00000 75.00000 NaN
31.00000 75.00000 NaN
32.00000 75.00000 NaN
33.00000 75.00000 NaN
34.00000 75.00000 NaN
35.00000 75.00000 NaN
36.00000 75.00000 NaN
37.00000 75.00000 NaN
38.00000 75.00000 NaN
39.00000 75.00000 NaN
40.00000 75.00000 NaN
41.00000 75.00000 NaN
42.00000 75.00000 NaN
43.00000 75.00000 NaN
44.00000 75.00000 NaN
45.00000 75.00000 NaN
46.00000 75.00000 NaN
47.00000 75.00000 NaN
48.00000 75.00000 NaN
49.00000 75.00000 NaN
50.00000 75.00000 NaN
51.00000 75.00000 NaN
52.00000 75.00000 NaN
53.00000 75.00000 NaN
54.00000 75.00000 NaN
55.00000 75.00000 NaN
56.00000 75.00000 NaN
57.00000 75.00000 NaN
58.00000 75.00000 NaN
59.00000 75.00000 NaN
60.00000 75.00000 NaN
61.00000 75.00000 NaN
62.00000 75.00000 NaN
63.00000 75.00000 NaN
64.00000 75.00000 NaN
65.00000 75.00000 NaN
66.00000 75.00000 NaN
67.00000 75.00000 NaN
68.00000 75.00000 NaN
69.00000 75.00000 NaN
70.00000 75.00000 NaN
71.00000 75.00000 NaN
72.00000 75.00000 NaN
73.00000 75.00000 NaN
74.00000 75.00000 NaN
75.00000 75.00000 NaN
76.00000 75.00000 NaN
77.00000 75.00000 NaN
78.00000 75.00000 NaN
79.00000 75.00000 NaN
80.00000 75.00000 NaN
81.00000 75.00000 NaN
82.00000 75.00000 NaN
83.00000 75.00000 NaN
84.00000 75.00000 NaN
85.00000 75.00000 NaN
86.00000 75.00000 NaN
87.00000 75.00000 NaN
88.00000 75.00000 NaN
89.00000 75.00000 NaN
90.00000 75.00000 NaN
91.00000 75.00000 NaN
92.00000 75.00000 NaN
93.00000 75.00000 NaN
94.00000 75.00000 NaN
95.00000 75.00000 NaN
96.00000 75.00000 NaN
97.00000 75.00000 NaN
98.00000 75.00000 NaN
99.00000 75.00000 NaN
100.00000 75.00000 NaN

0.00000 76.00000 NaN
1.00000 76.00000 0.32000
2.00000 76.00000 0.32000
3.00000 76.00000 0.32000
4.00000 76.00000 0.32000
5.00000 76.00000 0.32000
6.00000 76.00000 0.32000
7.00000 76.00000 0.32000
8.00000 76.00000 0.32000
9.00000 76.00000 0.32000
10.00000 76.00000 0.32000
11.00000 76.00000 0.32000
12.00000 76.00000 0.32000
13.00000 76.00000 0.32000
14.00000 76.00000 0.32000
15.00000 76.00000 0.32000
16.00000 76.00000 0.32000
17.00000 76.00000 0.32000
18.00000 76.00000 0.32000
19.00000 76.00000 0.32000
20.00000 76.00000 0.32000
21.00000 76.00000 0.32000
22.00000 76.00000 0.32000
23.00000 76.00000 0.32000
24.00000 76.00000 0.32000
25.00000 76.00000 NaN
26.00000 76.00000 NaN
27.00000 76.00000 NaN
28.00000 76.00000 NaN
29.00000 76.00000 NaN
30.00000 76.00000 NaN
31.00000 76.00000 NaN
32.00000 76.00000 NaN
33.00000 76.00000 NaN
34.00000 76.00000 NaN
35.00000 76.00000 NaN
36.00000 76.00000 NaN
37.00000 76.00000 NaN
38.00000 76.00000 NaN
39.00000 76.00000 NaN
40.00000 76.00000 NaN
41.00000 76.00000 NaN
42.00000 76.00000 NaN
43.00000 76.00000 NaN
44.00000 76.00000 NaN
45.00000 76.00000 NaN
46.00000 76.00000 NaN
47.00000 76.00000 NaN
48.00000 76.00000 NaN
49.00000 76.00000 NaN
50.00000 76.00000 NaN
51.00000 76.00000 NaN
52.00000 76.00000 NaN
53.00000 76.00000 NaN
54.00000 76.00000 NaN
55.00000 76.00000 NaN
56.00000 76.00000 NaN
57.00000 76.00000 NaN
58.00000 76.00000 NaN
59.00000 76.00000 NaN
60.00000 76.00000 NaN
61.00000 76.00000 NaN
62.00000 76.00000 NaN
63.00000 76.00000 NaN
64.00000 76.00000 NaN
65.00000 76.00000 NaN
66.00000 76.00000 NaN
67.00000 76.00000 NaN
68.00000 76.00000 NaN
69.00000 76.00000 NaN
70.00000 76.00000 NaN
71.00000 76.00000 NaN
72.00000 76.00000 NaN
73.00000 76.00000 NaN
74.00000 76.00000 NaN
75.00000 76.00000 NaN
76.00000 76.00000 NaN
77.00000 76.00000 NaN
78.00000 76.00000 NaN
79.00000 76.00000 NaN
80.00000 76.00000 NaN
81.00000 76.00000 NaN
82.00000 76.00000 NaN
83.00000 76.00000 NaN
84.00000 76.00000 NaN
85.00000 76.00000 NaN
86.00000 76.00000 NaN
87.00000 76.00000 NaN
88.00000 76.00000 NaN
89.00000 76.00000 NaN
90.00000 76.00000 NaN
91.00000 76.00000 NaN
92.00000 76.00000 NaN
93.00000 76.00000 NaN
94.00000 76.00000 NaN
95.00000 76.00000 NaN
96.00000 76.00000 NaN
97.00000 76.00000 NaN
98.00000 76.00000 NaN
99.00000 76.00000 NaN
100.00000 76.00000 NaN

0.00000 77.00000 NaN
1.00000 77.00000 0.32000
2.00000 77.00000 0.32000
3.00000 77.00000 0.32000
4.00000 77.00000 0.32000
5.00000 77.00000 0.32000
6.00000 77.00000 0.32000
7.00000 77.00000 0.32000
8.00000 77.00000 0.32000
9.00000 77.00000 0.32000
10.00000 77.00000 0.32000
11.00000 77.00000 0.32000
12.00000 77.00000 0.32000
13.00000 77.00000 0.32000
14.00000 77.00000 0.32000
15.00000 77.00000 0.32000
16.00000 77.00000 0.32000
17.00000 77.00000 0.32000
18.00000 77.00000 0.32000
19.00000 77.00000 0.32000
20.00000 77.00000 0.32000
21.00000 77.00000 0.32000
22.00000 77.00000 0.32000
23.00000 77.00000 0.32000
24.00000 77.00000 NaN
25.00000 77.00000 NaN
26.00000 77.00000 NaN
27.00000 77.00000 NaN
28.00000 77.00000 NaN
29.00000 77.00000 NaN
30.00000 77.00000 NaN
31.00000 77.00000 NaN
32.00000 77.00000 NaN
33.00000 77.00000 NaN
34.00000 77.00000 NaN
35.00000 77.00000 NaN
36.00000 77.00000 NaN
37.00000 77.00000 NaN
38.00000 77.00000 NaN
39.00000 77.00000 NaN
40.00000 77.00000 NaN
41.00000 77.00000 NaN
42.00000 77.00000 NaN
43.00000 77.00000 NaN
44.00000 77.00000 NaN
45.00000 77.00000 NaN
46.00000 77.00000 NaN
47.00000 77.00000 NaN
48.00000 77.00000 NaN
49.00000 77.00000 NaN
50.00000 77.00000 NaN
51.00000 77.00000 NaN
52.00000 77.00000 NaN
53.00000 77.00000 NaN
54.00000 77.00000 NaN
55.00000 77.00000 NaN
56.00000 77.00000 NaN
57.00000 77.00000 NaN
58.00000 77.00000 NaN
59.00000 77.00000 NaN
60.00000 77.00000 NaN
61.00000 77.00000 NaN
62.00000 77.00000 NaN
63.00000 77.00000 NaN
64.00000 77.00000 NaN
65.00000 77.00000 NaN
66.00000 77.00000 NaN
67.00000 77.00000 NaN
68.00000 77.00000 NaN
69.00000 77.00000 NaN
70.00000 77.00000 NaN
71.00000 77.00000 NaN
72.00000 77.00000 NaN
73.00000 77.00000 NaN
74.00000 77.00000 NaN
75.00000 77.00000 NaN
76.00000 77.00000 NaN
77.00000 77.00000 NaN
78.00000 77.00000 NaN
79.00000 77.00000 NaN
80.00000 77.00000 NaN
81.00000 77.00000 NaN
82.00000 77.00000 NaN
83.00000 77.00000 NaN
84.00000 77.00000 NaN
85.00000 77.00000 NaN
86.00000 77.00000 NaN
87.00000 77.00000 NaN
88.00000 77.00000 NaN
89.00000 77.00000 NaN
90.00000 77.00000 NaN
91.00000 77.00000 NaN
92.00000 77.00000 NaN
93.00000 77.00000 NaN
94.00000 77.00000 NaN
95.00000 77.00000 NaN
96.00000 77.00000 NaN
97.00000 77.00000 NaN
98.00000 77.00000 NaN
99.00000 77.00000 NaN
100.00000 77.00000 NaN

0.00000 78.00000 NaN
1.00000 78.00000 0.32000
2.00000 78.00000 0.32000
3.00000 78.00000 0.32000
4.00000 78.00000 0.32000
5.00000 78.00000 0.32000
6.00000 78.00000 0.32000
7.00000 78.00000 0.32000
8.00000 78.00000 0.32000
9.00000 78.00000 0.32000
10.00000 78.00000 0.32000
11.00000 78.00000 0.32000
12.00000 78.00000 0.32000
13.00000 78.00000 0.32000
14.00000 78.00000 0.32000
15.00000 78.00000 0.32000
16.00000 78.00000 0.32000
17.00000 78.00000 0.32000
18.00000 78.00000 0.32000
19.00000 78.00000 0.32000
20.00000 78.00000 0.32000
21.00000 78.00000 0.32000
22.00000 78.00000 0.32000
23.00000 78.00000 NaN
24.00000 78.00000 NaN
25.00000 78.00000 NaN
26.00000 78.00000 NaN
27.00000 78.00000 NaN
28.00000 78.00000 NaN
29.00000 78.00000 NaN
30.00000 78.00000 NaN
31.00000 78.00000 NaN
32.00000 78.00000 NaN
33.00000 78.00000 NaN
34.00000 78.00000 NaN
35.00000 78.00000 NaN
36.00000 78.00000 NaN
37.00000 78.00000 NaN
38.00000 78.00000 NaN
39.00000 78.00000 NaN
40.00000 78.00000 NaN
41.00000 78.00000 NaN
42.00000 78.00000 NaN
43.00000 78.00000 NaN
44.00000 78.00000 NaN
45.00000 78.00000 NaN
46.00000 78.00000 NaN
47.00000 78.00000 NaN
48.00000 78.00000 NaN
49.00000 78.00000 NaN
50.00000 78.00000 NaN
51.00000 78.00000 NaN
52.00000 78.00000 NaN
53.00000 78.00000 NaN
54.00000 78.00000 NaN
55.00000 78.00000 NaN
56.00000 78.00000 NaN
57.00000 78.00000 NaN
58.00000 78.00000 NaN
59.00000 78.00000 NaN
60.00000 78.00000 NaN
61.00000 78.00000 NaN
62.00000 78.00000 NaN
63.00000 78.00000 NaN
64.00000 78.00000 NaN
65.00000 78.00000 NaN
66.00000 78.00000 NaN
67.00000 78.00000 NaN
68.00000 78.00000 NaN
69.00000 78.00000 NaN
70.00000 78.00000 NaN
71.00000 78.00000 NaN
72.00000 78.00000 NaN
73.00000 78.00000 NaN
74.00000 78.00000 NaN
75.00000 78.00000 NaN
76.00000 78.00000 NaN
77.00000 78.00000 NaN
78.00000 78.00000 NaN
79.00000 78.00000 NaN
80.00000 78.00000 NaN
81.00000 78.00000 NaN
82.00000 78.00000 NaN
83.00000 78.00000 NaN
84.00000 78.00000 NaN
85.00000 78.00000 NaN
86.00000 78.00000 NaN
87.00000 78.00000 NaN
88.00000 78.00000 NaN
89.00000 78.00000 NaN
90.00000 78.00000 NaN
91.00000 78.00000 NaN
92.00000 78.00000 NaN
93.00000 78.00000 NaN
94.00000 78.00000 NaN
95.00000 78.00000 NaN
96.00000 78.00000 NaN
97.00000 78.00000 NaN
98.00000 78.00000 NaN
99.00000 78.00000 NaN
100.00000 78.00000 NaN

0.00000 79.00000 NaN
1.00000 79.00000 0.32000
2.00000 79.00000 0.32000
3.00000 79.00000 0.32000
4.00000 79.00000 0.32000
5.00000 79.00000 0.32000
6.00000 79.00000 0.32000
7.00000 79.00000 0.32000
8.00000 79.00000 0.32000
9.00000 79.00000 0.32000
10.00000 79.00000 0.32000
11.00000 79.00000 0.32000
12.00000 79.00000 0.32000
13.00000 79.00000 0.32000
14.00000 79.00000 0.32000
15.00000 79.00000 0.32000
16.00000 79.00000 0.32000
17.00000 79.00000 0.32000
18.00000 79.00000 0.32000
19.00000 79.00000 0.32000
20.00000 79.00000 0.32000
21.00000 79.00000 0.32000
22.00000 79.00000 NaN
23.00000 79.00000 NaN
24.00000 79.00000 NaN
25.00000 79.00000 NaN
26.00000 79.00000 NaN
27.00000 79.00000 NaN
28.00000 79.00000 NaN
29.00000 79.00000 NaN
30.00000 79.00000 NaN
31.00000 79.00000 NaN
32.00000 79.00000 NaN
33.00000 79.00000 NaN
34.00000 79.00000 NaN
35.00000 79.00000 NaN
36.00000 79.00000 NaN
37.00000 79.00000 NaN
38.00000 79.00000 NaN
39.00000 79.00000 NaN
40.00000 79.00000 NaN
41.00000 79.00000 NaN
42.00000 79.00000 NaN
43.00000 79.00000 NaN
44.00000 79.00000 NaN
45.00000 79.00000 NaN
46.00000 79.00000 NaN
47.00000 79.00000 NaN
48.00000 79.00000 NaN
49.00000 79.00000 NaN
50.00000 79.00000 NaN
51.00000 79.00000 NaN
52.00000 79.00000 NaN
53.00000 79.00000 NaN
54.00000 79.00000 NaN
55.00000 79.00000 NaN
56.00000 79.00000 NaN
57.00000 79.00000 NaN
58.00000 79.00000 NaN
59.00000 79.00000 NaN
60.00000 79.00000 NaN
61.00000 79.00000 NaN
62.00000 79.00000 NaN
63.00000 79.00000 NaN
64.00000 79.00000 NaN
65.00000 79.00000 NaN
66.00000 79.00000 NaN
67.00000 79.00000 NaN
68.00000 79.00000 NaN
69.00000 79.00000 NaN
70.00000 79.00000 NaN
71.00000 79.00000 NaN
72.00000 79.00000 NaN
73.00000 79.00000 NaN
74.00000 79.00000 NaN
75.00000 79.00000 NaN
76.00000 79.00000 NaN
77.00000 79.00000 NaN
78.00000 79.00000 NaN
79.00000 79.00000 NaN
80.00000 79.00000 NaN
81.00000 79.00000 NaN
82.00000 79.00000 NaN
83.00000 79.00000 NaN
84.00000 79.00000 NaN
85.00000 79.00000 NaN
86.00000 79.00000 NaN
87.00000 79.00000 NaN
88.00000 79.00000 NaN
89.00000 79.00000 NaN
90.00000 79.00000 NaN
91.00000 79.00000 NaN
92.00000 79.00000 NaN
93.00000 79.00000 NaN
94.00000 79.00000 NaN
95.00000 79.00000 NaN
96.00000 79.00000 NaN
97.00000 79.00000 NaN
98.00000 79.00000 NaN
99.00000 79.00000 NaN
100.00000 79.00000 NaN

0.00000 80.00000 NaN
1.00000 80.00000 0.32000
2.00000 80.00000 0.32000
3.00000 80.00000 0.32000
4.00000 80.00000 0.32000
5.00000 80.00000 0.32000
6.00000 80.00000 0.32000
7.00000 80.00000 0.32000
8.00000 80.00000 0.32000
9.00000 80.00000 0.32000
10.00000 80.00000 0.32000
11.00000 80.00000 0.32000
12.00000 80.00000 0.32000
13.00000 80.00000 0.32000
14.00000 80.00000 0.32000
15.00000 80.00000 0.32000
16.00000 80.00000 0.32000
17.00000 80.00000 0.32000
18.00000 80.00000 0.32000
19.00000 80.00000 0.32000
20.00000 80.00000 0.32000
21.00000 80.00000 NaN
22.00000 80.00000 NaN
23.00000 80.00000 NaN
24.00000 80.00000 NaN
25.00000 80.00000 NaN
26.00000 80.00000 NaN
27.00000 80.00000 NaN
28.00000 80.00000 NaN
29.00000 80.00000 NaN
30.00000 80.00000 NaN
31.00000 80.00000 NaN
32.00000 80.00000 NaN
33.00000 80.00000 NaN
34.00000 80.00000 NaN
35.00000 80.00000 NaN
36.00000 80.00000 NaN
37.00000 80.00000 NaN
38.00000 80.00000 NaN
39.00000 80.00000 NaN
40.00000 80.00000 NaN
41.00000 80.00000 NaN
42.00000 80.00000 NaN
43.00000 80.00000 NaN
44.00000 80.00000 NaN
45.00000 80.00000 NaN
46.00000 80.00000 NaN
47.00000 80.00000 NaN
48.00000 80.00000 NaN
49.00000 80.00000 NaN
50.00000 80.00000 NaN
51.00000 80.00000 NaN
52.00000 80.00000 NaN
53.00000 80.00000 NaN
54.00000 80.00000 NaN
55.00000 80.00000 NaN
56.00000 80.00000 NaN
57.00000 80.00000 NaN
58.00000 80.00000 NaN
59.00000 80.00000 NaN
60.00000 80.00000 NaN
61.00000 80.00000 NaN
62.00000 80.00000 NaN
63.00000 80.00000 NaN
64.00000 80.00000 NaN
65.00000 80.00000 NaN
66.00000 80.00000 NaN
67.00000 80.00000 NaN
68.00000 80.00000 NaN
69.00000 80.00000 NaN
70.00000 80.00000 NaN
71.00000 80.00000 NaN
72.00000 80.00000 NaN
73.00000 80.00000 NaN
74.00000 80.00000 NaN
75.00000 80.00000 NaN
76.00000 80.00000 NaN
77.00000 80.00000 NaN
78.00000 80.00000 NaN
79.00000 80.00000 NaN
80.00000 80.00000 NaN
81.00000 80.00000 NaN
82.00000 80.00000 NaN
83.00000 80.00000 NaN
84.00000 80.00000 NaN
85.00000 80.00000 NaN
86.00000 80.00000 NaN
87.00000 80.00000 NaN
88.00000 80.00000 NaN
89.00000 80.00000 NaN
90.00000 80.00000 NaN
91.00000 80.00000 NaN
92.00000 80.00000 NaN
93.00000 80.00000 NaN
94.00000 80.00000 NaN
95.00000 80.00000 NaN
96.00000 80.00000 NaN
97.00000 80.00000 NaN
98.00000 80.00000 NaN
99.00000 80.00000 NaN
100.00000 80.00000 NaN

0.00000 81.00000 NaN
1.00000 81.00000 0.32000
2.00000 81.00000 0.32000
3.00000 81.00000 0.32000
4.00000 81.00000 0.32000
5.00000 81.00000 0.32000
6.00000 81.00000 0.32000
7.00000 81.00000 0.32000
8.00000 81.00000 0.32000
9.00000 81.00000 0.32000
10.00000 81.00000 0.32000
11.00000 81.00000 0.32000
12.00000 81.00000 0.32000
13.00000 81.00000 0.32000
14.00000 81.00000 0.32000
15.00000 81.00000 0.32000
16.00000 81.00000 0.32000
17.00000 81.00000 0.32000
18.00000 81.00000 0.32000
19.00000 81.00000 0.32000
20.00000 81.00000 NaN
21.00000 81.00000 NaN
22.00000 81.00000 NaN
23.00000 81.00000 NaN
24.00000 81.00000 NaN
25.00000 81.00000 NaN
26.00000 81.00000 NaN
27.00000 81.00000 NaN
28.00000 81.00000 NaN
29.00000 81.00000 NaN
30.00000 81.00000 NaN
31.00000 81.00000 NaN
32.00000 81.00000 NaN
33.00000 81.00000 NaN
34.00000 81.00000 NaN
35.00000 81.00000 NaN
36.00000 81.00000 NaN
37.00000 81.00000 NaN
38.00000 81.00000 NaN
39.00000 81.00000 NaN
40.00000 81.00000 NaN
41.00000 81.00000 NaN
42.00000 81.00000 NaN
43.00000 81.00000 NaN
44.00000 81.00000 NaN
45.00000 81.00000 NaN
46.00000 81.00000 NaN
47.00000 81.00000 NaN
48.00000 81.00000 NaN
49.00000 81.00000 NaN
50.00000 81.00000 NaN
51.00000 81.00000 NaN
52.00000 81.00000 NaN
53.00000 81.00000 NaN
54.00000 81.00000 NaN
55.00000 81.00000 NaN
56.00000 81.00000 NaN
57.00000 81.00000 NaN
58.00000 81.00000 NaN
59.00000 81.00000 NaN
60.00000 81.00000 NaN
61.00000 81.00000 NaN
62.00000 81.00000 NaN
63.00000 81.00000 NaN
64.00000 81.00000 NaN
65.00000 81.00000 NaN
66.00000 81.00000 NaN
67.00000 81.00000 NaN
68.00000 81.00000 NaN
69.00000 81.00000 NaN
70.00000 81.00000 NaN
71.00000 81.00000 NaN
72.00000 81.00000 NaN
73.00000 81.00000 NaN
74.00000 81.00000 NaN
75.00000 81.00000 NaN
76.00000 81.00000 NaN
77.00000 81.00000 NaN
78.00000 81.00000 NaN
79.00000 81.00000 NaN
80.00000 81.00000 NaN
81.00000 81.00000 NaN
82.00000 81.00000 NaN
83.00000 81.00000 NaN
84.00000 81.00000 NaN
85.00000 81.00000 NaN
86.00000 81.00000 NaN
87.00000 81.00000 NaN
88.00000 81.00000 NaN
89.00000 81.00000 NaN
90.00000 81.00000 NaN
91.00000 81.00000 NaN
92.00000 81.00000 NaN
93.00000 81.00000 NaN
94.00000 81.00000 NaN
95.00000 81.00000 NaN
96.00000 81.00000 NaN
97.00000 81.00000 NaN
98.00000 81.00000 NaN
99.00000 81.00000 NaN
100.00000 81.00000 NaN

0.00000 82.00000 NaN
1.00000 82.00000 0.32000
2.00000 82.00000 0.32000
3.00000 82.00000 0.32000
4.00000 82.00000 0.32000
5.00000 82.00000 0.32000
6.00000 82.00000 0.32000
7.00000 82.00000 0.32000
8.00000 82.00000 0.32000
9.00000 82.00000 0.32000
10.00000 82.00000 0.32000
11.00000 82.00000 0.32000
12.00000 82.00000 0.32000
13.00000 82.00000 0.32000
14.00000 82.00000 0.32000
15.00000 82.00000 0.32000
16.00000 82.00000 0.32000
17.00000 82.00000 0.32000
18.00000 82.00000 0.32000
19.00000 82.00000 NaN
20.00000 82.00000 NaN
21.00000 82.00000 NaN
22.00000 82.00000 NaN
23.00000 82.00000 NaN
24.00000 82.00000 NaN
25.00000 82.00000 NaN
26.00000 82.00000 NaN
27.00000 82.00000 NaN
28.00000 82.00000 NaN
29.00000 82.00000 NaN
30.00000 82.00000 NaN
31.00000 82.00000 NaN
32.00000 82.00000 NaN
33.00000 82.00000 NaN
34.00000 82.00000 NaN
35.00000 82.00000 NaN
36.00000 82.00000 NaN
37.00000 82.00000 NaN
38.00000 82.00000 NaN
39.00000 82.00000 NaN
40.00000 82.00000 NaN
41.00000 82.00000 NaN
42.00000 82.00000 NaN
43.00000 82.00000 NaN
44.00000 82.00000 NaN
45.00000 82.00000 NaN
46.00000 82.00000 NaN
47.00000 82.00000 NaN
48.00000 82.00000 NaN
49.00000 82.00000 NaN
50.00000 82.00000 NaN
51.00000 82.00000 NaN
52.00000 82.00000 NaN
53.00000 82.00000 NaN
54.00000 82.00000 NaN
55.00000 82.00000 NaN
56.00000 82.00000 NaN
57.00000 82.00000 NaN
58.00000 82.00000 NaN
59.00000 82.00000 NaN
60.00000 82.00000 NaN
61.00000 82.00000 NaN
62.00000 82.00000 NaN
63.00000 82.00000 NaN
64.00000 82.00000 NaN
65.00000 82.00000 NaN
66.00000 82.00000 NaN
67.00000 82.00000 NaN
68.00000 82.00000 NaN
69.00000 82.00000 NaN
70.00000 82.00000 NaN
71.00000 82.00000 NaN
72.00000 82.00000 NaN
73.00000 82.00000 NaN
74.00000 82.00000 NaN
75.00000 82.00000 NaN
76.00000 82.00000 NaN
77.00000 82.00000 NaN
78.00000 82.00000 NaN
79.00000 82.00000 NaN
80.00000 82.00000 NaN
81.00000 82.00000 NaN
82.00000 82.00000 NaN
83.00000 82.00000 NaN
84.00000 82.00000 NaN
85.00000 82.00000 NaN
86.00000 82.00000 NaN
87.00000 82.00000 NaN
88.00000 82.00000 NaN
89.00000 82.00000 NaN
90.00000 82.00000 NaN
91.00000 82.00000 NaN
92.00000 82.00000 NaN
93.00000 82.00000 NaN
94.00000 82.00000 NaN
95.00000 82.00000 NaN
96.00000 82.00000 NaN
97.00000 82.00000 NaN
98.00000 82.00000 NaN
99.00000 82.00000 NaN
100.00000 82.00000 NaN

0.00000 83.00000 NaN
1.00000 83.00000 0.32000
2.00000 83.00000 0.32000
3.00000 83.00000 0.32000
4.00000 83.00000 0.32000
5.00000 83.00000 0.32000
6.00000 83.00000 0.32000
7.00000 83.00000 0.32000
8.00000 83.00000 0.32000
9.00000 83.00000 0.32000
10.00000 83.00000 0.32000
11.00000 83.00000 0.32000
12.00000 83.00000 0.32000
13.00000 83.00000 0.32000
14.00000 83.00000 0.32000
15.00000 83.00000 0.32000
16.00000 83.00000 0.32000
17.00000 83.00000 0.32000
18.00000 83.00000 NaN
19.00000 83.00000 NaN
20.00000 83.00000 NaN
21.00000 83.00000 NaN
22.00000 83.00000 NaN
23.00000 83.00000 NaN
24.00000 83.00000 NaN
25.00000 83.00000 NaN
26.00000 83.00000 NaN
27.00000 83.00000 NaN
28.00000 83.00000 NaN
29.00000 83.00000 NaN
30.00000 83.00000 NaN
31.00000 83.00000 NaN
32.00000 83.00000 NaN
33.00000 83.00000 NaN
34.00000 83.00000 NaN
35.00000 83.00000 NaN
36.00000 83.00000 NaN
37.00000 83.00000 NaN
38.00000 83.00000 NaN
39.00000 83.00000 NaN
40.00000 83.00000 NaN
41.00000 83.00000 NaN
42.00000 83.00000 NaN
43.00000 83.00000 NaN
44.00000 83.00000 NaN
45.00000 83.00000 NaN
46.00000 83.00000 NaN
47.00000 83.00000 NaN
48.00000 83.00000 NaN
49.00000 83.00000 NaN
50.00000 83.00000 NaN
51.00000 83.00000 NaN
52.00000 83.00000 NaN
53.00000 83.00000 NaN
54.00000 83.00000 NaN
55.00000 83.00000 NaN
56.00000 83.00000 NaN
57.00000 83.00000 NaN
58.00000 83.00000 NaN
59.00000 83.00000 NaN
60.00000 83.00000 NaN
61.00000 83.00000 NaN
62.00000 83.00000 NaN
63.00000 83.00000 NaN
64.00000 83.00000 NaN
65.00000 83.00000 NaN
66.00000 83.00000 NaN
67.00000 83.00000 NaN
68.00000 83.00000 NaN
69.00000 83.00000 NaN
70.00000 83.00000 NaN
71.00000 83.00000 NaN
72.00000 83.00000 NaN
73.00000 83.00000 NaN
74.00000 83.00000 NaN
75.00000 83.00000 NaN
76.00000 83.00000 NaN
77.00000 83.00000 NaN
78.00000 83.00000 NaN
79.00000 83.00000 NaN
80.00000 83.00000 NaN
81.00000 83.00000 NaN
82.00000 83.00000 NaN
83.00000 83.00000 NaN
84.00000 83.00000 NaN
85.00000 83.00000 NaN
86.00000 83.00000 NaN
87.00000 83.00000 NaN
88.00000 83.00000 NaN
89.00000 83.00000 NaN
90.00000 83.00000 NaN
91.00000 83.00000 NaN
92.00000 83.00000 NaN
93.00000 83.00000 NaN
94.00000 83.00000 NaN
95.00000 83.00000 NaN
96.00000 83.00000 NaN
97.00000 83.00000 NaN
98.00000 83.00000 NaN
99.00000 83.00000 NaN
100.00000 83.00000 NaN

0.00000 84.00000 NaN
1.00000 84.00000 0.32000
2.00000 84.00000 0.32000
3.00000 84.00000 0.32000
4.00000 84.00000 0.32000
5.00000 84.00000 0.32000
6.00000 84.00000 0.32000
7.00000 84.00000 0.32000
8.00000 84.00000 0.32000
9.00000 84.00000 0.32000
10.00000 84.00000 0.32000
11.00000 84.00000 0.32000
12.00000 84.00000 0.32000
13.00000 84.00000 0.32000
14.00000 84.00000 0.32000
15.00000 84.00000 0.32000
16.00000 84.00000 0.32000
17.00000 84.00000 NaN
18.00000 84.00000 NaN
19.00000 84.00000 NaN
20.00000 84.00000 NaN
21.00000 84.00000 NaN
22.00000 84.00000 NaN
23.00000 84.00000 NaN
24.00000 84.00000 NaN
25.00000 84.00000 NaN
26.00000 84.00000 NaN
27.00000 84.00000 NaN
28.00000 84.00000 NaN
29.00000 84.00000 NaN
30.00000 84.00000 NaN
31.00000 84.00000 NaN
32.00000 84.00000 NaN
33.00000 84.00000 NaN
34.00000 84.00000 NaN
35.00000 84.00000 NaN
36.00000 84.00000 NaN
37.00000 84.00000 NaN
38.00000 84.00000 NaN
39.00000 84.00000 NaN
40.00000 84.00000 NaN
41.00000 84.00000 NaN
42.00000 84.00000 NaN
43.00000 84.00000 NaN
44.00000 84.00000 NaN
45.00000 84.00000 NaN
46.00000 84.00000 NaN
47.00000 84.00000 NaN
48.00000 84.00000 NaN
49.00000 84.00000 NaN
50.00000 84.00000 NaN
51.00000 84.00000 NaN
52.00000 84.00000 NaN
53.00000 84.00000 NaN
54.00000 84.00000 NaN
55.00000 84.00000 NaN
56.00000 84.00000 NaN
57.00000 84.00000 NaN
58.00000 84.00000 NaN
59.00000 84.00000 NaN
60.00000 84.00000 NaN
61.00000 84.00000 NaN
62.00000 84.00000 NaN
63.00000 84.00000 NaN
64.00000 84.00000 NaN
65.00000 84.00000 NaN
66.00000 84.00000 NaN
67.00000 84.00000 NaN
68.00000 84.00000 NaN
69.00000 84.00000 NaN
70.00000 84.00000 NaN
71.00000 84.00000 NaN
72.00000 84.00000 NaN
73.00000 84.00000 NaN
74.00000 84.00000 NaN
75.00000 84.00000 NaN
76.00000 84.00000 NaN
77.00000 84.00000 NaN
78.00000 84.00000 NaN
79.00000 84.00000 NaN
80.00000 84.00000 NaN
81.00000 84.00000 NaN
82.00000 84.00000 NaN
83.00000 84.00000 NaN
84.00000 84.00000 NaN
85.00000 84.00000 NaN
86.00000 84.00000 NaN
87.00000 84.00000 NaN
88.00000 84.00000 NaN
89.00000 84.00000 NaN
90.00000 84.00000 NaN
91.00000 84.00000 NaN
92.00000 84.00000 NaN
93.00000 84.00000 NaN
94.00000 84.00000 NaN
95.00000 84.00000 NaN
96.00000 84.00000 NaN
97.00000 84.00000 NaN
98.00000 84.00000 NaN
99.00000 84.00000 NaN
100.00000 84.00000 NaN

0.00000 85.00000 NaN
1.00000 85.00000 0.32000
2.00000 85.00000 0.32000
3.00000 85.00000 0.32000
4.00000 85.00000 0.32000
5.00000 85.00000 0.32000
6.00000 85.00000 0.32000
7.00000 85.00000 0.32000
8.00000 85.00000 0.32000
9.00000 85.00000 0.32000
10.00000 85.00000 0.32000
11.00000 85.00000 0.32000
12.00000 85.00000 0.32000
13.00000 85.00000 0.32000
14.00000 85.00000 0.32000
15.00000 85.00000 0.32000
16.00000 85.00000 NaN
17.00000 85.00000 NaN
18.00000 85.00000 NaN
19.00000 85.00000 NaN
20.00000 85.00000 NaN
21.00000 85.00000 NaN
22.00000 85.00000 NaN
23.00000 85.00000 NaN
24.00000 85.00000 NaN
25.00000 85.00000 NaN
26.00000 85.00000 NaN
27.00000 85.00000 NaN
28.00000 85.00000 NaN
29.00000 85.00000 NaN
30.00000 85.00000 NaN
31.00000 85.00000 NaN
32.00000 85.00000 NaN
33.00000 85.00000 NaN
34.00000 85.00000 NaN
35.00000 85.00000 NaN
36.00000 85.00000 NaN
37.00000 85.00000 NaN
38.00000 85.00000 NaN
39.00000 85.00000 NaN
40.00000 85.00000 NaN
41.00000 85.00000 NaN
42.00000 85.00000 NaN
43.00000 85.00000 NaN
44.00000 85.00000 NaN
45.00000 85.00000 NaN
46.00000 85.00000 NaN
47.00000 85.00000 NaN
48.00000 85.00000 NaN
49.00000 85.00000 NaN
50.00000 85.00000 NaN
51.00000 85.00000 NaN
52.00000 85.00000 NaN
53.00000 85.00000 NaN
54.00000 85.00000 NaN
55.00000 85.00000 NaN
56.00000 85.00000 NaN
57.00000 85.00000 NaN
58.00000 85.00000 NaN
59.00000 85.00000 NaN
60.00000 85.00000 NaN
61.00000 85.00000 NaN
62.00000 85.00000 NaN
63.00000 85.00000 NaN
64.00000 85.00000 NaN
65.00000 85.00000 NaN
66.00000 85.00000 NaN
67.00000 85.00000 NaN
68.00000 85.00000 NaN
69.00000 85.00000 NaN
70.00000 85.00000 NaN
71.00000 85.00000 NaN
72.00000 85.00000 NaN
73.00000 85.00000 NaN
74.00000 85.00000 NaN
75.00000 85.00000 NaN
76.00000 85.00000 NaN
77.00000 85.00000 NaN
78.00000 85.00000 NaN
79.00000 85.00000 NaN
80.00000 85.00000 NaN
81.00000 85.00000 NaN
82.00000 85.00000 NaN
83.00000 85.00000 NaN
84.00000 85.00000 NaN
85.00000 85.00000 NaN
86.00000 85.00000 NaN
87.00000 85.00000 NaN
88.00000 85.00000 NaN
89.00000 85.00000 NaN
90.00000 85.00000 NaN
91.00000 85.00000 NaN
92.00000 85.00000 NaN
93.00000 85.00000 NaN
94.00000 85.00000 NaN
95.00000 85.00000 NaN
96.00000 85.00000 NaN
97.00000 85.00000 NaN
98.00000 85.00000 NaN
99.00000 85.00000 NaN
100.00000 85.00000 NaN

0.00000 86.00000 NaN
1.00000 86.00000 0.32000
2.00000 86.00000 0.32000
3.00000 86.00000 0.32000
4.00000 86.00000 0.32000
5.00000 86.00000 0.32000
6.00000 86.00000 0.32000
7.00000 86.00000 0.32000
8.00000 86.00000 0.32000
9.00000 86.00000 0.32000
10.00000 86.00000 0.32000
11.00000 86.00000 0.32000
12.00000 86.00000 0.32000
13.00000 86.00000 0.32000
14.00000 86.00000 0.32000
15.00000 86.00000 NaN
16.00000 86.00000 NaN
17.00000 86.00000 NaN
18.00000 86.00000 NaN
19.00000 86.00000 NaN
20.00000 86.00000 NaN
21.00000 86.00000 NaN
22.00000 86.00000 NaN
23.00000 86.00000 NaN
24.00000 86.00000 NaN
25.00000 86.00000 NaN
26.00000 86.00000 NaN
27.00000 86.00000 NaN
28.00000 86.00000 NaN
29.00000 86.00000 NaN
30.00000 86.00000 NaN
31.00000 86.00000 NaN
32.00000 86.00000 NaN
33.00000 86.00000 NaN
34.00000 86.00000 NaN
35.00000 86.00000 NaN
36.00000 86.00000 NaN
37.00000 86.00000 NaN
38.00000 86.00000 NaN
39.00000 86.00000 NaN
40.00000 86.00000 NaN
41.00000 86.00000 NaN
42.00000 86.00000 NaN
43.00000 86.00000 NaN
44.00000 86.00000 NaN
45.00000 86.00000 NaN
46.00000 86.00000 NaN
47.00000 86.00000 NaN
48.00000 86.00000 NaN
49.00000 86.00000 NaN
50.00000 86.00000 NaN
51.00000 86.00000 NaN
52.00000 86.00000 NaN
53.00000 86.00000 NaN
54.00000 86.00000 NaN
55.00000 86.00000 NaN
56.00000 86.00000 NaN
57.00000 86.00000 NaN
58.00000 86.00000 NaN
59.00000 86.00000 NaN
60.00000 86.00000 NaN
61.00000 86.00000 NaN
62.00000 86.00000 NaN
63.00000 86.00000 NaN
64.00000 86.00000 NaN
65.00000 86.00000 NaN
66.00000 86.00000 NaN
67.00000 86.00000 NaN
68.00000 86.00000 NaN
69.00000 86.00000 NaN
70.00000 86.00000 NaN
71.00000 86.00000 NaN
72.00000 86.00000 NaN
73.00000 86.00000 NaN
74.00000 86.00000 NaN
75.00000 86.00000 NaN
76.00000 86.00000 NaN
77.00000 86.00000 NaN
78.00000 86.00000 NaN
79.00000 86.00000 NaN
80.00000 86.00000 NaN
81.00000 86.00000 NaN
82.00000 86.00000 NaN
83.00000 86.00000 NaN
84.00000 86.00000 NaN
85.00000 86.00000 NaN
86.00000 86.00000 NaN
87.00000 86.00000 NaN
88.00000 86.00000 NaN
89.00000 86.00000 NaN
90.00000 86.00000 NaN
91.00000 86.00000 NaN
92.00000 86.00000 NaN
93.00000 86.00000 NaN
94.00000 86.00000 NaN
95.00000 86.00000 NaN
96.00000 86.00000 NaN
97.00000 86.00000 NaN
98.00000 86.00000 NaN
99.00000 86.00000 NaN
100.00000 86.00000 NaN

0.00000 87.00000 NaN
1.00000 87.00000 0.32000
2.00000 87.00000 0.32000
3.00000 87.00000 0.32000
4.00000 87.00000 0.32000
5.00000 87.00000 0.32000
6.00000 87.00000 0.32000
7.00000 87.00000 0.32000
8.00000 87.00000 0.32000
9.00000 87.00000 0.32000
10.00000 87.00000 0.32000
11.00000 87.00000 0.32000
12.00000 87.00000 0.32000
13.00000 87.00000 0.32000
14.00000 87.00000 NaN
15.00000 87.00000 NaN
16.00000 87.00000 NaN
17.00000 87.00000 NaN
18.00000 87.00000 NaN
19.00000 87.00000 NaN
20.00000 87.00000 NaN
21.00000 87.00000 NaN
22.00000 87.00000 NaN
23.00000 87.00000 NaN
24.00000 87.00000 NaN
25.00000 87.00000 NaN
26.00000 87.00000 NaN
27.00000 87.00000 NaN
28.00000 87.00000 NaN
29.00000 87.00000 NaN
30.00000 87.00000 NaN
31.00000 87.00000 NaN
32.00000 87.00000 NaN
33.00000 87.00000 NaN
34.00000 87.00000 NaN
35.00000 87.00000 NaN
36.00000 87.00000 NaN
37.00000 87.00000 NaN
38.00000 87.00000 NaN
39.00000 87.00000 NaN
40.00000 87.00000 NaN
41.00000 87.00000 NaN
42.00000 87.00000 NaN
43.00000 87.00000 NaN
44.00000 87.00000 NaN
45.00000 87.00000 NaN
46.00000 87.00000 NaN
47.00000 87.00000 NaN
48.00000 87.00000 NaN
49.00000 87.00000 NaN
50.00000 87.00000 NaN
51.00000 87.00000 NaN
52.00000 87.00000 NaN
53.00000 87.00000 NaN
54.00000 87.00000 NaN
55.00000 87.00000 NaN
56.00000 87.00000 NaN
57.00000 87.00000 NaN
58.00000 87.00000 NaN
59.00000 87.00000 NaN
60.00000 87.00000 NaN
61.00000 87.00000 NaN
62.00000 87.00000 NaN
63.00000 87.00000 NaN
64.00000 87.00000 NaN
65.00000 87.00000 NaN
66.00000 87.00000 NaN
67.00000 87.00000 NaN
68.00000 87.00000 NaN
69.00000 87.00000 NaN
70.00000 87.00000 NaN
71.00000 87.00000 NaN
72.00000 87.00000 NaN
73.00000 87.00000 NaN
74.00000 87.00000 NaN
75.00000 87.00000 NaN
76.00000 87.00000 NaN
77.00000 87.00000 NaN
78.00000 87.00000 NaN
79.00000 87.00000 NaN
80.00000 87.00000 NaN
81.00000 87.00000 NaN
82.00000 87.00000 NaN
83.00000 87.00000 NaN
84.00000 87.00000 NaN
85.00000 87.00000 NaN
86.00000 87.00000 NaN
87.00000 87.00000 NaN
88.00000 87.00000 NaN
89.00000 87.00000 NaN
90.00000 87.00000 NaN
91.00000 87.00000 NaN
92.00000 87.00000 NaN
93.00000 87.00000 NaN
94.00000 87.00000 NaN
95.00000 87.00000 NaN
96.00000 87.00000 NaN
97.00000 87.00000 NaN
98.00000 87.00000 NaN
99.00000 87.00000 NaN
100.00000 87.00000 NaN

0.00000 88.00000 NaN
1.00000 88.00000 0.32000
2.00000 88.00000 0.32000
3.00000 88.00000 0.32000
4.00000 88.00000 0.32000
5.00000 88.00000 0.32000
6.00000 88.00000 0.32000
7.00000 88.00000 0.32000
8.00000 88.00000 0.32000
9.00000 88.00000 0.32000
10.00000 88.00000 0.32000
11.00000 88.00000 0.32000
12.00000 88.00000 0.32000
13.00000 88.00000 NaN
14.00000 88.00000 NaN
15.00000 88.00000 NaN
16.00000 88.00000 NaN
17.00000 88.00000 NaN
18.00000 88.00000 NaN
19.00000 88.00000 NaN
20.00000 88.00000 NaN
21.00000 88.00000 NaN
22.00000 88.00000 NaN
23.00000 88.00000 NaN
24.00000 88.00000 NaN
25.00000 88.00000 NaN
26.00000 88.00000 NaN
27.00000 88.00000 NaN
28.00000 88.00000 NaN
29.00000 88.00000 NaN
30.00000 88.00000 NaN
31.00000 88.00000 NaN
32.00000 88.00000 NaN
33.00000 88.00000 NaN
34.00000 88.00000 NaN
35.00000 88.00000 NaN
36.00000 88.00000 NaN
37.00000 88.00000 NaN
38.00000 88.00000 NaN
39.00000 88.00000 NaN
40.00000 88.00000 NaN
41.00000 88.00000 NaN
42.00000 88.00000 NaN
43.00000 88.00000 NaN
44.00000 88.00000 NaN
45.00000 88.00000 NaN
46.00000 88.00000 NaN
47.00000 88.00000 NaN
48.00000 88.00000 NaN
49.00000 88.00000 NaN
50.00000 88.00000 NaN
51.00000 88.00000 NaN
52.00000 88.00000 NaN
53.00000 88.00000 NaN
54.00000 88.00000 NaN
55.00000 88.00000 NaN
56.00000 88.00000 NaN
57.00000 88.00000 NaN
58.00000 88.00000 NaN
59.00000 88.00000 NaN
60.00000 88.00000 NaN
61.00000 88.00000 NaN
62.00000 88.00000 NaN
63.00000 88.00000 NaN
64.00000 88.00000 NaN
65.00000 88.00000 NaN
66.00000 88.00000 NaN
67.00000 88.00000 NaN
68.00000 88.00000 NaN
69.00000 88.00000 NaN
70.00000 88.00000 NaN
71.00000 88.00000 NaN
72.00000 88.00000 NaN
73.00000 88.00000 NaN
74.00000 88.00000 NaN
75.00000 88.00000 NaN
76.00000 88.00000 NaN
77.00000 88.00000 NaN
78.00000 88.00000 NaN
79.00000 88.00000 NaN
80.00000 88.00000 NaN
81.00000 88.00000 NaN
82.00000 88.00000 NaN
83.00000 88.00000 NaN
84.00000 88.00000 NaN
85.00000 88.00000 NaN
86.00000 88.00000 NaN
87.00000 88.00000 NaN
88.00000 88.00000 NaN
89.00000 88.00000 NaN
90.00000 88.00000 NaN
91.00000 88.00000 NaN
92.00000 88.00000 NaN
93.00000 88.00000 NaN
94.00000 88.00000 NaN
95.00000 88.00000 NaN
96.00000 88.00000 NaN
97.00000 88.00000 NaN
98.00000 88.00000 NaN
99.00000 88.00000 NaN
100.00000 88.00000 NaN

0.00000 89.00000 NaN
1.00000 89.00000 0.32000
2.00000 89.00000 0.32000
3.00000 89.00000 0.32000
4.00000 89.00000 0.32000
5.00000 89.00000 0.32000
6.00000 89.00000 0.32000
7.00000 89.00000 0.32000
8.00000 89.00000 0.32000
9.00000 89.00000 0.32000
10.00000 89.00000 0.32000
11.00000 89.00000 0.32000
12.00000 89.00000 NaN
13.00000 89.00000 NaN
14.00000 89.00000 NaN
15.00000 89.00000 NaN
16.00000 89.00000 NaN
17.00000 89.00000 NaN
18.00000 89.00000 NaN
19.00000 89.00000 NaN
20.00000 89.00000 NaN
21.00000 89.00000 NaN
22.00000 89.00000 NaN
23.00000 89.00000 NaN
24.00000 89.00000 NaN
25.00000 89.00000 NaN
26.00000 89.00000 NaN
27.00000 89.00000 NaN
28.00000 89.00000 NaN
29.00000 89.00000 NaN
30.00000 89.00000 NaN
31.00000 89.00000 NaN
32.00000 89.00000 NaN
33.00000 89.00000 NaN
34.00000 89.00000 NaN
35.00000 89.00000 NaN
36.00000 89.00000 NaN
37.00000 89.00000 NaN
38.00000 89.00000 NaN
39.00000 89.00000 NaN
40.00000 89.00000 NaN
41.00000 89.00000 NaN
42.00000 89.00000 NaN
43.00000 89.00000 NaN
44.00000 89.00000 NaN
45.00000 89.00000 NaN
46.00000 89.00000 NaN
47.00000 89.00000 NaN
48.00000 89.00000 NaN
49.00000 89.00000 NaN
50.00000 89.00000 NaN
51.00000 89.00000 NaN
52.00000 89.00000 NaN
53.00000 89.00000 NaN
54.00000 89.00000 NaN
55.00000 89.00000 NaN
56.00000 89.00000 NaN
57.00000 89.00000 NaN
58.00000 89.00000 NaN
59.00000 89.00000 NaN
60.00000 89.00000 NaN
61.00000 89.00000 NaN
62.00000 89.00000 NaN
63.00000 89.00000 NaN
64.00000 89.00000 NaN
65.00000 89.00000 NaN
66.00000 89.00000 NaN
67.00000 89.00000 NaN
68.00000 89.00000 NaN
69.00000 89.00000 NaN
70.00000 89.00000 NaN
71.00000 89.00000 NaN
72.00000 89.00000 NaN
73.00000 89.00000 NaN
74.00000 89.00000 NaN
75.00000 89.00000 NaN
76.00000 89.00000 NaN
77.00000 89.00000 NaN
78.00000 89.00000 NaN
79.00000 89.00000 NaN
80.00000 89.00000 NaN
81.00000 89.00000 NaN
82.00000 89.00000 NaN
83.00000 89.00000 NaN
84.00000 89.00000 NaN
85.00000 89.00000 NaN
86.00000 89.00000 NaN
87.00000 89.00000 NaN
88.00000 89.00000 NaN
89.00000 89.00000 NaN
90.00000 89.00000 NaN
91.00000 89.00000 NaN
92.00000 89.00000 NaN
93.00000 89.00000 NaN
94.00000 89.00000 NaN
95.00000 89.00000 NaN
96.00000 89.00000 NaN
97.00000 89.00000 NaN
98.00000 89.00000 NaN
99.00000 89.00000 NaN
100.00000 89.00000 NaN

0.00000 90.00000 NaN
1.00000 90.00000 0.32000
2.00000 90.00000 0.32000
3.00000 90.00000 0.32000
4.00000 90.00000 0.32000
5.00000 90.00000 0.32000
6.00000 90.00000 0.32000
7.00000 90.00000 0.32000
8.00000 90.00000 0.32000
9.00000 90.00000 0.32000
10.00000 90.00000 0.32000
11.00000 90.00000 NaN
12.00000 90.00000 NaN
13.00000 90.00000 NaN
14.00000 90.00000 NaN
15.00000 90.00000 NaN
16.00000 90.00000 NaN
17.00000 90.00000 NaN
18.00000 90.00000 NaN
19.00000 90.00000 NaN
20.00000 90.00000 NaN
21.00000 90.00000 NaN
22.00000 90.00000 NaN
23.00000 90.00000 NaN
24.00000 90.00000 NaN
25.00000 90.00000 NaN
26.00000 90.00000 NaN
27.00000 90.00000 NaN
28.00000 90.00000 NaN
29.00000 90.00000 NaN
30.00000 90.00000 NaN
31.00000 90.00000 NaN
32.00000 90.00000 NaN
33.00000 90.00000 NaN
34.00000 90.00000 NaN
35.00000 90.00000 NaN
36.00000 90.00000 NaN
37.00000 90.00000 NaN
38.00000 90.00000 NaN
39.00000 90.00000 NaN
40.00000 90.00000 NaN
41.00000 90.00000 NaN
42.00000 90.00000 NaN
43.00000 90.00000 NaN
44.00000 90.00000 NaN
45.00000 90.00000 NaN
46.00000 90.00000 NaN
47.00000 90.00000 NaN
48.00000 90.00000 NaN
49.00000 90.00000 NaN
50.00000 90.00000 NaN
51.00000 90.00000 NaN
52.00000 90.00000 NaN
53.00000 90.00000 NaN
54.00000 90.00000 NaN
55.00000 90.00000 NaN
56.00000 90.00000 NaN
57.00000 90.00000 NaN
58.00000 90.00000 NaN
59.00000 90.00000 NaN
60.00000 90.00000 NaN
61.00000 90.00000 NaN
62.00000 90.00000 NaN
63.00000 90.00000 NaN
64.00000 90.00000 NaN
65.00000 90.00000 NaN
66.00000 90.00000 NaN
67.00000 90.00000 NaN
68.00000 90.00000 NaN
69.00000 90.00000 NaN
70.00000 90.00000 NaN
71.00000 90.00000 NaN
72.00000 90.00000 NaN
73.00000 90.00000 NaN
74.00000 90.00000 NaN
75.00000 90.00000 NaN
76.00000 90.00000 NaN
77.00000 90.00000 NaN
78.00000 90.00000 NaN
79.00000 90.00000 NaN
80.00000 90.00000 NaN
81.00000 90.00000 NaN
82.00000 90.00000 NaN
83.00000 90.00000 NaN
84.00000 90.00000 NaN
85.00000 90.00000 NaN
86.00000 90.00000 NaN
87.00000 90.00000 NaN
88.00000 90.00000 NaN
89.00000 90.00000 NaN
90.00000 90.00000 NaN
91.00000 90.00000 NaN
92.00000 90.00000 NaN
93.00000 90.00000 NaN
94.00000 90.00000 NaN
95.00000 90.00000 NaN
96.00000 90.00000 NaN
97.00000 90.00000 NaN
98.00000 90.00000 NaN
99.00000 90.00000 NaN
100.00000 90.00000 NaN

0.00000 91.00000 NaN
1.00000 91.00000 0.32000
2.00000 91.00000 0.32000
3.00000 91.00000 0.32000
4.00000 91.00000 0.32000
5.00000 91.00000 0.32000
6.00000 91.00000 0.32000
7.00000 91.00000 0.32000
8.00000 91.00000 0.32000
9.00000 91.00000 0.32000
10.00000 91.00000 NaN
11.00000 91.00000 NaN
12.00000 91.00000 NaN
13.00000 91.00000 NaN
14.00000 91.00000 NaN
15.00000 91.00000 NaN
16.00000 91.00000 NaN
17.00000 91.00000 NaN
18.00000 91.00000 NaN
19.00000 91.00000 NaN
20.00000 91.00000 NaN
21.00000 91.00000 NaN
22.00000 91.00000 NaN
23.00000 91.00000 NaN
24.00000 91.00000 NaN
25.00000 91.00000 NaN
26.00000 91.00000 NaN
27.00000 91.00000 NaN
28.00000 91.00000 NaN
29.00000 91.00000 NaN
30.00000 91.00000 NaN
31.00000 91.00000 NaN
32.00000 91.00000 NaN
33.00000 91.00000 NaN
34.00000 91.00000 NaN
35.00000 91.00000 NaN
36.00000 91.00000 NaN
37.00000 91.00000 NaN
38.00000 91.00000 NaN
39.00000 91.00000 NaN
40.00000 91.00000 NaN
41.00000 91.00000 NaN
42.00000 91.00000 NaN
43.00000 91.00000 NaN
44.00000 91.00000 NaN
45.00000 91.00000 NaN
46.00000 91.00000 NaN
47.00000 91.00000 NaN
48.00000 91.00000 NaN
49.00000 91.00000 NaN
50.00000 91.00000 NaN
51.00000 91.00000 NaN
52.00000 91.00000 NaN
53.00000 91.00000 NaN
54.00000 91.00000 NaN
55.00000 91.00000 NaN
56.00000 91.00000 NaN
57.00000 91.00000 NaN
58.00000 91.00000 NaN
59.00000 91.00000 NaN
60.00000 91.00000 NaN
61.00000 91.00000 NaN
62.00000 91.00000 NaN
63.00000 91.00000 NaN
64.00000 91.00000 NaN
65.00000 91.00000 NaN
66.00000 91.00000 NaN
67.00000 91.00000 NaN
68.00000 91.00000 NaN
69.00000 91.00000 NaN
70.00000 91.00000 NaN
71.00000 91.00000 NaN
72.00000 91.00000 NaN
73.00000 91.00000 NaN
74.00000 91.00000 NaN
75.00000 91.00000 NaN
76.00000 91.00000 NaN
77.00000 91.00000 NaN
78.00000 91.00000 NaN
79.00000 91.00000 NaN
80.00000 91.00000 NaN
81.00000 91.00000 NaN
82.00000 91.00000 NaN
83.00000 91.00000 NaN
84.00000 91.00000 NaN
85.00000 91.00000 NaN
86.00000 91.00000 NaN
87.00000 91.00000 NaN
88.00000 91.00000 NaN
89.00000 91.00000 NaN
90.00000 91.00000 NaN
91.00000 91.00000 NaN
92.00000 91.00000 NaN
93.00000 91.00000 NaN
94.00000 91.00000 NaN
95.00000 91.00000 NaN
96.00000 91.00000 NaN
97.00000 91.00000 NaN
98.00000 91.00000 NaN
99.00000 91.00000 NaN
100.00000 91.00000 NaN

0.00000 92.00000 NaN
1.00000 92.00000 0.32000
2.00000 92.00000 0.32000
3.00000 92.00000 0.32000
4.00000 92.00000 0.32000
5.00000 92.00000 0.32000
6.00000 92.00000 0.32000
7.00000 92.00000 0.32000
8.00000 92.00000 0.32000
9.00000 92.00000 NaN
10.00000 92.00000 NaN
11.00000 92.00000 NaN
12.00000 92.00000 NaN
13.00000 92.00000 NaN
14.00000 92.00000 NaN
15.00000 92.00000 NaN
16.00000 92.00000 NaN
17.00000 92.00000 NaN
18.00000 92.00000 NaN
19.00000 92.00000 NaN
20.00000 92.00000 NaN
21.00000 92.00000 NaN
22.00000 92.00000 NaN
23.00000 92.00000 NaN
24.00000 92.00000 NaN
25.00000 92.00000 NaN
26.00000 92.00000 NaN
27.00000 92.00000 NaN
28.00000 92.00000 NaN
29.00000 92.00000 NaN
30.00000 92.00000 NaN
31.00000 92.00000 NaN
32.00000 92.00000 NaN
33.00000 92.00000 NaN
34.00000 92.00000 NaN
35.00000 92.00000 NaN
36.00000 92.00000 NaN
37.00000 92.00000 NaN
38.00000 92.00000 NaN
39.00000 92.00000 NaN
40.00000 92.00000 NaN
41.00000 92.00000 NaN
42.00000 92.00000 NaN
43.00000 92.00000 NaN
44.00000 92.00000 NaN
45.00000 92.00000 NaN
46.00000 92.00000 NaN
47.00000 92.00000 NaN
48.00000 92.00000 NaN
49.00000 92.00000 NaN
50.00000 92.00000 NaN
51.00000 92.00000 NaN
52.00000 92.00000 NaN
53.00000 92.00000 NaN
54.00000 92.00000 NaN
55.00000 92.00000 NaN
56.00000 92.00000 NaN
57.00000 92.00000 NaN
58.00000 92.00000 NaN
59.00000 92.00000 NaN
60.00000 92.00000 NaN
61.00000 92.00000 NaN
62.00000 92.00000 NaN
63.00000 92.00000 NaN
64.00000 92.00000 NaN
65.00000 92.00000 NaN
66.00000 92.00000 NaN
67.00000 92.00000 NaN
68.00000 92.00000 NaN
69.00000 92.00000 NaN
70.00000 92.00000 NaN
71.00000 92.00000 NaN
72.00000 92.00000 NaN
73.00000 92.00000 NaN
74.00000 92.00000 NaN
75.00000 92.00000 NaN
76.00000 92.00000 NaN
77.00000 92.00000 NaN
78.00000 92.00000 NaN
79.00000 92.00000 NaN
80.00000 92.00000 NaN
81.00000 92.00000 NaN
82.00000 92.00000 NaN
83.00000 92.00000 NaN
84.00000 92.00000 NaN
85.00000 92.00000 NaN
86.00000 92.00000 NaN
87.00000 92.00000 NaN
88.00000 92.00000 NaN
89.00000 92.00000 NaN
90.00000 92.00000 NaN
91.00000 92.00000 NaN
92.00000 92.00000 NaN
93.00000 92.00000 NaN
94.00000 92.00000 NaN
95.00000 92.00000 NaN
96.00000 92.00000 NaN
97.00000 92.00000 NaN
98.00000 92.00000 NaN
99.00000 92.00000 NaN
100.00000 92.00000 NaN

0.00000 93.00000 NaN
1.00000 93.00000 0.32000
2.00000 93.00000 0.32000
3.00000 93.00000 0.32000
4.00000 93.00000 0.32000
5.00000 93.00000 0.32000
6.00000 93.00000 0.32000
7.00000 93.00000 0.32000
8.00000 93.00000 NaN
9.00000 93.00000 NaN
10.00000 93.00000 NaN
11.00000 93.00000 NaN
12.00000 93.00000 NaN
13.00000 93.00000 NaN
14.00000 93.00000 NaN
15.00000 93.00000 NaN
16.00000 93.00000 NaN
17.00000 93.00000 NaN
18.00000 93.00000 NaN
19.00000 93.00000 NaN
20.00000 93.00000 NaN
21.00000 93.00000 NaN
22.00000 93.00000 NaN
23.00000 93.00000 NaN
24.00000 93.00000 NaN
25.00000 93.00000 NaN
26.00000 93.00000 NaN
27.00000 93.00000 NaN
28.00000 93.00000 NaN
29.00000 93.00000 NaN
30.00000 93.00000 NaN
31.00000 93.00000 NaN
32.00000 93.00000 NaN
33.00000 93.00000 NaN
34.00000 93.00000 NaN
35.00000 93.00000 NaN
36.00000 93.00000 NaN
37.00000 93.00000 NaN
38.00000 93.00000 NaN
39.00000 93.00000 NaN
40.00000 93.00000 NaN
41.00000 93.00000 NaN
42.00000 93.00000 NaN
43.00000 93.00000 NaN
44.00000 93.00000 NaN
45.00000 93.00000 NaN
46.00000 93.00000 NaN
47.00000 93.00000 NaN
48.00000 93.00000 NaN
49.00000 93.00000 NaN
50.00000 93.00000 NaN
51.00000 93.00000 NaN
52.00000 93.00000 NaN
53.00000 93.00000 NaN
54.00000 93.00000 NaN
55.00000 93.00000 NaN
56.00000 93.00000 NaN
57.00000 93.00000 NaN
58.00000 93.00000 NaN
59.00000 93.00000 NaN
60.00000 93.00000 NaN
61.00000 93.00000 NaN
62.00000 93.00000 NaN
63.00000 93.00000 NaN
64.00000 93.00000 NaN
65.00000 93.00000 NaN
66.00000 93.00000 NaN
67.00000 93.00000 NaN
68.00000 93.00000 NaN
69.00000 93.00000 NaN
70.00000 93.00000 NaN
71.00000 93.00000 NaN
72.00000 93.00000 NaN
73.00000 93.00000 NaN
74.00000 93.00000 NaN
75.00000 93.00000 NaN
76.00000 93.00000 NaN
77.00000 93.00000 NaN
78.00000 93.00000 NaN
79.00000 93.00000 NaN
80.00000 93.00000 NaN
81.00000 93.00000 NaN
82.00000 93.00000 NaN
83.00000 93.00000 NaN
84.00000 93.00000 NaN
85.00000 93.00000 NaN
86.00000 93.00000 NaN
87.00000 93.00000 NaN
88.00000 93.00000 NaN
89.00000 93.00000 NaN
90.00000 93.00000 NaN
91.00000 93.00000 NaN
92.00000 93.00000 NaN
93.00000 93.00000 NaN
94.00000 93.00000 NaN
95.00000 93.00000 NaN
96.00000 93.00000 NaN
97.00000 93.00000 NaN
98.00000 93.00000 NaN
99.00000 93.00000 NaN
100.00000 93.00000 NaN

0.00000 94.00000 NaN
1.00000 94.00000 0.32000
2.00000 94.00000 0.32000
3.00000 94.00000 0.32000
4.00000 94.00000 0.32000
5.00000 94.00000 0.32000
6.00000 94.00000 0.32000
7.00000 94.00000 NaN
8.00000 94.00000 NaN
9.00000 94.00000 NaN
10.00000 94.00000 NaN
11.00000 94.00000 NaN
12.00000 94.00000 NaN
13.00000 94.00000 NaN
14.00000 94.00000 NaN
15.00000 94.00000 NaN
16.00000 94.00000 NaN
17.00000 94.00000 NaN
18.00000 94.00000 NaN
19.00000 94.00000 NaN
20.00000 94.00000 NaN
21.00000 94.00000 NaN
22.00000 94.00000 NaN
23.00000 94.00000 NaN
24.00000 94.00000 NaN
25.00000 94.00000 NaN
26.00000 94.00000 NaN
27.00000 94.00000 NaN
28.00000 94.00000 NaN
29.00000 94.00000 NaN
30.00000 94.00000 NaN
31.00000 94.00000 NaN
32.00000 94.00000 NaN
33.00000 94.00000 NaN
34.00000 94.00000 NaN
35.00000 94.00000 NaN
36.00000 94.00000 NaN
37.00000 94.00000 NaN
38.00000 94.00000 NaN
39.00000 94.00000 NaN
40.00000 94.00000 NaN
41.00000 94.00000 NaN
42.00000 94.00000 NaN
43.00000 94.00000 NaN
44.00000 94.00000 NaN
45.00000 94.00000 NaN
46.00000 94.00000 NaN
47.00000 94.00000 NaN
48.00000 94.00000 NaN
49.00000 94.00000 NaN
50.00000 94.00000 NaN
51.00000 94.00000 NaN
52.00000 94.00000 NaN
53.00000 94.00000 NaN
54.00000 94.00000 NaN
55.00000 94.00000 NaN
56.00000 94.00000 NaN
57.00000 94.00000 NaN
58.00000 94.00000 NaN
59.00000 94.00000 NaN
60.00000 94.00000 NaN
61.00000 94.00000 NaN
62.00000 94.00000 NaN
63.00000 94.00000 NaN
64.00000 94.00000 NaN
65.00000 94.00000 NaN
66.00000 94.00000 NaN
67.00000 94.00000 NaN
68.00000 94.00000 NaN
69.00000 94.00000 NaN
70.00000 94.00000 NaN
71.00000 94.00000 NaN
72.00000 94.00000 NaN
73.00000 94.00000 NaN
74.00000 94.00000 NaN
75.00000 94.00000 NaN
76.00000 94.00000 NaN
77.00000 94.00000 NaN
78.00000 94.00000 NaN
79.00000 94.00000 NaN
80.00000 94.00000 NaN
81.00000 94.00000 NaN
82.00000 94.00000 NaN
83.00000 94.00000 NaN
84.00000 94.00000 NaN
85.00000 94.00000 NaN
86.00000 94.00000 NaN
87.00000 94.00000 NaN
88.00000 94.00000 NaN
89.00000 94.00000 NaN
90.00000 94.00000 NaN
91.00000 94.00000 NaN
92.00000 94.00000 NaN
93.00000 94.00000 NaN
94.00000 94.00000 NaN
95.00000 94.00000 NaN
96.00000 94.00000 NaN
97.00000 94.00000 NaN
98.00000 94.00000 NaN
99.00000 94.00000 NaN
100.00000 94.00000 NaN

0.00000 95.00000 NaN
1.00000 95.00000 0.32000
2.00000 95.00000 0.32000
3.00000 95.00000 0.32000
4.00000 95.00000 0.32000
5.00000 95.00000 0.32000
6.00000 95.00000 NaN
7.00000 95.00000 NaN
8.00000 95.00000 NaN
9.00000 95.00000 NaN
10.00000 95.00000 NaN
11.00000 95.00000 NaN
12.00000 95.00000 NaN
13.00000 95.00000 NaN
14.00000 95.00000 NaN
15.00000 95.00000 NaN
16.00000 95.00000 NaN
17.00000 95.00000 NaN
18.00000 95.00000 NaN
19.00000 95.00000 NaN
20.00000 95.00000 NaN
21.00000 95.00000 NaN
22.00000 95.00000 NaN
23.00000 95.00000 NaN
24.00000 95.00000 NaN
25.00000 95.00000 NaN
26.00000 95.00000 NaN
27.00000 95.00000 NaN
28.00000 95.00000 NaN
29.00000 95.00000 NaN
30.00000 95.00000 NaN
31.00000 95.00000 NaN
32.00000 95.00000 NaN
33.00000 95.00000 NaN
34.00000 95.00000 NaN
35.00000 95.00000 NaN
36.00000 95.00000 NaN
37.00000 95.00000 NaN
38.00000 95.00000 NaN
39.00000 95.00000 NaN
40.00000 95.00000 NaN
41.00000 95.00000 NaN
42.00000 95.00000 NaN
43.00000 95.00000 NaN
44.00000 95.00000 NaN
45.00000 95.00000 NaN
46.00000 95.00000 NaN
47.00000 95.00000 NaN
48.00000 95.00000 NaN
49.00000 95.00000 NaN
50.00000 95.00000 NaN
51.00000 95.00000 NaN
52.00000 95.00000 NaN
53.00000 95.00000 NaN
54.00000 95.00000 NaN
55.00000 95.00000 NaN
56.00000 95.00000 NaN
57.00000 95.00000 NaN
58.00000 95.00000 NaN
59.00000 95.00000 NaN
60.00000 95.00000 NaN
61.00000 95.00000 NaN
62.00000 95.00000 NaN
63.00000 95.00000 NaN
64.00000 95.00000 NaN
65.00000 95.00000 NaN
66.00000 95.00000 NaN
67.00000 95.00000 NaN
68.00000 95.00000 NaN
69.00000 95.00000 NaN
70.00000 95.00000 NaN
71.00000 95.00000 NaN
72.00000 95.00000 NaN
73.00000 95.00000 NaN
74.00000 95.00000 NaN
75.00000 95.00000 NaN
76.00000 95.00000 NaN
77.00000 95.00000 NaN
78.00000 95.00000 NaN
79.00000 95.00000 NaN
80.00000 95.00000 NaN
81.00000 95.00000 NaN
82.00000 95.00000 NaN
83.00000 95.00000 NaN
84.00000 95.00000 NaN
85.00000 95.00000 NaN
86.00000 95.00000 NaN
87.00000 95.00000 NaN
88.00000 95.00000 NaN
89.00000 95.00000 NaN
90.00000 95.00000 NaN
91.00000 95.00000 NaN
92.00000 95.00000 NaN
93.00000 95.00000 NaN
94.00000 95.00000 NaN
95.00000 95.00000 NaN
96.00000 95.00000 NaN
97.00000 95.00000 NaN
98.00000 95.00000 NaN
99.00000 95.00000 NaN
100.00000 95.00000 NaN

0.00000 96.00000 NaN
1.00000 96.00000 0.32000
2.00000 96.00000 0.32000
3.00000 96.00000 0.32000
4.00000 96.00000 0.32000
5.00000 96.00000 NaN
6.00000 96.00000 NaN
7.00000 96.00000 NaN
8.00000 96.00000 NaN
9.00000 96.00000 NaN
10.00000 96.00000 NaN
11.00000 96.00000 NaN
12.00000 96.00000 NaN
13.00000 96.00000 NaN
14.00000 96.00000 NaN
15.00000 96.00000 NaN
16.00000 96.00000 NaN
17.00000 96.00000 NaN
18.00000 96.00000 NaN
19.00000 96.00000 NaN
20.00000 96.00000 NaN
21.00000 96.00000 NaN
22.00000 96.00000 NaN
23.00000 96.00000 NaN
24.00000 96.00000 NaN
25.00000 96.00000 NaN
26.00000 96.00000 NaN
27.00000 96.00000 NaN
28.00000 96.00000 NaN
29.00000 96.00000 NaN
30.00000 96.00000 NaN
31.00000 96.00000 NaN
32.00000 96.00000 NaN
33.00000 96.00000 NaN
34.00000 96.00000 NaN
35.00000 96.00000 NaN
36.00000 96.00000 NaN
37.00000 96.00000 NaN
38.00000 96.00000 NaN
39.00000 96.00000 NaN
40.00000 96.00000 NaN
41.00000 96.00000 NaN
42.00000 96.00000 NaN
43.00000 96.00000 NaN
44.00000 96.00000 NaN
45.00000 96.00000 NaN
46.00000 96.00000 NaN
47.00000 96.00000 NaN
48.00000 96.00000 NaN
49.00000 96.00000 NaN
50.00000 96.00000 NaN
51.00000 96.00000 NaN
52.00000 96.00000 NaN
53.00000 96.00000 NaN
54.00000 96.00000 NaN
55.00000 96.00000 NaN
56.00000 96.00000 NaN
57.00000 96.00000 NaN
58.00000 96.00000 NaN
59.00000 96.00000 NaN
60.00000 96.00000 NaN
61.00000 96.00000 NaN
62.00000 96.00000 NaN
63.00000 96.00000 NaN
64.00000 96.00000 NaN
65.00000 96.00000 NaN
66.00000 96.00000 NaN
67.00000 96.00000 NaN
68.00000 96.00000 NaN
69.00000 96.00000 NaN
70.00000 96.00000 NaN
71.00000 96.00000 NaN
72.00000 96.00000 NaN
73.00000 96.00000 NaN
74.00000 96.00000 NaN
75.00000 96.00000 NaN
76.00000 96.00000 NaN
77.00000 96.00000 NaN
78.00000 96.00000 NaN
79.00000 96.00000 NaN
80.00000 96.00000 NaN
81.00000 96.00000 NaN
82.00000 96.00000 NaN
83.00000 96.00000 NaN
84.00000 96.00000 NaN
85.00000 96.00000 NaN
86.00000 96.00000 NaN
87.00000 96.00000 NaN
88.00000 96.00000 NaN
89.00000 96.00000 NaN
90.00000 96.00000 NaN
91.00000 96.00000 NaN
92.00000 96.00000 NaN
93.00000 96.00000 NaN
94.00000 96.00000 NaN
95.00000 96.00000 NaN
96.00000 96.00000 NaN
97.00000 96.00000 NaN
98.00000 96.00000 NaN
99.00000 96.00000 NaN
100.00000 96.00000 NaN

0.00000 97.00000 NaN
1.00000 97.00000 0.32000
2.00000 97.00000 0.32000
3.00000 97.00000 0.32000
4.00000 97.00000 NaN
5.00000 97.00000 NaN
6.00000 97.00000 NaN
7.00000 97.00000 NaN
8.00000 97.00000 NaN
9.00000 97.00000 NaN
10.00000 97.00000 NaN
11.00000 97.00000 NaN
12.00000 97.00000 NaN
13.00000 97.00000 NaN
14.00000 97.00000 NaN
15.00000 97.00000 NaN
16.00000 97.00000 NaN
17.00000 97.00000 NaN
18.00000 97.00000 NaN
19.00000 97.00000 NaN
20.00000 97.00000 NaN
21.00000 97.00000 NaN
22.00000 97.00000 NaN
23.00000 97.00000 NaN
24.00000 97.00000 NaN
25.00000 97.00000 NaN
26.00000 97.00000 NaN
27.00000 97.00000 NaN
28.00000 97.00000 NaN
29.00000 97.00000 NaN
30.00000 97.00000 NaN
31.00000 97.00000 NaN
32.00000 97.00000 NaN
33.00000 97.00000 NaN
34.00000 97.00000 NaN
35.00000 97.00000 NaN
36.00000 97.00000 NaN
37.00000 97.00000 NaN
38.00000 97.00000 NaN
39.00000 97.00000 NaN
40.00000 97.00000 NaN
41.00000 97.00000 NaN
42.00000 97.00000 NaN
43.00000 97.00000 NaN
44.00000 97.00000 NaN
45.00000 97.00000 NaN
46.00000 97.00000 NaN
47.00000 97.00000 NaN
48.00000 97.00000 NaN
49.00000 97.00000 NaN
50.00000 97.00000 NaN
51.00000 97.00000 NaN
52.00000 97.00000 NaN
53.00000 97.00000 NaN
54.00000 97.00000 NaN
55.00000 97.00000 NaN
56.00000 97.00000 NaN
57.00000 97.00000 NaN
58.00000 97.00000 NaN
59.00000 97.00000 NaN
60.00000 97.00000 NaN
61.00000 97.00000 NaN
62.00000 97.00000 NaN
63.00000 97.00000 NaN
64.00000 97.00000 NaN
65.00000 97.00000 NaN
66.00000 97.00000 NaN
67.00000 97.00000 NaN
68.00000 97.00000 NaN
69.00000 97.00000 NaN
70.00000 97.00000 NaN
71.00000 97.00000 NaN
72.00000 97.00000 NaN
73.00000 97.00000 NaN
74.00000 97.00000 NaN
75.00000 97.00000 NaN
76.00000 97.00000 NaN
77.00000 97.00000 NaN
78.00000 97.00000 NaN
79.00000 97.00000 NaN
80.00000 97.00000 NaN
81.00000 97.00000 NaN
82.00000 97.00000 NaN
83.00000 97.00000 NaN
84.00000 97.00000 NaN
85.00000 97.00000 NaN
86.00000 97.00000 NaN
87.00000 97.00000 NaN
88.00000 97.00000 NaN
89.00000 97.00000 NaN
90.00000 97.00000 NaN
91.00000 97.00000 NaN
92.00000 97.00000 NaN
93.00000 97.00000 NaN
94.00000 97.00000 NaN
95.00000 97.00000 NaN
96.00000 97.00000 NaN
97.00000 97.00000 NaN
98.00000 97.00000 NaN
99.00000 97.00000 NaN
100.00000 97.00000 NaN

0.00000 98.00000 NaN
1.00000 98.00000 0.32000
2.00000 98.00000 0.32000
3.00000 98.00000 NaN
4.00000 98.00000 NaN
5.00000 98.00000 NaN
6.00000 98.00000 NaN
7.00000 98.00000 NaN
8.00000 98.00000 NaN
9.00000 98.00000 NaN
10.00000 98.00000 NaN
11.00000 98.00000 NaN
12.00000 98.00000 NaN
13.00000 98.00000 NaN
14.00000 98.00000 NaN
15.00000 98.00000 NaN
16.00000 98.00000 NaN
17.00000 98.00000 NaN
18.00000 98.00000 NaN
19.00000 98.00000 NaN
20.00000 98.00000 NaN
21.00000 98.00000 NaN
22.00000 98.00000 NaN
23.00000 98.00000 NaN
24.00000 98.00000 NaN
25.00000 98.00000 NaN
26.00000 98.00000 NaN
27.00000 98.00000 NaN
28.00000 98.00000 NaN
29.00000 98.00000 NaN
30.00000 98.00000 NaN
31.00000 98.00000 NaN
32.00000 98.00000 NaN
33.00000 98.00000 NaN
34.00000 98.00000 NaN
35.00000 98.00000 NaN
36.00000 98.00000 NaN
37.00000 98.00000 NaN
38.00000 98.00000 NaN
39.00000 98.00000 NaN
40.00000 98.00000 NaN
41.00000 98.00000 NaN
42.00000 98.00000 NaN
43.00000 98.00000 NaN
44.00000 98.00000 NaN
45.00000 98.00000 NaN
46.00000 98.00000 NaN
47.00000 98.00000 NaN
48.00000 98.00000 NaN
49.00000 98.00000 NaN
50.00000 98.00000 NaN
51.00000 98.00000 NaN
52.00000 98.00000 NaN
53.00000 98.00000 NaN
54.00000 98.00000 NaN
55.00000 98.00000 NaN
56.00000 98.00000 NaN
57.00000 98.00000 NaN
58.00000 98.00000 NaN
59.00000 98.00000 NaN
60.00000 98.00000 NaN
61.00000 98.00000 NaN
62.00000 98.00000 NaN
63.00000 98.00000 NaN
64.00000 98.00000 NaN
65.00000 98.00000 NaN
66.00000 98.00000 NaN
67.00000 98.00000 NaN
68.00000 98.00000 NaN
69.00000 98.00000 NaN
70.00000 98.00000 NaN
71.00000 98.00000 NaN
72.00000 98.00000 NaN
73.00000 98.00000 NaN
74.00000 98.00000 NaN
75.00000 98.00000 NaN
76.00000 98.00000 NaN
77.00000 98.00000 NaN
78.00000 98.00000 NaN
79.00000 98.00000 NaN
80.00000 98.00000 NaN
81.00000 98.00000 NaN
82.00000 98.00000 NaN
83.00000 98.00000 NaN
84.00000 98.00000 NaN
85.00000 98.00000 NaN
86.00000 98.00000 NaN
87.00000 98.00000 NaN
88.00000 98.00000 NaN
89.00000 98.00000 NaN
90.00000 98.00000 NaN
91.00000 98.00000 NaN
92.00000 98.00000 NaN
93.00000 98.00000 NaN
94.00000 98.00000 NaN
95.00000 98.00000 NaN
96.00000 98.00000 NaN
97.00000 98.00000 NaN
98.00000 98.00000 NaN
99.00000 98.00000 NaN
100.00000 98.00000 NaN

0.00000 99.00000 NaN
1.00000 99.00000 0.32000
2.00000 99.00000 NaN
3.00000 99.00000 NaN
4.00000 99.00000 NaN
5.00000 99.00000 NaN
6.00000 99.00000 NaN
7.00000 99.00000 NaN
8.00000 99.00000 NaN
9.00000 99.00000 NaN
10.00000 99.00000 NaN
11.00000 99.00000 NaN
12.00000 99.00000 NaN
13.00000 99.00000 NaN
14.00000 99.00000 NaN
15.00000 99.00000 NaN
16.00000 99.00000 NaN
17.00000 99.00000 NaN
18.00000 99.00000 NaN
19.00000 99.00000 NaN
20.00000 99.00000 NaN
21.00000 99.00000 NaN
22.00000 99.00000 NaN
23.00000 99.00000 NaN
24.00000 99.00000 NaN
25.00000 99.00000 NaN
26.00000 99.00000 NaN
27.00000 99.00000 NaN
28.00000 99.00000 NaN
29.00000 99.00000 NaN
30.00000 99.00000 NaN
31.00000 99.00000 NaN
32.00000 99.00000 NaN
33.00000 99.00000 NaN
34.00000 99.00000 NaN
35.00000 99.00000 NaN
36.00000 99.00000 NaN
37.00000 99.00000 NaN
38.00000 99.00000 NaN
39.00000 99.00000 NaN
40.00000 99.00000 NaN
41.00000 99.00000 NaN
42.00000 99.00000 NaN
43.00000 99.00000 NaN
44.00000 99.00000 NaN
45.00000 99.00000 NaN
46.00000 99.00000 NaN
47.00000 99.00000 NaN
48.00000 99.00000 NaN
49.00000 99.00000 NaN
50.00000 99.00000 NaN
51.00000 99.00000 NaN
52.00000 99.00000 NaN
53.00000 99.00000 NaN
54.00000 99.00000 NaN
55.00000 99.00000 NaN
56.00000 99.00000 NaN
57.00000 99.00000 NaN
58.00000 99.00000 NaN
59.00000 99.00000 NaN
60.00000 99.00000 NaN
61.00000 99.00000 NaN
62.00000 99.00000 NaN
63.00000 99.00000 NaN
64.00000 99.00000 NaN
65.00000 99.00000 NaN
66.00000 99.00000 NaN
67.00000 99.00000 NaN
68.00000 99.00000 NaN
69.00000 99.00000 NaN
70.00000 99.00000 NaN
71.00000 99.00000 NaN
72.00000 99.00000 NaN
73.00000 99.00000 NaN
74.00000 99.00000 NaN
75.00000 99.00000 NaN
76.00000 99.00000 NaN
77.00000 99.00000 NaN
78.00000 99.00000 NaN
79.00000 99.00000 NaN
80.00000 99.00000 NaN
81.00000 99.00000 NaN
82.00000 99.00000 NaN
83.00000 99.00000 NaN
84.00000 99.00000 NaN
85.00000 99.00000 NaN
86.00000 99.00000 NaN
87.00000 99.00000 NaN
88.00000 99.00000 NaN
89.00000 99.00000 NaN
90.00000 99.00000 NaN
91.00000 99.00000 NaN
92.00000 99.00000 NaN
93.00000 99.00000 NaN
94.00000 99.00000 NaN
95.00000 99.00000 NaN
96.00000 99.00000 NaN
97.00000 99.00000 NaN
98.00000 99.00000 NaN
99.00000 99.00000 NaN
100.00000 99.00000 NaN

0.00000 100.00000 NaN
1.00000 100.00000 NaN
2.00000 100.00000 NaN
3.00000 100.00000 NaN
4.00000 100.00000 NaN
5.00000 100.00000 NaN
6.00000 100.00000 NaN
7.00000 100.00000 NaN
8.00000 100.00000 NaN
9.00000 100.00000 NaN
10.00000 100.00000 NaN
11.00000 100.00000 NaN
12.00000 100.00000 NaN
13.00000 100.00000 NaN
14.00000 100.00000 NaN
15.00000 100.00000 NaN
16.00000 100.00000 NaN
17.00000 100.00000 NaN
18.00000 100.00000 NaN
19.00000 100.00000 NaN
20.00000 100.00000 NaN
21.00000 100.00000 NaN
22.00000 100.00000 NaN
23.00000 100.00000 NaN
24.00000 100.00000 NaN
25.00000 100.00000 NaN
26.00000 100.00000 NaN
27.00000 100.00000 NaN
28.00000 100.00000 NaN
29.00000 100.00000 NaN
30.00000 100.00000 NaN
31.00000 100.00000 NaN
32.00000 100.00000 NaN
33.00000 100.00000 NaN
34.00000 100.00000 NaN
35.00000 100.00000 NaN
36.00000 100.00000 NaN
37.00000 100.00000 NaN
38.00000 100.00000 NaN
39.00000 100.00000 NaN
40.00000 100.00000 NaN
41.00000 100.00000 NaN
42.00000 100.00000 NaN
43.00000 100.00000 NaN
44.00000 100.00000 NaN
45.00000 100.00000 NaN
46.00000 100.00000 NaN
47.00000 100.00000 NaN
48.00000 100.00000 NaN
49.00000 100.00000 NaN
50.00000 100.00000 NaN
51.00000 100.00000 NaN
52.00000 100.00000 NaN
53.00000 100.00000 NaN
54.00000 100.00000 NaN
55.00000 100.00000 NaN
56.00000 100.00000 NaN
57.00000 100.00000 NaN
58.00000 100.00000 NaN
59.00000 100.00000 NaN
60.00000 100.00000 NaN
61.00000 100.00000 NaN
62.00000 100.00000 NaN
63.00000 100.00000 NaN
64.00000 100.00000 NaN
65.00000 100.00000 NaN
66.00000 100.00000 NaN
67.00000 100.00000 NaN
68.00000 100.00000 NaN
69.00000 100.00000 NaN
70.00000 100.00000 NaN
71.00000 100.00000 NaN
72.00000 100.00000 NaN
73.00000 100.00000 NaN
74.00000 100.00000 NaN
75.00000 100.00000 NaN
76.00000 100.00000 NaN
77.00000 100.00000 NaN
78.00000 100.00000 NaN
79.00000 100.00000 NaN
80.00000 100.00000 NaN
81.00000 100.00000 NaN
82.00000 100.00000 NaN
83.00000 100.00000 NaN
84.00000 100.00000 NaN
85.00000 100.00000 NaN
86.00000 100.00000 NaN
87.00000 100.00000 NaN
88.00000 100.00000 NaN
89.00000 100.00000 NaN
90.00000 100.00000 NaN
91.00000 100.00000 NaN
92.00000 100.00000 NaN
93.00000 100.00000 NaN
94.00000 100.00000 NaN
95.00000 100.00000 NaN
96.00000 100.00000 NaN
97.00000 100.00000 NaN
98.00000 100.00000 NaN
99.00000 100.00000 NaN
100.00000 100.00000 NaN


==> SIR_Policies_c2_3pwrgu_2.dat <==
0.00000 0.00000 NaN
1.00000 0.00000 1.60000
2.00000 0.00000 1.60000
3.00000 0.00000 1.60000
4.00000 0.00000 1.60000
5.00000 0.00000 1.60000
6.00000 0.00000 1.60000
7.00000 0.00000 1.60000
8.00000 0.00000 1.60000
9.00000 0.00000 1.60000
10.00000 0.00000 1.60000
11.00000 0.00000 1.60000
12.00000 0.00000 1.60000
13.00000 0.00000 1.60000
14.00000 0.00000 1.60000
15.00000 0.00000 1.60000
16.00000 0.00000 1.60000
17.00000 0.00000 1.60000
18.00000 0.00000 1.60000
19.00000 0.00000 1.60000
20.00000 0.00000 1.60000
21.00000 0.00000 1.60000
22.00000 0.00000 1.60000
23.00000 0.00000 1.60000
24.00000 0.00000 1.60000
25.00000 0.00000 1.60000
26.00000 0.00000 1.60000
27.00000 0.00000 1.60000
28.00000 0.00000 1.60000
29.00000 0.00000 1.60000
30.00000 0.00000 1.60000
31.00000 0.00000 1.60000
32.00000 0.00000 1.60000
33.00000 0.00000 1.60000
34.00000 0.00000 1.60000
35.00000 0.00000 1.60000
36.00000 0.00000 1.60000
37.00000 0.00000 1.60000
38.00000 0.00000 1.60000
39.00000 0.00000 1.60000
40.00000 0.00000 1.60000
41.00000 0.00000 1.60000
42.00000 0.00000 1.60000
43.00000 0.00000 1.60000
44.00000 0.00000 1.60000
45.00000 0.00000 1.60000
46.00000 0.00000 1.60000
47.00000 0.00000 1.60000
48.00000 0.00000 1.60000
49.00000 0.00000 1.60000
50.00000 0.00000 1.60000
51.00000 0.00000 1.60000
52.00000 0.00000 1.60000
53.00000 0.00000 1.60000
54.00000 0.00000 1.60000
55.00000 0.00000 1.60000
56.00000 0.00000 1.60000
57.00000 0.00000 1.60000
58.00000 0.00000 1.60000
59.00000 0.00000 1.60000
60.00000 0.00000 1.60000
61.00000 0.00000 1.60000
62.00000 0.00000 1.60000
63.00000 0.00000 1.60000
64.00000 0.00000 1.60000
65.00000 0.00000 1.60000
66.00000 0.00000 1.60000
67.00000 0.00000 1.60000
68.00000 0.00000 1.60000
69.00000 0.00000 1.60000
70.00000 0.00000 1.60000
71.00000 0.00000 1.60000
72.00000 0.00000 1.60000
73.00000 0.00000 1.60000
74.00000 0.00000 1.60000
75.00000 0.00000 1.60000
76.00000 0.00000 1.60000
77.00000 0.00000 1.60000
78.00000 0.00000 1.60000
79.00000 0.00000 1.60000
80.00000 0.00000 1.60000
81.00000 0.00000 1.60000
82.00000 0.00000 1.60000
83.00000 0.00000 1.60000
84.00000 0.00000 1.60000
85.00000 0.00000 1.60000
86.00000 0.00000 1.60000
87.00000 0.00000 1.60000
88.00000 0.00000 1.60000
89.00000 0.00000 1.60000
90.00000 0.00000 1.60000
91.00000 0.00000 1.60000
92.00000 0.00000 1.60000
93.00000 0.00000 1.60000
94.00000 0.00000 1.60000
95.00000 0.00000 1.60000
96.00000 0.00000 1.60000
97.00000 0.00000 1.60000
98.00000 0.00000 1.60000
99.00000 0.00000 1.60000
100.00000 0.00000 1.60000

0.00000 1.00000 NaN
1.00000 1.00000 1.60000
2.00000 1.00000 1.60000
3.00000 1.00000 1.60000
4.00000 1.00000 1.60000
5.00000 1.00000 1.60000
6.00000 1.00000 1.60000
7.00000 1.00000 1.60000
8.00000 1.00000 1.60000
9.00000 1.00000 1.60000
10.00000 1.00000 1.60000
11.00000 1.00000 1.60000
12.00000 1.00000 1.60000
13.00000 1.00000 1.60000
14.00000 1.00000 1.60000
15.00000 1.00000 1.60000
16.00000 1.00000 1.60000
17.00000 1.00000 1.60000
18.00000 1.00000 1.60000
19.00000 1.00000 1.60000
20.00000 1.00000 1.60000
21.00000 1.00000 1.60000
22.00000 1.00000 1.60000
23.00000 1.00000 1.60000
24.00000 1.00000 1.60000
25.00000 1.00000 1.60000
26.00000 1.00000 1.60000
27.00000 1.00000 1.60000
28.00000 1.00000 1.60000
29.00000 1.00000 1.60000
30.00000 1.00000 1.60000
31.00000 1.00000 1.60000
32.00000 1.00000 1.60000
33.00000 1.00000 1.60000
34.00000 1.00000 1.60000
35.00000 1.00000 1.60000
36.00000 1.00000 1.60000
37.00000 1.00000 1.60000
38.00000 1.00000 1.60000
39.00000 1.00000 1.60000
40.00000 1.00000 1.60000
41.00000 1.00000 1.60000
42.00000 1.00000 1.60000
43.00000 1.00000 1.60000
44.00000 1.00000 1.60000
45.00000 1.00000 1.60000
46.00000 1.00000 1.60000
47.00000 1.00000 1.60000
48.00000 1.00000 1.60000
49.00000 1.00000 1.60000
50.00000 1.00000 1.60000
51.00000 1.00000 1.60000
52.00000 1.00000 1.60000
53.00000 1.00000 1.60000
54.00000 1.00000 1.60000
55.00000 1.00000 1.60000
56.00000 1.00000 1.60000
57.00000 1.00000 1.60000
58.00000 1.00000 1.60000
59.00000 1.00000 1.60000
60.00000 1.00000 1.60000
61.00000 1.00000 1.60000
62.00000 1.00000 1.60000
63.00000 1.00000 1.60000
64.00000 1.00000 1.60000
65.00000 1.00000 1.60000
66.00000 1.00000 1.60000
67.00000 1.00000 1.60000
68.00000 1.00000 1.60000
69.00000 1.00000 1.60000
70.00000 1.00000 1.60000
71.00000 1.00000 1.60000
72.00000 1.00000 1.60000
73.00000 1.00000 1.60000
74.00000 1.00000 1.60000
75.00000 1.00000 1.60000
76.00000 1.00000 1.60000
77.00000 1.00000 1.60000
78.00000 1.00000 1.60000
79.00000 1.00000 1.60000
80.00000 1.00000 1.60000
81.00000 1.00000 1.60000
82.00000 1.00000 1.60000
83.00000 1.00000 1.60000
84.00000 1.00000 1.60000
85.00000 1.00000 1.60000
86.00000 1.00000 1.60000
87.00000 1.00000 1.60000
88.00000 1.00000 1.60000
89.00000 1.00000 1.60000
90.00000 1.00000 1.60000
91.00000 1.00000 1.60000
92.00000 1.00000 1.60000
93.00000 1.00000 1.60000
94.00000 1.00000 1.60000
95.00000 1.00000 1.60000
96.00000 1.00000 1.60000
97.00000 1.00000 1.60000
98.00000 1.00000 1.60000
99.00000 1.00000 1.60000
100.00000 1.00000 NaN

0.00000 2.00000 NaN
1.00000 2.00000 1.60000
2.00000 2.00000 1.60000
3.00000 2.00000 1.60000
4.00000 2.00000 1.60000
5.00000 2.00000 1.60000
6.00000 2.00000 1.60000
7.00000 2.00000 1.60000
8.00000 2.00000 1.60000
9.00000 2.00000 1.60000
10.00000 2.00000 1.60000
11.00000 2.00000 1.60000
12.00000 2.00000 1.60000
13.00000 2.00000 1.60000
14.00000 2.00000 1.60000
15.00000 2.00000 1.60000
16.00000 2.00000 1.60000
17.00000 2.00000 1.60000
18.00000 2.00000 1.60000
19.00000 2.00000 1.60000
20.00000 2.00000 1.60000
21.00000 2.00000 1.60000
22.00000 2.00000 1.60000
23.00000 2.00000 1.60000
24.00000 2.00000 1.60000
25.00000 2.00000 1.60000
26.00000 2.00000 1.60000
27.00000 2.00000 1.60000
28.00000 2.00000 1.60000
29.00000 2.00000 1.60000
30.00000 2.00000 1.60000
31.00000 2.00000 1.60000
32.00000 2.00000 1.60000
33.00000 2.00000 1.60000
34.00000 2.00000 1.60000
35.00000 2.00000 1.60000
36.00000 2.00000 1.60000
37.00000 2.00000 1.60000
38.00000 2.00000 1.60000
39.00000 2.00000 1.60000
40.00000 2.00000 1.60000
41.00000 2.00000 1.60000
42.00000 2.00000 1.60000
43.00000 2.00000 1.60000
44.00000 2.00000 1.60000
45.00000 2.00000 1.60000
46.00000 2.00000 1.60000
47.00000 2.00000 1.60000
48.00000 2.00000 1.60000
49.00000 2.00000 1.60000
50.00000 2.00000 1.60000
51.00000 2.00000 1.60000
52.00000 2.00000 1.60000
53.00000 2.00000 1.60000
54.00000 2.00000 1.60000
55.00000 2.00000 1.60000
56.00000 2.00000 1.60000
57.00000 2.00000 1.60000
58.00000 2.00000 1.60000
59.00000 2.00000 1.60000
60.00000 2.00000 1.60000
61.00000 2.00000 1.60000
62.00000 2.00000 1.60000
63.00000 2.00000 1.60000
64.00000 2.00000 1.60000
65.00000 2.00000 1.60000
66.00000 2.00000 1.60000
67.00000 2.00000 1.60000
68.00000 2.00000 1.60000
69.00000 2.00000 1.60000
70.00000 2.00000 1.60000
71.00000 2.00000 1.60000
72.00000 2.00000 1.60000
73.00000 2.00000 1.60000
74.00000 2.00000 1.60000
75.00000 2.00000 1.60000
76.00000 2.00000 1.60000
77.00000 2.00000 1.60000
78.00000 2.00000 1.60000
79.00000 2.00000 1.60000
80.00000 2.00000 1.60000
81.00000 2.00000 1.60000
82.00000 2.00000 1.60000
83.00000 2.00000 1.60000
84.00000 2.00000 1.60000
85.00000 2.00000 1.60000
86.00000 2.00000 1.60000
87.00000 2.00000 1.60000
88.00000 2.00000 1.60000
89.00000 2.00000 1.60000
90.00000 2.00000 1.60000
91.00000 2.00000 1.60000
92.00000 2.00000 1.60000
93.00000 2.00000 1.60000
94.00000 2.00000 1.60000
95.00000 2.00000 1.60000
96.00000 2.00000 1.60000
97.00000 2.00000 1.60000
98.00000 2.00000 1.60000
99.00000 2.00000 NaN
100.00000 2.00000 NaN

0.00000 3.00000 NaN
1.00000 3.00000 1.60000
2.00000 3.00000 1.60000
3.00000 3.00000 1.60000
4.00000 3.00000 1.60000
5.00000 3.00000 1.60000
6.00000 3.00000 1.60000
7.00000 3.00000 1.60000
8.00000 3.00000 1.60000
9.00000 3.00000 1.60000
10.00000 3.00000 1.60000
11.00000 3.00000 1.60000
12.00000 3.00000 1.60000
13.00000 3.00000 1.60000
14.00000 3.00000 1.60000
15.00000 3.00000 1.60000
16.00000 3.00000 1.60000
17.00000 3.00000 1.60000
18.00000 3.00000 1.60000
19.00000 3.00000 1.60000
20.00000 3.00000 1.60000
21.00000 3.00000 1.60000
22.00000 3.00000 1.60000
23.00000 3.00000 1.60000
24.00000 3.00000 1.60000
25.00000 3.00000 1.60000
26.00000 3.00000 1.60000
27.00000 3.00000 1.60000
28.00000 3.00000 1.60000
29.00000 3.00000 1.60000
30.00000 3.00000 1.60000
31.00000 3.00000 1.60000
32.00000 3.00000 1.60000
33.00000 3.00000 1.60000
34.00000 3.00000 1.60000
35.00000 3.00000 1.60000
36.00000 3.00000 1.60000
37.00000 3.00000 1.60000
38.00000 3.00000 1.60000
39.00000 3.00000 1.60000
40.00000 3.00000 1.60000
41.00000 3.00000 1.60000
42.00000 3.00000 1.60000
43.00000 3.00000 1.60000
44.00000 3.00000 1.60000
45.00000 3.00000 1.60000
46.00000 3.00000 1.60000
47.00000 3.00000 1.60000
48.00000 3.00000 1.60000
49.00000 3.00000 1.60000
50.00000 3.00000 1.60000
51.00000 3.00000 1.60000
52.00000 3.00000 1.60000
53.00000 3.00000 1.60000
54.00000 3.00000 1.60000
55.00000 3.00000 1.60000
56.00000 3.00000 1.60000
57.00000 3.00000 1.60000
58.00000 3.00000 1.60000
59.00000 3.00000 1.60000
60.00000 3.00000 1.60000
61.00000 3.00000 1.60000
62.00000 3.00000 1.60000
63.00000 3.00000 1.60000
64.00000 3.00000 1.60000
65.00000 3.00000 1.60000
66.00000 3.00000 1.60000
67.00000 3.00000 1.60000
68.00000 3.00000 1.60000
69.00000 3.00000 1.60000
70.00000 3.00000 1.60000
71.00000 3.00000 1.60000
72.00000 3.00000 1.60000
73.00000 3.00000 1.60000
74.00000 3.00000 1.60000
75.00000 3.00000 1.60000
76.00000 3.00000 1.60000
77.00000 3.00000 1.60000
78.00000 3.00000 1.60000
79.00000 3.00000 1.60000
80.00000 3.00000 1.60000
81.00000 3.00000 1.60000
82.00000 3.00000 1.60000
83.00000 3.00000 1.60000
84.00000 3.00000 1.60000
85.00000 3.00000 1.60000
86.00000 3.00000 1.60000
87.00000 3.00000 1.60000
88.00000 3.00000 1.60000
89.00000 3.00000 1.60000
90.00000 3.00000 1.60000
91.00000 3.00000 1.60000
92.00000 3.00000 1.60000
93.00000 3.00000 1.60000
94.00000 3.00000 1.60000
95.00000 3.00000 1.60000
96.00000 3.00000 1.60000
97.00000 3.00000 1.60000
98.00000 3.00000 NaN
99.00000 3.00000 NaN
100.00000 3.00000 NaN

0.00000 4.00000 NaN
1.00000 4.00000 1.60000
2.00000 4.00000 1.60000
3.00000 4.00000 1.60000
4.00000 4.00000 1.60000
5.00000 4.00000 1.60000
6.00000 4.00000 1.60000
7.00000 4.00000 1.60000
8.00000 4.00000 1.60000
9.00000 4.00000 1.60000
10.00000 4.00000 1.60000
11.00000 4.00000 1.60000
12.00000 4.00000 1.60000
13.00000 4.00000 1.60000
14.00000 4.00000 1.60000
15.00000 4.00000 1.60000
16.00000 4.00000 1.60000
17.00000 4.00000 1.60000
18.00000 4.00000 1.60000
19.00000 4.00000 1.60000
20.00000 4.00000 1.60000
21.00000 4.00000 1.60000
22.00000 4.00000 1.60000
23.00000 4.00000 1.60000
24.00000 4.00000 1.60000
25.00000 4.00000 1.60000
26.00000 4.00000 1.60000
27.00000 4.00000 1.60000
28.00000 4.00000 1.60000
29.00000 4.00000 1.60000
30.00000 4.00000 1.60000
31.00000 4.00000 1.60000
32.00000 4.00000 1.60000
33.00000 4.00000 1.60000
34.00000 4.00000 1.60000
35.00000 4.00000 1.60000
36.00000 4.00000 1.60000
37.00000 4.00000 1.60000
38.00000 4.00000 1.60000
39.00000 4.00000 1.60000
40.00000 4.00000 1.60000
41.00000 4.00000 1.60000
42.00000 4.00000 1.60000
43.00000 4.00000 1.60000
44.00000 4.00000 1.60000
45.00000 4.00000 1.60000
46.00000 4.00000 1.60000
47.00000 4.00000 1.60000
48.00000 4.00000 1.60000
49.00000 4.00000 1.60000
50.00000 4.00000 1.60000
51.00000 4.00000 1.60000
52.00000 4.00000 1.60000
53.00000 4.00000 1.60000
54.00000 4.00000 1.60000
55.00000 4.00000 1.60000
56.00000 4.00000 1.60000
57.00000 4.00000 1.60000
58.00000 4.00000 1.60000
59.00000 4.00000 1.60000
60.00000 4.00000 1.60000
61.00000 4.00000 1.60000
62.00000 4.00000 1.60000
63.00000 4.00000 1.60000
64.00000 4.00000 1.60000
65.00000 4.00000 1.60000
66.00000 4.00000 1.60000
67.00000 4.00000 1.60000
68.00000 4.00000 1.60000
69.00000 4.00000 1.60000
70.00000 4.00000 1.60000
71.00000 4.00000 1.60000
72.00000 4.00000 1.60000
73.00000 4.00000 1.60000
74.00000 4.00000 1.60000
75.00000 4.00000 1.60000
76.00000 4.00000 1.60000
77.00000 4.00000 1.60000
78.00000 4.00000 1.60000
79.00000 4.00000 1.60000
80.00000 4.00000 1.60000
81.00000 4.00000 1.60000
82.00000 4.00000 1.60000
83.00000 4.00000 1.60000
84.00000 4.00000 1.60000
85.00000 4.00000 1.60000
86.00000 4.00000 1.60000
87.00000 4.00000 1.60000
88.00000 4.00000 1.60000
89.00000 4.00000 1.60000
90.00000 4.00000 1.60000
91.00000 4.00000 1.60000
92.00000 4.00000 1.60000
93.00000 4.00000 1.60000
94.00000 4.00000 1.60000
95.00000 4.00000 1.60000
96.00000 4.00000 1.60000
97.00000 4.00000 NaN
98.00000 4.00000 NaN
99.00000 4.00000 NaN
100.00000 4.00000 NaN

0.00000 5.00000 NaN
1.00000 5.00000 1.60000
2.00000 5.00000 1.60000
3.00000 5.00000 1.60000
4.00000 5.00000 1.60000
5.00000 5.00000 1.60000
6.00000 5.00000 1.60000
7.00000 5.00000 1.60000
8.00000 5.00000 1.60000
9.00000 5.00000 1.60000
10.00000 5.00000 1.60000
11.00000 5.00000 1.60000
12.00000 5.00000 1.60000
13.00000 5.00000 1.60000
14.00000 5.00000 1.60000
15.00000 5.00000 1.60000
16.00000 5.00000 1.60000
17.00000 5.00000 1.60000
18.00000 5.00000 1.60000
19.00000 5.00000 1.60000
20.00000 5.00000 1.60000
21.00000 5.00000 1.60000
22.00000 5.00000 1.60000
23.00000 5.00000 1.60000
24.00000 5.00000 1.60000
25.00000 5.00000 1.60000
26.00000 5.00000 1.60000
27.00000 5.00000 1.60000
28.00000 5.00000 1.60000
29.00000 5.00000 1.60000
30.00000 5.00000 1.60000
31.00000 5.00000 1.60000
32.00000 5.00000 1.60000
33.00000 5.00000 1.60000
34.00000 5.00000 1.60000
35.00000 5.00000 1.60000
36.00000 5.00000 1.60000
37.00000 5.00000 1.60000
38.00000 5.00000 1.60000
39.00000 5.00000 1.60000
40.00000 5.00000 1.60000
41.00000 5.00000 1.60000
42.00000 5.00000 1.60000
43.00000 5.00000 1.60000
44.00000 5.00000 1.60000
45.00000 5.00000 1.60000
46.00000 5.00000 1.60000
47.00000 5.00000 1.60000
48.00000 5.00000 1.60000
49.00000 5.00000 1.60000
50.00000 5.00000 1.60000
51.00000 5.00000 1.60000
52.00000 5.00000 1.60000
53.00000 5.00000 1.60000
54.00000 5.00000 1.60000
55.00000 5.00000 1.60000
56.00000 5.00000 1.60000
57.00000 5.00000 1.60000
58.00000 5.00000 1.60000
59.00000 5.00000 1.60000
60.00000 5.00000 1.60000
61.00000 5.00000 1.60000
62.00000 5.00000 1.60000
63.00000 5.00000 1.60000
64.00000 5.00000 1.60000
65.00000 5.00000 1.60000
66.00000 5.00000 1.60000
67.00000 5.00000 1.60000
68.00000 5.00000 1.60000
69.00000 5.00000 1.60000
70.00000 5.00000 1.60000
71.00000 5.00000 1.60000
72.00000 5.00000 1.60000
73.00000 5.00000 1.60000
74.00000 5.00000 1.60000
75.00000 5.00000 1.60000
76.00000 5.00000 1.60000
77.00000 5.00000 1.60000
78.00000 5.00000 1.60000
79.00000 5.00000 1.60000
80.00000 5.00000 1.60000
81.00000 5.00000 1.60000
82.00000 5.00000 1.60000
83.00000 5.00000 1.60000
84.00000 5.00000 1.60000
85.00000 5.00000 1.60000
86.00000 5.00000 1.60000
87.00000 5.00000 1.60000
88.00000 5.00000 1.60000
89.00000 5.00000 1.60000
90.00000 5.00000 1.60000
91.00000 5.00000 1.60000
92.00000 5.00000 1.60000
93.00000 5.00000 1.60000
94.00000 5.00000 1.60000
95.00000 5.00000 1.60000
96.00000 5.00000 NaN
97.00000 5.00000 NaN
98.00000 5.00000 NaN
99.00000 5.00000 NaN
100.00000 5.00000 NaN

0.00000 6.00000 NaN
1.00000 6.00000 1.60000
2.00000 6.00000 1.60000
3.00000 6.00000 1.60000
4.00000 6.00000 1.60000
5.00000 6.00000 1.60000
6.00000 6.00000 1.60000
7.00000 6.00000 1.60000
8.00000 6.00000 1.60000
9.00000 6.00000 1.60000
10.00000 6.00000 1.60000
11.00000 6.00000 1.60000
12.00000 6.00000 1.60000
13.00000 6.00000 1.60000
14.00000 6.00000 1.60000
15.00000 6.00000 1.60000
16.00000 6.00000 1.60000
17.00000 6.00000 1.60000
18.00000 6.00000 1.60000
19.00000 6.00000 1.60000
20.00000 6.00000 1.60000
21.00000 6.00000 1.60000
22.00000 6.00000 1.60000
23.00000 6.00000 1.60000
24.00000 6.00000 1.60000
25.00000 6.00000 1.60000
26.00000 6.00000 1.60000
27.00000 6.00000 1.60000
28.00000 6.00000 1.60000
29.00000 6.00000 1.60000
30.00000 6.00000 1.60000
31.00000 6.00000 1.60000
32.00000 6.00000 1.60000
33.00000 6.00000 1.60000
34.00000 6.00000 1.60000
35.00000 6.00000 1.60000
36.00000 6.00000 1.60000
37.00000 6.00000 1.60000
38.00000 6.00000 1.60000
39.00000 6.00000 1.60000
40.00000 6.00000 1.60000
41.00000 6.00000 1.60000
42.00000 6.00000 1.60000
43.00000 6.00000 1.60000
44.00000 6.00000 1.60000
45.00000 6.00000 1.60000
46.00000 6.00000 1.60000
47.00000 6.00000 1.60000
48.00000 6.00000 1.60000
49.00000 6.00000 1.60000
50.00000 6.00000 1.60000
51.00000 6.00000 1.60000
52.00000 6.00000 1.60000
53.00000 6.00000 1.60000
54.00000 6.00000 1.60000
55.00000 6.00000 1.60000
56.00000 6.00000 1.60000
57.00000 6.00000 1.60000
58.00000 6.00000 1.60000
59.00000 6.00000 1.60000
60.00000 6.00000 1.60000
61.00000 6.00000 1.60000
62.00000 6.00000 1.60000
63.00000 6.00000 1.60000
64.00000 6.00000 1.60000
65.00000 6.00000 1.60000
66.00000 6.00000 1.60000
67.00000 6.00000 1.60000
68.00000 6.00000 1.60000
69.00000 6.00000 1.60000
70.00000 6.00000 1.60000
71.00000 6.00000 1.60000
72.00000 6.00000 1.60000
73.00000 6.00000 1.60000
74.00000 6.00000 1.60000
75.00000 6.00000 1.60000
76.00000 6.00000 1.60000
77.00000 6.00000 1.60000
78.00000 6.00000 1.60000
79.00000 6.00000 1.60000
80.00000 6.00000 1.60000
81.00000 6.00000 1.60000
82.00000 6.00000 1.60000
83.00000 6.00000 1.60000
84.00000 6.00000 1.60000
85.00000 6.00000 1.60000
86.00000 6.00000 1.60000
87.00000 6.00000 1.60000
88.00000 6.00000 1.60000
89.00000 6.00000 1.60000
90.00000 6.00000 1.60000
91.00000 6.00000 1.60000
92.00000 6.00000 1.60000
93.00000 6.00000 1.60000
94.00000 6.00000 1.60000
95.00000 6.00000 NaN
96.00000 6.00000 NaN
97.00000 6.00000 NaN
98.00000 6.00000 NaN
99.00000 6.00000 NaN
100.00000 6.00000 NaN

0.00000 7.00000 NaN
1.00000 7.00000 1.60000
2.00000 7.00000 1.60000
3.00000 7.00000 1.60000
4.00000 7.00000 1.60000
5.00000 7.00000 1.60000
6.00000 7.00000 1.60000
7.00000 7.00000 1.60000
8.00000 7.00000 1.60000
9.00000 7.00000 1.60000
10.00000 7.00000 1.60000
11.00000 7.00000 1.60000
12.00000 7.00000 1.60000
13.00000 7.00000 1.60000
14.00000 7.00000 1.60000
15.00000 7.00000 1.60000
16.00000 7.00000 1.60000
17.00000 7.00000 1.60000
18.00000 7.00000 1.60000
19.00000 7.00000 1.60000
20.00000 7.00000 1.60000
21.00000 7.00000 1.60000
22.00000 7.00000 1.60000
23.00000 7.00000 1.60000
24.00000 7.00000 1.60000
25.00000 7.00000 1.60000
26.00000 7.00000 1.60000
27.00000 7.00000 1.60000
28.00000 7.00000 1.60000
29.00000 7.00000 1.60000
30.00000 7.00000 1.60000
31.00000 7.00000 1.60000
32.00000 7.00000 1.60000
33.00000 7.00000 1.60000
34.00000 7.00000 1.60000
35.00000 7.00000 1.60000
36.00000 7.00000 1.60000
37.00000 7.00000 1.60000
38.00000 7.00000 1.60000
39.00000 7.00000 1.60000
40.00000 7.00000 1.60000
41.00000 7.00000 1.60000
42.00000 7.00000 1.60000
43.00000 7.00000 1.60000
44.00000 7.00000 1.60000
45.00000 7.00000 1.60000
46.00000 7.00000 1.60000
47.00000 7.00000 1.60000
48.00000 7.00000 1.60000
49.00000 7.00000 1.60000
50.00000 7.00000 1.60000
51.00000 7.00000 1.60000
52.00000 7.00000 1.60000
53.00000 7.00000 1.60000
54.00000 7.00000 1.60000
55.00000 7.00000 1.60000
56.00000 7.00000 1.60000
57.00000 7.00000 1.60000
58.00000 7.00000 1.60000
59.00000 7.00000 1.60000
60.00000 7.00000 1.60000
61.00000 7.00000 1.60000
62.00000 7.00000 1.60000
63.00000 7.00000 1.60000
64.00000 7.00000 1.60000
65.00000 7.00000 1.60000
66.00000 7.00000 1.60000
67.00000 7.00000 1.60000
68.00000 7.00000 1.60000
69.00000 7.00000 1.60000
70.00000 7.00000 1.60000
71.00000 7.00000 1.60000
72.00000 7.00000 1.60000
73.00000 7.00000 1.60000
74.00000 7.00000 1.60000
75.00000 7.00000 1.60000
76.00000 7.00000 1.60000
77.00000 7.00000 1.60000
78.00000 7.00000 1.60000
79.00000 7.00000 1.60000
80.00000 7.00000 1.60000
81.00000 7.00000 1.60000
82.00000 7.00000 1.60000
83.00000 7.00000 1.60000
84.00000 7.00000 1.60000
85.00000 7.00000 1.60000
86.00000 7.00000 1.60000
87.00000 7.00000 1.60000
88.00000 7.00000 1.60000
89.00000 7.00000 1.60000
90.00000 7.00000 1.60000
91.00000 7.00000 1.60000
92.00000 7.00000 1.60000
93.00000 7.00000 1.60000
94.00000 7.00000 NaN
95.00000 7.00000 NaN
96.00000 7.00000 NaN
97.00000 7.00000 NaN
98.00000 7.00000 NaN
99.00000 7.00000 NaN
100.00000 7.00000 NaN

0.00000 8.00000 NaN
1.00000 8.00000 1.60000
2.00000 8.00000 1.60000
3.00000 8.00000 1.60000
4.00000 8.00000 1.60000
5.00000 8.00000 1.60000
6.00000 8.00000 1.60000
7.00000 8.00000 1.60000
8.00000 8.00000 1.60000
9.00000 8.00000 1.60000
10.00000 8.00000 1.60000
11.00000 8.00000 1.60000
12.00000 8.00000 1.60000
13.00000 8.00000 1.60000
14.00000 8.00000 1.60000
15.00000 8.00000 1.60000
16.00000 8.00000 1.60000
17.00000 8.00000 1.60000
18.00000 8.00000 1.60000
19.00000 8.00000 1.60000
20.00000 8.00000 1.60000
21.00000 8.00000 1.60000
22.00000 8.00000 1.60000
23.00000 8.00000 1.60000
24.00000 8.00000 1.60000
25.00000 8.00000 1.60000
26.00000 8.00000 1.60000
27.00000 8.00000 1.60000
28.00000 8.00000 1.60000
29.00000 8.00000 1.60000
30.00000 8.00000 1.60000
31.00000 8.00000 1.60000
32.00000 8.00000 1.60000
33.00000 8.00000 1.60000
34.00000 8.00000 1.60000
35.00000 8.00000 1.60000
36.00000 8.00000 1.60000
37.00000 8.00000 1.60000
38.00000 8.00000 1.60000
39.00000 8.00000 1.60000
40.00000 8.00000 1.60000
41.00000 8.00000 1.60000
42.00000 8.00000 1.60000
43.00000 8.00000 1.60000
44.00000 8.00000 1.60000
45.00000 8.00000 1.60000
46.00000 8.00000 1.60000
47.00000 8.00000 1.60000
48.00000 8.00000 1.60000
49.00000 8.00000 1.60000
50.00000 8.00000 1.60000
51.00000 8.00000 1.60000
52.00000 8.00000 1.60000
53.00000 8.00000 1.60000
54.00000 8.00000 1.60000
55.00000 8.00000 1.60000
56.00000 8.00000 1.60000
57.00000 8.00000 1.60000
58.00000 8.00000 1.60000
59.00000 8.00000 1.60000
60.00000 8.00000 1.60000
61.00000 8.00000 1.60000
62.00000 8.00000 1.60000
63.00000 8.00000 1.60000
64.00000 8.00000 1.60000
65.00000 8.00000 1.60000
66.00000 8.00000 1.60000
67.00000 8.00000 1.60000
68.00000 8.00000 1.60000
69.00000 8.00000 1.60000
70.00000 8.00000 1.60000
71.00000 8.00000 1.60000
72.00000 8.00000 1.60000
73.00000 8.00000 1.60000
74.00000 8.00000 1.60000
75.00000 8.00000 1.60000
76.00000 8.00000 1.60000
77.00000 8.00000 1.60000
78.00000 8.00000 1.60000
79.00000 8.00000 1.60000
80.00000 8.00000 1.60000
81.00000 8.00000 1.60000
82.00000 8.00000 1.60000
83.00000 8.00000 1.60000
84.00000 8.00000 1.60000
85.00000 8.00000 1.60000
86.00000 8.00000 1.60000
87.00000 8.00000 1.60000
88.00000 8.00000 1.60000
89.00000 8.00000 1.60000
90.00000 8.00000 1.60000
91.00000 8.00000 1.60000
92.00000 8.00000 1.60000
93.00000 8.00000 NaN
94.00000 8.00000 NaN
95.00000 8.00000 NaN
96.00000 8.00000 NaN
97.00000 8.00000 NaN
98.00000 8.00000 NaN
99.00000 8.00000 NaN
100.00000 8.00000 NaN

0.00000 9.00000 NaN
1.00000 9.00000 1.60000
2.00000 9.00000 1.60000
3.00000 9.00000 1.60000
4.00000 9.00000 1.60000
5.00000 9.00000 1.60000
6.00000 9.00000 1.60000
7.00000 9.00000 1.60000
8.00000 9.00000 1.60000
9.00000 9.00000 1.60000
10.00000 9.00000 1.60000
11.00000 9.00000 1.60000
12.00000 9.00000 1.60000
13.00000 9.00000 1.60000
14.00000 9.00000 1.60000
15.00000 9.00000 1.60000
16.00000 9.00000 1.60000
17.00000 9.00000 1.60000
18.00000 9.00000 1.60000
19.00000 9.00000 1.60000
20.00000 9.00000 1.60000
21.00000 9.00000 1.60000
22.00000 9.00000 1.60000
23.00000 9.00000 1.60000
24.00000 9.00000 1.60000
25.00000 9.00000 1.60000
26.00000 9.00000 1.60000
27.00000 9.00000 1.60000
28.00000 9.00000 1.60000
29.00000 9.00000 1.60000
30.00000 9.00000 1.60000
31.00000 9.00000 1.60000
32.00000 9.00000 1.60000
33.00000 9.00000 1.60000
34.00000 9.00000 1.60000
35.00000 9.00000 1.60000
36.00000 9.00000 1.60000
37.00000 9.00000 1.60000
38.00000 9.00000 1.60000
39.00000 9.00000 1.60000
40.00000 9.00000 1.60000
41.00000 9.00000 1.60000
42.00000 9.00000 1.60000
43.00000 9.00000 1.60000
44.00000 9.00000 1.60000
45.00000 9.00000 1.60000
46.00000 9.00000 1.60000
47.00000 9.00000 1.60000
48.00000 9.00000 1.60000
49.00000 9.00000 1.60000
50.00000 9.00000 1.60000
51.00000 9.00000 1.60000
52.00000 9.00000 1.60000
53.00000 9.00000 1.60000
54.00000 9.00000 1.60000
55.00000 9.00000 1.60000
56.00000 9.00000 1.60000
57.00000 9.00000 1.60000
58.00000 9.00000 1.60000
59.00000 9.00000 1.60000
60.00000 9.00000 1.60000
61.00000 9.00000 1.60000
62.00000 9.00000 1.60000
63.00000 9.00000 1.60000
64.00000 9.00000 1.60000
65.00000 9.00000 1.60000
66.00000 9.00000 1.60000
67.00000 9.00000 1.60000
68.00000 9.00000 1.60000
69.00000 9.00000 1.60000
70.00000 9.00000 1.60000
71.00000 9.00000 1.60000
72.00000 9.00000 1.60000
73.00000 9.00000 1.60000
74.00000 9.00000 1.60000
75.00000 9.00000 1.60000
76.00000 9.00000 1.60000
77.00000 9.00000 1.60000
78.00000 9.00000 1.60000
79.00000 9.00000 1.60000
80.00000 9.00000 1.60000
81.00000 9.00000 1.60000
82.00000 9.00000 1.60000
83.00000 9.00000 1.60000
84.00000 9.00000 1.60000
85.00000 9.00000 1.60000
86.00000 9.00000 1.60000
87.00000 9.00000 1.60000
88.00000 9.00000 1.60000
89.00000 9.00000 1.60000
90.00000 9.00000 1.60000
91.00000 9.00000 1.60000
92.00000 9.00000 NaN
93.00000 9.00000 NaN
94.00000 9.00000 NaN
95.00000 9.00000 NaN
96.00000 9.00000 NaN
97.00000 9.00000 NaN
98.00000 9.00000 NaN
99.00000 9.00000 NaN
100.00000 9.00000 NaN

0.00000 10.00000 NaN
1.00000 10.00000 1.60000
2.00000 10.00000 1.60000
3.00000 10.00000 1.60000
4.00000 10.00000 1.60000
5.00000 10.00000 1.60000
6.00000 10.00000 1.60000
7.00000 10.00000 1.60000
8.00000 10.00000 1.60000
9.00000 10.00000 1.60000
10.00000 10.00000 1.60000
11.00000 10.00000 1.60000
12.00000 10.00000 1.60000
13.00000 10.00000 1.60000
14.00000 10.00000 1.60000
15.00000 10.00000 1.60000
16.00000 10.00000 1.60000
17.00000 10.00000 1.60000
18.00000 10.00000 1.60000
19.00000 10.00000 1.60000
20.00000 10.00000 1.60000
21.00000 10.00000 1.60000
22.00000 10.00000 1.60000
23.00000 10.00000 1.60000
24.00000 10.00000 1.60000
25.00000 10.00000 1.60000
26.00000 10.00000 1.60000
27.00000 10.00000 1.60000
28.00000 10.00000 1.60000
29.00000 10.00000 1.60000
30.00000 10.00000 1.60000
31.00000 10.00000 1.60000
32.00000 10.00000 1.60000
33.00000 10.00000 1.60000
34.00000 10.00000 1.60000
35.00000 10.00000 1.60000
36.00000 10.00000 1.60000
37.00000 10.00000 1.60000
38.00000 10.00000 1.60000
39.00000 10.00000 1.60000
40.00000 10.00000 1.60000
41.00000 10.00000 1.60000
42.00000 10.00000 1.60000
43.00000 10.00000 1.60000
44.00000 10.00000 1.60000
45.00000 10.00000 1.60000
46.00000 10.00000 1.60000
47.00000 10.00000 1.60000
48.00000 10.00000 1.60000
49.00000 10.00000 1.60000
50.00000 10.00000 1.60000
51.00000 10.00000 1.60000
52.00000 10.00000 1.60000
53.00000 10.00000 1.60000
54.00000 10.00000 1.60000
55.00000 10.00000 1.60000
56.00000 10.00000 1.60000
57.00000 10.00000 1.60000
58.00000 10.00000 1.60000
59.00000 10.00000 1.60000
60.00000 10.00000 1.60000
61.00000 10.00000 1.60000
62.00000 10.00000 1.60000
63.00000 10.00000 1.60000
64.00000 10.00000 1.60000
65.00000 10.00000 1.60000
66.00000 10.00000 1.60000
67.00000 10.00000 1.60000
68.00000 10.00000 1.60000
69.00000 10.00000 1.60000
70.00000 10.00000 1.60000
71.00000 10.00000 1.60000
72.00000 10.00000 1.60000
73.00000 10.00000 1.60000
74.00000 10.00000 1.60000
75.00000 10.00000 1.60000
76.00000 10.00000 1.60000
77.00000 10.00000 1.60000
78.00000 10.00000 1.60000
79.00000 10.00000 1.60000
80.00000 10.00000 1.60000
81.00000 10.00000 1.60000
82.00000 10.00000 1.60000
83.00000 10.00000 1.60000
84.00000 10.00000 1.60000
85.00000 10.00000 1.60000
86.00000 10.00000 1.60000
87.00000 10.00000 1.60000
88.00000 10.00000 1.60000
89.00000 10.00000 1.60000
90.00000 10.00000 1.60000
91.00000 10.00000 NaN
92.00000 10.00000 NaN
93.00000 10.00000 NaN
94.00000 10.00000 NaN
95.00000 10.00000 NaN
96.00000 10.00000 NaN
97.00000 10.00000 NaN
98.00000 10.00000 NaN
99.00000 10.00000 NaN
100.00000 10.00000 NaN

0.00000 11.00000 NaN
1.00000 11.00000 1.60000
2.00000 11.00000 1.60000
3.00000 11.00000 1.60000
4.00000 11.00000 1.60000
5.00000 11.00000 1.60000
6.00000 11.00000 1.60000
7.00000 11.00000 1.60000
8.00000 11.00000 1.60000
9.00000 11.00000 1.60000
10.00000 11.00000 1.60000
11.00000 11.00000 1.60000
12.00000 11.00000 1.60000
13.00000 11.00000 1.60000
14.00000 11.00000 1.60000
15.00000 11.00000 1.60000
16.00000 11.00000 1.60000
17.00000 11.00000 1.60000
18.00000 11.00000 1.60000
19.00000 11.00000 1.60000
20.00000 11.00000 1.60000
21.00000 11.00000 1.60000
22.00000 11.00000 1.60000
23.00000 11.00000 1.60000
24.00000 11.00000 1.60000
25.00000 11.00000 1.60000
26.00000 11.00000 1.60000
27.00000 11.00000 1.60000
28.00000 11.00000 1.60000
29.00000 11.00000 1.60000
30.00000 11.00000 1.60000
31.00000 11.00000 1.60000
32.00000 11.00000 1.60000
33.00000 11.00000 1.60000
34.00000 11.00000 1.60000
35.00000 11.00000 1.60000
36.00000 11.00000 1.60000
37.00000 11.00000 1.60000
38.00000 11.00000 1.60000
39.00000 11.00000 1.60000
40.00000 11.00000 1.60000
41.00000 11.00000 1.60000
42.00000 11.00000 1.60000
43.00000 11.00000 1.60000
44.00000 11.00000 1.60000
45.00000 11.00000 1.60000
46.00000 11.00000 1.60000
47.00000 11.00000 1.60000
48.00000 11.00000 1.60000
49.00000 11.00000 1.60000
50.00000 11.00000 1.60000
51.00000 11.00000 1.60000
52.00000 11.00000 1.60000
53.00000 11.00000 1.60000
54.00000 11.00000 1.60000
55.00000 11.00000 1.60000
56.00000 11.00000 1.60000
57.00000 11.00000 1.60000
58.00000 11.00000 1.60000
59.00000 11.00000 1.60000
60.00000 11.00000 1.60000
61.00000 11.00000 1.60000
62.00000 11.00000 1.60000
63.00000 11.00000 1.60000
64.00000 11.00000 1.60000
65.00000 11.00000 1.60000
66.00000 11.00000 1.60000
67.00000 11.00000 1.60000
68.00000 11.00000 1.60000
69.00000 11.00000 1.60000
70.00000 11.00000 1.60000
71.00000 11.00000 1.60000
72.00000 11.00000 1.60000
73.00000 11.00000 1.60000
74.00000 11.00000 1.60000
75.00000 11.00000 1.60000
76.00000 11.00000 1.60000
77.00000 11.00000 1.60000
78.00000 11.00000 1.60000
79.00000 11.00000 1.60000
80.00000 11.00000 1.60000
81.00000 11.00000 1.60000
82.00000 11.00000 1.60000
83.00000 11.00000 1.60000
84.00000 11.00000 1.60000
85.00000 11.00000 1.60000
86.00000 11.00000 1.60000
87.00000 11.00000 1.60000
88.00000 11.00000 1.60000
89.00000 11.00000 1.60000
90.00000 11.00000 NaN
91.00000 11.00000 NaN
92.00000 11.00000 NaN
93.00000 11.00000 NaN
94.00000 11.00000 NaN
95.00000 11.00000 NaN
96.00000 11.00000 NaN
97.00000 11.00000 NaN
98.00000 11.00000 NaN
99.00000 11.00000 NaN
100.00000 11.00000 NaN

0.00000 12.00000 NaN
1.00000 12.00000 1.60000
2.00000 12.00000 1.60000
3.00000 12.00000 1.60000
4.00000 12.00000 1.60000
5.00000 12.00000 1.60000
6.00000 12.00000 1.60000
7.00000 12.00000 1.60000
8.00000 12.00000 1.60000
9.00000 12.00000 1.60000
10.00000 12.00000 1.60000
11.00000 12.00000 1.60000
12.00000 12.00000 1.60000
13.00000 12.00000 1.60000
14.00000 12.00000 1.60000
15.00000 12.00000 1.60000
16.00000 12.00000 1.60000
17.00000 12.00000 1.60000
18.00000 12.00000 1.60000
19.00000 12.00000 1.60000
20.00000 12.00000 1.60000
21.00000 12.00000 1.60000
22.00000 12.00000 1.60000
23.00000 12.00000 1.60000
24.00000 12.00000 1.60000
25.00000 12.00000 1.60000
26.00000 12.00000 1.60000
27.00000 12.00000 1.60000
28.00000 12.00000 1.60000
29.00000 12.00000 1.60000
30.00000 12.00000 1.60000
31.00000 12.00000 1.60000
32.00000 12.00000 1.60000
33.00000 12.00000 1.60000
34.00000 12.00000 1.60000
35.00000 12.00000 1.60000
36.00000 12.00000 1.60000
37.00000 12.00000 1.60000
38.00000 12.00000 1.60000
39.00000 12.00000 1.60000
40.00000 12.00000 1.60000
41.00000 12.00000 1.60000
42.00000 12.00000 1.60000
43.00000 12.00000 1.60000
44.00000 12.00000 1.60000
45.00000 12.00000 1.60000
46.00000 12.00000 1.60000
47.00000 12.00000 1.60000
48.00000 12.00000 1.60000
49.00000 12.00000 1.60000
50.00000 12.00000 1.60000
51.00000 12.00000 1.60000
52.00000 12.00000 1.60000
53.00000 12.00000 1.60000
54.00000 12.00000 1.60000
55.00000 12.00000 1.60000
56.00000 12.00000 1.60000
57.00000 12.00000 1.60000
58.00000 12.00000 1.60000
59.00000 12.00000 1.60000
60.00000 12.00000 1.60000
61.00000 12.00000 1.60000
62.00000 12.00000 1.60000
63.00000 12.00000 1.60000
64.00000 12.00000 1.60000
65.00000 12.00000 1.60000
66.00000 12.00000 1.60000
67.00000 12.00000 1.60000
68.00000 12.00000 1.60000
69.00000 12.00000 1.60000
70.00000 12.00000 1.60000
71.00000 12.00000 1.60000
72.00000 12.00000 1.60000
73.00000 12.00000 1.60000
74.00000 12.00000 1.60000
75.00000 12.00000 1.60000
76.00000 12.00000 1.60000
77.00000 12.00000 1.60000
78.00000 12.00000 1.60000
79.00000 12.00000 1.60000
80.00000 12.00000 1.60000
81.00000 12.00000 1.60000
82.00000 12.00000 1.60000
83.00000 12.00000 1.60000
84.00000 12.00000 1.60000
85.00000 12.00000 1.60000
86.00000 12.00000 1.60000
87.00000 12.00000 1.60000
88.00000 12.00000 1.60000
89.00000 12.00000 NaN
90.00000 12.00000 NaN
91.00000 12.00000 NaN
92.00000 12.00000 NaN
93.00000 12.00000 NaN
94.00000 12.00000 NaN
95.00000 12.00000 NaN
96.00000 12.00000 NaN
97.00000 12.00000 NaN
98.00000 12.00000 NaN
99.00000 12.00000 NaN
100.00000 12.00000 NaN

0.00000 13.00000 NaN
1.00000 13.00000 1.60000
2.00000 13.00000 1.60000
3.00000 13.00000 1.60000
4.00000 13.00000 1.60000
5.00000 13.00000 1.60000
6.00000 13.00000 1.60000
7.00000 13.00000 1.60000
8.00000 13.00000 1.60000
9.00000 13.00000 1.60000
10.00000 13.00000 1.60000
11.00000 13.00000 1.60000
12.00000 13.00000 1.60000
13.00000 13.00000 1.60000
14.00000 13.00000 1.60000
15.00000 13.00000 1.60000
16.00000 13.00000 1.60000
17.00000 13.00000 1.60000
18.00000 13.00000 1.60000
19.00000 13.00000 1.60000
20.00000 13.00000 1.60000
21.00000 13.00000 1.60000
22.00000 13.00000 1.60000
23.00000 13.00000 1.60000
24.00000 13.00000 1.60000
25.00000 13.00000 1.60000
26.00000 13.00000 1.60000
27.00000 13.00000 1.60000
28.00000 13.00000 1.60000
29.00000 13.00000 1.60000
30.00000 13.00000 1.60000
31.00000 13.00000 1.60000
32.00000 13.00000 1.60000
33.00000 13.00000 1.60000
34.00000 13.00000 1.60000
35.00000 13.00000 1.60000
36.00000 13.00000 1.60000
37.00000 13.00000 1.60000
38.00000 13.00000 1.60000
39.00000 13.00000 1.60000
40.00000 13.00000 1.60000
41.00000 13.00000 1.60000
42.00000 13.00000 1.60000
43.00000 13.00000 1.60000
44.00000 13.00000 1.60000
45.00000 13.00000 1.60000
46.00000 13.00000 1.60000
47.00000 13.00000 1.60000
48.00000 13.00000 1.60000
49.00000 13.00000 1.60000
50.00000 13.00000 1.60000
51.00000 13.00000 1.60000
52.00000 13.00000 1.60000
53.00000 13.00000 1.60000
54.00000 13.00000 1.60000
55.00000 13.00000 1.60000
56.00000 13.00000 1.60000
57.00000 13.00000 1.60000
58.00000 13.00000 1.60000
59.00000 13.00000 1.60000
60.00000 13.00000 1.60000
61.00000 13.00000 1.60000
62.00000 13.00000 1.60000
63.00000 13.00000 1.60000
64.00000 13.00000 1.60000
65.00000 13.00000 1.60000
66.00000 13.00000 1.60000
67.00000 13.00000 1.60000
68.00000 13.00000 1.60000
69.00000 13.00000 1.60000
70.00000 13.00000 1.60000
71.00000 13.00000 1.60000
72.00000 13.00000 1.60000
73.00000 13.00000 1.60000
74.00000 13.00000 1.60000
75.00000 13.00000 1.60000
76.00000 13.00000 1.60000
77.00000 13.00000 1.60000
78.00000 13.00000 1.60000
79.00000 13.00000 1.60000
80.00000 13.00000 1.60000
81.00000 13.00000 1.60000
82.00000 13.00000 1.60000
83.00000 13.00000 1.60000
84.00000 13.00000 1.60000
85.00000 13.00000 1.60000
86.00000 13.00000 1.60000
87.00000 13.00000 1.60000
88.00000 13.00000 NaN
89.00000 13.00000 NaN
90.00000 13.00000 NaN
91.00000 13.00000 NaN
92.00000 13.00000 NaN
93.00000 13.00000 NaN
94.00000 13.00000 NaN
95.00000 13.00000 NaN
96.00000 13.00000 NaN
97.00000 13.00000 NaN
98.00000 13.00000 NaN
99.00000 13.00000 NaN
100.00000 13.00000 NaN

0.00000 14.00000 NaN
1.00000 14.00000 1.60000
2.00000 14.00000 1.60000
3.00000 14.00000 1.60000
4.00000 14.00000 1.60000
5.00000 14.00000 1.60000
6.00000 14.00000 1.60000
7.00000 14.00000 1.60000
8.00000 14.00000 1.60000
9.00000 14.00000 1.60000
10.00000 14.00000 1.60000
11.00000 14.00000 1.60000
12.00000 14.00000 1.60000
13.00000 14.00000 1.60000
14.00000 14.00000 1.60000
15.00000 14.00000 1.60000
16.00000 14.00000 1.60000
17.00000 14.00000 1.60000
18.00000 14.00000 1.60000
19.00000 14.00000 1.60000
20.00000 14.00000 1.60000
21.00000 14.00000 1.60000
22.00000 14.00000 1.60000
23.00000 14.00000 1.60000
24.00000 14.00000 1.60000
25.00000 14.00000 1.60000
26.00000 14.00000 1.60000
27.00000 14.00000 1.60000
28.00000 14.00000 1.60000
29.00000 14.00000 1.60000
30.00000 14.00000 1.60000
31.00000 14.00000 1.60000
32.00000 14.00000 1.60000
33.00000 14.00000 1.60000
34.00000 14.00000 1.60000
35.00000 14.00000 1.60000
36.00000 14.00000 1.60000
37.00000 14.00000 1.60000
38.00000 14.00000 1.60000
39.00000 14.00000 1.60000
40.00000 14.00000 1.60000
41.00000 14.00000 1.60000
42.00000 14.00000 1.60000
43.00000 14.00000 1.60000
44.00000 14.00000 1.60000
45.00000 14.00000 1.60000
46.00000 14.00000 1.60000
47.00000 14.00000 1.60000
48.00000 14.00000 1.60000
49.00000 14.00000 1.60000
50.00000 14.00000 1.60000
51.00000 14.00000 1.60000
52.00000 14.00000 1.60000
53.00000 14.00000 1.60000
54.00000 14.00000 1.60000
55.00000 14.00000 1.60000
56.00000 14.00000 1.60000
57.00000 14.00000 1.60000
58.00000 14.00000 1.60000
59.00000 14.00000 1.60000
60.00000 14.00000 1.60000
61.00000 14.00000 1.60000
62.00000 14.00000 1.60000
63.00000 14.00000 1.60000
64.00000 14.00000 1.60000
65.00000 14.00000 1.60000
66.00000 14.00000 1.60000
67.00000 14.00000 1.60000
68.00000 14.00000 1.60000
69.00000 14.00000 1.60000
70.00000 14.00000 1.60000
71.00000 14.00000 1.60000
72.00000 14.00000 1.60000
73.00000 14.00000 1.60000
74.00000 14.00000 1.60000
75.00000 14.00000 1.60000
76.00000 14.00000 1.60000
77.00000 14.00000 1.60000
78.00000 14.00000 1.60000
79.00000 14.00000 1.60000
80.00000 14.00000 1.60000
81.00000 14.00000 1.60000
82.00000 14.00000 1.60000
83.00000 14.00000 1.60000
84.00000 14.00000 1.60000
85.00000 14.00000 1.60000
86.00000 14.00000 1.60000
87.00000 14.00000 NaN
88.00000 14.00000 NaN
89.00000 14.00000 NaN
90.00000 14.00000 NaN
91.00000 14.00000 NaN
92.00000 14.00000 NaN
93.00000 14.00000 NaN
94.00000 14.00000 NaN
95.00000 14.00000 NaN
96.00000 14.00000 NaN
97.00000 14.00000 NaN
98.00000 14.00000 NaN
99.00000 14.00000 NaN
100.00000 14.00000 NaN

0.00000 15.00000 NaN
1.00000 15.00000 1.60000
2.00000 15.00000 1.60000
3.00000 15.00000 1.60000
4.00000 15.00000 1.60000
5.00000 15.00000 1.60000
6.00000 15.00000 1.60000
7.00000 15.00000 1.60000
8.00000 15.00000 1.60000
9.00000 15.00000 1.60000
10.00000 15.00000 1.60000
11.00000 15.00000 1.60000
12.00000 15.00000 1.60000
13.00000 15.00000 1.60000
14.00000 15.00000 1.60000
15.00000 15.00000 1.60000
16.00000 15.00000 1.60000
17.00000 15.00000 1.60000
18.00000 15.00000 1.60000
19.00000 15.00000 1.60000
20.00000 15.00000 1.60000
21.00000 15.00000 1.60000
22.00000 15.00000 1.60000
23.00000 15.00000 1.60000
24.00000 15.00000 1.60000
25.00000 15.00000 1.60000
26.00000 15.00000 1.60000
27.00000 15.00000 1.60000
28.00000 15.00000 1.60000
29.00000 15.00000 1.60000
30.00000 15.00000 1.60000
31.00000 15.00000 1.60000
32.00000 15.00000 1.60000
33.00000 15.00000 1.60000
34.00000 15.00000 1.60000
35.00000 15.00000 1.60000
36.00000 15.00000 1.60000
37.00000 15.00000 1.60000
38.00000 15.00000 1.60000
39.00000 15.00000 1.60000
40.00000 15.00000 1.60000
41.00000 15.00000 1.60000
42.00000 15.00000 1.60000
43.00000 15.00000 1.60000
44.00000 15.00000 1.60000
45.00000 15.00000 1.60000
46.00000 15.00000 1.60000
47.00000 15.00000 1.60000
48.00000 15.00000 1.60000
49.00000 15.00000 1.60000
50.00000 15.00000 1.60000
51.00000 15.00000 1.60000
52.00000 15.00000 1.60000
53.00000 15.00000 1.60000
54.00000 15.00000 1.60000
55.00000 15.00000 1.60000
56.00000 15.00000 1.60000
57.00000 15.00000 1.60000
58.00000 15.00000 1.60000
59.00000 15.00000 1.60000
60.00000 15.00000 1.60000
61.00000 15.00000 1.60000
62.00000 15.00000 1.60000
63.00000 15.00000 1.60000
64.00000 15.00000 1.60000
65.00000 15.00000 1.60000
66.00000 15.00000 1.60000
67.00000 15.00000 1.60000
68.00000 15.00000 1.60000
69.00000 15.00000 1.60000
70.00000 15.00000 1.60000
71.00000 15.00000 1.60000
72.00000 15.00000 1.60000
73.00000 15.00000 1.60000
74.00000 15.00000 1.60000
75.00000 15.00000 1.60000
76.00000 15.00000 1.60000
77.00000 15.00000 1.60000
78.00000 15.00000 1.60000
79.00000 15.00000 1.60000
80.00000 15.00000 1.60000
81.00000 15.00000 1.60000
82.00000 15.00000 1.60000
83.00000 15.00000 1.60000
84.00000 15.00000 1.60000
85.00000 15.00000 1.60000
86.00000 15.00000 NaN
87.00000 15.00000 NaN
88.00000 15.00000 NaN
89.00000 15.00000 NaN
90.00000 15.00000 NaN
91.00000 15.00000 NaN
92.00000 15.00000 NaN
93.00000 15.00000 NaN
94.00000 15.00000 NaN
95.00000 15.00000 NaN
96.00000 15.00000 NaN
97.00000 15.00000 NaN
98.00000 15.00000 NaN
99.00000 15.00000 NaN
100.00000 15.00000 NaN

0.00000 16.00000 NaN
1.00000 16.00000 1.60000
2.00000 16.00000 1.60000
3.00000 16.00000 1.60000
4.00000 16.00000 1.60000
5.00000 16.00000 1.60000
6.00000 16.00000 1.60000
7.00000 16.00000 1.60000
8.00000 16.00000 1.60000
9.00000 16.00000 1.60000
10.00000 16.00000 1.60000
11.00000 16.00000 1.60000
12.00000 16.00000 1.60000
13.00000 16.00000 1.60000
14.00000 16.00000 1.60000
15.00000 16.00000 1.60000
16.00000 16.00000 1.60000
17.00000 16.00000 1.60000
18.00000 16.00000 1.60000
19.00000 16.00000 1.60000
20.00000 16.00000 1.60000
21.00000 16.00000 1.60000
22.00000 16.00000 1.60000
23.00000 16.00000 1.60000
24.00000 16.00000 1.60000
25.00000 16.00000 1.60000
26.00000 16.00000 1.60000
27.00000 16.00000 1.60000
28.00000 16.00000 1.60000
29.00000 16.00000 1.60000
30.00000 16.00000 1.60000
31.00000 16.00000 1.60000
32.00000 16.00000 1.60000
33.00000 16.00000 1.60000
34.00000 16.00000 1.60000
35.00000 16.00000 1.60000
36.00000 16.00000 1.60000
37.00000 16.00000 1.60000
38.00000 16.00000 1.60000
39.00000 16.00000 1.60000
40.00000 16.00000 1.60000
41.00000 16.00000 1.60000
42.00000 16.00000 1.60000
43.00000 16.00000 1.60000
44.00000 16.00000 1.60000
45.00000 16.00000 1.60000
46.00000 16.00000 1.60000
47.00000 16.00000 1.60000
48.00000 16.00000 1.60000
49.00000 16.00000 1.60000
50.00000 16.00000 1.60000
51.00000 16.00000 1.60000
52.00000 16.00000 1.60000
53.00000 16.00000 1.60000
54.00000 16.00000 1.60000
55.00000 16.00000 1.60000
56.00000 16.00000 1.60000
57.00000 16.00000 1.60000
58.00000 16.00000 1.60000
59.00000 16.00000 1.60000
60.00000 16.00000 1.60000
61.00000 16.00000 1.60000
62.00000 16.00000 1.60000
63.00000 16.00000 1.60000
64.00000 16.00000 1.60000
65.00000 16.00000 1.60000
66.00000 16.00000 1.60000
67.00000 16.00000 1.60000
68.00000 16.00000 1.60000
69.00000 16.00000 1.60000
70.00000 16.00000 1.60000
71.00000 16.00000 1.60000
72.00000 16.00000 1.60000
73.00000 16.00000 1.60000
74.00000 16.00000 1.60000
75.00000 16.00000 1.60000
76.00000 16.00000 1.60000
77.00000 16.00000 1.60000
78.00000 16.00000 1.60000
79.00000 16.00000 1.60000
80.00000 16.00000 1.60000
81.00000 16.00000 1.60000
82.00000 16.00000 1.60000
83.00000 16.00000 1.60000
84.00000 16.00000 1.60000
85.00000 16.00000 NaN
86.00000 16.00000 NaN
87.00000 16.00000 NaN
88.00000 16.00000 NaN
89.00000 16.00000 NaN
90.00000 16.00000 NaN
91.00000 16.00000 NaN
92.00000 16.00000 NaN
93.00000 16.00000 NaN
94.00000 16.00000 NaN
95.00000 16.00000 NaN
96.00000 16.00000 NaN
97.00000 16.00000 NaN
98.00000 16.00000 NaN
99.00000 16.00000 NaN
100.00000 16.00000 NaN

0.00000 17.00000 NaN
1.00000 17.00000 1.60000
2.00000 17.00000 1.60000
3.00000 17.00000 1.60000
4.00000 17.00000 1.60000
5.00000 17.00000 1.60000
6.00000 17.00000 1.60000
7.00000 17.00000 1.60000
8.00000 17.00000 1.60000
9.00000 17.00000 1.60000
10.00000 17.00000 1.60000
11.00000 17.00000 1.60000
12.00000 17.00000 1.60000
13.00000 17.00000 1.60000
14.00000 17.00000 1.60000
15.00000 17.00000 1.60000
16.00000 17.00000 1.60000
17.00000 17.00000 1.60000
18.00000 17.00000 1.60000
19.00000 17.00000 1.60000
20.00000 17.00000 1.60000
21.00000 17.00000 1.60000
22.00000 17.00000 1.60000
23.00000 17.00000 1.60000
24.00000 17.00000 1.60000
25.00000 17.00000 1.60000
26.00000 17.00000 1.60000
27.00000 17.00000 1.60000
28.00000 17.00000 1.60000
29.00000 17.00000 1.60000
30.00000 17.00000 1.60000
31.00000 17.00000 1.60000
32.00000 17.00000 1.60000
33.00000 17.00000 1.60000
34.00000 17.00000 1.60000
35.00000 17.00000 1.60000
36.00000 17.00000 1.60000
37.00000 17.00000 1.60000
38.00000 17.00000 1.60000
39.00000 17.00000 1.60000
40.00000 17.00000 1.60000
41.00000 17.00000 1.60000
42.00000 17.00000 1.60000
43.00000 17.00000 1.60000
44.00000 17.00000 1.60000
45.00000 17.00000 1.60000
46.00000 17.00000 1.60000
47.00000 17.00000 1.60000
48.00000 17.00000 1.60000
49.00000 17.00000 1.60000
50.00000 17.00000 1.60000
51.00000 17.00000 1.60000
52.00000 17.00000 1.60000
53.00000 17.00000 1.60000
54.00000 17.00000 1.60000
55.00000 17.00000 1.60000
56.00000 17.00000 1.60000
57.00000 17.00000 1.60000
58.00000 17.00000 1.60000
59.00000 17.00000 1.60000
60.00000 17.00000 1.60000
61.00000 17.00000 1.60000
62.00000 17.00000 1.60000
63.00000 17.00000 1.60000
64.00000 17.00000 1.60000
65.00000 17.00000 1.60000
66.00000 17.00000 1.60000
67.00000 17.00000 1.60000
68.00000 17.00000 1.60000
69.00000 17.00000 1.60000
70.00000 17.00000 1.60000
71.00000 17.00000 1.60000
72.00000 17.00000 1.60000
73.00000 17.00000 1.60000
74.00000 17.00000 1.60000
75.00000 17.00000 1.60000
76.00000 17.00000 1.60000
77.00000 17.00000 1.60000
78.00000 17.00000 1.60000
79.00000 17.00000 1.60000
80.00000 17.00000 1.60000
81.00000 17.00000 1.60000
82.00000 17.00000 1.60000
83.00000 17.00000 1.60000
84.00000 17.00000 NaN
85.00000 17.00000 NaN
86.00000 17.00000 NaN
87.00000 17.00000 NaN
88.00000 17.00000 NaN
89.00000 17.00000 NaN
90.00000 17.00000 NaN
91.00000 17.00000 NaN
92.00000 17.00000 NaN
93.00000 17.00000 NaN
94.00000 17.00000 NaN
95.00000 17.00000 NaN
96.00000 17.00000 NaN
97.00000 17.00000 NaN
98.00000 17.00000 NaN
99.00000 17.00000 NaN
100.00000 17.00000 NaN

0.00000 18.00000 NaN
1.00000 18.00000 1.60000
2.00000 18.00000 1.60000
3.00000 18.00000 1.60000
4.00000 18.00000 1.60000
5.00000 18.00000 1.60000
6.00000 18.00000 1.60000
7.00000 18.00000 1.60000
8.00000 18.00000 1.60000
9.00000 18.00000 1.60000
10.00000 18.00000 1.60000
11.00000 18.00000 1.60000
12.00000 18.00000 1.60000
13.00000 18.00000 1.60000
14.00000 18.00000 1.60000
15.00000 18.00000 1.60000
16.00000 18.00000 1.60000
17.00000 18.00000 1.60000
18.00000 18.00000 1.60000
19.00000 18.00000 1.60000
20.00000 18.00000 1.60000
21.00000 18.00000 1.60000
22.00000 18.00000 1.60000
23.00000 18.00000 1.60000
24.00000 18.00000 1.60000
25.00000 18.00000 1.60000
26.00000 18.00000 1.60000
27.00000 18.00000 1.60000
28.00000 18.00000 1.60000
29.00000 18.00000 1.60000
30.00000 18.00000 1.60000
31.00000 18.00000 1.60000
32.00000 18.00000 1.60000
33.00000 18.00000 1.60000
34.00000 18.00000 1.60000
35.00000 18.00000 1.60000
36.00000 18.00000 1.60000
37.00000 18.00000 1.60000
38.00000 18.00000 1.60000
39.00000 18.00000 1.60000
40.00000 18.00000 1.60000
41.00000 18.00000 1.60000
42.00000 18.00000 1.60000
43.00000 18.00000 1.60000
44.00000 18.00000 1.60000
45.00000 18.00000 1.60000
46.00000 18.00000 1.60000
47.00000 18.00000 1.60000
48.00000 18.00000 1.60000
49.00000 18.00000 1.60000
50.00000 18.00000 1.60000
51.00000 18.00000 1.60000
52.00000 18.00000 1.60000
53.00000 18.00000 1.60000
54.00000 18.00000 1.60000
55.00000 18.00000 1.60000
56.00000 18.00000 1.60000
57.00000 18.00000 1.60000
58.00000 18.00000 1.60000
59.00000 18.00000 1.60000
60.00000 18.00000 1.60000
61.00000 18.00000 1.60000
62.00000 18.00000 1.60000
63.00000 18.00000 1.60000
64.00000 18.00000 1.60000
65.00000 18.00000 1.60000
66.00000 18.00000 1.60000
67.00000 18.00000 1.60000
68.00000 18.00000 1.60000
69.00000 18.00000 1.60000
70.00000 18.00000 1.60000
71.00000 18.00000 1.60000
72.00000 18.00000 1.60000
73.00000 18.00000 1.60000
74.00000 18.00000 1.60000
75.00000 18.00000 1.60000
76.00000 18.00000 1.60000
77.00000 18.00000 1.60000
78.00000 18.00000 1.60000
79.00000 18.00000 1.60000
80.00000 18.00000 1.60000
81.00000 18.00000 1.60000
82.00000 18.00000 1.60000
83.00000 18.00000 NaN
84.00000 18.00000 NaN
85.00000 18.00000 NaN
86.00000 18.00000 NaN
87.00000 18.00000 NaN
88.00000 18.00000 NaN
89.00000 18.00000 NaN
90.00000 18.00000 NaN
91.00000 18.00000 NaN
92.00000 18.00000 NaN
93.00000 18.00000 NaN
94.00000 18.00000 NaN
95.00000 18.00000 NaN
96.00000 18.00000 NaN
97.00000 18.00000 NaN
98.00000 18.00000 NaN
99.00000 18.00000 NaN
100.00000 18.00000 NaN

0.00000 19.00000 NaN
1.00000 19.00000 1.60000
2.00000 19.00000 1.60000
3.00000 19.00000 1.60000
4.00000 19.00000 1.60000
5.00000 19.00000 1.60000
6.00000 19.00000 1.60000
7.00000 19.00000 1.60000
8.00000 19.00000 1.60000
9.00000 19.00000 1.60000
10.00000 19.00000 1.60000
11.00000 19.00000 1.60000
12.00000 19.00000 1.60000
13.00000 19.00000 1.60000
14.00000 19.00000 1.60000
15.00000 19.00000 1.60000
16.00000 19.00000 1.60000
17.00000 19.00000 1.60000
18.00000 19.00000 1.60000
19.00000 19.00000 1.60000
20.00000 19.00000 1.60000
21.00000 19.00000 1.60000
22.00000 19.00000 1.60000
23.00000 19.00000 1.60000
24.00000 19.00000 1.60000
25.00000 19.00000 1.60000
26.00000 19.00000 1.60000
27.00000 19.00000 1.60000
28.00000 19.00000 1.60000
29.00000 19.00000 1.60000
30.00000 19.00000 1.60000
31.00000 19.00000 1.60000
32.00000 19.00000 1.60000
33.00000 19.00000 1.60000
34.00000 19.00000 1.60000
35.00000 19.00000 1.60000
36.00000 19.00000 1.60000
37.00000 19.00000 1.60000
38.00000 19.00000 1.60000
39.00000 19.00000 1.60000
40.00000 19.00000 1.60000
41.00000 19.00000 1.60000
42.00000 19.00000 1.60000
43.00000 19.00000 1.60000
44.00000 19.00000 1.60000
45.00000 19.00000 1.60000
46.00000 19.00000 1.60000
47.00000 19.00000 1.60000
48.00000 19.00000 1.60000
49.00000 19.00000 1.60000
50.00000 19.00000 1.60000
51.00000 19.00000 1.60000
52.00000 19.00000 1.60000
53.00000 19.00000 1.60000
54.00000 19.00000 1.60000
55.00000 19.00000 1.60000
56.00000 19.00000 1.60000
57.00000 19.00000 1.60000
58.00000 19.00000 1.60000
59.00000 19.00000 1.60000
60.00000 19.00000 1.60000
61.00000 19.00000 1.60000
62.00000 19.00000 1.60000
63.00000 19.00000 1.60000
64.00000 19.00000 1.60000
65.00000 19.00000 1.60000
66.00000 19.00000 1.60000
67.00000 19.00000 1.60000
68.00000 19.00000 1.60000
69.00000 19.00000 1.60000
70.00000 19.00000 1.60000
71.00000 19.00000 1.60000
72.00000 19.00000 1.60000
73.00000 19.00000 1.60000
74.00000 19.00000 1.60000
75.00000 19.00000 1.60000
76.00000 19.00000 1.60000
77.00000 19.00000 1.60000
78.00000 19.00000 1.60000
79.00000 19.00000 1.60000
80.00000 19.00000 1.60000
81.00000 19.00000 1.60000
82.00000 19.00000 NaN
83.00000 19.00000 NaN
84.00000 19.00000 NaN
85.00000 19.00000 NaN
86.00000 19.00000 NaN
87.00000 19.00000 NaN
88.00000 19.00000 NaN
89.00000 19.00000 NaN
90.00000 19.00000 NaN
91.00000 19.00000 NaN
92.00000 19.00000 NaN
93.00000 19.00000 NaN
94.00000 19.00000 NaN
95.00000 19.00000 NaN
96.00000 19.00000 NaN
97.00000 19.00000 NaN
98.00000 19.00000 NaN
99.00000 19.00000 NaN
100.00000 19.00000 NaN

0.00000 20.00000 NaN
1.00000 20.00000 1.60000
2.00000 20.00000 1.60000
3.00000 20.00000 1.60000
4.00000 20.00000 1.60000
5.00000 20.00000 1.60000
6.00000 20.00000 1.60000
7.00000 20.00000 1.60000
8.00000 20.00000 1.60000
9.00000 20.00000 1.60000
10.00000 20.00000 1.60000
11.00000 20.00000 1.60000
12.00000 20.00000 1.60000
13.00000 20.00000 1.60000
14.00000 20.00000 1.60000
15.00000 20.00000 1.60000
16.00000 20.00000 1.60000
17.00000 20.00000 1.60000
18.00000 20.00000 1.60000
19.00000 20.00000 1.60000
20.00000 20.00000 1.60000
21.00000 20.00000 1.60000
22.00000 20.00000 1.60000
23.00000 20.00000 1.60000
24.00000 20.00000 1.60000
25.00000 20.00000 1.60000
26.00000 20.00000 1.60000
27.00000 20.00000 1.60000
28.00000 20.00000 1.60000
29.00000 20.00000 1.60000
30.00000 20.00000 1.60000
31.00000 20.00000 1.60000
32.00000 20.00000 1.60000
33.00000 20.00000 1.60000
34.00000 20.00000 1.60000
35.00000 20.00000 1.60000
36.00000 20.00000 1.60000
37.00000 20.00000 1.60000
38.00000 20.00000 1.60000
39.00000 20.00000 1.60000
40.00000 20.00000 1.60000
41.00000 20.00000 1.60000
42.00000 20.00000 1.60000
43.00000 20.00000 1.60000
44.00000 20.00000 1.60000
45.00000 20.00000 1.60000
46.00000 20.00000 1.60000
47.00000 20.00000 1.60000
48.00000 20.00000 1.60000
49.00000 20.00000 1.60000
50.00000 20.00000 1.60000
51.00000 20.00000 1.60000
52.00000 20.00000 1.60000
53.00000 20.00000 1.60000
54.00000 20.00000 1.60000
55.00000 20.00000 1.60000
56.00000 20.00000 1.60000
57.00000 20.00000 1.60000
58.00000 20.00000 1.60000
59.00000 20.00000 1.60000
60.00000 20.00000 1.60000
61.00000 20.00000 1.60000
62.00000 20.00000 1.60000
63.00000 20.00000 1.60000
64.00000 20.00000 1.60000
65.00000 20.00000 1.60000
66.00000 20.00000 1.60000
67.00000 20.00000 1.60000
68.00000 20.00000 1.60000
69.00000 20.00000 1.60000
70.00000 20.00000 1.60000
71.00000 20.00000 1.60000
72.00000 20.00000 1.60000
73.00000 20.00000 1.60000
74.00000 20.00000 1.60000
75.00000 20.00000 1.60000
76.00000 20.00000 1.60000
77.00000 20.00000 1.60000
78.00000 20.00000 1.60000
79.00000 20.00000 1.60000
80.00000 20.00000 1.60000
81.00000 20.00000 NaN
82.00000 20.00000 NaN
83.00000 20.00000 NaN
84.00000 20.00000 NaN
85.00000 20.00000 NaN
86.00000 20.00000 NaN
87.00000 20.00000 NaN
88.00000 20.00000 NaN
89.00000 20.00000 NaN
90.00000 20.00000 NaN
91.00000 20.00000 NaN
92.00000 20.00000 NaN
93.00000 20.00000 NaN
94.00000 20.00000 NaN
95.00000 20.00000 NaN
96.00000 20.00000 NaN
97.00000 20.00000 NaN
98.00000 20.00000 NaN
99.00000 20.00000 NaN
100.00000 20.00000 NaN

0.00000 21.00000 NaN
1.00000 21.00000 1.60000
2.00000 21.00000 1.60000
3.00000 21.00000 1.60000
4.00000 21.00000 1.60000
5.00000 21.00000 1.60000
6.00000 21.00000 1.60000
7.00000 21.00000 1.60000
8.00000 21.00000 1.60000
9.00000 21.00000 1.60000
10.00000 21.00000 1.60000
11.00000 21.00000 1.60000
12.00000 21.00000 1.60000
13.00000 21.00000 1.60000
14.00000 21.00000 1.60000
15.00000 21.00000 1.60000
16.00000 21.00000 1.60000
17.00000 21.00000 1.60000
18.00000 21.00000 1.60000
19.00000 21.00000 1.60000
20.00000 21.00000 1.60000
21.00000 21.00000 1.60000
22.00000 21.00000 1.60000
23.00000 21.00000 1.60000
24.00000 21.00000 1.60000
25.00000 21.00000 1.60000
26.00000 21.00000 1.60000
27.00000 21.00000 1.60000
28.00000 21.00000 1.60000
29.00000 21.00000 1.60000
30.00000 21.00000 1.60000
31.00000 21.00000 1.60000
32.00000 21.00000 1.60000
33.00000 21.00000 1.60000
34.00000 21.00000 1.60000
35.00000 21.00000 1.60000
36.00000 21.00000 1.60000
37.00000 21.00000 1.60000
38.00000 21.00000 1.60000
39.00000 21.00000 1.60000
40.00000 21.00000 1.60000
41.00000 21.00000 1.60000
42.00000 21.00000 1.60000
43.00000 21.00000 1.60000
44.00000 21.00000 1.60000
45.00000 21.00000 1.60000
46.00000 21.00000 1.60000
47.00000 21.00000 1.60000
48.00000 21.00000 1.60000
49.00000 21.00000 1.60000
50.00000 21.00000 1.60000
51.00000 21.00000 1.60000
52.00000 21.00000 1.60000
53.00000 21.00000 1.60000
54.00000 21.00000 1.60000
55.00000 21.00000 1.60000
56.00000 21.00000 1.60000
57.00000 21.00000 1.60000
58.00000 21.00000 1.60000
59.00000 21.00000 1.60000
60.00000 21.00000 1.60000
61.00000 21.00000 1.60000
62.00000 21.00000 1.60000
63.00000 21.00000 1.60000
64.00000 21.00000 1.60000
65.00000 21.00000 1.60000
66.00000 21.00000 1.60000
67.00000 21.00000 1.60000
68.00000 21.00000 1.60000
69.00000 21.00000 1.60000
70.00000 21.00000 1.60000
71.00000 21.00000 1.60000
72.00000 21.00000 1.60000
73.00000 21.00000 1.60000
74.00000 21.00000 1.60000
75.00000 21.00000 1.60000
76.00000 21.00000 1.60000
77.00000 21.00000 1.60000
78.00000 21.00000 1.60000
79.00000 21.00000 1.60000
80.00000 21.00000 NaN
81.00000 21.00000 NaN
82.00000 21.00000 NaN
83.00000 21.00000 NaN
84.00000 21.00000 NaN
85.00000 21.00000 NaN
86.00000 21.00000 NaN
87.00000 21.00000 NaN
88.00000 21.00000 NaN
89.00000 21.00000 NaN
90.00000 21.00000 NaN
91.00000 21.00000 NaN
92.00000 21.00000 NaN
93.00000 21.00000 NaN
94.00000 21.00000 NaN
95.00000 21.00000 NaN
96.00000 21.00000 NaN
97.00000 21.00000 NaN
98.00000 21.00000 NaN
99.00000 21.00000 NaN
100.00000 21.00000 NaN

0.00000 22.00000 NaN
1.00000 22.00000 1.60000
2.00000 22.00000 1.60000
3.00000 22.00000 1.60000
4.00000 22.00000 1.60000
5.00000 22.00000 1.60000
6.00000 22.00000 1.60000
7.00000 22.00000 1.60000
8.00000 22.00000 1.60000
9.00000 22.00000 1.60000
10.00000 22.00000 1.60000
11.00000 22.00000 1.60000
12.00000 22.00000 1.60000
13.00000 22.00000 1.60000
14.00000 22.00000 1.60000
15.00000 22.00000 1.60000
16.00000 22.00000 1.60000
17.00000 22.00000 1.60000
18.00000 22.00000 1.60000
19.00000 22.00000 1.60000
20.00000 22.00000 1.60000
21.00000 22.00000 1.60000
22.00000 22.00000 1.60000
23.00000 22.00000 1.60000
24.00000 22.00000 1.60000
25.00000 22.00000 1.60000
26.00000 22.00000 1.60000
27.00000 22.00000 1.60000
28.00000 22.00000 1.60000
29.00000 22.00000 1.60000
30.00000 22.00000 1.60000
31.00000 22.00000 1.60000
32.00000 22.00000 1.60000
33.00000 22.00000 1.60000
34.00000 22.00000 1.60000
35.00000 22.00000 1.60000
36.00000 22.00000 1.60000
37.00000 22.00000 1.60000
38.00000 22.00000 1.60000
39.00000 22.00000 1.60000
40.00000 22.00000 1.60000
41.00000 22.00000 1.60000
42.00000 22.00000 1.60000
43.00000 22.00000 1.60000
44.00000 22.00000 1.60000
45.00000 22.00000 1.60000
46.00000 22.00000 1.60000
47.00000 22.00000 1.60000
48.00000 22.00000 1.60000
49.00000 22.00000 1.60000
50.00000 22.00000 1.60000
51.00000 22.00000 1.60000
52.00000 22.00000 1.60000
53.00000 22.00000 1.60000
54.00000 22.00000 1.60000
55.00000 22.00000 1.60000
56.00000 22.00000 1.60000
57.00000 22.00000 1.60000
58.00000 22.00000 1.60000
59.00000 22.00000 1.60000
60.00000 22.00000 1.60000
61.00000 22.00000 1.60000
62.00000 22.00000 1.60000
63.00000 22.00000 1.60000
64.00000 22.00000 1.60000
65.00000 22.00000 1.60000
66.00000 22.00000 1.60000
67.00000 22.00000 1.60000
68.00000 22.00000 1.60000
69.00000 22.00000 1.60000
70.00000 22.00000 1.60000
71.00000 22.00000 1.60000
72.00000 22.00000 1.60000
73.00000 22.00000 1.60000
74.00000 22.00000 1.60000
75.00000 22.00000 1.60000
76.00000 22.00000 1.60000
77.00000 22.00000 1.60000
78.00000 22.00000 1.60000
79.00000 22.00000 NaN
80.00000 22.00000 NaN
81.00000 22.00000 NaN
82.00000 22.00000 NaN
83.00000 22.00000 NaN
84.00000 22.00000 NaN
85.00000 22.00000 NaN
86.00000 22.00000 NaN
87.00000 22.00000 NaN
88.00000 22.00000 NaN
89.00000 22.00000 NaN
90.00000 22.00000 NaN
91.00000 22.00000 NaN
92.00000 22.00000 NaN
93.00000 22.00000 NaN
94.00000 22.00000 NaN
95.00000 22.00000 NaN
96.00000 22.00000 NaN
97.00000 22.00000 NaN
98.00000 22.00000 NaN
99.00000 22.00000 NaN
100.00000 22.00000 NaN

0.00000 23.00000 NaN
1.00000 23.00000 1.60000
2.00000 23.00000 1.60000
3.00000 23.00000 1.60000
4.00000 23.00000 1.60000
5.00000 23.00000 1.60000
6.00000 23.00000 1.60000
7.00000 23.00000 1.60000
8.00000 23.00000 1.60000
9.00000 23.00000 1.60000
10.00000 23.00000 1.60000
11.00000 23.00000 1.60000
12.00000 23.00000 1.60000
13.00000 23.00000 1.60000
14.00000 23.00000 1.60000
15.00000 23.00000 1.60000
16.00000 23.00000 1.60000
17.00000 23.00000 1.60000
18.00000 23.00000 1.60000
19.00000 23.00000 1.60000
20.00000 23.00000 1.60000
21.00000 23.00000 1.60000
22.00000 23.00000 1.60000
23.00000 23.00000 1.60000
24.00000 23.00000 1.60000
25.00000 23.00000 1.60000
26.00000 23.00000 1.60000
27.00000 23.00000 1.60000
28.00000 23.00000 1.60000
29.00000 23.00000 1.60000
30.00000 23.00000 1.60000
31.00000 23.00000 1.60000
32.00000 23.00000 1.60000
33.00000 23.00000 1.60000
34.00000 23.00000 1.60000
35.00000 23.00000 1.60000
36.00000 23.00000 1.60000
37.00000 23.00000 1.60000
38.00000 23.00000 1.60000
39.00000 23.00000 1.60000
40.00000 23.00000 1.60000
41.00000 23.00000 1.60000
42.00000 23.00000 1.60000
43.00000 23.00000 1.60000
44.00000 23.00000 1.60000
45.00000 23.00000 1.60000
46.00000 23.00000 1.60000
47.00000 23.00000 1.60000
48.00000 23.00000 1.60000
49.00000 23.00000 1.60000
50.00000 23.00000 1.60000
51.00000 23.00000 1.60000
52.00000 23.00000 1.60000
53.00000 23.00000 1.60000
54.00000 23.00000 1.60000
55.00000 23.00000 1.60000
56.00000 23.00000 1.60000
57.00000 23.00000 1.60000
58.00000 23.00000 1.60000
59.00000 23.00000 1.60000
60.00000 23.00000 1.60000
61.00000 23.00000 1.60000
62.00000 23.00000 1.60000
63.00000 23.00000 1.60000
64.00000 23.00000 1.60000
65.00000 23.00000 1.60000
66.00000 23.00000 1.60000
67.00000 23.00000 1.60000
68.00000 23.00000 1.60000
69.00000 23.00000 1.60000
70.00000 23.00000 1.60000
71.00000 23.00000 1.60000
72.00000 23.00000 1.60000
73.00000 23.00000 1.60000
74.00000 23.00000 1.60000
75.00000 23.00000 1.60000
76.00000 23.00000 1.60000
77.00000 23.00000 1.60000
78.00000 23.00000 NaN
79.00000 23.00000 NaN
80.00000 23.00000 NaN
81.00000 23.00000 NaN
82.00000 23.00000 NaN
83.00000 23.00000 NaN
84.00000 23.00000 NaN
85.00000 23.00000 NaN
86.00000 23.00000 NaN
87.00000 23.00000 NaN
88.00000 23.00000 NaN
89.00000 23.00000 NaN
90.00000 23.00000 NaN
91.00000 23.00000 NaN
92.00000 23.00000 NaN
93.00000 23.00000 NaN
94.00000 23.00000 NaN
95.00000 23.00000 NaN
96.00000 23.00000 NaN
97.00000 23.00000 NaN
98.00000 23.00000 NaN
99.00000 23.00000 NaN
100.00000 23.00000 NaN

0.00000 24.00000 NaN
1.00000 24.00000 1.60000
2.00000 24.00000 1.60000
3.00000 24.00000 1.60000
4.00000 24.00000 1.60000
5.00000 24.00000 1.60000
6.00000 24.00000 1.60000
7.00000 24.00000 1.60000
8.00000 24.00000 1.60000
9.00000 24.00000 1.60000
10.00000 24.00000 1.60000
11.00000 24.00000 1.60000
12.00000 24.00000 1.60000
13.00000 24.00000 1.60000
14.00000 24.00000 1.60000
15.00000 24.00000 1.60000
16.00000 24.00000 1.60000
17.00000 24.00000 1.60000
18.00000 24.00000 1.60000
19.00000 24.00000 1.60000
20.00000 24.00000 1.60000
21.00000 24.00000 1.60000
22.00000 24.00000 1.60000
23.00000 24.00000 1.60000
24.00000 24.00000 1.60000
25.00000 24.00000 1.60000
26.00000 24.00000 1.60000
27.00000 24.00000 1.60000
28.00000 24.00000 1.60000
29.00000 24.00000 1.60000
30.00000 24.00000 1.60000
31.00000 24.00000 1.60000
32.00000 24.00000 1.60000
33.00000 24.00000 1.60000
34.00000 24.00000 1.60000
35.00000 24.00000 1.60000
36.00000 24.00000 1.60000
37.00000 24.00000 1.60000
38.00000 24.00000 1.60000
39.00000 24.00000 1.60000
40.00000 24.00000 1.60000
41.00000 24.00000 1.60000
42.00000 24.00000 1.60000
43.00000 24.00000 1.60000
44.00000 24.00000 1.60000
45.00000 24.00000 1.60000
46.00000 24.00000 1.60000
47.00000 24.00000 1.60000
48.00000 24.00000 1.60000
49.00000 24.00000 1.60000
50.00000 24.00000 1.60000
51.00000 24.00000 1.60000
52.00000 24.00000 1.60000
53.00000 24.00000 1.60000
54.00000 24.00000 1.60000
55.00000 24.00000 1.60000
56.00000 24.00000 1.60000
57.00000 24.00000 1.60000
58.00000 24.00000 1.60000
59.00000 24.00000 1.60000
60.00000 24.00000 1.60000
61.00000 24.00000 1.60000
62.00000 24.00000 1.60000
63.00000 24.00000 1.60000
64.00000 24.00000 1.60000
65.00000 24.00000 1.60000
66.00000 24.00000 1.60000
67.00000 24.00000 1.60000
68.00000 24.00000 1.60000
69.00000 24.00000 1.60000
70.00000 24.00000 1.60000
71.00000 24.00000 1.60000
72.00000 24.00000 1.60000
73.00000 24.00000 1.60000
74.00000 24.00000 1.60000
75.00000 24.00000 1.60000
76.00000 24.00000 1.60000
77.00000 24.00000 NaN
78.00000 24.00000 NaN
79.00000 24.00000 NaN
80.00000 24.00000 NaN
81.00000 24.00000 NaN
82.00000 24.00000 NaN
83.00000 24.00000 NaN
84.00000 24.00000 NaN
85.00000 24.00000 NaN
86.00000 24.00000 NaN
87.00000 24.00000 NaN
88.00000 24.00000 NaN
89.00000 24.00000 NaN
90.00000 24.00000 NaN
91.00000 24.00000 NaN
92.00000 24.00000 NaN
93.00000 24.00000 NaN
94.00000 24.00000 NaN
95.00000 24.00000 NaN
96.00000 24.00000 NaN
97.00000 24.00000 NaN
98.00000 24.00000 NaN
99.00000 24.00000 NaN
100.00000 24.00000 NaN

0.00000 25.00000 NaN
1.00000 25.00000 1.60000
2.00000 25.00000 1.60000
3.00000 25.00000 1.60000
4.00000 25.00000 1.60000
5.00000 25.00000 1.60000
6.00000 25.00000 1.60000
7.00000 25.00000 1.60000
8.00000 25.00000 1.60000
9.00000 25.00000 1.60000
10.00000 25.00000 1.60000
11.00000 25.00000 1.60000
12.00000 25.00000 1.60000
13.00000 25.00000 1.60000
14.00000 25.00000 1.60000
15.00000 25.00000 1.60000
16.00000 25.00000 1.60000
17.00000 25.00000 1.60000
18.00000 25.00000 1.60000
19.00000 25.00000 1.60000
20.00000 25.00000 1.60000
21.00000 25.00000 1.60000
22.00000 25.00000 1.60000
23.00000 25.00000 1.60000
24.00000 25.00000 1.60000
25.00000 25.00000 1.60000
26.00000 25.00000 1.60000
27.00000 25.00000 1.60000
28.00000 25.00000 1.60000
29.00000 25.00000 1.60000
30.00000 25.00000 1.60000
31.00000 25.00000 1.60000
32.00000 25.00000 1.60000
33.00000 25.00000 1.60000
34.00000 25.00000 1.60000
35.00000 25.00000 1.60000
36.00000 25.00000 1.60000
37.00000 25.00000 1.60000
38.00000 25.00000 1.60000
39.00000 25.00000 1.60000
40.00000 25.00000 1.60000
41.00000 25.00000 1.60000
42.00000 25.00000 1.60000
43.00000 25.00000 1.60000
44.00000 25.00000 1.60000
45.00000 25.00000 1.60000
46.00000 25.00000 1.60000
47.00000 25.00000 1.60000
48.00000 25.00000 1.60000
49.00000 25.00000 1.60000
50.00000 25.00000 1.60000
51.00000 25.00000 1.60000
52.00000 25.00000 1.60000
53.00000 25.00000 1.60000
54.00000 25.00000 1.60000
55.00000 25.00000 1.60000
56.00000 25.00000 1.60000
57.00000 25.00000 1.60000
58.00000 25.00000 1.60000
59.00000 25.00000 1.60000
60.00000 25.00000 1.60000
61.00000 25.00000 1.60000
62.00000 25.00000 1.60000
63.00000 25.00000 1.60000
64.00000 25.00000 1.60000
65.00000 25.00000 1.60000
66.00000 25.00000 1.60000
67.00000 25.00000 1.60000
68.00000 25.00000 1.60000
69.00000 25.00000 1.60000
70.00000 25.00000 1.60000
71.00000 25.00000 1.60000
72.00000 25.00000 1.60000
73.00000 25.00000 1.60000
74.00000 25.00000 1.60000
75.00000 25.00000 1.60000
76.00000 25.00000 NaN
77.00000 25.00000 NaN
78.00000 25.00000 NaN
79.00000 25.00000 NaN
80.00000 25.00000 NaN
81.00000 25.00000 NaN
82.00000 25.00000 NaN
83.00000 25.00000 NaN
84.00000 25.00000 NaN
85.00000 25.00000 NaN
86.00000 25.00000 NaN
87.00000 25.00000 NaN
88.00000 25.00000 NaN
89.00000 25.00000 NaN
90.00000 25.00000 NaN
91.00000 25.00000 NaN
92.00000 25.00000 NaN
93.00000 25.00000 NaN
94.00000 25.00000 NaN
95.00000 25.00000 NaN
96.00000 25.00000 NaN
97.00000 25.00000 NaN
98.00000 25.00000 NaN
99.00000 25.00000 NaN
100.00000 25.00000 NaN

0.00000 26.00000 NaN
1.00000 26.00000 1.60000
2.00000 26.00000 1.60000
3.00000 26.00000 1.60000
4.00000 26.00000 1.60000
5.00000 26.00000 1.60000
6.00000 26.00000 1.60000
7.00000 26.00000 1.60000
8.00000 26.00000 1.60000
9.00000 26.00000 1.60000
10.00000 26.00000 1.60000
11.00000 26.00000 1.60000
12.00000 26.00000 1.60000
13.00000 26.00000 1.60000
14.00000 26.00000 1.60000
15.00000 26.00000 1.60000
16.00000 26.00000 1.60000
17.00000 26.00000 1.60000
18.00000 26.00000 1.60000
19.00000 26.00000 1.60000
20.00000 26.00000 1.60000
21.00000 26.00000 1.60000
22.00000 26.00000 1.60000
23.00000 26.00000 1.60000
24.00000 26.00000 1.60000
25.00000 26.00000 1.60000
26.00000 26.00000 1.60000
27.00000 26.00000 1.60000
28.00000 26.00000 1.60000
29.00000 26.00000 1.60000
30.00000 26.00000 1.60000
31.00000 26.00000 1.60000
32.00000 26.00000 1.60000
33.00000 26.00000 1.60000
34.00000 26.00000 1.60000
35.00000 26.00000 1.60000
36.00000 26.00000 1.60000
37.00000 26.00000 1.60000
38.00000 26.00000 1.60000
39.00000 26.00000 1.60000
40.00000 26.00000 1.60000
41.00000 26.00000 1.60000
42.00000 26.00000 1.60000
43.00000 26.00000 1.60000
44.00000 26.00000 1.60000
45.00000 26.00000 1.60000
46.00000 26.00000 1.60000
47.00000 26.00000 1.60000
48.00000 26.00000 1.60000
49.00000 26.00000 1.60000
50.00000 26.00000 1.60000
51.00000 26.00000 1.60000
52.00000 26.00000 1.60000
53.00000 26.00000 1.60000
54.00000 26.00000 1.60000
55.00000 26.00000 1.60000
56.00000 26.00000 1.60000
57.00000 26.00000 1.60000
58.00000 26.00000 1.60000
59.00000 26.00000 1.60000
60.00000 26.00000 1.60000
61.00000 26.00000 1.60000
62.00000 26.00000 1.60000
63.00000 26.00000 1.60000
64.00000 26.00000 1.60000
65.00000 26.00000 1.60000
66.00000 26.00000 1.60000
67.00000 26.00000 1.60000
68.00000 26.00000 1.60000
69.00000 26.00000 1.60000
70.00000 26.00000 1.60000
71.00000 26.00000 1.60000
72.00000 26.00000 1.60000
73.00000 26.00000 1.60000
74.00000 26.00000 1.60000
75.00000 26.00000 NaN
76.00000 26.00000 NaN
77.00000 26.00000 NaN
78.00000 26.00000 NaN
79.00000 26.00000 NaN
80.00000 26.00000 NaN
81.00000 26.00000 NaN
82.00000 26.00000 NaN
83.00000 26.00000 NaN
84.00000 26.00000 NaN
85.00000 26.00000 NaN
86.00000 26.00000 NaN
87.00000 26.00000 NaN
88.00000 26.00000 NaN
89.00000 26.00000 NaN
90.00000 26.00000 NaN
91.00000 26.00000 NaN
92.00000 26.00000 NaN
93.00000 26.00000 NaN
94.00000 26.00000 NaN
95.00000 26.00000 NaN
96.00000 26.00000 NaN
97.00000 26.00000 NaN
98.00000 26.00000 NaN
99.00000 26.00000 NaN
100.00000 26.00000 NaN

0.00000 27.00000 NaN
1.00000 27.00000 1.60000
2.00000 27.00000 1.60000
3.00000 27.00000 1.60000
4.00000 27.00000 1.60000
5.00000 27.00000 1.60000
6.00000 27.00000 1.60000
7.00000 27.00000 1.60000
8.00000 27.00000 1.60000
9.00000 27.00000 1.60000
10.00000 27.00000 1.60000
11.00000 27.00000 1.60000
12.00000 27.00000 1.60000
13.00000 27.00000 1.60000
14.00000 27.00000 1.60000
15.00000 27.00000 1.60000
16.00000 27.00000 1.60000
17.00000 27.00000 1.60000
18.00000 27.00000 1.60000
19.00000 27.00000 1.60000
20.00000 27.00000 1.60000
21.00000 27.00000 1.60000
22.00000 27.00000 1.60000
23.00000 27.00000 1.60000
24.00000 27.00000 1.60000
25.00000 27.00000 1.60000
26.00000 27.00000 1.60000
27.00000 27.00000 1.60000
28.00000 27.00000 1.60000
29.00000 27.00000 1.60000
30.00000 27.00000 1.60000
31.00000 27.00000 1.60000
32.00000 27.00000 1.60000
33.00000 27.00000 1.60000
34.00000 27.00000 1.60000
35.00000 27.00000 1.60000
36.00000 27.00000 1.60000
37.00000 27.00000 1.60000
38.00000 27.00000 1.60000
39.00000 27.00000 1.60000
40.00000 27.00000 1.60000
41.00000 27.00000 1.60000
42.00000 27.00000 1.60000
43.00000 27.00000 1.60000
44.00000 27.00000 1.60000
45.00000 27.00000 1.60000
46.00000 27.00000 1.60000
47.00000 27.00000 1.60000
48.00000 27.00000 1.60000
49.00000 27.00000 1.60000
50.00000 27.00000 1.60000
51.00000 27.00000 1.60000
52.00000 27.00000 1.60000
53.00000 27.00000 1.60000
54.00000 27.00000 1.60000
55.00000 27.00000 1.60000
56.00000 27.00000 1.60000
57.00000 27.00000 1.60000
58.00000 27.00000 1.60000
59.00000 27.00000 1.60000
60.00000 27.00000 1.60000
61.00000 27.00000 1.60000
62.00000 27.00000 1.60000
63.00000 27.00000 1.60000
64.00000 27.00000 1.60000
65.00000 27.00000 1.60000
66.00000 27.00000 1.60000
67.00000 27.00000 1.60000
68.00000 27.00000 1.60000
69.00000 27.00000 1.60000
70.00000 27.00000 1.60000
71.00000 27.00000 1.60000
72.00000 27.00000 1.60000
73.00000 27.00000 1.60000
74.00000 27.00000 NaN
75.00000 27.00000 NaN
76.00000 27.00000 NaN
77.00000 27.00000 NaN
78.00000 27.00000 NaN
79.00000 27.00000 NaN
80.00000 27.00000 NaN
81.00000 27.00000 NaN
82.00000 27.00000 NaN
83.00000 27.00000 NaN
84.00000 27.00000 NaN
85.00000 27.00000 NaN
86.00000 27.00000 NaN
87.00000 27.00000 NaN
88.00000 27.00000 NaN
89.00000 27.00000 NaN
90.00000 27.00000 NaN
91.00000 27.00000 NaN
92.00000 27.00000 NaN
93.00000 27.00000 NaN
94.00000 27.00000 NaN
95.00000 27.00000 NaN
96.00000 27.00000 NaN
97.00000 27.00000 NaN
98.00000 27.00000 NaN
99.00000 27.00000 NaN
100.00000 27.00000 NaN

0.00000 28.00000 NaN
1.00000 28.00000 1.60000
2.00000 28.00000 1.60000
3.00000 28.00000 1.60000
4.00000 28.00000 1.60000
5.00000 28.00000 1.60000
6.00000 28.00000 1.60000
7.00000 28.00000 1.60000
8.00000 28.00000 1.60000
9.00000 28.00000 1.60000
10.00000 28.00000 1.60000
11.00000 28.00000 1.60000
12.00000 28.00000 1.60000
13.00000 28.00000 1.60000
14.00000 28.00000 1.60000
15.00000 28.00000 1.60000
16.00000 28.00000 1.60000
17.00000 28.00000 1.60000
18.00000 28.00000 1.60000
19.00000 28.00000 1.60000
20.00000 28.00000 1.60000
21.00000 28.00000 1.60000
22.00000 28.00000 1.60000
23.00000 28.00000 1.60000
24.00000 28.00000 1.60000
25.00000 28.00000 1.60000
26.00000 28.00000 1.60000
27.00000 28.00000 1.60000
28.00000 28.00000 1.60000
29.00000 28.00000 1.60000
30.00000 28.00000 1.60000
31.00000 28.00000 1.60000
32.00000 28.00000 1.60000
33.00000 28.00000 1.60000
34.00000 28.00000 1.60000
35.00000 28.00000 1.60000
36.00000 28.00000 1.60000
37.00000 28.00000 1.60000
38.00000 28.00000 1.60000
39.00000 28.00000 1.60000
40.00000 28.00000 1.60000
41.00000 28.00000 1.60000
42.00000 28.00000 1.60000
43.00000 28.00000 1.60000
44.00000 28.00000 1.60000
45.00000 28.00000 1.60000
46.00000 28.00000 1.60000
47.00000 28.00000 1.60000
48.00000 28.00000 1.60000
49.00000 28.00000 1.60000
50.00000 28.00000 1.60000
51.00000 28.00000 1.60000
52.00000 28.00000 1.60000
53.00000 28.00000 1.60000
54.00000 28.00000 1.60000
55.00000 28.00000 1.60000
56.00000 28.00000 1.60000
57.00000 28.00000 1.60000
58.00000 28.00000 1.60000
59.00000 28.00000 1.60000
60.00000 28.00000 1.60000
61.00000 28.00000 1.60000
62.00000 28.00000 1.60000
63.00000 28.00000 1.60000
64.00000 28.00000 1.60000
65.00000 28.00000 1.60000
66.00000 28.00000 1.60000
67.00000 28.00000 1.60000
68.00000 28.00000 1.60000
69.00000 28.00000 1.60000
70.00000 28.00000 1.60000
71.00000 28.00000 1.60000
72.00000 28.00000 1.60000
73.00000 28.00000 NaN
74.00000 28.00000 NaN
75.00000 28.00000 NaN
76.00000 28.00000 NaN
77.00000 28.00000 NaN
78.00000 28.00000 NaN
79.00000 28.00000 NaN
80.00000 28.00000 NaN
81.00000 28.00000 NaN
82.00000 28.00000 NaN
83.00000 28.00000 NaN
84.00000 28.00000 NaN
85.00000 28.00000 NaN
86.00000 28.00000 NaN
87.00000 28.00000 NaN
88.00000 28.00000 NaN
89.00000 28.00000 NaN
90.00000 28.00000 NaN
91.00000 28.00000 NaN
92.00000 28.00000 NaN
93.00000 28.00000 NaN
94.00000 28.00000 NaN
95.00000 28.00000 NaN
96.00000 28.00000 NaN
97.00000 28.00000 NaN
98.00000 28.00000 NaN
99.00000 28.00000 NaN
100.00000 28.00000 NaN

0.00000 29.00000 NaN
1.00000 29.00000 1.60000
2.00000 29.00000 1.60000
3.00000 29.00000 1.60000
4.00000 29.00000 1.60000
5.00000 29.00000 1.60000
6.00000 29.00000 1.60000
7.00000 29.00000 1.60000
8.00000 29.00000 1.60000
9.00000 29.00000 1.60000
10.00000 29.00000 1.60000
11.00000 29.00000 1.60000
12.00000 29.00000 1.60000
13.00000 29.00000 1.60000
14.00000 29.00000 1.60000
15.00000 29.00000 1.60000
16.00000 29.00000 1.60000
17.00000 29.00000 1.60000
18.00000 29.00000 1.60000
19.00000 29.00000 1.60000
20.00000 29.00000 1.60000
21.00000 29.00000 1.60000
22.00000 29.00000 1.60000
23.00000 29.00000 1.60000
24.00000 29.00000 1.60000
25.00000 29.00000 1.60000
26.00000 29.00000 1.60000
27.00000 29.00000 1.60000
28.00000 29.00000 1.60000
29.00000 29.00000 1.60000
30.00000 29.00000 1.60000
31.00000 29.00000 1.60000
32.00000 29.00000 1.60000
33.00000 29.00000 1.60000
34.00000 29.00000 1.60000
35.00000 29.00000 1.60000
36.00000 29.00000 1.60000
37.00000 29.00000 1.60000
38.00000 29.00000 1.60000
39.00000 29.00000 1.60000
40.00000 29.00000 1.60000
41.00000 29.00000 1.60000
42.00000 29.00000 1.60000
43.00000 29.00000 1.60000
44.00000 29.00000 1.60000
45.00000 29.00000 1.60000
46.00000 29.00000 1.60000
47.00000 29.00000 1.60000
48.00000 29.00000 1.60000
49.00000 29.00000 1.60000
50.00000 29.00000 1.60000
51.00000 29.00000 1.60000
52.00000 29.00000 1.60000
53.00000 29.00000 1.60000
54.00000 29.00000 1.60000
55.00000 29.00000 1.60000
56.00000 29.00000 1.60000
57.00000 29.00000 1.60000
58.00000 29.00000 1.60000
59.00000 29.00000 1.60000
60.00000 29.00000 1.60000
61.00000 29.00000 1.60000
62.00000 29.00000 1.60000
63.00000 29.00000 1.60000
64.00000 29.00000 1.60000
65.00000 29.00000 1.60000
66.00000 29.00000 1.60000
67.00000 29.00000 1.60000
68.00000 29.00000 1.60000
69.00000 29.00000 1.60000
70.00000 29.00000 1.60000
71.00000 29.00000 1.60000
72.00000 29.00000 NaN
73.00000 29.00000 NaN
74.00000 29.00000 NaN
75.00000 29.00000 NaN
76.00000 29.00000 NaN
77.00000 29.00000 NaN
78.00000 29.00000 NaN
79.00000 29.00000 NaN
80.00000 29.00000 NaN
81.00000 29.00000 NaN
82.00000 29.00000 NaN
83.00000 29.00000 NaN
84.00000 29.00000 NaN
85.00000 29.00000 NaN
86.00000 29.00000 NaN
87.00000 29.00000 NaN
88.00000 29.00000 NaN
89.00000 29.00000 NaN
90.00000 29.00000 NaN
91.00000 29.00000 NaN
92.00000 29.00000 NaN
93.00000 29.00000 NaN
94.00000 29.00000 NaN
95.00000 29.00000 NaN
96.00000 29.00000 NaN
97.00000 29.00000 NaN
98.00000 29.00000 NaN
99.00000 29.00000 NaN
100.00000 29.00000 NaN

0.00000 30.00000 NaN
1.00000 30.00000 1.60000
2.00000 30.00000 1.60000
3.00000 30.00000 1.60000
4.00000 30.00000 1.60000
5.00000 30.00000 1.60000
6.00000 30.00000 1.60000
7.00000 30.00000 1.60000
8.00000 30.00000 1.60000
9.00000 30.00000 1.60000
10.00000 30.00000 1.60000
11.00000 30.00000 1.60000
12.00000 30.00000 1.60000
13.00000 30.00000 1.60000
14.00000 30.00000 1.60000
15.00000 30.00000 1.60000
16.00000 30.00000 1.60000
17.00000 30.00000 1.60000
18.00000 30.00000 1.60000
19.00000 30.00000 1.60000
20.00000 30.00000 1.60000
21.00000 30.00000 1.60000
22.00000 30.00000 1.60000
23.00000 30.00000 1.60000
24.00000 30.00000 1.60000
25.00000 30.00000 1.60000
26.00000 30.00000 1.60000
27.00000 30.00000 1.60000
28.00000 30.00000 1.60000
29.00000 30.00000 1.60000
30.00000 30.00000 1.60000
31.00000 30.00000 1.60000
32.00000 30.00000 1.60000
33.00000 30.00000 1.60000
34.00000 30.00000 1.60000
35.00000 30.00000 1.60000
36.00000 30.00000 1.60000
37.00000 30.00000 1.60000
38.00000 30.00000 1.60000
39.00000 30.00000 1.60000
40.00000 30.00000 1.60000
41.00000 30.00000 1.60000
42.00000 30.00000 1.60000
43.00000 30.00000 1.60000
44.00000 30.00000 1.60000
45.00000 30.00000 1.60000
46.00000 30.00000 1.60000
47.00000 30.00000 1.60000
48.00000 30.00000 1.60000
49.00000 30.00000 1.60000
50.00000 30.00000 1.60000
51.00000 30.00000 1.60000
52.00000 30.00000 1.60000
53.00000 30.00000 1.60000
54.00000 30.00000 1.60000
55.00000 30.00000 1.60000
56.00000 30.00000 1.60000
57.00000 30.00000 1.60000
58.00000 30.00000 1.60000
59.00000 30.00000 1.60000
60.00000 30.00000 1.60000
61.00000 30.00000 1.60000
62.00000 30.00000 1.60000
63.00000 30.00000 1.60000
64.00000 30.00000 1.60000
65.00000 30.00000 1.60000
66.00000 30.00000 1.60000
67.00000 30.00000 1.60000
68.00000 30.00000 1.60000
69.00000 30.00000 1.60000
70.00000 30.00000 1.60000
71.00000 30.00000 NaN
72.00000 30.00000 NaN
73.00000 30.00000 NaN
74.00000 30.00000 NaN
75.00000 30.00000 NaN
76.00000 30.00000 NaN
77.00000 30.00000 NaN
78.00000 30.00000 NaN
79.00000 30.00000 NaN
80.00000 30.00000 NaN
81.00000 30.00000 NaN
82.00000 30.00000 NaN
83.00000 30.00000 NaN
84.00000 30.00000 NaN
85.00000 30.00000 NaN
86.00000 30.00000 NaN
87.00000 30.00000 NaN
88.00000 30.00000 NaN
89.00000 30.00000 NaN
90.00000 30.00000 NaN
91.00000 30.00000 NaN
92.00000 30.00000 NaN
93.00000 30.00000 NaN
94.00000 30.00000 NaN
95.00000 30.00000 NaN
96.00000 30.00000 NaN
97.00000 30.00000 NaN
98.00000 30.00000 NaN
99.00000 30.00000 NaN
100.00000 30.00000 NaN

0.00000 31.00000 NaN
1.00000 31.00000 1.60000
2.00000 31.00000 1.60000
3.00000 31.00000 1.60000
4.00000 31.00000 1.60000
5.00000 31.00000 1.60000
6.00000 31.00000 1.60000
7.00000 31.00000 1.60000
8.00000 31.00000 1.60000
9.00000 31.00000 1.60000
10.00000 31.00000 1.60000
11.00000 31.00000 1.60000
12.00000 31.00000 1.60000
13.00000 31.00000 1.60000
14.00000 31.00000 1.60000
15.00000 31.00000 1.60000
16.00000 31.00000 1.60000
17.00000 31.00000 1.60000
18.00000 31.00000 1.60000
19.00000 31.00000 1.60000
20.00000 31.00000 1.60000
21.00000 31.00000 1.60000
22.00000 31.00000 1.60000
23.00000 31.00000 1.60000
24.00000 31.00000 1.60000
25.00000 31.00000 1.60000
26.00000 31.00000 1.60000
27.00000 31.00000 1.60000
28.00000 31.00000 1.60000
29.00000 31.00000 1.60000
30.00000 31.00000 1.60000
31.00000 31.00000 1.60000
32.00000 31.00000 1.60000
33.00000 31.00000 1.60000
34.00000 31.00000 1.60000
35.00000 31.00000 1.60000
36.00000 31.00000 1.60000
37.00000 31.00000 1.60000
38.00000 31.00000 1.60000
39.00000 31.00000 1.60000
40.00000 31.00000 1.60000
41.00000 31.00000 1.60000
42.00000 31.00000 1.60000
43.00000 31.00000 1.60000
44.00000 31.00000 1.60000
45.00000 31.00000 1.60000
46.00000 31.00000 1.60000
47.00000 31.00000 1.60000
48.00000 31.00000 1.60000
49.00000 31.00000 1.60000
50.00000 31.00000 1.60000
51.00000 31.00000 1.60000
52.00000 31.00000 1.60000
53.00000 31.00000 1.60000
54.00000 31.00000 1.60000
55.00000 31.00000 1.60000
56.00000 31.00000 1.60000
57.00000 31.00000 1.60000
58.00000 31.00000 1.60000
59.00000 31.00000 1.60000
60.00000 31.00000 1.60000
61.00000 31.00000 1.60000
62.00000 31.00000 1.60000
63.00000 31.00000 1.60000
64.00000 31.00000 1.60000
65.00000 31.00000 1.60000
66.00000 31.00000 1.60000
67.00000 31.00000 1.60000
68.00000 31.00000 1.60000
69.00000 31.00000 1.60000
70.00000 31.00000 NaN
71.00000 31.00000 NaN
72.00000 31.00000 NaN
73.00000 31.00000 NaN
74.00000 31.00000 NaN
75.00000 31.00000 NaN
76.00000 31.00000 NaN
77.00000 31.00000 NaN
78.00000 31.00000 NaN
79.00000 31.00000 NaN
80.00000 31.00000 NaN
81.00000 31.00000 NaN
82.00000 31.00000 NaN
83.00000 31.00000 NaN
84.00000 31.00000 NaN
85.00000 31.00000 NaN
86.00000 31.00000 NaN
87.00000 31.00000 NaN
88.00000 31.00000 NaN
89.00000 31.00000 NaN
90.00000 31.00000 NaN
91.00000 31.00000 NaN
92.00000 31.00000 NaN
93.00000 31.00000 NaN
94.00000 31.00000 NaN
95.00000 31.00000 NaN
96.00000 31.00000 NaN
97.00000 31.00000 NaN
98.00000 31.00000 NaN
99.00000 31.00000 NaN
100.00000 31.00000 NaN

0.00000 32.00000 NaN
1.00000 32.00000 1.60000
2.00000 32.00000 1.60000
3.00000 32.00000 1.60000
4.00000 32.00000 1.60000
5.00000 32.00000 1.60000
6.00000 32.00000 1.60000
7.00000 32.00000 1.60000
8.00000 32.00000 1.60000
9.00000 32.00000 1.60000
10.00000 32.00000 1.60000
11.00000 32.00000 1.60000
12.00000 32.00000 1.60000
13.00000 32.00000 1.60000
14.00000 32.00000 1.60000
15.00000 32.00000 1.60000
16.00000 32.00000 1.60000
17.00000 32.00000 1.60000
18.00000 32.00000 1.60000
19.00000 32.00000 1.60000
20.00000 32.00000 1.60000
21.00000 32.00000 1.60000
22.00000 32.00000 1.60000
23.00000 32.00000 1.60000
24.00000 32.00000 1.60000
25.00000 32.00000 1.60000
26.00000 32.00000 1.60000
27.00000 32.00000 1.60000
28.00000 32.00000 1.60000
29.00000 32.00000 1.60000
30.00000 32.00000 1.60000
31.00000 32.00000 1.60000
32.00000 32.00000 1.60000
33.00000 32.00000 1.60000
34.00000 32.00000 1.60000
35.00000 32.00000 1.60000
36.00000 32.00000 1.60000
37.00000 32.00000 1.60000
38.00000 32.00000 1.60000
39.00000 32.00000 1.60000
40.00000 32.00000 1.60000
41.00000 32.00000 1.60000
42.00000 32.00000 1.60000
43.00000 32.00000 1.60000
44.00000 32.00000 1.60000
45.00000 32.00000 1.60000
46.00000 32.00000 1.60000
47.00000 32.00000 1.60000
48.00000 32.00000 1.60000
49.00000 32.00000 1.60000
50.00000 32.00000 1.60000
51.00000 32.00000 1.60000
52.00000 32.00000 1.60000
53.00000 32.00000 1.60000
54.00000 32.00000 1.60000
55.00000 32.00000 1.60000
56.00000 32.00000 1.60000
57.00000 32.00000 1.60000
58.00000 32.00000 1.60000
59.00000 32.00000 1.60000
60.00000 32.00000 1.60000
61.00000 32.00000 1.60000
62.00000 32.00000 1.60000
63.00000 32.00000 1.60000
64.00000 32.00000 1.60000
65.00000 32.00000 1.60000
66.00000 32.00000 1.60000
67.00000 32.00000 1.60000
68.00000 32.00000 1.60000
69.00000 32.00000 NaN
70.00000 32.00000 NaN
71.00000 32.00000 NaN
72.00000 32.00000 NaN
73.00000 32.00000 NaN
74.00000 32.00000 NaN
75.00000 32.00000 NaN
76.00000 32.00000 NaN
77.00000 32.00000 NaN
78.00000 32.00000 NaN
79.00000 32.00000 NaN
80.00000 32.00000 NaN
81.00000 32.00000 NaN
82.00000 32.00000 NaN
83.00000 32.00000 NaN
84.00000 32.00000 NaN
85.00000 32.00000 NaN
86.00000 32.00000 NaN
87.00000 32.00000 NaN
88.00000 32.00000 NaN
89.00000 32.00000 NaN
90.00000 32.00000 NaN
91.00000 32.00000 NaN
92.00000 32.00000 NaN
93.00000 32.00000 NaN
94.00000 32.00000 NaN
95.00000 32.00000 NaN
96.00000 32.00000 NaN
97.00000 32.00000 NaN
98.00000 32.00000 NaN
99.00000 32.00000 NaN
100.00000 32.00000 NaN

0.00000 33.00000 NaN
1.00000 33.00000 1.60000
2.00000 33.00000 1.60000
3.00000 33.00000 1.60000
4.00000 33.00000 1.60000
5.00000 33.00000 1.60000
6.00000 33.00000 1.60000
7.00000 33.00000 1.60000
8.00000 33.00000 1.60000
9.00000 33.00000 1.60000
10.00000 33.00000 1.60000
11.00000 33.00000 1.60000
12.00000 33.00000 1.60000
13.00000 33.00000 1.60000
14.00000 33.00000 1.60000
15.00000 33.00000 1.60000
16.00000 33.00000 1.60000
17.00000 33.00000 1.60000
18.00000 33.00000 1.60000
19.00000 33.00000 1.60000
20.00000 33.00000 1.60000
21.00000 33.00000 1.60000
22.00000 33.00000 1.60000
23.00000 33.00000 1.60000
24.00000 33.00000 1.60000
25.00000 33.00000 1.60000
26.00000 33.00000 1.60000
27.00000 33.00000 1.60000
28.00000 33.00000 1.60000
29.00000 33.00000 1.60000
30.00000 33.00000 1.60000
31.00000 33.00000 1.60000
32.00000 33.00000 1.60000
33.00000 33.00000 1.60000
34.00000 33.00000 1.60000
35.00000 33.00000 1.60000
36.00000 33.00000 1.60000
37.00000 33.00000 1.60000
38.00000 33.00000 1.60000
39.00000 33.00000 1.60000
40.00000 33.00000 1.60000
41.00000 33.00000 1.60000
42.00000 33.00000 1.60000
43.00000 33.00000 1.60000
44.00000 33.00000 1.60000
45.00000 33.00000 1.60000
46.00000 33.00000 1.60000
47.00000 33.00000 1.60000
48.00000 33.00000 1.60000
49.00000 33.00000 1.60000
50.00000 33.00000 1.60000
51.00000 33.00000 1.60000
52.00000 33.00000 1.60000
53.00000 33.00000 1.60000
54.00000 33.00000 1.60000
55.00000 33.00000 1.60000
56.00000 33.00000 1.60000
57.00000 33.00000 1.60000
58.00000 33.00000 1.60000
59.00000 33.00000 1.60000
60.00000 33.00000 1.60000
61.00000 33.00000 1.60000
62.00000 33.00000 1.60000
63.00000 33.00000 1.60000
64.00000 33.00000 1.60000
65.00000 33.00000 1.60000
66.00000 33.00000 1.60000
67.00000 33.00000 1.60000
68.00000 33.00000 NaN
69.00000 33.00000 NaN
70.00000 33.00000 NaN
71.00000 33.00000 NaN
72.00000 33.00000 NaN
73.00000 33.00000 NaN
74.00000 33.00000 NaN
75.00000 33.00000 NaN
76.00000 33.00000 NaN
77.00000 33.00000 NaN
78.00000 33.00000 NaN
79.00000 33.00000 NaN
80.00000 33.00000 NaN
81.00000 33.00000 NaN
82.00000 33.00000 NaN
83.00000 33.00000 NaN
84.00000 33.00000 NaN
85.00000 33.00000 NaN
86.00000 33.00000 NaN
87.00000 33.00000 NaN
88.00000 33.00000 NaN
89.00000 33.00000 NaN
90.00000 33.00000 NaN
91.00000 33.00000 NaN
92.00000 33.00000 NaN
93.00000 33.00000 NaN
94.00000 33.00000 NaN
95.00000 33.00000 NaN
96.00000 33.00000 NaN
97.00000 33.00000 NaN
98.00000 33.00000 NaN
99.00000 33.00000 NaN
100.00000 33.00000 NaN

0.00000 34.00000 NaN
1.00000 34.00000 1.60000
2.00000 34.00000 1.60000
3.00000 34.00000 1.60000
4.00000 34.00000 1.60000
5.00000 34.00000 1.60000
6.00000 34.00000 1.60000
7.00000 34.00000 1.60000
8.00000 34.00000 1.60000
9.00000 34.00000 1.60000
10.00000 34.00000 1.60000
11.00000 34.00000 1.60000
12.00000 34.00000 1.60000
13.00000 34.00000 1.60000
14.00000 34.00000 1.60000
15.00000 34.00000 1.60000
16.00000 34.00000 1.60000
17.00000 34.00000 1.60000
18.00000 34.00000 1.60000
19.00000 34.00000 1.60000
20.00000 34.00000 1.60000
21.00000 34.00000 1.60000
22.00000 34.00000 1.60000
23.00000 34.00000 1.60000
24.00000 34.00000 1.60000
25.00000 34.00000 1.60000
26.00000 34.00000 1.60000
27.00000 34.00000 1.60000
28.00000 34.00000 1.60000
29.00000 34.00000 1.60000
30.00000 34.00000 1.60000
31.00000 34.00000 1.60000
32.00000 34.00000 1.60000
33.00000 34.00000 1.60000
34.00000 34.00000 1.60000
35.00000 34.00000 1.60000
36.00000 34.00000 1.60000
37.00000 34.00000 1.60000
38.00000 34.00000 1.60000
39.00000 34.00000 1.60000
40.00000 34.00000 1.60000
41.00000 34.00000 1.60000
42.00000 34.00000 1.60000
43.00000 34.00000 1.60000
44.00000 34.00000 1.60000
45.00000 34.00000 1.60000
46.00000 34.00000 1.60000
47.00000 34.00000 1.60000
48.00000 34.00000 1.60000
49.00000 34.00000 1.60000
50.00000 34.00000 1.60000
51.00000 34.00000 1.60000
52.00000 34.00000 1.60000
53.00000 34.00000 1.60000
54.00000 34.00000 1.60000
55.00000 34.00000 1.60000
56.00000 34.00000 1.60000
57.00000 34.00000 1.60000
58.00000 34.00000 1.60000
59.00000 34.00000 1.60000
60.00000 34.00000 1.60000
61.00000 34.00000 1.60000
62.00000 34.00000 1.60000
63.00000 34.00000 1.60000
64.00000 34.00000 1.60000
65.00000 34.00000 1.60000
66.00000 34.00000 1.60000
67.00000 34.00000 NaN
68.00000 34.00000 NaN
69.00000 34.00000 NaN
70.00000 34.00000 NaN
71.00000 34.00000 NaN
72.00000 34.00000 NaN
73.00000 34.00000 NaN
74.00000 34.00000 NaN
75.00000 34.00000 NaN
76.00000 34.00000 NaN
77.00000 34.00000 NaN
78.00000 34.00000 NaN
79.00000 34.00000 NaN
80.00000 34.00000 NaN
81.00000 34.00000 NaN
82.00000 34.00000 NaN
83.00000 34.00000 NaN
84.00000 34.00000 NaN
85.00000 34.00000 NaN
86.00000 34.00000 NaN
87.00000 34.00000 NaN
88.00000 34.00000 NaN
89.00000 34.00000 NaN
90.00000 34.00000 NaN
91.00000 34.00000 NaN
92.00000 34.00000 NaN
93.00000 34.00000 NaN
94.00000 34.00000 NaN
95.00000 34.00000 NaN
96.00000 34.00000 NaN
97.00000 34.00000 NaN
98.00000 34.00000 NaN
99.00000 34.00000 NaN
100.00000 34.00000 NaN

0.00000 35.00000 NaN
1.00000 35.00000 1.60000
2.00000 35.00000 1.60000
3.00000 35.00000 1.60000
4.00000 35.00000 1.60000
5.00000 35.00000 1.60000
6.00000 35.00000 1.60000
7.00000 35.00000 1.60000
8.00000 35.00000 1.60000
9.00000 35.00000 1.60000
10.00000 35.00000 1.60000
11.00000 35.00000 1.60000
12.00000 35.00000 1.60000
13.00000 35.00000 1.60000
14.00000 35.00000 1.60000
15.00000 35.00000 1.60000
16.00000 35.00000 1.60000
17.00000 35.00000 1.60000
18.00000 35.00000 1.60000
19.00000 35.00000 1.60000
20.00000 35.00000 1.60000
21.00000 35.00000 1.60000
22.00000 35.00000 1.60000
23.00000 35.00000 1.60000
24.00000 35.00000 1.60000
25.00000 35.00000 1.60000
26.00000 35.00000 1.60000
27.00000 35.00000 1.60000
28.00000 35.00000 1.60000
29.00000 35.00000 1.60000
30.00000 35.00000 1.60000
31.00000 35.00000 1.60000
32.00000 35.00000 1.60000
33.00000 35.00000 1.60000
34.00000 35.00000 1.60000
35.00000 35.00000 1.60000
36.00000 35.00000 1.60000
37.00000 35.00000 1.60000
38.00000 35.00000 1.60000
39.00000 35.00000 1.60000
40.00000 35.00000 1.60000
41.00000 35.00000 1.60000
42.00000 35.00000 1.60000
43.00000 35.00000 1.60000
44.00000 35.00000 1.60000
45.00000 35.00000 1.60000
46.00000 35.00000 1.60000
47.00000 35.00000 1.60000
48.00000 35.00000 1.60000
49.00000 35.00000 1.60000
50.00000 35.00000 1.60000
51.00000 35.00000 1.60000
52.00000 35.00000 1.60000
53.00000 35.00000 1.60000
54.00000 35.00000 1.60000
55.00000 35.00000 1.60000
56.00000 35.00000 1.60000
57.00000 35.00000 1.60000
58.00000 35.00000 1.60000
59.00000 35.00000 1.60000
60.00000 35.00000 1.60000
61.00000 35.00000 1.60000
62.00000 35.00000 1.60000
63.00000 35.00000 1.60000
64.00000 35.00000 1.60000
65.00000 35.00000 1.60000
66.00000 35.00000 NaN
67.00000 35.00000 NaN
68.00000 35.00000 NaN
69.00000 35.00000 NaN
70.00000 35.00000 NaN
71.00000 35.00000 NaN
72.00000 35.00000 NaN
73.00000 35.00000 NaN
74.00000 35.00000 NaN
75.00000 35.00000 NaN
76.00000 35.00000 NaN
77.00000 35.00000 NaN
78.00000 35.00000 NaN
79.00000 35.00000 NaN
80.00000 35.00000 NaN
81.00000 35.00000 NaN
82.00000 35.00000 NaN
83.00000 35.00000 NaN
84.00000 35.00000 NaN
85.00000 35.00000 NaN
86.00000 35.00000 NaN
87.00000 35.00000 NaN
88.00000 35.00000 NaN
89.00000 35.00000 NaN
90.00000 35.00000 NaN
91.00000 35.00000 NaN
92.00000 35.00000 NaN
93.00000 35.00000 NaN
94.00000 35.00000 NaN
95.00000 35.00000 NaN
96.00000 35.00000 NaN
97.00000 35.00000 NaN
98.00000 35.00000 NaN
99.00000 35.00000 NaN
100.00000 35.00000 NaN

0.00000 36.00000 NaN
1.00000 36.00000 1.60000
2.00000 36.00000 1.60000
3.00000 36.00000 1.60000
4.00000 36.00000 1.60000
5.00000 36.00000 1.60000
6.00000 36.00000 1.60000
7.00000 36.00000 1.60000
8.00000 36.00000 1.60000
9.00000 36.00000 1.60000
10.00000 36.00000 1.60000
11.00000 36.00000 1.60000
12.00000 36.00000 1.60000
13.00000 36.00000 1.60000
14.00000 36.00000 1.60000
15.00000 36.00000 1.60000
16.00000 36.00000 1.60000
17.00000 36.00000 1.60000
18.00000 36.00000 1.60000
19.00000 36.00000 1.60000
20.00000 36.00000 1.60000
21.00000 36.00000 1.60000
22.00000 36.00000 1.60000
23.00000 36.00000 1.60000
24.00000 36.00000 1.60000
25.00000 36.00000 1.60000
26.00000 36.00000 1.60000
27.00000 36.00000 1.60000
28.00000 36.00000 1.60000
29.00000 36.00000 1.60000
30.00000 36.00000 1.60000
31.00000 36.00000 1.60000
32.00000 36.00000 1.60000
33.00000 36.00000 1.60000
34.00000 36.00000 1.60000
35.00000 36.00000 1.60000
36.00000 36.00000 1.60000
37.00000 36.00000 1.60000
38.00000 36.00000 1.60000
39.00000 36.00000 1.60000
40.00000 36.00000 1.60000
41.00000 36.00000 1.60000
42.00000 36.00000 1.60000
43.00000 36.00000 1.60000
44.00000 36.00000 1.60000
45.00000 36.00000 1.60000
46.00000 36.00000 1.60000
47.00000 36.00000 1.60000
48.00000 36.00000 1.60000
49.00000 36.00000 1.60000
50.00000 36.00000 1.60000
51.00000 36.00000 1.60000
52.00000 36.00000 1.60000
53.00000 36.00000 1.60000
54.00000 36.00000 1.60000
55.00000 36.00000 1.60000
56.00000 36.00000 1.60000
57.00000 36.00000 1.60000
58.00000 36.00000 1.60000
59.00000 36.00000 1.60000
60.00000 36.00000 1.60000
61.00000 36.00000 1.60000
62.00000 36.00000 1.60000
63.00000 36.00000 1.60000
64.00000 36.00000 1.60000
65.00000 36.00000 NaN
66.00000 36.00000 NaN
67.00000 36.00000 NaN
68.00000 36.00000 NaN
69.00000 36.00000 NaN
70.00000 36.00000 NaN
71.00000 36.00000 NaN
72.00000 36.00000 NaN
73.00000 36.00000 NaN
74.00000 36.00000 NaN
75.00000 36.00000 NaN
76.00000 36.00000 NaN
77.00000 36.00000 NaN
78.00000 36.00000 NaN
79.00000 36.00000 NaN
80.00000 36.00000 NaN
81.00000 36.00000 NaN
82.00000 36.00000 NaN
83.00000 36.00000 NaN
84.00000 36.00000 NaN
85.00000 36.00000 NaN
86.00000 36.00000 NaN
87.00000 36.00000 NaN
88.00000 36.00000 NaN
89.00000 36.00000 NaN
90.00000 36.00000 NaN
91.00000 36.00000 NaN
92.00000 36.00000 NaN
93.00000 36.00000 NaN
94.00000 36.00000 NaN
95.00000 36.00000 NaN
96.00000 36.00000 NaN
97.00000 36.00000 NaN
98.00000 36.00000 NaN
99.00000 36.00000 NaN
100.00000 36.00000 NaN

0.00000 37.00000 NaN
1.00000 37.00000 1.60000
2.00000 37.00000 1.60000
3.00000 37.00000 1.60000
4.00000 37.00000 1.60000
5.00000 37.00000 1.60000
6.00000 37.00000 1.60000
7.00000 37.00000 1.60000
8.00000 37.00000 1.60000
9.00000 37.00000 1.60000
10.00000 37.00000 1.60000
11.00000 37.00000 1.60000
12.00000 37.00000 1.60000
13.00000 37.00000 1.60000
14.00000 37.00000 1.60000
15.00000 37.00000 1.60000
16.00000 37.00000 1.60000
17.00000 37.00000 1.60000
18.00000 37.00000 1.60000
19.00000 37.00000 1.60000
20.00000 37.00000 1.60000
21.00000 37.00000 1.60000
22.00000 37.00000 1.60000
23.00000 37.00000 1.60000
24.00000 37.00000 1.60000
25.00000 37.00000 1.60000
26.00000 37.00000 1.60000
27.00000 37.00000 1.60000
28.00000 37.00000 1.60000
29.00000 37.00000 1.60000
30.00000 37.00000 1.60000
31.00000 37.00000 1.60000
32.00000 37.00000 1.60000
33.00000 37.00000 1.60000
34.00000 37.00000 1.60000
35.00000 37.00000 1.60000
36.00000 37.00000 1.60000
37.00000 37.00000 1.60000
38.00000 37.00000 1.60000
39.00000 37.00000 1.60000
40.00000 37.00000 1.60000
41.00000 37.00000 1.60000
42.00000 37.00000 1.60000
43.00000 37.00000 1.60000
44.00000 37.00000 1.60000
45.00000 37.00000 1.60000
46.00000 37.00000 1.60000
47.00000 37.00000 1.60000
48.00000 37.00000 1.60000
49.00000 37.00000 1.60000
50.00000 37.00000 1.60000
51.00000 37.00000 1.60000
52.00000 37.00000 1.60000
53.00000 37.00000 1.60000
54.00000 37.00000 1.60000
55.00000 37.00000 1.60000
56.00000 37.00000 1.60000
57.00000 37.00000 1.60000
58.00000 37.00000 1.60000
59.00000 37.00000 1.60000
60.00000 37.00000 1.60000
61.00000 37.00000 1.60000
62.00000 37.00000 1.60000
63.00000 37.00000 1.60000
64.00000 37.00000 NaN
65.00000 37.00000 NaN
66.00000 37.00000 NaN
67.00000 37.00000 NaN
68.00000 37.00000 NaN
69.00000 37.00000 NaN
70.00000 37.00000 NaN
71.00000 37.00000 NaN
72.00000 37.00000 NaN
73.00000 37.00000 NaN
74.00000 37.00000 NaN
75.00000 37.00000 NaN
76.00000 37.00000 NaN
77.00000 37.00000 NaN
78.00000 37.00000 NaN
79.00000 37.00000 NaN
80.00000 37.00000 NaN
81.00000 37.00000 NaN
82.00000 37.00000 NaN
83.00000 37.00000 NaN
84.00000 37.00000 NaN
85.00000 37.00000 NaN
86.00000 37.00000 NaN
87.00000 37.00000 NaN
88.00000 37.00000 NaN
89.00000 37.00000 NaN
90.00000 37.00000 NaN
91.00000 37.00000 NaN
92.00000 37.00000 NaN
93.00000 37.00000 NaN
94.00000 37.00000 NaN
95.00000 37.00000 NaN
96.00000 37.00000 NaN
97.00000 37.00000 NaN
98.00000 37.00000 NaN
99.00000 37.00000 NaN
100.00000 37.00000 NaN

0.00000 38.00000 NaN
1.00000 38.00000 1.60000
2.00000 38.00000 1.60000
3.00000 38.00000 1.60000
4.00000 38.00000 1.60000
5.00000 38.00000 1.60000
6.00000 38.00000 1.60000
7.00000 38.00000 1.60000
8.00000 38.00000 1.60000
9.00000 38.00000 1.60000
10.00000 38.00000 1.60000
11.00000 38.00000 1.60000
12.00000 38.00000 1.60000
13.00000 38.00000 1.60000
14.00000 38.00000 1.60000
15.00000 38.00000 1.60000
16.00000 38.00000 1.60000
17.00000 38.00000 1.60000
18.00000 38.00000 1.60000
19.00000 38.00000 1.60000
20.00000 38.00000 1.60000
21.00000 38.00000 1.60000
22.00000 38.00000 1.60000
23.00000 38.00000 1.60000
24.00000 38.00000 1.60000
25.00000 38.00000 1.60000
26.00000 38.00000 1.60000
27.00000 38.00000 1.60000
28.00000 38.00000 1.60000
29.00000 38.00000 1.60000
30.00000 38.00000 1.60000
31.00000 38.00000 1.60000
32.00000 38.00000 1.60000
33.00000 38.00000 1.60000
34.00000 38.00000 1.60000
35.00000 38.00000 1.60000
36.00000 38.00000 1.60000
37.00000 38.00000 1.60000
38.00000 38.00000 1.60000
39.00000 38.00000 1.60000
40.00000 38.00000 1.60000
41.00000 38.00000 1.60000
42.00000 38.00000 1.60000
43.00000 38.00000 1.60000
44.00000 38.00000 1.60000
45.00000 38.00000 1.60000
46.00000 38.00000 1.60000
47.00000 38.00000 1.60000
48.00000 38.00000 1.60000
49.00000 38.00000 1.60000
50.00000 38.00000 1.60000
51.00000 38.00000 1.60000
52.00000 38.00000 1.60000
53.00000 38.00000 1.60000
54.00000 38.00000 1.60000
55.00000 38.00000 1.60000
56.00000 38.00000 1.60000
57.00000 38.00000 1.60000
58.00000 38.00000 1.60000
59.00000 38.00000 1.60000
60.00000 38.00000 1.60000
61.00000 38.00000 1.60000
62.00000 38.00000 1.60000
63.00000 38.00000 NaN
64.00000 38.00000 NaN
65.00000 38.00000 NaN
66.00000 38.00000 NaN
67.00000 38.00000 NaN
68.00000 38.00000 NaN
69.00000 38.00000 NaN
70.00000 38.00000 NaN
71.00000 38.00000 NaN
72.00000 38.00000 NaN
73.00000 38.00000 NaN
74.00000 38.00000 NaN
75.00000 38.00000 NaN
76.00000 38.00000 NaN
77.00000 38.00000 NaN
78.00000 38.00000 NaN
79.00000 38.00000 NaN
80.00000 38.00000 NaN
81.00000 38.00000 NaN
82.00000 38.00000 NaN
83.00000 38.00000 NaN
84.00000 38.00000 NaN
85.00000 38.00000 NaN
86.00000 38.00000 NaN
87.00000 38.00000 NaN
88.00000 38.00000 NaN
89.00000 38.00000 NaN
90.00000 38.00000 NaN
91.00000 38.00000 NaN
92.00000 38.00000 NaN
93.00000 38.00000 NaN
94.00000 38.00000 NaN
95.00000 38.00000 NaN
96.00000 38.00000 NaN
97.00000 38.00000 NaN
98.00000 38.00000 NaN
99.00000 38.00000 NaN
100.00000 38.00000 NaN

0.00000 39.00000 NaN
1.00000 39.00000 1.60000
2.00000 39.00000 1.60000
3.00000 39.00000 1.60000
4.00000 39.00000 1.60000
5.00000 39.00000 1.60000
6.00000 39.00000 1.60000
7.00000 39.00000 1.60000
8.00000 39.00000 1.60000
9.00000 39.00000 1.60000
10.00000 39.00000 1.60000
11.00000 39.00000 1.60000
12.00000 39.00000 1.60000
13.00000 39.00000 1.60000
14.00000 39.00000 1.60000
15.00000 39.00000 1.60000
16.00000 39.00000 1.60000
17.00000 39.00000 1.60000
18.00000 39.00000 1.60000
19.00000 39.00000 1.60000
20.00000 39.00000 1.60000
21.00000 39.00000 1.60000
22.00000 39.00000 1.60000
23.00000 39.00000 1.60000
24.00000 39.00000 1.60000
25.00000 39.00000 1.60000
26.00000 39.00000 1.60000
27.00000 39.00000 1.60000
28.00000 39.00000 1.60000
29.00000 39.00000 1.60000
30.00000 39.00000 1.60000
31.00000 39.00000 1.60000
32.00000 39.00000 1.60000
33.00000 39.00000 1.60000
34.00000 39.00000 1.60000
35.00000 39.00000 1.60000
36.00000 39.00000 1.60000
37.00000 39.00000 1.60000
38.00000 39.00000 1.60000
39.00000 39.00000 1.60000
40.00000 39.00000 1.60000
41.00000 39.00000 1.60000
42.00000 39.00000 1.60000
43.00000 39.00000 1.60000
44.00000 39.00000 1.60000
45.00000 39.00000 1.60000
46.00000 39.00000 1.60000
47.00000 39.00000 1.60000
48.00000 39.00000 1.60000
49.00000 39.00000 1.60000
50.00000 39.00000 1.60000
51.00000 39.00000 1.60000
52.00000 39.00000 1.60000
53.00000 39.00000 1.60000
54.00000 39.00000 1.60000
55.00000 39.00000 1.60000
56.00000 39.00000 1.60000
57.00000 39.00000 1.60000
58.00000 39.00000 1.60000
59.00000 39.00000 1.60000
60.00000 39.00000 1.60000
61.00000 39.00000 1.60000
62.00000 39.00000 NaN
63.00000 39.00000 NaN
64.00000 39.00000 NaN
65.00000 39.00000 NaN
66.00000 39.00000 NaN
67.00000 39.00000 NaN
68.00000 39.00000 NaN
69.00000 39.00000 NaN
70.00000 39.00000 NaN
71.00000 39.00000 NaN
72.00000 39.00000 NaN
73.00000 39.00000 NaN
74.00000 39.00000 NaN
75.00000 39.00000 NaN
76.00000 39.00000 NaN
77.00000 39.00000 NaN
78.00000 39.00000 NaN
79.00000 39.00000 NaN
80.00000 39.00000 NaN
81.00000 39.00000 NaN
82.00000 39.00000 NaN
83.00000 39.00000 NaN
84.00000 39.00000 NaN
85.00000 39.00000 NaN
86.00000 39.00000 NaN
87.00000 39.00000 NaN
88.00000 39.00000 NaN
89.00000 39.00000 NaN
90.00000 39.00000 NaN
91.00000 39.00000 NaN
92.00000 39.00000 NaN
93.00000 39.00000 NaN
94.00000 39.00000 NaN
95.00000 39.00000 NaN
96.00000 39.00000 NaN
97.00000 39.00000 NaN
98.00000 39.00000 NaN
99.00000 39.00000 NaN
100.00000 39.00000 NaN

0.00000 40.00000 NaN
1.00000 40.00000 1.60000
2.00000 40.00000 1.60000
3.00000 40.00000 1.60000
4.00000 40.00000 1.60000
5.00000 40.00000 1.60000
6.00000 40.00000 1.60000
7.00000 40.00000 1.60000
8.00000 40.00000 1.60000
9.00000 40.00000 1.60000
10.00000 40.00000 1.60000
11.00000 40.00000 1.60000
12.00000 40.00000 1.60000
13.00000 40.00000 1.60000
14.00000 40.00000 1.60000
15.00000 40.00000 1.60000
16.00000 40.00000 1.60000
17.00000 40.00000 1.60000
18.00000 40.00000 1.60000
19.00000 40.00000 1.60000
20.00000 40.00000 1.60000
21.00000 40.00000 1.60000
22.00000 40.00000 1.60000
23.00000 40.00000 1.60000
24.00000 40.00000 1.60000
25.00000 40.00000 1.60000
26.00000 40.00000 1.60000
27.00000 40.00000 1.60000
28.00000 40.00000 1.60000
29.00000 40.00000 1.60000
30.00000 40.00000 1.60000
31.00000 40.00000 1.60000
32.00000 40.00000 1.60000
33.00000 40.00000 1.60000
34.00000 40.00000 1.60000
35.00000 40.00000 1.60000
36.00000 40.00000 1.60000
37.00000 40.00000 1.60000
38.00000 40.00000 1.60000
39.00000 40.00000 1.60000
40.00000 40.00000 1.60000
41.00000 40.00000 1.60000
42.00000 40.00000 1.60000
43.00000 40.00000 1.60000
44.00000 40.00000 1.60000
45.00000 40.00000 1.60000
46.00000 40.00000 1.60000
47.00000 40.00000 1.60000
48.00000 40.00000 1.60000
49.00000 40.00000 1.60000
50.00000 40.00000 1.60000
51.00000 40.00000 1.60000
52.00000 40.00000 1.60000
53.00000 40.00000 1.60000
54.00000 40.00000 1.60000
55.00000 40.00000 1.60000
56.00000 40.00000 1.60000
57.00000 40.00000 1.60000
58.00000 40.00000 1.60000
59.00000 40.00000 1.60000
60.00000 40.00000 1.60000
61.00000 40.00000 NaN
62.00000 40.00000 NaN
63.00000 40.00000 NaN
64.00000 40.00000 NaN
65.00000 40.00000 NaN
66.00000 40.00000 NaN
67.00000 40.00000 NaN
68.00000 40.00000 NaN
69.00000 40.00000 NaN
70.00000 40.00000 NaN
71.00000 40.00000 NaN
72.00000 40.00000 NaN
73.00000 40.00000 NaN
74.00000 40.00000 NaN
75.00000 40.00000 NaN
76.00000 40.00000 NaN
77.00000 40.00000 NaN
78.00000 40.00000 NaN
79.00000 40.00000 NaN
80.00000 40.00000 NaN
81.00000 40.00000 NaN
82.00000 40.00000 NaN
83.00000 40.00000 NaN
84.00000 40.00000 NaN
85.00000 40.00000 NaN
86.00000 40.00000 NaN
87.00000 40.00000 NaN
88.00000 40.00000 NaN
89.00000 40.00000 NaN
90.00000 40.00000 NaN
91.00000 40.00000 NaN
92.00000 40.00000 NaN
93.00000 40.00000 NaN
94.00000 40.00000 NaN
95.00000 40.00000 NaN
96.00000 40.00000 NaN
97.00000 40.00000 NaN
98.00000 40.00000 NaN
99.00000 40.00000 NaN
100.00000 40.00000 NaN

0.00000 41.00000 NaN
1.00000 41.00000 1.60000
2.00000 41.00000 1.60000
3.00000 41.00000 1.60000
4.00000 41.00000 1.60000
5.00000 41.00000 1.60000
6.00000 41.00000 1.60000
7.00000 41.00000 1.60000
8.00000 41.00000 1.60000
9.00000 41.00000 1.60000
10.00000 41.00000 1.60000
11.00000 41.00000 1.60000
12.00000 41.00000 1.60000
13.00000 41.00000 1.60000
14.00000 41.00000 1.60000
15.00000 41.00000 1.60000
16.00000 41.00000 1.60000
17.00000 41.00000 1.60000
18.00000 41.00000 1.60000
19.00000 41.00000 1.60000
20.00000 41.00000 1.60000
21.00000 41.00000 1.60000
22.00000 41.00000 1.60000
23.00000 41.00000 1.60000
24.00000 41.00000 1.60000
25.00000 41.00000 1.60000
26.00000 41.00000 1.60000
27.00000 41.00000 1.60000
28.00000 41.00000 1.60000
29.00000 41.00000 1.60000
30.00000 41.00000 1.60000
31.00000 41.00000 1.60000
32.00000 41.00000 1.60000
33.00000 41.00000 1.60000
34.00000 41.00000 1.60000
35.00000 41.00000 1.60000
36.00000 41.00000 1.60000
37.00000 41.00000 1.60000
38.00000 41.00000 1.60000
39.00000 41.00000 1.60000
40.00000 41.00000 1.60000
41.00000 41.00000 1.60000
42.00000 41.00000 1.60000
43.00000 41.00000 1.60000
44.00000 41.00000 1.60000
45.00000 41.00000 1.60000
46.00000 41.00000 1.60000
47.00000 41.00000 1.60000
48.00000 41.00000 1.60000
49.00000 41.00000 1.60000
50.00000 41.00000 1.60000
51.00000 41.00000 1.60000
52.00000 41.00000 1.60000
53.00000 41.00000 1.60000
54.00000 41.00000 1.60000
55.00000 41.00000 1.60000
56.00000 41.00000 1.60000
57.00000 41.00000 1.60000
58.00000 41.00000 1.60000
59.00000 41.00000 1.60000
60.00000 41.00000 NaN
61.00000 41.00000 NaN
62.00000 41.00000 NaN
63.00000 41.00000 NaN
64.00000 41.00000 NaN
65.00000 41.00000 NaN
66.00000 41.00000 NaN
67.00000 41.00000 NaN
68.00000 41.00000 NaN
69.00000 41.00000 NaN
70.00000 41.00000 NaN
71.00000 41.00000 NaN
72.00000 41.00000 NaN
73.00000 41.00000 NaN
74.00000 41.00000 NaN
75.00000 41.00000 NaN
76.00000 41.00000 NaN
77.00000 41.00000 NaN
78.00000 41.00000 NaN
79.00000 41.00000 NaN
80.00000 41.00000 NaN
81.00000 41.00000 NaN
82.00000 41.00000 NaN
83.00000 41.00000 NaN
84.00000 41.00000 NaN
85.00000 41.00000 NaN
86.00000 41.00000 NaN
87.00000 41.00000 NaN
88.00000 41.00000 NaN
89.00000 41.00000 NaN
90.00000 41.00000 NaN
91.00000 41.00000 NaN
92.00000 41.00000 NaN
93.00000 41.00000 NaN
94.00000 41.00000 NaN
95.00000 41.00000 NaN
96.00000 41.00000 NaN
97.00000 41.00000 NaN
98.00000 41.00000 NaN
99.00000 41.00000 NaN
100.00000 41.00000 NaN

0.00000 42.00000 NaN
1.00000 42.00000 1.60000
2.00000 42.00000 1.60000
3.00000 42.00000 1.60000
4.00000 42.00000 1.60000
5.00000 42.00000 1.60000
6.00000 42.00000 1.60000
7.00000 42.00000 1.60000
8.00000 42.00000 1.60000
9.00000 42.00000 1.60000
10.00000 42.00000 1.60000
11.00000 42.00000 1.60000
12.00000 42.00000 1.60000
13.00000 42.00000 1.60000
14.00000 42.00000 1.60000
15.00000 42.00000 1.60000
16.00000 42.00000 1.60000
17.00000 42.00000 1.60000
18.00000 42.00000 1.60000
19.00000 42.00000 1.60000
20.00000 42.00000 1.60000
21.00000 42.00000 1.60000
22.00000 42.00000 1.60000
23.00000 42.00000 1.60000
24.00000 42.00000 1.60000
25.00000 42.00000 1.60000
26.00000 42.00000 1.60000
27.00000 42.00000 1.60000
28.00000 42.00000 1.60000
29.00000 42.00000 1.60000
30.00000 42.00000 1.60000
31.00000 42.00000 1.60000
32.00000 42.00000 1.60000
33.00000 42.00000 1.60000
34.00000 42.00000 1.60000
35.00000 42.00000 1.60000
36.00000 42.00000 1.60000
37.00000 42.00000 1.60000
38.00000 42.00000 1.60000
39.00000 42.00000 1.60000
40.00000 42.00000 1.60000
41.00000 42.00000 1.60000
42.00000 42.00000 1.60000
43.00000 42.00000 1.60000
44.00000 42.00000 1.60000
45.00000 42.00000 1.60000
46.00000 42.00000 1.60000
47.00000 42.00000 1.60000
48.00000 42.00000 1.60000
49.00000 42.00000 1.60000
50.00000 42.00000 1.60000
51.00000 42.00000 1.60000
52.00000 42.00000 1.60000
53.00000 42.00000 1.60000
54.00000 42.00000 1.60000
55.00000 42.00000 1.60000
56.00000 42.00000 1.60000
57.00000 42.00000 1.60000
58.00000 42.00000 1.60000
59.00000 42.00000 NaN
60.00000 42.00000 NaN
61.00000 42.00000 NaN
62.00000 42.00000 NaN
63.00000 42.00000 NaN
64.00000 42.00000 NaN
65.00000 42.00000 NaN
66.00000 42.00000 NaN
67.00000 42.00000 NaN
68.00000 42.00000 NaN
69.00000 42.00000 NaN
70.00000 42.00000 NaN
71.00000 42.00000 NaN
72.00000 42.00000 NaN
73.00000 42.00000 NaN
74.00000 42.00000 NaN
75.00000 42.00000 NaN
76.00000 42.00000 NaN
77.00000 42.00000 NaN
78.00000 42.00000 NaN
79.00000 42.00000 NaN
80.00000 42.00000 NaN
81.00000 42.00000 NaN
82.00000 42.00000 NaN
83.00000 42.00000 NaN
84.00000 42.00000 NaN
85.00000 42.00000 NaN
86.00000 42.00000 NaN
87.00000 42.00000 NaN
88.00000 42.00000 NaN
89.00000 42.00000 NaN
90.00000 42.00000 NaN
91.00000 42.00000 NaN
92.00000 42.00000 NaN
93.00000 42.00000 NaN
94.00000 42.00000 NaN
95.00000 42.00000 NaN
96.00000 42.00000 NaN
97.00000 42.00000 NaN
98.00000 42.00000 NaN
99.00000 42.00000 NaN
100.00000 42.00000 NaN

0.00000 43.00000 NaN
1.00000 43.00000 1.60000
2.00000 43.00000 1.60000
3.00000 43.00000 1.60000
4.00000 43.00000 1.60000
5.00000 43.00000 1.60000
6.00000 43.00000 1.60000
7.00000 43.00000 1.60000
8.00000 43.00000 1.60000
9.00000 43.00000 1.60000
10.00000 43.00000 1.60000
11.00000 43.00000 1.60000
12.00000 43.00000 1.60000
13.00000 43.00000 1.60000
14.00000 43.00000 1.60000
15.00000 43.00000 1.60000
16.00000 43.00000 1.60000
17.00000 43.00000 1.60000
18.00000 43.00000 1.60000
19.00000 43.00000 1.60000
20.00000 43.00000 1.60000
21.00000 43.00000 1.60000
22.00000 43.00000 1.60000
23.00000 43.00000 1.60000
24.00000 43.00000 1.60000
25.00000 43.00000 1.60000
26.00000 43.00000 1.60000
27.00000 43.00000 1.60000
28.00000 43.00000 1.60000
29.00000 43.00000 1.60000
30.00000 43.00000 1.60000
31.00000 43.00000 1.60000
32.00000 43.00000 1.60000
33.00000 43.00000 1.60000
34.00000 43.00000 1.60000
35.00000 43.00000 1.60000
36.00000 43.00000 1.60000
37.00000 43.00000 1.60000
38.00000 43.00000 1.60000
39.00000 43.00000 1.60000
40.00000 43.00000 1.60000
41.00000 43.00000 1.60000
42.00000 43.00000 1.60000
43.00000 43.00000 1.60000
44.00000 43.00000 1.60000
45.00000 43.00000 1.60000
46.00000 43.00000 1.60000
47.00000 43.00000 1.60000
48.00000 43.00000 1.60000
49.00000 43.00000 1.60000
50.00000 43.00000 1.60000
51.00000 43.00000 1.60000
52.00000 43.00000 1.60000
53.00000 43.00000 1.60000
54.00000 43.00000 1.60000
55.00000 43.00000 1.60000
56.00000 43.00000 1.60000
57.00000 43.00000 1.60000
58.00000 43.00000 NaN
59.00000 43.00000 NaN
60.00000 43.00000 NaN
61.00000 43.00000 NaN
62.00000 43.00000 NaN
63.00000 43.00000 NaN
64.00000 43.00000 NaN
65.00000 43.00000 NaN
66.00000 43.00000 NaN
67.00000 43.00000 NaN
68.00000 43.00000 NaN
69.00000 43.00000 NaN
70.00000 43.00000 NaN
71.00000 43.00000 NaN
72.00000 43.00000 NaN
73.00000 43.00000 NaN
74.00000 43.00000 NaN
75.00000 43.00000 NaN
76.00000 43.00000 NaN
77.00000 43.00000 NaN
78.00000 43.00000 NaN
79.00000 43.00000 NaN
80.00000 43.00000 NaN
81.00000 43.00000 NaN
82.00000 43.00000 NaN
83.00000 43.00000 NaN
84.00000 43.00000 NaN
85.00000 43.00000 NaN
86.00000 43.00000 NaN
87.00000 43.00000 NaN
88.00000 43.00000 NaN
89.00000 43.00000 NaN
90.00000 43.00000 NaN
91.00000 43.00000 NaN
92.00000 43.00000 NaN
93.00000 43.00000 NaN
94.00000 43.00000 NaN
95.00000 43.00000 NaN
96.00000 43.00000 NaN
97.00000 43.00000 NaN
98.00000 43.00000 NaN
99.00000 43.00000 NaN
100.00000 43.00000 NaN

0.00000 44.00000 NaN
1.00000 44.00000 1.60000
2.00000 44.00000 1.60000
3.00000 44.00000 1.60000
4.00000 44.00000 1.60000
5.00000 44.00000 1.60000
6.00000 44.00000 1.60000
7.00000 44.00000 1.60000
8.00000 44.00000 1.60000
9.00000 44.00000 1.60000
10.00000 44.00000 1.60000
11.00000 44.00000 1.60000
12.00000 44.00000 1.60000
13.00000 44.00000 1.60000
14.00000 44.00000 1.60000
15.00000 44.00000 1.60000
16.00000 44.00000 1.60000
17.00000 44.00000 1.60000
18.00000 44.00000 1.60000
19.00000 44.00000 1.60000
20.00000 44.00000 1.60000
21.00000 44.00000 1.60000
22.00000 44.00000 1.60000
23.00000 44.00000 1.60000
24.00000 44.00000 1.60000
25.00000 44.00000 1.60000
26.00000 44.00000 1.60000
27.00000 44.00000 1.60000
28.00000 44.00000 1.60000
29.00000 44.00000 1.60000
30.00000 44.00000 1.60000
31.00000 44.00000 1.60000
32.00000 44.00000 1.60000
33.00000 44.00000 1.60000
34.00000 44.00000 1.60000
35.00000 44.00000 1.60000
36.00000 44.00000 1.60000
37.00000 44.00000 1.60000
38.00000 44.00000 1.60000
39.00000 44.00000 1.60000
40.00000 44.00000 1.60000
41.00000 44.00000 1.60000
42.00000 44.00000 1.60000
43.00000 44.00000 1.60000
44.00000 44.00000 1.60000
45.00000 44.00000 1.60000
46.00000 44.00000 1.60000
47.00000 44.00000 1.60000
48.00000 44.00000 1.60000
49.00000 44.00000 1.60000
50.00000 44.00000 1.60000
51.00000 44.00000 1.60000
52.00000 44.00000 1.60000
53.00000 44.00000 1.60000
54.00000 44.00000 1.60000
55.00000 44.00000 1.60000
56.00000 44.00000 1.60000
57.00000 44.00000 NaN
58.00000 44.00000 NaN
59.00000 44.00000 NaN
60.00000 44.00000 NaN
61.00000 44.00000 NaN
62.00000 44.00000 NaN
63.00000 44.00000 NaN
64.00000 44.00000 NaN
65.00000 44.00000 NaN
66.00000 44.00000 NaN
67.00000 44.00000 NaN
68.00000 44.00000 NaN
69.00000 44.00000 NaN
70.00000 44.00000 NaN
71.00000 44.00000 NaN
72.00000 44.00000 NaN
73.00000 44.00000 NaN
74.00000 44.00000 NaN
75.00000 44.00000 NaN
76.00000 44.00000 NaN
77.00000 44.00000 NaN
78.00000 44.00000 NaN
79.00000 44.00000 NaN
80.00000 44.00000 NaN
81.00000 44.00000 NaN
82.00000 44.00000 NaN
83.00000 44.00000 NaN
84.00000 44.00000 NaN
85.00000 44.00000 NaN
86.00000 44.00000 NaN
87.00000 44.00000 NaN
88.00000 44.00000 NaN
89.00000 44.00000 NaN
90.00000 44.00000 NaN
91.00000 44.00000 NaN
92.00000 44.00000 NaN
93.00000 44.00000 NaN
94.00000 44.00000 NaN
95.00000 44.00000 NaN
96.00000 44.00000 NaN
97.00000 44.00000 NaN
98.00000 44.00000 NaN
99.00000 44.00000 NaN
100.00000 44.00000 NaN

0.00000 45.00000 NaN
1.00000 45.00000 1.60000
2.00000 45.00000 1.60000
3.00000 45.00000 1.60000
4.00000 45.00000 1.60000
5.00000 45.00000 1.60000
6.00000 45.00000 1.60000
7.00000 45.00000 1.60000
8.00000 45.00000 1.60000
9.00000 45.00000 1.60000
10.00000 45.00000 1.60000
11.00000 45.00000 1.60000
12.00000 45.00000 1.60000
13.00000 45.00000 1.60000
14.00000 45.00000 1.60000
15.00000 45.00000 1.60000
16.00000 45.00000 1.60000
17.00000 45.00000 1.60000
18.00000 45.00000 1.60000
19.00000 45.00000 1.60000
20.00000 45.00000 1.60000
21.00000 45.00000 1.60000
22.00000 45.00000 1.60000
23.00000 45.00000 1.60000
24.00000 45.00000 1.60000
25.00000 45.00000 1.60000
26.00000 45.00000 1.60000
27.00000 45.00000 1.60000
28.00000 45.00000 1.60000
29.00000 45.00000 1.60000
30.00000 45.00000 1.60000
31.00000 45.00000 1.60000
32.00000 45.00000 1.60000
33.00000 45.00000 1.60000
34.00000 45.00000 1.60000
35.00000 45.00000 1.60000
36.00000 45.00000 1.60000
37.00000 45.00000 1.60000
38.00000 45.00000 1.60000
39.00000 45.00000 1.60000
40.00000 45.00000 1.60000
41.00000 45.00000 1.60000
42.00000 45.00000 1.60000
43.00000 45.00000 1.60000
44.00000 45.00000 1.60000
45.00000 45.00000 1.60000
46.00000 45.00000 1.60000
47.00000 45.00000 1.60000
48.00000 45.00000 1.60000
49.00000 45.00000 1.60000
50.00000 45.00000 1.60000
51.00000 45.00000 1.60000
52.00000 45.00000 1.60000
53.00000 45.00000 1.60000
54.00000 45.00000 1.60000
55.00000 45.00000 1.60000
56.00000 45.00000 NaN
57.00000 45.00000 NaN
58.00000 45.00000 NaN
59.00000 45.00000 NaN
60.00000 45.00000 NaN
61.00000 45.00000 NaN
62.00000 45.00000 NaN
63.00000 45.00000 NaN
64.00000 45.00000 NaN
65.00000 45.00000 NaN
66.00000 45.00000 NaN
67.00000 45.00000 NaN
68.00000 45.00000 NaN
69.00000 45.00000 NaN
70.00000 45.00000 NaN
71.00000 45.00000 NaN
72.00000 45.00000 NaN
73.00000 45.00000 NaN
74.00000 45.00000 NaN
75.00000 45.00000 NaN
76.00000 45.00000 NaN
77.00000 45.00000 NaN
78.00000 45.00000 NaN
79.00000 45.00000 NaN
80.00000 45.00000 NaN
81.00000 45.00000 NaN
82.00000 45.00000 NaN
83.00000 45.00000 NaN
84.00000 45.00000 NaN
85.00000 45.00000 NaN
86.00000 45.00000 NaN
87.00000 45.00000 NaN
88.00000 45.00000 NaN
89.00000 45.00000 NaN
90.00000 45.00000 NaN
91.00000 45.00000 NaN
92.00000 45.00000 NaN
93.00000 45.00000 NaN
94.00000 45.00000 NaN
95.00000 45.00000 NaN
96.00000 45.00000 NaN
97.00000 45.00000 NaN
98.00000 45.00000 NaN
99.00000 45.00000 NaN
100.00000 45.00000 NaN

0.00000 46.00000 NaN
1.00000 46.00000 1.60000
2.00000 46.00000 1.60000
3.00000 46.00000 1.60000
4.00000 46.00000 1.60000
5.00000 46.00000 1.60000
6.00000 46.00000 1.60000
7.00000 46.00000 1.60000
8.00000 46.00000 1.60000
9.00000 46.00000 1.60000
10.00000 46.00000 1.60000
11.00000 46.00000 1.60000
12.00000 46.00000 1.60000
13.00000 46.00000 1.60000
14.00000 46.00000 1.60000
15.00000 46.00000 1.60000
16.00000 46.00000 1.60000
17.00000 46.00000 1.60000
18.00000 46.00000 1.60000
19.00000 46.00000 1.60000
20.00000 46.00000 1.60000
21.00000 46.00000 1.60000
22.00000 46.00000 1.60000
23.00000 46.00000 1.60000
24.00000 46.00000 1.60000
25.00000 46.00000 1.60000
26.00000 46.00000 1.60000
27.00000 46.00000 1.60000
28.00000 46.00000 1.60000
29.00000 46.00000 1.60000
30.00000 46.00000 1.60000
31.00000 46.00000 1.60000
32.00000 46.00000 1.60000
33.00000 46.00000 1.60000
34.00000 46.00000 1.60000
35.00000 46.00000 1.60000
36.00000 46.00000 1.60000
37.00000 46.00000 1.60000
38.00000 46.00000 1.60000
39.00000 46.00000 1.60000
40.00000 46.00000 1.60000
41.00000 46.00000 1.60000
42.00000 46.00000 1.60000
43.00000 46.00000 1.60000
44.00000 46.00000 1.60000
45.00000 46.00000 1.60000
46.00000 46.00000 1.60000
47.00000 46.00000 1.60000
48.00000 46.00000 1.60000
49.00000 46.00000 1.60000
50.00000 46.00000 1.60000
51.00000 46.00000 1.60000
52.00000 46.00000 1.60000
53.00000 46.00000 1.60000
54.00000 46.00000 1.60000
55.00000 46.00000 NaN
56.00000 46.00000 NaN
57.00000 46.00000 NaN
58.00000 46.00000 NaN
59.00000 46.00000 NaN
60.00000 46.00000 NaN
61.00000 46.00000 NaN
62.00000 46.00000 NaN
63.00000 46.00000 NaN
64.00000 46.00000 NaN
65.00000 46.00000 NaN
66.00000 46.00000 NaN
67.00000 46.00000 NaN
68.00000 46.00000 NaN
69.00000 46.00000 NaN
70.00000 46.00000 NaN
71.00000 46.00000 NaN
72.00000 46.00000 NaN
73.00000 46.00000 NaN
74.00000 46.00000 NaN
75.00000 46.00000 NaN
76.00000 46.00000 NaN
77.00000 46.00000 NaN
78.00000 46.00000 NaN
79.00000 46.00000 NaN
80.00000 46.00000 NaN
81.00000 46.00000 NaN
82.00000 46.00000 NaN
83.00000 46.00000 NaN
84.00000 46.00000 NaN
85.00000 46.00000 NaN
86.00000 46.00000 NaN
87.00000 46.00000 NaN
88.00000 46.00000 NaN
89.00000 46.00000 NaN
90.00000 46.00000 NaN
91.00000 46.00000 NaN
92.00000 46.00000 NaN
93.00000 46.00000 NaN
94.00000 46.00000 NaN
95.00000 46.00000 NaN
96.00000 46.00000 NaN
97.00000 46.00000 NaN
98.00000 46.00000 NaN
99.00000 46.00000 NaN
100.00000 46.00000 NaN

0.00000 47.00000 NaN
1.00000 47.00000 1.60000
2.00000 47.00000 1.60000
3.00000 47.00000 1.60000
4.00000 47.00000 1.60000
5.00000 47.00000 1.60000
6.00000 47.00000 1.60000
7.00000 47.00000 1.60000
8.00000 47.00000 1.60000
9.00000 47.00000 1.60000
10.00000 47.00000 1.60000
11.00000 47.00000 1.60000
12.00000 47.00000 1.60000
13.00000 47.00000 1.60000
14.00000 47.00000 1.60000
15.00000 47.00000 1.60000
16.00000 47.00000 1.60000
17.00000 47.00000 1.60000
18.00000 47.00000 1.60000
19.00000 47.00000 1.60000
20.00000 47.00000 1.60000
21.00000 47.00000 1.60000
22.00000 47.00000 1.60000
23.00000 47.00000 1.60000
24.00000 47.00000 1.60000
25.00000 47.00000 1.60000
26.00000 47.00000 1.60000
27.00000 47.00000 1.60000
28.00000 47.00000 1.60000
29.00000 47.00000 1.60000
30.00000 47.00000 1.60000
31.00000 47.00000 1.60000
32.00000 47.00000 1.60000
33.00000 47.00000 1.60000
34.00000 47.00000 1.60000
35.00000 47.00000 1.60000
36.00000 47.00000 1.60000
37.00000 47.00000 1.60000
38.00000 47.00000 1.60000
39.00000 47.00000 1.60000
40.00000 47.00000 1.60000
41.00000 47.00000 1.60000
42.00000 47.00000 1.60000
43.00000 47.00000 1.60000
44.00000 47.00000 1.60000
45.00000 47.00000 1.60000
46.00000 47.00000 1.60000
47.00000 47.00000 1.60000
48.00000 47.00000 1.60000
49.00000 47.00000 1.60000
50.00000 47.00000 1.60000
51.00000 47.00000 1.60000
52.00000 47.00000 1.60000
53.00000 47.00000 1.60000
54.00000 47.00000 NaN
55.00000 47.00000 NaN
56.00000 47.00000 NaN
57.00000 47.00000 NaN
58.00000 47.00000 NaN
59.00000 47.00000 NaN
60.00000 47.00000 NaN
61.00000 47.00000 NaN
62.00000 47.00000 NaN
63.00000 47.00000 NaN
64.00000 47.00000 NaN
65.00000 47.00000 NaN
66.00000 47.00000 NaN
67.00000 47.00000 NaN
68.00000 47.00000 NaN
69.00000 47.00000 NaN
70.00000 47.00000 NaN
71.00000 47.00000 NaN
72.00000 47.00000 NaN
73.00000 47.00000 NaN
74.00000 47.00000 NaN
75.00000 47.00000 NaN
76.00000 47.00000 NaN
77.00000 47.00000 NaN
78.00000 47.00000 NaN
79.00000 47.00000 NaN
80.00000 47.00000 NaN
81.00000 47.00000 NaN
82.00000 47.00000 NaN
83.00000 47.00000 NaN
84.00000 47.00000 NaN
85.00000 47.00000 NaN
86.00000 47.00000 NaN
87.00000 47.00000 NaN
88.00000 47.00000 NaN
89.00000 47.00000 NaN
90.00000 47.00000 NaN
91.00000 47.00000 NaN
92.00000 47.00000 NaN
93.00000 47.00000 NaN
94.00000 47.00000 NaN
95.00000 47.00000 NaN
96.00000 47.00000 NaN
97.00000 47.00000 NaN
98.00000 47.00000 NaN
99.00000 47.00000 NaN
100.00000 47.00000 NaN

0.00000 48.00000 NaN
1.00000 48.00000 1.60000
2.00000 48.00000 1.60000
3.00000 48.00000 1.60000
4.00000 48.00000 1.60000
5.00000 48.00000 1.60000
6.00000 48.00000 1.60000
7.00000 48.00000 1.60000
8.00000 48.00000 1.60000
9.00000 48.00000 1.60000
10.00000 48.00000 1.60000
11.00000 48.00000 1.60000
12.00000 48.00000 1.60000
13.00000 48.00000 1.60000
14.00000 48.00000 1.60000
15.00000 48.00000 1.60000
16.00000 48.00000 1.60000
17.00000 48.00000 1.60000
18.00000 48.00000 1.60000
19.00000 48.00000 1.60000
20.00000 48.00000 1.60000
21.00000 48.00000 1.60000
22.00000 48.00000 1.60000
23.00000 48.00000 1.60000
24.00000 48.00000 1.60000
25.00000 48.00000 1.60000
26.00000 48.00000 1.60000
27.00000 48.00000 1.60000
28.00000 48.00000 1.60000
29.00000 48.00000 1.60000
30.00000 48.00000 1.60000
31.00000 48.00000 1.60000
32.00000 48.00000 1.60000
33.00000 48.00000 1.60000
34.00000 48.00000 1.60000
35.00000 48.00000 1.60000
36.00000 48.00000 1.60000
37.00000 48.00000 1.60000
38.00000 48.00000 1.60000
39.00000 48.00000 1.60000
40.00000 48.00000 1.60000
41.00000 48.00000 1.60000
42.00000 48.00000 1.60000
43.00000 48.00000 1.60000
44.00000 48.00000 1.60000
45.00000 48.00000 1.60000
46.00000 48.00000 1.60000
47.00000 48.00000 1.60000
48.00000 48.00000 1.60000
49.00000 48.00000 1.60000
50.00000 48.00000 1.60000
51.00000 48.00000 1.60000
52.00000 48.00000 1.60000
53.00000 48.00000 NaN
54.00000 48.00000 NaN
55.00000 48.00000 NaN
56.00000 48.00000 NaN
57.00000 48.00000 NaN
58.00000 48.00000 NaN
59.00000 48.00000 NaN
60.00000 48.00000 NaN
61.00000 48.00000 NaN
62.00000 48.00000 NaN
63.00000 48.00000 NaN
64.00000 48.00000 NaN
65.00000 48.00000 NaN
66.00000 48.00000 NaN
67.00000 48.00000 NaN
68.00000 48.00000 NaN
69.00000 48.00000 NaN
70.00000 48.00000 NaN
71.00000 48.00000 NaN
72.00000 48.00000 NaN
73.00000 48.00000 NaN
74.00000 48.00000 NaN
75.00000 48.00000 NaN
76.00000 48.00000 NaN
77.00000 48.00000 NaN
78.00000 48.00000 NaN
79.00000 48.00000 NaN
80.00000 48.00000 NaN
81.00000 48.00000 NaN
82.00000 48.00000 NaN
83.00000 48.00000 NaN
84.00000 48.00000 NaN
85.00000 48.00000 NaN
86.00000 48.00000 NaN
87.00000 48.00000 NaN
88.00000 48.00000 NaN
89.00000 48.00000 NaN
90.00000 48.00000 NaN
91.00000 48.00000 NaN
92.00000 48.00000 NaN
93.00000 48.00000 NaN
94.00000 48.00000 NaN
95.00000 48.00000 NaN
96.00000 48.00000 NaN
97.00000 48.00000 NaN
98.00000 48.00000 NaN
99.00000 48.00000 NaN
100.00000 48.00000 NaN

0.00000 49.00000 NaN
1.00000 49.00000 1.60000
2.00000 49.00000 1.60000
3.00000 49.00000 1.60000
4.00000 49.00000 1.60000
5.00000 49.00000 1.60000
6.00000 49.00000 1.60000
7.00000 49.00000 1.60000
8.00000 49.00000 1.60000
9.00000 49.00000 1.60000
10.00000 49.00000 1.60000
11.00000 49.00000 1.60000
12.00000 49.00000 1.60000
13.00000 49.00000 1.60000
14.00000 49.00000 1.60000
15.00000 49.00000 1.60000
16.00000 49.00000 1.60000
17.00000 49.00000 1.60000
18.00000 49.00000 1.60000
19.00000 49.00000 1.60000
20.00000 49.00000 1.60000
21.00000 49.00000 1.60000
22.00000 49.00000 1.60000
23.00000 49.00000 1.60000
24.00000 49.00000 1.60000
25.00000 49.00000 1.60000
26.00000 49.00000 1.60000
27.00000 49.00000 1.60000
28.00000 49.00000 1.60000
29.00000 49.00000 1.60000
30.00000 49.00000 1.60000
31.00000 49.00000 1.60000
32.00000 49.00000 1.60000
33.00000 49.00000 1.60000
34.00000 49.00000 1.60000
35.00000 49.00000 1.60000
36.00000 49.00000 1.60000
37.00000 49.00000 1.60000
38.00000 49.00000 1.60000
39.00000 49.00000 1.60000
40.00000 49.00000 1.60000
41.00000 49.00000 1.60000
42.00000 49.00000 1.60000
43.00000 49.00000 1.60000
44.00000 49.00000 1.60000
45.00000 49.00000 1.60000
46.00000 49.00000 1.60000
47.00000 49.00000 1.60000
48.00000 49.00000 1.60000
49.00000 49.00000 1.60000
50.00000 49.00000 1.60000
51.00000 49.00000 1.60000
52.00000 49.00000 NaN
53.00000 49.00000 NaN
54.00000 49.00000 NaN
55.00000 49.00000 NaN
56.00000 49.00000 NaN
57.00000 49.00000 NaN
58.00000 49.00000 NaN
59.00000 49.00000 NaN
60.00000 49.00000 NaN
61.00000 49.00000 NaN
62.00000 49.00000 NaN
63.00000 49.00000 NaN
64.00000 49.00000 NaN
65.00000 49.00000 NaN
66.00000 49.00000 NaN
67.00000 49.00000 NaN
68.00000 49.00000 NaN
69.00000 49.00000 NaN
70.00000 49.00000 NaN
71.00000 49.00000 NaN
72.00000 49.00000 NaN
73.00000 49.00000 NaN
74.00000 49.00000 NaN
75.00000 49.00000 NaN
76.00000 49.00000 NaN
77.00000 49.00000 NaN
78.00000 49.00000 NaN
79.00000 49.00000 NaN
80.00000 49.00000 NaN
81.00000 49.00000 NaN
82.00000 49.00000 NaN
83.00000 49.00000 NaN
84.00000 49.00000 NaN
85.00000 49.00000 NaN
86.00000 49.00000 NaN
87.00000 49.00000 NaN
88.00000 49.00000 NaN
89.00000 49.00000 NaN
90.00000 49.00000 NaN
91.00000 49.00000 NaN
92.00000 49.00000 NaN
93.00000 49.00000 NaN
94.00000 49.00000 NaN
95.00000 49.00000 NaN
96.00000 49.00000 NaN
97.00000 49.00000 NaN
98.00000 49.00000 NaN
99.00000 49.00000 NaN
100.00000 49.00000 NaN

0.00000 50.00000 NaN
1.00000 50.00000 1.60000
2.00000 50.00000 1.60000
3.00000 50.00000 1.60000
4.00000 50.00000 1.60000
5.00000 50.00000 1.60000
6.00000 50.00000 1.60000
7.00000 50.00000 1.60000
8.00000 50.00000 1.60000
9.00000 50.00000 1.60000
10.00000 50.00000 1.60000
11.00000 50.00000 1.60000
12.00000 50.00000 1.60000
13.00000 50.00000 1.60000
14.00000 50.00000 1.60000
15.00000 50.00000 1.60000
16.00000 50.00000 1.60000
17.00000 50.00000 1.60000
18.00000 50.00000 1.60000
19.00000 50.00000 1.60000
20.00000 50.00000 1.60000
21.00000 50.00000 1.60000
22.00000 50.00000 1.60000
23.00000 50.00000 1.60000
24.00000 50.00000 1.60000
25.00000 50.00000 1.60000
26.00000 50.00000 1.60000
27.00000 50.00000 1.60000
28.00000 50.00000 1.60000
29.00000 50.00000 1.60000
30.00000 50.00000 1.60000
31.00000 50.00000 1.60000
32.00000 50.00000 1.60000
33.00000 50.00000 1.60000
34.00000 50.00000 1.60000
35.00000 50.00000 1.60000
36.00000 50.00000 1.60000
37.00000 50.00000 1.60000
38.00000 50.00000 1.60000
39.00000 50.00000 1.60000
40.00000 50.00000 1.60000
41.00000 50.00000 1.60000
42.00000 50.00000 1.60000
43.00000 50.00000 1.60000
44.00000 50.00000 1.60000
45.00000 50.00000 1.60000
46.00000 50.00000 1.60000
47.00000 50.00000 1.60000
48.00000 50.00000 1.60000
49.00000 50.00000 1.60000
50.00000 50.00000 1.60000
51.00000 50.00000 NaN
52.00000 50.00000 NaN
53.00000 50.00000 NaN
54.00000 50.00000 NaN
55.00000 50.00000 NaN
56.00000 50.00000 NaN
57.00000 50.00000 NaN
58.00000 50.00000 NaN
59.00000 50.00000 NaN
60.00000 50.00000 NaN
61.00000 50.00000 NaN
62.00000 50.00000 NaN
63.00000 50.00000 NaN
64.00000 50.00000 NaN
65.00000 50.00000 NaN
66.00000 50.00000 NaN
67.00000 50.00000 NaN
68.00000 50.00000 NaN
69.00000 50.00000 NaN
70.00000 50.00000 NaN
71.00000 50.00000 NaN
72.00000 50.00000 NaN
73.00000 50.00000 NaN
74.00000 50.00000 NaN
75.00000 50.00000 NaN
76.00000 50.00000 NaN
77.00000 50.00000 NaN
78.00000 50.00000 NaN
79.00000 50.00000 NaN
80.00000 50.00000 NaN
81.00000 50.00000 NaN
82.00000 50.00000 NaN
83.00000 50.00000 NaN
84.00000 50.00000 NaN
85.00000 50.00000 NaN
86.00000 50.00000 NaN
87.00000 50.00000 NaN
88.00000 50.00000 NaN
89.00000 50.00000 NaN
90.00000 50.00000 NaN
91.00000 50.00000 NaN
92.00000 50.00000 NaN
93.00000 50.00000 NaN
94.00000 50.00000 NaN
95.00000 50.00000 NaN
96.00000 50.00000 NaN
97.00000 50.00000 NaN
98.00000 50.00000 NaN
99.00000 50.00000 NaN
100.00000 50.00000 NaN

0.00000 51.00000 NaN
1.00000 51.00000 1.60000
2.00000 51.00000 1.60000
3.00000 51.00000 1.60000
4.00000 51.00000 1.60000
5.00000 51.00000 1.60000
6.00000 51.00000 1.60000
7.00000 51.00000 1.60000
8.00000 51.00000 1.60000
9.00000 51.00000 1.60000
10.00000 51.00000 1.60000
11.00000 51.00000 1.60000
12.00000 51.00000 1.60000
13.00000 51.00000 1.60000
14.00000 51.00000 1.60000
15.00000 51.00000 1.60000
16.00000 51.00000 1.60000
17.00000 51.00000 1.60000
18.00000 51.00000 1.60000
19.00000 51.00000 1.60000
20.00000 51.00000 1.60000
21.00000 51.00000 1.60000
22.00000 51.00000 1.60000
23.00000 51.00000 1.60000
24.00000 51.00000 1.60000
25.00000 51.00000 1.60000
26.00000 51.00000 1.60000
27.00000 51.00000 1.60000
28.00000 51.00000 1.60000
29.00000 51.00000 1.60000
30.00000 51.00000 1.60000
31.00000 51.00000 1.60000
32.00000 51.00000 1.60000
33.00000 51.00000 1.60000
34.00000 51.00000 1.60000
35.00000 51.00000 1.60000
36.00000 51.00000 1.60000
37.00000 51.00000 1.60000
38.00000 51.00000 1.60000
39.00000 51.00000 1.60000
40.00000 51.00000 1.60000
41.00000 51.00000 1.60000
42.00000 51.00000 1.60000
43.00000 51.00000 1.60000
44.00000 51.00000 1.60000
45.00000 51.00000 1.60000
46.00000 51.00000 1.60000
47.00000 51.00000 1.60000
48.00000 51.00000 1.60000
49.00000 51.00000 1.60000
50.00000 51.00000 NaN
51.00000 51.00000 NaN
52.00000 51.00000 NaN
53.00000 51.00000 NaN
54.00000 51.00000 NaN
55.00000 51.00000 NaN
56.00000 51.00000 NaN
57.00000 51.00000 NaN
58.00000 51.00000 NaN
59.00000 51.00000 NaN
60.00000 51.00000 NaN
61.00000 51.00000 NaN
62.00000 51.00000 NaN
63.00000 51.00000 NaN
64.00000 51.00000 NaN
65.00000 51.00000 NaN
66.00000 51.00000 NaN
67.00000 51.00000 NaN
68.00000 51.00000 NaN
69.00000 51.00000 NaN
70.00000 51.00000 NaN
71.00000 51.00000 NaN
72.00000 51.00000 NaN
73.00000 51.00000 NaN
74.00000 51.00000 NaN
75.00000 51.00000 NaN
76.00000 51.00000 NaN
77.00000 51.00000 NaN
78.00000 51.00000 NaN
79.00000 51.00000 NaN
80.00000 51.00000 NaN
81.00000 51.00000 NaN
82.00000 51.00000 NaN
83.00000 51.00000 NaN
84.00000 51.00000 NaN
85.00000 51.00000 NaN
86.00000 51.00000 NaN
87.00000 51.00000 NaN
88.00000 51.00000 NaN
89.00000 51.00000 NaN
90.00000 51.00000 NaN
91.00000 51.00000 NaN
92.00000 51.00000 NaN
93.00000 51.00000 NaN
94.00000 51.00000 NaN
95.00000 51.00000 NaN
96.00000 51.00000 NaN
97.00000 51.00000 NaN
98.00000 51.00000 NaN
99.00000 51.00000 NaN
100.00000 51.00000 NaN

0.00000 52.00000 NaN
1.00000 52.00000 1.60000
2.00000 52.00000 1.60000
3.00000 52.00000 1.60000
4.00000 52.00000 1.60000
5.00000 52.00000 1.60000
6.00000 52.00000 1.60000
7.00000 52.00000 1.60000
8.00000 52.00000 1.60000
9.00000 52.00000 1.60000
10.00000 52.00000 1.60000
11.00000 52.00000 1.60000
12.00000 52.00000 1.60000
13.00000 52.00000 1.60000
14.00000 52.00000 1.60000
15.00000 52.00000 1.60000
16.00000 52.00000 1.60000
17.00000 52.00000 1.60000
18.00000 52.00000 1.60000
19.00000 52.00000 1.60000
20.00000 52.00000 1.60000
21.00000 52.00000 1.60000
22.00000 52.00000 1.60000
23.00000 52.00000 1.60000
24.00000 52.00000 1.60000
25.00000 52.00000 1.60000
26.00000 52.00000 1.60000
27.00000 52.00000 1.60000
28.00000 52.00000 1.60000
29.00000 52.00000 1.60000
30.00000 52.00000 1.60000
31.00000 52.00000 1.60000
32.00000 52.00000 1.60000
33.00000 52.00000 1.60000
34.00000 52.00000 1.60000
35.00000 52.00000 1.60000
36.00000 52.00000 1.60000
37.00000 52.00000 1.60000
38.00000 52.00000 1.60000
39.00000 52.00000 1.60000
40.00000 52.00000 1.60000
41.00000 52.00000 1.60000
42.00000 52.00000 1.60000
43.00000 52.00000 1.60000
44.00000 52.00000 1.60000
45.00000 52.00000 1.60000
46.00000 52.00000 1.60000
47.00000 52.00000 1.60000
48.00000 52.00000 1.60000
49.00000 52.00000 NaN
50.00000 52.00000 NaN
51.00000 52.00000 NaN
52.00000 52.00000 NaN
53.00000 52.00000 NaN
54.00000 52.00000 NaN
55.00000 52.00000 NaN
56.00000 52.00000 NaN
57.00000 52.00000 NaN
58.00000 52.00000 NaN
59.00000 52.00000 NaN
60.00000 52.00000 NaN
61.00000 52.00000 NaN
62.00000 52.00000 NaN
63.00000 52.00000 NaN
64.00000 52.00000 NaN
65.00000 52.00000 NaN
66.00000 52.00000 NaN
67.00000 52.00000 NaN
68.00000 52.00000 NaN
69.00000 52.00000 NaN
70.00000 52.00000 NaN
71.00000 52.00000 NaN
72.00000 52.00000 NaN
73.00000 52.00000 NaN
74.00000 52.00000 NaN
75.00000 52.00000 NaN
76.00000 52.00000 NaN
77.00000 52.00000 NaN
78.00000 52.00000 NaN
79.00000 52.00000 NaN
80.00000 52.00000 NaN
81.00000 52.00000 NaN
82.00000 52.00000 NaN
83.00000 52.00000 NaN
84.00000 52.00000 NaN
85.00000 52.00000 NaN
86.00000 52.00000 NaN
87.00000 52.00000 NaN
88.00000 52.00000 NaN
89.00000 52.00000 NaN
90.00000 52.00000 NaN
91.00000 52.00000 NaN
92.00000 52.00000 NaN
93.00000 52.00000 NaN
94.00000 52.00000 NaN
95.00000 52.00000 NaN
96.00000 52.00000 NaN
97.00000 52.00000 NaN
98.00000 52.00000 NaN
99.00000 52.00000 NaN
100.00000 52.00000 NaN

0.00000 53.00000 NaN
1.00000 53.00000 1.60000
2.00000 53.00000 1.60000
3.00000 53.00000 1.60000
4.00000 53.00000 1.60000
5.00000 53.00000 1.60000
6.00000 53.00000 1.60000
7.00000 53.00000 1.60000
8.00000 53.00000 1.60000
9.00000 53.00000 1.60000
10.00000 53.00000 1.60000
11.00000 53.00000 1.60000
12.00000 53.00000 1.60000
13.00000 53.00000 1.60000
14.00000 53.00000 1.60000
15.00000 53.00000 1.60000
16.00000 53.00000 1.60000
17.00000 53.00000 1.60000
18.00000 53.00000 1.60000
19.00000 53.00000 1.60000
20.00000 53.00000 1.60000
21.00000 53.00000 1.60000
22.00000 53.00000 1.60000
23.00000 53.00000 1.60000
24.00000 53.00000 1.60000
25.00000 53.00000 1.60000
26.00000 53.00000 1.60000
27.00000 53.00000 1.60000
28.00000 53.00000 1.60000
29.00000 53.00000 1.60000
30.00000 53.00000 1.60000
31.00000 53.00000 1.60000
32.00000 53.00000 1.60000
33.00000 53.00000 1.60000
34.00000 53.00000 1.60000
35.00000 53.00000 1.60000
36.00000 53.00000 1.60000
37.00000 53.00000 1.60000
38.00000 53.00000 1.60000
39.00000 53.00000 1.60000
40.00000 53.00000 1.60000
41.00000 53.00000 1.60000
42.00000 53.00000 1.60000
43.00000 53.00000 1.60000
44.00000 53.00000 1.60000
45.00000 53.00000 1.60000
46.00000 53.00000 1.60000
47.00000 53.00000 1.60000
48.00000 53.00000 NaN
49.00000 53.00000 NaN
50.00000 53.00000 NaN
51.00000 53.00000 NaN
52.00000 53.00000 NaN
53.00000 53.00000 NaN
54.00000 53.00000 NaN
55.00000 53.00000 NaN
56.00000 53.00000 NaN
57.00000 53.00000 NaN
58.00000 53.00000 NaN
59.00000 53.00000 NaN
60.00000 53.00000 NaN
61.00000 53.00000 NaN
62.00000 53.00000 NaN
63.00000 53.00000 NaN
64.00000 53.00000 NaN
65.00000 53.00000 NaN
66.00000 53.00000 NaN
67.00000 53.00000 NaN
68.00000 53.00000 NaN
69.00000 53.00000 NaN
70.00000 53.00000 NaN
71.00000 53.00000 NaN
72.00000 53.00000 NaN
73.00000 53.00000 NaN
74.00000 53.00000 NaN
75.00000 53.00000 NaN
76.00000 53.00000 NaN
77.00000 53.00000 NaN
78.00000 53.00000 NaN
79.00000 53.00000 NaN
80.00000 53.00000 NaN
81.00000 53.00000 NaN
82.00000 53.00000 NaN
83.00000 53.00000 NaN
84.00000 53.00000 NaN
85.00000 53.00000 NaN
86.00000 53.00000 NaN
87.00000 53.00000 NaN
88.00000 53.00000 NaN
89.00000 53.00000 NaN
90.00000 53.00000 NaN
91.00000 53.00000 NaN
92.00000 53.00000 NaN
93.00000 53.00000 NaN
94.00000 53.00000 NaN
95.00000 53.00000 NaN
96.00000 53.00000 NaN
97.00000 53.00000 NaN
98.00000 53.00000 NaN
99.00000 53.00000 NaN
100.00000 53.00000 NaN

0.00000 54.00000 NaN
1.00000 54.00000 1.60000
2.00000 54.00000 1.60000
3.00000 54.00000 1.60000
4.00000 54.00000 1.60000
5.00000 54.00000 1.60000
6.00000 54.00000 1.60000
7.00000 54.00000 1.60000
8.00000 54.00000 1.60000
9.00000 54.00000 1.60000
10.00000 54.00000 1.60000
11.00000 54.00000 1.60000
12.00000 54.00000 1.60000
13.00000 54.00000 1.60000
14.00000 54.00000 1.60000
15.00000 54.00000 1.60000
16.00000 54.00000 1.60000
17.00000 54.00000 1.60000
18.00000 54.00000 1.60000
19.00000 54.00000 1.60000
20.00000 54.00000 1.60000
21.00000 54.00000 1.60000
22.00000 54.00000 1.60000
23.00000 54.00000 1.60000
24.00000 54.00000 1.60000
25.00000 54.00000 1.60000
26.00000 54.00000 1.60000
27.00000 54.00000 1.60000
28.00000 54.00000 1.60000
29.00000 54.00000 1.60000
30.00000 54.00000 1.60000
31.00000 54.00000 1.60000
32.00000 54.00000 1.60000
33.00000 54.00000 1.60000
34.00000 54.00000 1.60000
35.00000 54.00000 1.60000
36.00000 54.00000 1.60000
37.00000 54.00000 1.60000
38.00000 54.00000 1.60000
39.00000 54.00000 1.60000
40.00000 54.00000 1.60000
41.00000 54.00000 1.60000
42.00000 54.00000 1.60000
43.00000 54.00000 1.60000
44.00000 54.00000 1.60000
45.00000 54.00000 1.60000
46.00000 54.00000 1.60000
47.00000 54.00000 NaN
48.00000 54.00000 NaN
49.00000 54.00000 NaN
50.00000 54.00000 NaN
51.00000 54.00000 NaN
52.00000 54.00000 NaN
53.00000 54.00000 NaN
54.00000 54.00000 NaN
55.00000 54.00000 NaN
56.00000 54.00000 NaN
57.00000 54.00000 NaN
58.00000 54.00000 NaN
59.00000 54.00000 NaN
60.00000 54.00000 NaN
61.00000 54.00000 NaN
62.00000 54.00000 NaN
63.00000 54.00000 NaN
64.00000 54.00000 NaN
65.00000 54.00000 NaN
66.00000 54.00000 NaN
67.00000 54.00000 NaN
68.00000 54.00000 NaN
69.00000 54.00000 NaN
70.00000 54.00000 NaN
71.00000 54.00000 NaN
72.00000 54.00000 NaN
73.00000 54.00000 NaN
74.00000 54.00000 NaN
75.00000 54.00000 NaN
76.00000 54.00000 NaN
77.00000 54.00000 NaN
78.00000 54.00000 NaN
79.00000 54.00000 NaN
80.00000 54.00000 NaN
81.00000 54.00000 NaN
82.00000 54.00000 NaN
83.00000 54.00000 NaN
84.00000 54.00000 NaN
85.00000 54.00000 NaN
86.00000 54.00000 NaN
87.00000 54.00000 NaN
88.00000 54.00000 NaN
89.00000 54.00000 NaN
90.00000 54.00000 NaN
91.00000 54.00000 NaN
92.00000 54.00000 NaN
93.00000 54.00000 NaN
94.00000 54.00000 NaN
95.00000 54.00000 NaN
96.00000 54.00000 NaN
97.00000 54.00000 NaN
98.00000 54.00000 NaN
99.00000 54.00000 NaN
100.00000 54.00000 NaN

0.00000 55.00000 NaN
1.00000 55.00000 1.60000
2.00000 55.00000 1.60000
3.00000 55.00000 1.60000
4.00000 55.00000 1.60000
5.00000 55.00000 1.60000
6.00000 55.00000 1.60000
7.00000 55.00000 1.60000
8.00000 55.00000 1.60000
9.00000 55.00000 1.60000
10.00000 55.00000 1.60000
11.00000 55.00000 1.60000
12.00000 55.00000 1.60000
13.00000 55.00000 1.60000
14.00000 55.00000 1.60000
15.00000 55.00000 1.60000
16.00000 55.00000 1.60000
17.00000 55.00000 1.60000
18.00000 55.00000 1.60000
19.00000 55.00000 1.60000
20.00000 55.00000 1.60000
21.00000 55.00000 1.60000
22.00000 55.00000 1.60000
23.00000 55.00000 1.60000
24.00000 55.00000 1.60000
25.00000 55.00000 1.60000
26.00000 55.00000 1.60000
27.00000 55.00000 1.60000
28.00000 55.00000 1.60000
29.00000 55.00000 1.60000
30.00000 55.00000 1.60000
31.00000 55.00000 1.60000
32.00000 55.00000 1.60000
33.00000 55.00000 1.60000
34.00000 55.00000 1.60000
35.00000 55.00000 1.60000
36.00000 55.00000 1.60000
37.00000 55.00000 1.60000
38.00000 55.00000 1.60000
39.00000 55.00000 1.60000
40.00000 55.00000 1.60000
41.00000 55.00000 1.60000
42.00000 55.00000 1.60000
43.00000 55.00000 1.60000
44.00000 55.00000 1.60000
45.00000 55.00000 1.60000
46.00000 55.00000 NaN
47.00000 55.00000 NaN
48.00000 55.00000 NaN
49.00000 55.00000 NaN
50.00000 55.00000 NaN
51.00000 55.00000 NaN
52.00000 55.00000 NaN
53.00000 55.00000 NaN
54.00000 55.00000 NaN
55.00000 55.00000 NaN
56.00000 55.00000 NaN
57.00000 55.00000 NaN
58.00000 55.00000 NaN
59.00000 55.00000 NaN
60.00000 55.00000 NaN
61.00000 55.00000 NaN
62.00000 55.00000 NaN
63.00000 55.00000 NaN
64.00000 55.00000 NaN
65.00000 55.00000 NaN
66.00000 55.00000 NaN
67.00000 55.00000 NaN
68.00000 55.00000 NaN
69.00000 55.00000 NaN
70.00000 55.00000 NaN
71.00000 55.00000 NaN
72.00000 55.00000 NaN
73.00000 55.00000 NaN
74.00000 55.00000 NaN
75.00000 55.00000 NaN
76.00000 55.00000 NaN
77.00000 55.00000 NaN
78.00000 55.00000 NaN
79.00000 55.00000 NaN
80.00000 55.00000 NaN
81.00000 55.00000 NaN
82.00000 55.00000 NaN
83.00000 55.00000 NaN
84.00000 55.00000 NaN
85.00000 55.00000 NaN
86.00000 55.00000 NaN
87.00000 55.00000 NaN
88.00000 55.00000 NaN
89.00000 55.00000 NaN
90.00000 55.00000 NaN
91.00000 55.00000 NaN
92.00000 55.00000 NaN
93.00000 55.00000 NaN
94.00000 55.00000 NaN
95.00000 55.00000 NaN
96.00000 55.00000 NaN
97.00000 55.00000 NaN
98.00000 55.00000 NaN
99.00000 55.00000 NaN
100.00000 55.00000 NaN

0.00000 56.00000 NaN
1.00000 56.00000 1.60000
2.00000 56.00000 1.60000
3.00000 56.00000 1.60000
4.00000 56.00000 1.60000
5.00000 56.00000 1.60000
6.00000 56.00000 1.60000
7.00000 56.00000 1.60000
8.00000 56.00000 1.60000
9.00000 56.00000 1.60000
10.00000 56.00000 1.60000
11.00000 56.00000 1.60000
12.00000 56.00000 1.60000
13.00000 56.00000 1.60000
14.00000 56.00000 1.60000
15.00000 56.00000 1.60000
16.00000 56.00000 1.60000
17.00000 56.00000 1.60000
18.00000 56.00000 1.60000
19.00000 56.00000 1.60000
20.00000 56.00000 1.60000
21.00000 56.00000 1.60000
22.00000 56.00000 1.60000
23.00000 56.00000 1.60000
24.00000 56.00000 1.60000
25.00000 56.00000 1.60000
26.00000 56.00000 1.60000
27.00000 56.00000 1.60000
28.00000 56.00000 1.60000
29.00000 56.00000 1.60000
30.00000 56.00000 1.60000
31.00000 56.00000 1.60000
32.00000 56.00000 1.60000
33.00000 56.00000 1.60000
34.00000 56.00000 1.60000
35.00000 56.00000 1.60000
36.00000 56.00000 1.60000
37.00000 56.00000 1.60000
38.00000 56.00000 1.60000
39.00000 56.00000 1.60000
40.00000 56.00000 1.60000
41.00000 56.00000 1.60000
42.00000 56.00000 1.60000
43.00000 56.00000 1.60000
44.00000 56.00000 1.60000
45.00000 56.00000 NaN
46.00000 56.00000 NaN
47.00000 56.00000 NaN
48.00000 56.00000 NaN
49.00000 56.00000 NaN
50.00000 56.00000 NaN
51.00000 56.00000 NaN
52.00000 56.00000 NaN
53.00000 56.00000 NaN
54.00000 56.00000 NaN
55.00000 56.00000 NaN
56.00000 56.00000 NaN
57.00000 56.00000 NaN
58.00000 56.00000 NaN
59.00000 56.00000 NaN
60.00000 56.00000 NaN
61.00000 56.00000 NaN
62.00000 56.00000 NaN
63.00000 56.00000 NaN
64.00000 56.00000 NaN
65.00000 56.00000 NaN
66.00000 56.00000 NaN
67.00000 56.00000 NaN
68.00000 56.00000 NaN
69.00000 56.00000 NaN
70.00000 56.00000 NaN
71.00000 56.00000 NaN
72.00000 56.00000 NaN
73.00000 56.00000 NaN
74.00000 56.00000 NaN
75.00000 56.00000 NaN
76.00000 56.00000 NaN
77.00000 56.00000 NaN
78.00000 56.00000 NaN
79.00000 56.00000 NaN
80.00000 56.00000 NaN
81.00000 56.00000 NaN
82.00000 56.00000 NaN
83.00000 56.00000 NaN
84.00000 56.00000 NaN
85.00000 56.00000 NaN
86.00000 56.00000 NaN
87.00000 56.00000 NaN
88.00000 56.00000 NaN
89.00000 56.00000 NaN
90.00000 56.00000 NaN
91.00000 56.00000 NaN
92.00000 56.00000 NaN
93.00000 56.00000 NaN
94.00000 56.00000 NaN
95.00000 56.00000 NaN
96.00000 56.00000 NaN
97.00000 56.00000 NaN
98.00000 56.00000 NaN
99.00000 56.00000 NaN
100.00000 56.00000 NaN

0.00000 57.00000 NaN
1.00000 57.00000 1.60000
2.00000 57.00000 1.60000
3.00000 57.00000 1.60000
4.00000 57.00000 1.60000
5.00000 57.00000 1.60000
6.00000 57.00000 1.60000
7.00000 57.00000 1.60000
8.00000 57.00000 1.60000
9.00000 57.00000 1.60000
10.00000 57.00000 1.60000
11.00000 57.00000 1.60000
12.00000 57.00000 1.60000
13.00000 57.00000 1.60000
14.00000 57.00000 1.60000
15.00000 57.00000 1.60000
16.00000 57.00000 1.60000
17.00000 57.00000 1.60000
18.00000 57.00000 1.60000
19.00000 57.00000 1.60000
20.00000 57.00000 1.60000
21.00000 57.00000 1.60000
22.00000 57.00000 1.60000
23.00000 57.00000 1.60000
24.00000 57.00000 1.60000
25.00000 57.00000 1.60000
26.00000 57.00000 1.60000
27.00000 57.00000 1.60000
28.00000 57.00000 1.60000
29.00000 57.00000 1.60000
30.00000 57.00000 1.60000
31.00000 57.00000 1.60000
32.00000 57.00000 1.60000
33.00000 57.00000 1.60000
34.00000 57.00000 1.60000
35.00000 57.00000 1.60000
36.00000 57.00000 1.60000
37.00000 57.00000 1.60000
38.00000 57.00000 1.60000
39.00000 57.00000 1.60000
40.00000 57.00000 1.60000
41.00000 57.00000 1.60000
42.00000 57.00000 1.60000
43.00000 57.00000 1.60000
44.00000 57.00000 NaN
45.00000 57.00000 NaN
46.00000 57.00000 NaN
47.00000 57.00000 NaN
48.00000 57.00000 NaN
49.00000 57.00000 NaN
50.00000 57.00000 NaN
51.00000 57.00000 NaN
52.00000 57.00000 NaN
53.00000 57.00000 NaN
54.00000 57.00000 NaN
55.00000 57.00000 NaN
56.00000 57.00000 NaN
57.00000 57.00000 NaN
58.00000 57.00000 NaN
59.00000 57.00000 NaN
60.00000 57.00000 NaN
61.00000 57.00000 NaN
62.00000 57.00000 NaN
63.00000 57.00000 NaN
64.00000 57.00000 NaN
65.00000 57.00000 NaN
66.00000 57.00000 NaN
67.00000 57.00000 NaN
68.00000 57.00000 NaN
69.00000 57.00000 NaN
70.00000 57.00000 NaN
71.00000 57.00000 NaN
72.00000 57.00000 NaN
73.00000 57.00000 NaN
74.00000 57.00000 NaN
75.00000 57.00000 NaN
76.00000 57.00000 NaN
77.00000 57.00000 NaN
78.00000 57.00000 NaN
79.00000 57.00000 NaN
80.00000 57.00000 NaN
81.00000 57.00000 NaN
82.00000 57.00000 NaN
83.00000 57.00000 NaN
84.00000 57.00000 NaN
85.00000 57.00000 NaN
86.00000 57.00000 NaN
87.00000 57.00000 NaN
88.00000 57.00000 NaN
89.00000 57.00000 NaN
90.00000 57.00000 NaN
91.00000 57.00000 NaN
92.00000 57.00000 NaN
93.00000 57.00000 NaN
94.00000 57.00000 NaN
95.00000 57.00000 NaN
96.00000 57.00000 NaN
97.00000 57.00000 NaN
98.00000 57.00000 NaN
99.00000 57.00000 NaN
100.00000 57.00000 NaN

0.00000 58.00000 NaN
1.00000 58.00000 1.60000
2.00000 58.00000 1.60000
3.00000 58.00000 1.60000
4.00000 58.00000 1.60000
5.00000 58.00000 1.60000
6.00000 58.00000 1.60000
7.00000 58.00000 1.60000
8.00000 58.00000 1.60000
9.00000 58.00000 1.60000
10.00000 58.00000 1.60000
11.00000 58.00000 1.60000
12.00000 58.00000 1.60000
13.00000 58.00000 1.60000
14.00000 58.00000 1.60000
15.00000 58.00000 1.60000
16.00000 58.00000 1.60000
17.00000 58.00000 1.60000
18.00000 58.00000 1.60000
19.00000 58.00000 1.60000
20.00000 58.00000 1.60000
21.00000 58.00000 1.60000
22.00000 58.00000 1.60000
23.00000 58.00000 1.60000
24.00000 58.00000 1.60000
25.00000 58.00000 1.60000
26.00000 58.00000 1.60000
27.00000 58.00000 1.60000
28.00000 58.00000 1.60000
29.00000 58.00000 1.60000
30.00000 58.00000 1.60000
31.00000 58.00000 1.60000
32.00000 58.00000 1.60000
33.00000 58.00000 1.60000
34.00000 58.00000 1.60000
35.00000 58.00000 1.60000
36.00000 58.00000 1.60000
37.00000 58.00000 1.60000
38.00000 58.00000 1.60000
39.00000 58.00000 1.60000
40.00000 58.00000 1.60000
41.00000 58.00000 1.60000
42.00000 58.00000 1.60000
43.00000 58.00000 NaN
44.00000 58.00000 NaN
45.00000 58.00000 NaN
46.00000 58.00000 NaN
47.00000 58.00000 NaN
48.00000 58.00000 NaN
49.00000 58.00000 NaN
50.00000 58.00000 NaN
51.00000 58.00000 NaN
52.00000 58.00000 NaN
53.00000 58.00000 NaN
54.00000 58.00000 NaN
55.00000 58.00000 NaN
56.00000 58.00000 NaN
57.00000 58.00000 NaN
58.00000 58.00000 NaN
59.00000 58.00000 NaN
60.00000 58.00000 NaN
61.00000 58.00000 NaN
62.00000 58.00000 NaN
63.00000 58.00000 NaN
64.00000 58.00000 NaN
65.00000 58.00000 NaN
66.00000 58.00000 NaN
67.00000 58.00000 NaN
68.00000 58.00000 NaN
69.00000 58.00000 NaN
70.00000 58.00000 NaN
71.00000 58.00000 NaN
72.00000 58.00000 NaN
73.00000 58.00000 NaN
74.00000 58.00000 NaN
75.00000 58.00000 NaN
76.00000 58.00000 NaN
77.00000 58.00000 NaN
78.00000 58.00000 NaN
79.00000 58.00000 NaN
80.00000 58.00000 NaN
81.00000 58.00000 NaN
82.00000 58.00000 NaN
83.00000 58.00000 NaN
84.00000 58.00000 NaN
85.00000 58.00000 NaN
86.00000 58.00000 NaN
87.00000 58.00000 NaN
88.00000 58.00000 NaN
89.00000 58.00000 NaN
90.00000 58.00000 NaN
91.00000 58.00000 NaN
92.00000 58.00000 NaN
93.00000 58.00000 NaN
94.00000 58.00000 NaN
95.00000 58.00000 NaN
96.00000 58.00000 NaN
97.00000 58.00000 NaN
98.00000 58.00000 NaN
99.00000 58.00000 NaN
100.00000 58.00000 NaN

0.00000 59.00000 NaN
1.00000 59.00000 1.60000
2.00000 59.00000 1.60000
3.00000 59.00000 1.60000
4.00000 59.00000 1.60000
5.00000 59.00000 1.60000
6.00000 59.00000 1.60000
7.00000 59.00000 1.60000
8.00000 59.00000 1.60000
9.00000 59.00000 1.60000
10.00000 59.00000 1.60000
11.00000 59.00000 1.60000
12.00000 59.00000 1.60000
13.00000 59.00000 1.60000
14.00000 59.00000 1.60000
15.00000 59.00000 1.60000
16.00000 59.00000 1.60000
17.00000 59.00000 1.60000
18.00000 59.00000 1.60000
19.00000 59.00000 1.60000
20.00000 59.00000 1.60000
21.00000 59.00000 1.60000
22.00000 59.00000 1.60000
23.00000 59.00000 1.60000
24.00000 59.00000 1.60000
25.00000 59.00000 1.60000
26.00000 59.00000 1.60000
27.00000 59.00000 1.60000
28.00000 59.00000 1.60000
29.00000 59.00000 1.60000
30.00000 59.00000 1.60000
31.00000 59.00000 1.60000
32.00000 59.00000 1.60000
33.00000 59.00000 1.60000
34.00000 59.00000 1.60000
35.00000 59.00000 1.60000
36.00000 59.00000 1.60000
37.00000 59.00000 1.60000
38.00000 59.00000 1.60000
39.00000 59.00000 1.60000
40.00000 59.00000 1.60000
41.00000 59.00000 1.60000
42.00000 59.00000 NaN
43.00000 59.00000 NaN
44.00000 59.00000 NaN
45.00000 59.00000 NaN
46.00000 59.00000 NaN
47.00000 59.00000 NaN
48.00000 59.00000 NaN
49.00000 59.00000 NaN
50.00000 59.00000 NaN
51.00000 59.00000 NaN
52.00000 59.00000 NaN
53.00000 59.00000 NaN
54.00000 59.00000 NaN
55.00000 59.00000 NaN
56.00000 59.00000 NaN
57.00000 59.00000 NaN
58.00000 59.00000 NaN
59.00000 59.00000 NaN
60.00000 59.00000 NaN
61.00000 59.00000 NaN
62.00000 59.00000 NaN
63.00000 59.00000 NaN
64.00000 59.00000 NaN
65.00000 59.00000 NaN
66.00000 59.00000 NaN
67.00000 59.00000 NaN
68.00000 59.00000 NaN
69.00000 59.00000 NaN
70.00000 59.00000 NaN
71.00000 59.00000 NaN
72.00000 59.00000 NaN
73.00000 59.00000 NaN
74.00000 59.00000 NaN
75.00000 59.00000 NaN
76.00000 59.00000 NaN
77.00000 59.00000 NaN
78.00000 59.00000 NaN
79.00000 59.00000 NaN
80.00000 59.00000 NaN
81.00000 59.00000 NaN
82.00000 59.00000 NaN
83.00000 59.00000 NaN
84.00000 59.00000 NaN
85.00000 59.00000 NaN
86.00000 59.00000 NaN
87.00000 59.00000 NaN
88.00000 59.00000 NaN
89.00000 59.00000 NaN
90.00000 59.00000 NaN
91.00000 59.00000 NaN
92.00000 59.00000 NaN
93.00000 59.00000 NaN
94.00000 59.00000 NaN
95.00000 59.00000 NaN
96.00000 59.00000 NaN
97.00000 59.00000 NaN
98.00000 59.00000 NaN
99.00000 59.00000 NaN
100.00000 59.00000 NaN

0.00000 60.00000 NaN
1.00000 60.00000 1.60000
2.00000 60.00000 1.60000
3.00000 60.00000 1.60000
4.00000 60.00000 1.60000
5.00000 60.00000 1.60000
6.00000 60.00000 1.60000
7.00000 60.00000 1.60000
8.00000 60.00000 1.60000
9.00000 60.00000 1.60000
10.00000 60.00000 1.60000
11.00000 60.00000 1.60000
12.00000 60.00000 1.60000
13.00000 60.00000 1.60000
14.00000 60.00000 1.60000
15.00000 60.00000 1.60000
16.00000 60.00000 1.60000
17.00000 60.00000 1.60000
18.00000 60.00000 1.60000
19.00000 60.00000 1.60000
20.00000 60.00000 1.60000
21.00000 60.00000 1.60000
22.00000 60.00000 1.60000
23.00000 60.00000 1.60000
24.00000 60.00000 1.60000
25.00000 60.00000 1.60000
26.00000 60.00000 1.60000
27.00000 60.00000 1.60000
28.00000 60.00000 1.60000
29.00000 60.00000 1.60000
30.00000 60.00000 1.60000
31.00000 60.00000 1.60000
32.00000 60.00000 1.60000
33.00000 60.00000 1.60000
34.00000 60.00000 1.60000
35.00000 60.00000 1.60000
36.00000 60.00000 1.60000
37.00000 60.00000 1.60000
38.00000 60.00000 1.60000
39.00000 60.00000 1.60000
40.00000 60.00000 1.60000
41.00000 60.00000 NaN
42.00000 60.00000 NaN
43.00000 60.00000 NaN
44.00000 60.00000 NaN
45.00000 60.00000 NaN
46.00000 60.00000 NaN
47.00000 60.00000 NaN
48.00000 60.00000 NaN
49.00000 60.00000 NaN
50.00000 60.00000 NaN
51.00000 60.00000 NaN
52.00000 60.00000 NaN
53.00000 60.00000 NaN
54.00000 60.00000 NaN
55.00000 60.00000 NaN
56.00000 60.00000 NaN
57.00000 60.00000 NaN
58.00000 60.00000 NaN
59.00000 60.00000 NaN
60.00000 60.00000 NaN
61.00000 60.00000 NaN
62.00000 60.00000 NaN
63.00000 60.00000 NaN
64.00000 60.00000 NaN
65.00000 60.00000 NaN
66.00000 60.00000 NaN
67.00000 60.00000 NaN
68.00000 60.00000 NaN
69.00000 60.00000 NaN
70.00000 60.00000 NaN
71.00000 60.00000 NaN
72.00000 60.00000 NaN
73.00000 60.00000 NaN
74.00000 60.00000 NaN
75.00000 60.00000 NaN
76.00000 60.00000 NaN
77.00000 60.00000 NaN
78.00000 60.00000 NaN
79.00000 60.00000 NaN
80.00000 60.00000 NaN
81.00000 60.00000 NaN
82.00000 60.00000 NaN
83.00000 60.00000 NaN
84.00000 60.00000 NaN
85.00000 60.00000 NaN
86.00000 60.00000 NaN
87.00000 60.00000 NaN
88.00000 60.00000 NaN
89.00000 60.00000 NaN
90.00000 60.00000 NaN
91.00000 60.00000 NaN
92.00000 60.00000 NaN
93.00000 60.00000 NaN
94.00000 60.00000 NaN
95.00000 60.00000 NaN
96.00000 60.00000 NaN
97.00000 60.00000 NaN
98.00000 60.00000 NaN
99.00000 60.00000 NaN
100.00000 60.00000 NaN

0.00000 61.00000 NaN
1.00000 61.00000 1.60000
2.00000 61.00000 1.60000
3.00000 61.00000 1.60000
4.00000 61.00000 1.60000
5.00000 61.00000 1.60000
6.00000 61.00000 1.60000
7.00000 61.00000 1.60000
8.00000 61.00000 1.60000
9.00000 61.00000 1.60000
10.00000 61.00000 1.60000
11.00000 61.00000 1.60000
12.00000 61.00000 1.60000
13.00000 61.00000 1.60000
14.00000 61.00000 1.60000
15.00000 61.00000 1.60000
16.00000 61.00000 1.60000
17.00000 61.00000 1.60000
18.00000 61.00000 1.60000
19.00000 61.00000 1.60000
20.00000 61.00000 1.60000
21.00000 61.00000 1.60000
22.00000 61.00000 1.60000
23.00000 61.00000 1.60000
24.00000 61.00000 1.60000
25.00000 61.00000 1.60000
26.00000 61.00000 1.60000
27.00000 61.00000 1.60000
28.00000 61.00000 1.60000
29.00000 61.00000 1.60000
30.00000 61.00000 1.60000
31.00000 61.00000 1.60000
32.00000 61.00000 1.60000
33.00000 61.00000 1.60000
34.00000 61.00000 1.60000
35.00000 61.00000 1.60000
36.00000 61.00000 1.60000
37.00000 61.00000 1.60000
38.00000 61.00000 1.60000
39.00000 61.00000 1.60000
40.00000 61.00000 NaN
41.00000 61.00000 NaN
42.00000 61.00000 NaN
43.00000 61.00000 NaN
44.00000 61.00000 NaN
45.00000 61.00000 NaN
46.00000 61.00000 NaN
47.00000 61.00000 NaN
48.00000 61.00000 NaN
49.00000 61.00000 NaN
50.00000 61.00000 NaN
51.00000 61.00000 NaN
52.00000 61.00000 NaN
53.00000 61.00000 NaN
54.00000 61.00000 NaN
55.00000 61.00000 NaN
56.00000 61.00000 NaN
57.00000 61.00000 NaN
58.00000 61.00000 NaN
59.00000 61.00000 NaN
60.00000 61.00000 NaN
61.00000 61.00000 NaN
62.00000 61.00000 NaN
63.00000 61.00000 NaN
64.00000 61.00000 NaN
65.00000 61.00000 NaN
66.00000 61.00000 NaN
67.00000 61.00000 NaN
68.00000 61.00000 NaN
69.00000 61.00000 NaN
70.00000 61.00000 NaN
71.00000 61.00000 NaN
72.00000 61.00000 NaN
73.00000 61.00000 NaN
74.00000 61.00000 NaN
75.00000 61.00000 NaN
76.00000 61.00000 NaN
77.00000 61.00000 NaN
78.00000 61.00000 NaN
79.00000 61.00000 NaN
80.00000 61.00000 NaN
81.00000 61.00000 NaN
82.00000 61.00000 NaN
83.00000 61.00000 NaN
84.00000 61.00000 NaN
85.00000 61.00000 NaN
86.00000 61.00000 NaN
87.00000 61.00000 NaN
88.00000 61.00000 NaN
89.00000 61.00000 NaN
90.00000 61.00000 NaN
91.00000 61.00000 NaN
92.00000 61.00000 NaN
93.00000 61.00000 NaN
94.00000 61.00000 NaN
95.00000 61.00000 NaN
96.00000 61.00000 NaN
97.00000 61.00000 NaN
98.00000 61.00000 NaN
99.00000 61.00000 NaN
100.00000 61.00000 NaN

0.00000 62.00000 NaN
1.00000 62.00000 1.60000
2.00000 62.00000 1.60000
3.00000 62.00000 1.60000
4.00000 62.00000 1.60000
5.00000 62.00000 1.60000
6.00000 62.00000 1.60000
7.00000 62.00000 1.60000
8.00000 62.00000 1.60000
9.00000 62.00000 1.60000
10.00000 62.00000 1.60000
11.00000 62.00000 1.60000
12.00000 62.00000 1.60000
13.00000 62.00000 1.60000
14.00000 62.00000 1.60000
15.00000 62.00000 1.60000
16.00000 62.00000 1.60000
17.00000 62.00000 1.60000
18.00000 62.00000 1.60000
19.00000 62.00000 1.60000
20.00000 62.00000 1.60000
21.00000 62.00000 1.60000
22.00000 62.00000 1.60000
23.00000 62.00000 1.60000
24.00000 62.00000 1.60000
25.00000 62.00000 1.60000
26.00000 62.00000 1.60000
27.00000 62.00000 1.60000
28.00000 62.00000 1.60000
29.00000 62.00000 1.60000
30.00000 62.00000 1.60000
31.00000 62.00000 1.60000
32.00000 62.00000 1.60000
33.00000 62.00000 1.60000
34.00000 62.00000 1.60000
35.00000 62.00000 1.60000
36.00000 62.00000 1.60000
37.00000 62.00000 1.60000
38.00000 62.00000 1.60000
39.00000 62.00000 NaN
40.00000 62.00000 NaN
41.00000 62.00000 NaN
42.00000 62.00000 NaN
43.00000 62.00000 NaN
44.00000 62.00000 NaN
45.00000 62.00000 NaN
46.00000 62.00000 NaN
47.00000 62.00000 NaN
48.00000 62.00000 NaN
49.00000 62.00000 NaN
50.00000 62.00000 NaN
51.00000 62.00000 NaN
52.00000 62.00000 NaN
53.00000 62.00000 NaN
54.00000 62.00000 NaN
55.00000 62.00000 NaN
56.00000 62.00000 NaN
57.00000 62.00000 NaN
58.00000 62.00000 NaN
59.00000 62.00000 NaN
60.00000 62.00000 NaN
61.00000 62.00000 NaN
62.00000 62.00000 NaN
63.00000 62.00000 NaN
64.00000 62.00000 NaN
65.00000 62.00000 NaN
66.00000 62.00000 NaN
67.00000 62.00000 NaN
68.00000 62.00000 NaN
69.00000 62.00000 NaN
70.00000 62.00000 NaN
71.00000 62.00000 NaN
72.00000 62.00000 NaN
73.00000 62.00000 NaN
74.00000 62.00000 NaN
75.00000 62.00000 NaN
76.00000 62.00000 NaN
77.00000 62.00000 NaN
78.00000 62.00000 NaN
79.00000 62.00000 NaN
80.00000 62.00000 NaN
81.00000 62.00000 NaN
82.00000 62.00000 NaN
83.00000 62.00000 NaN
84.00000 62.00000 NaN
85.00000 62.00000 NaN
86.00000 62.00000 NaN
87.00000 62.00000 NaN
88.00000 62.00000 NaN
89.00000 62.00000 NaN
90.00000 62.00000 NaN
91.00000 62.00000 NaN
92.00000 62.00000 NaN
93.00000 62.00000 NaN
94.00000 62.00000 NaN
95.00000 62.00000 NaN
96.00000 62.00000 NaN
97.00000 62.00000 NaN
98.00000 62.00000 NaN
99.00000 62.00000 NaN
100.00000 62.00000 NaN

0.00000 63.00000 NaN
1.00000 63.00000 1.60000
2.00000 63.00000 1.60000
3.00000 63.00000 1.60000
4.00000 63.00000 1.60000
5.00000 63.00000 1.60000
6.00000 63.00000 1.60000
7.00000 63.00000 1.60000
8.00000 63.00000 1.60000
9.00000 63.00000 1.60000
10.00000 63.00000 1.60000
11.00000 63.00000 1.60000
12.00000 63.00000 1.60000
13.00000 63.00000 1.60000
14.00000 63.00000 1.60000
15.00000 63.00000 1.60000
16.00000 63.00000 1.60000
17.00000 63.00000 1.60000
18.00000 63.00000 1.60000
19.00000 63.00000 1.60000
20.00000 63.00000 1.60000
21.00000 63.00000 1.60000
22.00000 63.00000 1.60000
23.00000 63.00000 1.60000
24.00000 63.00000 1.60000
25.00000 63.00000 1.60000
26.00000 63.00000 1.60000
27.00000 63.00000 1.60000
28.00000 63.00000 1.60000
29.00000 63.00000 1.60000
30.00000 63.00000 1.60000
31.00000 63.00000 1.60000
32.00000 63.00000 1.60000
33.00000 63.00000 1.60000
34.00000 63.00000 1.60000
35.00000 63.00000 1.60000
36.00000 63.00000 1.60000
37.00000 63.00000 1.60000
38.00000 63.00000 NaN
39.00000 63.00000 NaN
40.00000 63.00000 NaN
41.00000 63.00000 NaN
42.00000 63.00000 NaN
43.00000 63.00000 NaN
44.00000 63.00000 NaN
45.00000 63.00000 NaN
46.00000 63.00000 NaN
47.00000 63.00000 NaN
48.00000 63.00000 NaN
49.00000 63.00000 NaN
50.00000 63.00000 NaN
51.00000 63.00000 NaN
52.00000 63.00000 NaN
53.00000 63.00000 NaN
54.00000 63.00000 NaN
55.00000 63.00000 NaN
56.00000 63.00000 NaN
57.00000 63.00000 NaN
58.00000 63.00000 NaN
59.00000 63.00000 NaN
60.00000 63.00000 NaN
61.00000 63.00000 NaN
62.00000 63.00000 NaN
63.00000 63.00000 NaN
64.00000 63.00000 NaN
65.00000 63.00000 NaN
66.00000 63.00000 NaN
67.00000 63.00000 NaN
68.00000 63.00000 NaN
69.00000 63.00000 NaN
70.00000 63.00000 NaN
71.00000 63.00000 NaN
72.00000 63.00000 NaN
73.00000 63.00000 NaN
74.00000 63.00000 NaN
75.00000 63.00000 NaN
76.00000 63.00000 NaN
77.00000 63.00000 NaN
78.00000 63.00000 NaN
79.00000 63.00000 NaN
80.00000 63.00000 NaN
81.00000 63.00000 NaN
82.00000 63.00000 NaN
83.00000 63.00000 NaN
84.00000 63.00000 NaN
85.00000 63.00000 NaN
86.00000 63.00000 NaN
87.00000 63.00000 NaN
88.00000 63.00000 NaN
89.00000 63.00000 NaN
90.00000 63.00000 NaN
91.00000 63.00000 NaN
92.00000 63.00000 NaN
93.00000 63.00000 NaN
94.00000 63.00000 NaN
95.00000 63.00000 NaN
96.00000 63.00000 NaN
97.00000 63.00000 NaN
98.00000 63.00000 NaN
99.00000 63.00000 NaN
100.00000 63.00000 NaN

0.00000 64.00000 NaN
1.00000 64.00000 1.60000
2.00000 64.00000 1.60000
3.00000 64.00000 1.60000
4.00000 64.00000 1.60000
5.00000 64.00000 1.60000
6.00000 64.00000 1.60000
7.00000 64.00000 1.60000
8.00000 64.00000 1.60000
9.00000 64.00000 1.60000
10.00000 64.00000 1.60000
11.00000 64.00000 1.60000
12.00000 64.00000 1.60000
13.00000 64.00000 1.60000
14.00000 64.00000 1.60000
15.00000 64.00000 1.60000
16.00000 64.00000 1.60000
17.00000 64.00000 1.60000
18.00000 64.00000 1.60000
19.00000 64.00000 1.60000
20.00000 64.00000 1.60000
21.00000 64.00000 1.60000
22.00000 64.00000 1.60000
23.00000 64.00000 1.60000
24.00000 64.00000 1.60000
25.00000 64.00000 1.60000
26.00000 64.00000 1.60000
27.00000 64.00000 1.60000
28.00000 64.00000 1.60000
29.00000 64.00000 1.60000
30.00000 64.00000 1.60000
31.00000 64.00000 1.60000
32.00000 64.00000 1.60000
33.00000 64.00000 1.60000
34.00000 64.00000 1.60000
35.00000 64.00000 1.60000
36.00000 64.00000 1.60000
37.00000 64.00000 NaN
38.00000 64.00000 NaN
39.00000 64.00000 NaN
40.00000 64.00000 NaN
41.00000 64.00000 NaN
42.00000 64.00000 NaN
43.00000 64.00000 NaN
44.00000 64.00000 NaN
45.00000 64.00000 NaN
46.00000 64.00000 NaN
47.00000 64.00000 NaN
48.00000 64.00000 NaN
49.00000 64.00000 NaN
50.00000 64.00000 NaN
51.00000 64.00000 NaN
52.00000 64.00000 NaN
53.00000 64.00000 NaN
54.00000 64.00000 NaN
55.00000 64.00000 NaN
56.00000 64.00000 NaN
57.00000 64.00000 NaN
58.00000 64.00000 NaN
59.00000 64.00000 NaN
60.00000 64.00000 NaN
61.00000 64.00000 NaN
62.00000 64.00000 NaN
63.00000 64.00000 NaN
64.00000 64.00000 NaN
65.00000 64.00000 NaN
66.00000 64.00000 NaN
67.00000 64.00000 NaN
68.00000 64.00000 NaN
69.00000 64.00000 NaN
70.00000 64.00000 NaN
71.00000 64.00000 NaN
72.00000 64.00000 NaN
73.00000 64.00000 NaN
74.00000 64.00000 NaN
75.00000 64.00000 NaN
76.00000 64.00000 NaN
77.00000 64.00000 NaN
78.00000 64.00000 NaN
79.00000 64.00000 NaN
80.00000 64.00000 NaN
81.00000 64.00000 NaN
82.00000 64.00000 NaN
83.00000 64.00000 NaN
84.00000 64.00000 NaN
85.00000 64.00000 NaN
86.00000 64.00000 NaN
87.00000 64.00000 NaN
88.00000 64.00000 NaN
89.00000 64.00000 NaN
90.00000 64.00000 NaN
91.00000 64.00000 NaN
92.00000 64.00000 NaN
93.00000 64.00000 NaN
94.00000 64.00000 NaN
95.00000 64.00000 NaN
96.00000 64.00000 NaN
97.00000 64.00000 NaN
98.00000 64.00000 NaN
99.00000 64.00000 NaN
100.00000 64.00000 NaN

0.00000 65.00000 NaN
1.00000 65.00000 1.60000
2.00000 65.00000 1.60000
3.00000 65.00000 1.60000
4.00000 65.00000 1.60000
5.00000 65.00000 1.60000
6.00000 65.00000 1.60000
7.00000 65.00000 1.60000
8.00000 65.00000 1.60000
9.00000 65.00000 1.60000
10.00000 65.00000 1.60000
11.00000 65.00000 1.60000
12.00000 65.00000 1.60000
13.00000 65.00000 1.60000
14.00000 65.00000 1.60000
15.00000 65.00000 1.60000
16.00000 65.00000 1.60000
17.00000 65.00000 1.60000
18.00000 65.00000 1.60000
19.00000 65.00000 1.60000
20.00000 65.00000 1.60000
21.00000 65.00000 1.60000
22.00000 65.00000 1.60000
23.00000 65.00000 1.60000
24.00000 65.00000 1.60000
25.00000 65.00000 1.60000
26.00000 65.00000 1.60000
27.00000 65.00000 1.60000
28.00000 65.00000 1.60000
29.00000 65.00000 1.60000
30.00000 65.00000 1.60000
31.00000 65.00000 1.60000
32.00000 65.00000 1.60000
33.00000 65.00000 1.60000
34.00000 65.00000 1.60000
35.00000 65.00000 1.60000
36.00000 65.00000 NaN
37.00000 65.00000 NaN
38.00000 65.00000 NaN
39.00000 65.00000 NaN
40.00000 65.00000 NaN
41.00000 65.00000 NaN
42.00000 65.00000 NaN
43.00000 65.00000 NaN
44.00000 65.00000 NaN
45.00000 65.00000 NaN
46.00000 65.00000 NaN
47.00000 65.00000 NaN
48.00000 65.00000 NaN
49.00000 65.00000 NaN
50.00000 65.00000 NaN
51.00000 65.00000 NaN
52.00000 65.00000 NaN
53.00000 65.00000 NaN
54.00000 65.00000 NaN
55.00000 65.00000 NaN
56.00000 65.00000 NaN
57.00000 65.00000 NaN
58.00000 65.00000 NaN
59.00000 65.00000 NaN
60.00000 65.00000 NaN
61.00000 65.00000 NaN
62.00000 65.00000 NaN
63.00000 65.00000 NaN
64.00000 65.00000 NaN
65.00000 65.00000 NaN
66.00000 65.00000 NaN
67.00000 65.00000 NaN
68.00000 65.00000 NaN
69.00000 65.00000 NaN
70.00000 65.00000 NaN
71.00000 65.00000 NaN
72.00000 65.00000 NaN
73.00000 65.00000 NaN
74.00000 65.00000 NaN
75.00000 65.00000 NaN
76.00000 65.00000 NaN
77.00000 65.00000 NaN
78.00000 65.00000 NaN
79.00000 65.00000 NaN
80.00000 65.00000 NaN
81.00000 65.00000 NaN
82.00000 65.00000 NaN
83.00000 65.00000 NaN
84.00000 65.00000 NaN
85.00000 65.00000 NaN
86.00000 65.00000 NaN
87.00000 65.00000 NaN
88.00000 65.00000 NaN
89.00000 65.00000 NaN
90.00000 65.00000 NaN
91.00000 65.00000 NaN
92.00000 65.00000 NaN
93.00000 65.00000 NaN
94.00000 65.00000 NaN
95.00000 65.00000 NaN
96.00000 65.00000 NaN
97.00000 65.00000 NaN
98.00000 65.00000 NaN
99.00000 65.00000 NaN
100.00000 65.00000 NaN

0.00000 66.00000 NaN
1.00000 66.00000 1.60000
2.00000 66.00000 1.60000
3.00000 66.00000 1.60000
4.00000 66.00000 1.60000
5.00000 66.00000 1.60000
6.00000 66.00000 1.60000
7.00000 66.00000 1.60000
8.00000 66.00000 1.60000
9.00000 66.00000 1.60000
10.00000 66.00000 1.60000
11.00000 66.00000 1.60000
12.00000 66.00000 1.60000
13.00000 66.00000 1.60000
14.00000 66.00000 1.60000
15.00000 66.00000 1.60000
16.00000 66.00000 1.60000
17.00000 66.00000 1.60000
18.00000 66.00000 1.60000
19.00000 66.00000 1.60000
20.00000 66.00000 1.60000
21.00000 66.00000 1.60000
22.00000 66.00000 1.60000
23.00000 66.00000 1.60000
24.00000 66.00000 1.60000
25.00000 66.00000 1.60000
26.00000 66.00000 1.60000
27.00000 66.00000 1.60000
28.00000 66.00000 1.60000
29.00000 66.00000 1.60000
30.00000 66.00000 1.60000
31.00000 66.00000 1.60000
32.00000 66.00000 1.60000
33.00000 66.00000 1.60000
34.00000 66.00000 1.60000
35.00000 66.00000 NaN
36.00000 66.00000 NaN
37.00000 66.00000 NaN
38.00000 66.00000 NaN
39.00000 66.00000 NaN
40.00000 66.00000 NaN
41.00000 66.00000 NaN
42.00000 66.00000 NaN
43.00000 66.00000 NaN
44.00000 66.00000 NaN
45.00000 66.00000 NaN
46.00000 66.00000 NaN
47.00000 66.00000 NaN
48.00000 66.00000 NaN
49.00000 66.00000 NaN
50.00000 66.00000 NaN
51.00000 66.00000 NaN
52.00000 66.00000 NaN
53.00000 66.00000 NaN
54.00000 66.00000 NaN
55.00000 66.00000 NaN
56.00000 66.00000 NaN
57.00000 66.00000 NaN
58.00000 66.00000 NaN
59.00000 66.00000 NaN
60.00000 66.00000 NaN
61.00000 66.00000 NaN
62.00000 66.00000 NaN
63.00000 66.00000 NaN
64.00000 66.00000 NaN
65.00000 66.00000 NaN
66.00000 66.00000 NaN
67.00000 66.00000 NaN
68.00000 66.00000 NaN
69.00000 66.00000 NaN
70.00000 66.00000 NaN
71.00000 66.00000 NaN
72.00000 66.00000 NaN
73.00000 66.00000 NaN
74.00000 66.00000 NaN
75.00000 66.00000 NaN
76.00000 66.00000 NaN
77.00000 66.00000 NaN
78.00000 66.00000 NaN
79.00000 66.00000 NaN
80.00000 66.00000 NaN
81.00000 66.00000 NaN
82.00000 66.00000 NaN
83.00000 66.00000 NaN
84.00000 66.00000 NaN
85.00000 66.00000 NaN
86.00000 66.00000 NaN
87.00000 66.00000 NaN
88.00000 66.00000 NaN
89.00000 66.00000 NaN
90.00000 66.00000 NaN
91.00000 66.00000 NaN
92.00000 66.00000 NaN
93.00000 66.00000 NaN
94.00000 66.00000 NaN
95.00000 66.00000 NaN
96.00000 66.00000 NaN
97.00000 66.00000 NaN
98.00000 66.00000 NaN
99.00000 66.00000 NaN
100.00000 66.00000 NaN

0.00000 67.00000 NaN
1.00000 67.00000 1.60000
2.00000 67.00000 1.60000
3.00000 67.00000 1.60000
4.00000 67.00000 1.60000
5.00000 67.00000 1.60000
6.00000 67.00000 1.60000
7.00000 67.00000 1.60000
8.00000 67.00000 1.60000
9.00000 67.00000 1.60000
10.00000 67.00000 1.60000
11.00000 67.00000 1.60000
12.00000 67.00000 1.60000
13.00000 67.00000 1.60000
14.00000 67.00000 1.60000
15.00000 67.00000 1.60000
16.00000 67.00000 1.60000
17.00000 67.00000 1.60000
18.00000 67.00000 1.60000
19.00000 67.00000 1.60000
20.00000 67.00000 1.60000
21.00000 67.00000 1.60000
22.00000 67.00000 1.60000
23.00000 67.00000 1.60000
24.00000 67.00000 1.60000
25.00000 67.00000 1.60000
26.00000 67.00000 1.60000
27.00000 67.00000 1.60000
28.00000 67.00000 1.60000
29.00000 67.00000 1.60000
30.00000 67.00000 1.60000
31.00000 67.00000 1.60000
32.00000 67.00000 1.60000
33.00000 67.00000 1.60000
34.00000 67.00000 NaN
35.00000 67.00000 NaN
36.00000 67.00000 NaN
37.00000 67.00000 NaN
38.00000 67.00000 NaN
39.00000 67.00000 NaN
40.00000 67.00000 NaN
41.00000 67.00000 NaN
42.00000 67.00000 NaN
43.00000 67.00000 NaN
44.00000 67.00000 NaN
45.00000 67.00000 NaN
46.00000 67.00000 NaN
47.00000 67.00000 NaN
48.00000 67.00000 NaN
49.00000 67.00000 NaN
50.00000 67.00000 NaN
51.00000 67.00000 NaN
52.00000 67.00000 NaN
53.00000 67.00000 NaN
54.00000 67.00000 NaN
55.00000 67.00000 NaN
56.00000 67.00000 NaN
57.00000 67.00000 NaN
58.00000 67.00000 NaN
59.00000 67.00000 NaN
60.00000 67.00000 NaN
61.00000 67.00000 NaN
62.00000 67.00000 NaN
63.00000 67.00000 NaN
64.00000 67.00000 NaN
65.00000 67.00000 NaN
66.00000 67.00000 NaN
67.00000 67.00000 NaN
68.00000 67.00000 NaN
69.00000 67.00000 NaN
70.00000 67.00000 NaN
71.00000 67.00000 NaN
72.00000 67.00000 NaN
73.00000 67.00000 NaN
74.00000 67.00000 NaN
75.00000 67.00000 NaN
76.00000 67.00000 NaN
77.00000 67.00000 NaN
78.00000 67.00000 NaN
79.00000 67.00000 NaN
80.00000 67.00000 NaN
81.00000 67.00000 NaN
82.00000 67.00000 NaN
83.00000 67.00000 NaN
84.00000 67.00000 NaN
85.00000 67.00000 NaN
86.00000 67.00000 NaN
87.00000 67.00000 NaN
88.00000 67.00000 NaN
89.00000 67.00000 NaN
90.00000 67.00000 NaN
91.00000 67.00000 NaN
92.00000 67.00000 NaN
93.00000 67.00000 NaN
94.00000 67.00000 NaN
95.00000 67.00000 NaN
96.00000 67.00000 NaN
97.00000 67.00000 NaN
98.00000 67.00000 NaN
99.00000 67.00000 NaN
100.00000 67.00000 NaN

0.00000 68.00000 NaN
1.00000 68.00000 1.60000
2.00000 68.00000 1.60000
3.00000 68.00000 1.60000
4.00000 68.00000 1.60000
5.00000 68.00000 1.60000
6.00000 68.00000 1.60000
7.00000 68.00000 1.60000
8.00000 68.00000 1.60000
9.00000 68.00000 1.60000
10.00000 68.00000 1.60000
11.00000 68.00000 1.60000
12.00000 68.00000 1.60000
13.00000 68.00000 1.60000
14.00000 68.00000 1.60000
15.00000 68.00000 1.60000
16.00000 68.00000 1.60000
17.00000 68.00000 1.60000
18.00000 68.00000 1.60000
19.00000 68.00000 1.60000
20.00000 68.00000 1.60000
21.00000 68.00000 1.60000
22.00000 68.00000 1.60000
23.00000 68.00000 1.60000
24.00000 68.00000 1.60000
25.00000 68.00000 1.60000
26.00000 68.00000 1.60000
27.00000 68.00000 1.60000
28.00000 68.00000 1.60000
29.00000 68.00000 1.60000
30.00000 68.00000 1.60000
31.00000 68.00000 1.60000
32.00000 68.00000 1.60000
33.00000 68.00000 NaN
34.00000 68.00000 NaN
35.00000 68.00000 NaN
36.00000 68.00000 NaN
37.00000 68.00000 NaN
38.00000 68.00000 NaN
39.00000 68.00000 NaN
40.00000 68.00000 NaN
41.00000 68.00000 NaN
42.00000 68.00000 NaN
43.00000 68.00000 NaN
44.00000 68.00000 NaN
45.00000 68.00000 NaN
46.00000 68.00000 NaN
47.00000 68.00000 NaN
48.00000 68.00000 NaN
49.00000 68.00000 NaN
50.00000 68.00000 NaN
51.00000 68.00000 NaN
52.00000 68.00000 NaN
53.00000 68.00000 NaN
54.00000 68.00000 NaN
55.00000 68.00000 NaN
56.00000 68.00000 NaN
57.00000 68.00000 NaN
58.00000 68.00000 NaN
59.00000 68.00000 NaN
60.00000 68.00000 NaN
61.00000 68.00000 NaN
62.00000 68.00000 NaN
63.00000 68.00000 NaN
64.00000 68.00000 NaN
65.00000 68.00000 NaN
66.00000 68.00000 NaN
67.00000 68.00000 NaN
68.00000 68.00000 NaN
69.00000 68.00000 NaN
70.00000 68.00000 NaN
71.00000 68.00000 NaN
72.00000 68.00000 NaN
73.00000 68.00000 NaN
74.00000 68.00000 NaN
75.00000 68.00000 NaN
76.00000 68.00000 NaN
77.00000 68.00000 NaN
78.00000 68.00000 NaN
79.00000 68.00000 NaN
80.00000 68.00000 NaN
81.00000 68.00000 NaN
82.00000 68.00000 NaN
83.00000 68.00000 NaN
84.00000 68.00000 NaN
85.00000 68.00000 NaN
86.00000 68.00000 NaN
87.00000 68.00000 NaN
88.00000 68.00000 NaN
89.00000 68.00000 NaN
90.00000 68.00000 NaN
91.00000 68.00000 NaN
92.00000 68.00000 NaN
93.00000 68.00000 NaN
94.00000 68.00000 NaN
95.00000 68.00000 NaN
96.00000 68.00000 NaN
97.00000 68.00000 NaN
98.00000 68.00000 NaN
99.00000 68.00000 NaN
100.00000 68.00000 NaN

0.00000 69.00000 NaN
1.00000 69.00000 1.60000
2.00000 69.00000 1.60000
3.00000 69.00000 1.60000
4.00000 69.00000 1.60000
5.00000 69.00000 1.60000
6.00000 69.00000 1.60000
7.00000 69.00000 1.60000
8.00000 69.00000 1.60000
9.00000 69.00000 1.60000
10.00000 69.00000 1.60000
11.00000 69.00000 1.60000
12.00000 69.00000 1.60000
13.00000 69.00000 1.60000
14.00000 69.00000 1.60000
15.00000 69.00000 1.60000
16.00000 69.00000 1.60000
17.00000 69.00000 1.60000
18.00000 69.00000 1.60000
19.00000 69.00000 1.60000
20.00000 69.00000 1.60000
21.00000 69.00000 1.60000
22.00000 69.00000 1.60000
23.00000 69.00000 1.60000
24.00000 69.00000 1.60000
25.00000 69.00000 1.60000
26.00000 69.00000 1.60000
27.00000 69.00000 1.60000
28.00000 69.00000 1.60000
29.00000 69.00000 1.60000
30.00000 69.00000 1.60000
31.00000 69.00000 1.60000
32.00000 69.00000 NaN
33.00000 69.00000 NaN
34.00000 69.00000 NaN
35.00000 69.00000 NaN
36.00000 69.00000 NaN
37.00000 69.00000 NaN
38.00000 69.00000 NaN
39.00000 69.00000 NaN
40.00000 69.00000 NaN
41.00000 69.00000 NaN
42.00000 69.00000 NaN
43.00000 69.00000 NaN
44.00000 69.00000 NaN
45.00000 69.00000 NaN
46.00000 69.00000 NaN
47.00000 69.00000 NaN
48.00000 69.00000 NaN
49.00000 69.00000 NaN
50.00000 69.00000 NaN
51.00000 69.00000 NaN
52.00000 69.00000 NaN
53.00000 69.00000 NaN
54.00000 69.00000 NaN
55.00000 69.00000 NaN
56.00000 69.00000 NaN
57.00000 69.00000 NaN
58.00000 69.00000 NaN
59.00000 69.00000 NaN
60.00000 69.00000 NaN
61.00000 69.00000 NaN
62.00000 69.00000 NaN
63.00000 69.00000 NaN
64.00000 69.00000 NaN
65.00000 69.00000 NaN
66.00000 69.00000 NaN
67.00000 69.00000 NaN
68.00000 69.00000 NaN
69.00000 69.00000 NaN
70.00000 69.00000 NaN
71.00000 69.00000 NaN
72.00000 69.00000 NaN
73.00000 69.00000 NaN
74.00000 69.00000 NaN
75.00000 69.00000 NaN
76.00000 69.00000 NaN
77.00000 69.00000 NaN
78.00000 69.00000 NaN
79.00000 69.00000 NaN
80.00000 69.00000 NaN
81.00000 69.00000 NaN
82.00000 69.00000 NaN
83.00000 69.00000 NaN
84.00000 69.00000 NaN
85.00000 69.00000 NaN
86.00000 69.00000 NaN
87.00000 69.00000 NaN
88.00000 69.00000 NaN
89.00000 69.00000 NaN
90.00000 69.00000 NaN
91.00000 69.00000 NaN
92.00000 69.00000 NaN
93.00000 69.00000 NaN
94.00000 69.00000 NaN
95.00000 69.00000 NaN
96.00000 69.00000 NaN
97.00000 69.00000 NaN
98.00000 69.00000 NaN
99.00000 69.00000 NaN
100.00000 69.00000 NaN

0.00000 70.00000 NaN
1.00000 70.00000 1.60000
2.00000 70.00000 1.60000
3.00000 70.00000 1.60000
4.00000 70.00000 1.60000
5.00000 70.00000 1.60000
6.00000 70.00000 1.60000
7.00000 70.00000 1.60000
8.00000 70.00000 1.60000
9.00000 70.00000 1.60000
10.00000 70.00000 1.60000
11.00000 70.00000 1.60000
12.00000 70.00000 1.60000
13.00000 70.00000 1.60000
14.00000 70.00000 1.60000
15.00000 70.00000 1.60000
16.00000 70.00000 1.60000
17.00000 70.00000 1.60000
18.00000 70.00000 1.60000
19.00000 70.00000 1.60000
20.00000 70.00000 1.60000
21.00000 70.00000 1.60000
22.00000 70.00000 1.60000
23.00000 70.00000 1.60000
24.00000 70.00000 1.60000
25.00000 70.00000 1.60000
26.00000 70.00000 1.60000
27.00000 70.00000 1.60000
28.00000 70.00000 1.60000
29.00000 70.00000 1.60000
30.00000 70.00000 1.60000
31.00000 70.00000 NaN
32.00000 70.00000 NaN
33.00000 70.00000 NaN
34.00000 70.00000 NaN
35.00000 70.00000 NaN
36.00000 70.00000 NaN
37.00000 70.00000 NaN
38.00000 70.00000 NaN
39.00000 70.00000 NaN
40.00000 70.00000 NaN
41.00000 70.00000 NaN
42.00000 70.00000 NaN
43.00000 70.00000 NaN
44.00000 70.00000 NaN
45.00000 70.00000 NaN
46.00000 70.00000 NaN
47.00000 70.00000 NaN
48.00000 70.00000 NaN
49.00000 70.00000 NaN
50.00000 70.00000 NaN
51.00000 70.00000 NaN
52.00000 70.00000 NaN
53.00000 70.00000 NaN
54.00000 70.00000 NaN
55.00000 70.00000 NaN
56.00000 70.00000 NaN
57.00000 70.00000 NaN
58.00000 70.00000 NaN
59.00000 70.00000 NaN
60.00000 70.00000 NaN
61.00000 70.00000 NaN
62.00000 70.00000 NaN
63.00000 70.00000 NaN
64.00000 70.00000 NaN
65.00000 70.00000 NaN
66.00000 70.00000 NaN
67.00000 70.00000 NaN
68.00000 70.00000 NaN
69.00000 70.00000 NaN
70.00000 70.00000 NaN
71.00000 70.00000 NaN
72.00000 70.00000 NaN
73.00000 70.00000 NaN
74.00000 70.00000 NaN
75.00000 70.00000 NaN
76.00000 70.00000 NaN
77.00000 70.00000 NaN
78.00000 70.00000 NaN
79.00000 70.00000 NaN
80.00000 70.00000 NaN
81.00000 70.00000 NaN
82.00000 70.00000 NaN
83.00000 70.00000 NaN
84.00000 70.00000 NaN
85.00000 70.00000 NaN
86.00000 70.00000 NaN
87.00000 70.00000 NaN
88.00000 70.00000 NaN
89.00000 70.00000 NaN
90.00000 70.00000 NaN
91.00000 70.00000 NaN
92.00000 70.00000 NaN
93.00000 70.00000 NaN
94.00000 70.00000 NaN
95.00000 70.00000 NaN
96.00000 70.00000 NaN
97.00000 70.00000 NaN
98.00000 70.00000 NaN
99.00000 70.00000 NaN
100.00000 70.00000 NaN

0.00000 71.00000 NaN
1.00000 71.00000 1.60000
2.00000 71.00000 1.60000
3.00000 71.00000 1.60000
4.00000 71.00000 1.60000
5.00000 71.00000 1.60000
6.00000 71.00000 1.60000
7.00000 71.00000 1.60000
8.00000 71.00000 1.60000
9.00000 71.00000 1.60000
10.00000 71.00000 1.60000
11.00000 71.00000 1.60000
12.00000 71.00000 1.60000
13.00000 71.00000 1.60000
14.00000 71.00000 1.60000
15.00000 71.00000 1.60000
16.00000 71.00000 1.60000
17.00000 71.00000 1.60000
18.00000 71.00000 1.60000
19.00000 71.00000 1.60000
20.00000 71.00000 1.60000
21.00000 71.00000 1.60000
22.00000 71.00000 1.60000
23.00000 71.00000 1.60000
24.00000 71.00000 1.60000
25.00000 71.00000 1.60000
26.00000 71.00000 1.60000
27.00000 71.00000 1.60000
28.00000 71.00000 1.60000
29.00000 71.00000 1.60000
30.00000 71.00000 NaN
31.00000 71.00000 NaN
32.00000 71.00000 NaN
33.00000 71.00000 NaN
34.00000 71.00000 NaN
35.00000 71.00000 NaN
36.00000 71.00000 NaN
37.00000 71.00000 NaN
38.00000 71.00000 NaN
39.00000 71.00000 NaN
40.00000 71.00000 NaN
41.00000 71.00000 NaN
42.00000 71.00000 NaN
43.00000 71.00000 NaN
44.00000 71.00000 NaN
45.00000 71.00000 NaN
46.00000 71.00000 NaN
47.00000 71.00000 NaN
48.00000 71.00000 NaN
49.00000 71.00000 NaN
50.00000 71.00000 NaN
51.00000 71.00000 NaN
52.00000 71.00000 NaN
53.00000 71.00000 NaN
54.00000 71.00000 NaN
55.00000 71.00000 NaN
56.00000 71.00000 NaN
57.00000 71.00000 NaN
58.00000 71.00000 NaN
59.00000 71.00000 NaN
60.00000 71.00000 NaN
61.00000 71.00000 NaN
62.00000 71.00000 NaN
63.00000 71.00000 NaN
64.00000 71.00000 NaN
65.00000 71.00000 NaN
66.00000 71.00000 NaN
67.00000 71.00000 NaN
68.00000 71.00000 NaN
69.00000 71.00000 NaN
70.00000 71.00000 NaN
71.00000 71.00000 NaN
72.00000 71.00000 NaN
73.00000 71.00000 NaN
74.00000 71.00000 NaN
75.00000 71.00000 NaN
76.00000 71.00000 NaN
77.00000 71.00000 NaN
78.00000 71.00000 NaN
79.00000 71.00000 NaN
80.00000 71.00000 NaN
81.00000 71.00000 NaN
82.00000 71.00000 NaN
83.00000 71.00000 NaN
84.00000 71.00000 NaN
85.00000 71.00000 NaN
86.00000 71.00000 NaN
87.00000 71.00000 NaN
88.00000 71.00000 NaN
89.00000 71.00000 NaN
90.00000 71.00000 NaN
91.00000 71.00000 NaN
92.00000 71.00000 NaN
93.00000 71.00000 NaN
94.00000 71.00000 NaN
95.00000 71.00000 NaN
96.00000 71.00000 NaN
97.00000 71.00000 NaN
98.00000 71.00000 NaN
99.00000 71.00000 NaN
100.00000 71.00000 NaN

0.00000 72.00000 NaN
1.00000 72.00000 1.60000
2.00000 72.00000 1.60000
3.00000 72.00000 1.60000
4.00000 72.00000 1.60000
5.00000 72.00000 1.60000
6.00000 72.00000 1.60000
7.00000 72.00000 1.60000
8.00000 72.00000 1.60000
9.00000 72.00000 1.60000
10.00000 72.00000 1.60000
11.00000 72.00000 1.60000
12.00000 72.00000 1.60000
13.00000 72.00000 1.60000
14.00000 72.00000 1.60000
15.00000 72.00000 1.60000
16.00000 72.00000 1.60000
17.00000 72.00000 1.60000
18.00000 72.00000 1.60000
19.00000 72.00000 1.60000
20.00000 72.00000 1.60000
21.00000 72.00000 1.60000
22.00000 72.00000 1.60000
23.00000 72.00000 1.60000
24.00000 72.00000 1.60000
25.00000 72.00000 1.60000
26.00000 72.00000 1.60000
27.00000 72.00000 1.60000
28.00000 72.00000 1.60000
29.00000 72.00000 NaN
30.00000 72.00000 NaN
31.00000 72.00000 NaN
32.00000 72.00000 NaN
33.00000 72.00000 NaN
34.00000 72.00000 NaN
35.00000 72.00000 NaN
36.00000 72.00000 NaN
37.00000 72.00000 NaN
38.00000 72.00000 NaN
39.00000 72.00000 NaN
40.00000 72.00000 NaN
41.00000 72.00000 NaN
42.00000 72.00000 NaN
43.00000 72.00000 NaN
44.00000 72.00000 NaN
45.00000 72.00000 NaN
46.00000 72.00000 NaN
47.00000 72.00000 NaN
48.00000 72.00000 NaN
49.00000 72.00000 NaN
50.00000 72.00000 NaN
51.00000 72.00000 NaN
52.00000 72.00000 NaN
53.00000 72.00000 NaN
54.00000 72.00000 NaN
55.00000 72.00000 NaN
56.00000 72.00000 NaN
57.00000 72.00000 NaN
58.00000 72.00000 NaN
59.00000 72.00000 NaN
60.00000 72.00000 NaN
61.00000 72.00000 NaN
62.00000 72.00000 NaN
63.00000 72.00000 NaN
64.00000 72.00000 NaN
65.00000 72.00000 NaN
66.00000 72.00000 NaN
67.00000 72.00000 NaN
68.00000 72.00000 NaN
69.00000 72.00000 NaN
70.00000 72.00000 NaN
71.00000 72.00000 NaN
72.00000 72.00000 NaN
73.00000 72.00000 NaN
74.00000 72.00000 NaN
75.00000 72.00000 NaN
76.00000 72.00000 NaN
77.00000 72.00000 NaN
78.00000 72.00000 NaN
79.00000 72.00000 NaN
80.00000 72.00000 NaN
81.00000 72.00000 NaN
82.00000 72.00000 NaN
83.00000 72.00000 NaN
84.00000 72.00000 NaN
85.00000 72.00000 NaN
86.00000 72.00000 NaN
87.00000 72.00000 NaN
88.00000 72.00000 NaN
89.00000 72.00000 NaN
90.00000 72.00000 NaN
91.00000 72.00000 NaN
92.00000 72.00000 NaN
93.00000 72.00000 NaN
94.00000 72.00000 NaN
95.00000 72.00000 NaN
96.00000 72.00000 NaN
97.00000 72.00000 NaN
98.00000 72.00000 NaN
99.00000 72.00000 NaN
100.00000 72.00000 NaN

0.00000 73.00000 NaN
1.00000 73.00000 1.60000
2.00000 73.00000 1.60000
3.00000 73.00000 1.60000
4.00000 73.00000 1.60000
5.00000 73.00000 1.60000
6.00000 73.00000 1.60000
7.00000 73.00000 1.60000
8.00000 73.00000 1.60000
9.00000 73.00000 1.60000
10.00000 73.00000 1.60000
11.00000 73.00000 1.60000
12.00000 73.00000 1.60000
13.00000 73.00000 1.60000
14.00000 73.00000 1.60000
15.00000 73.00000 1.60000
16.00000 73.00000 1.60000
17.00000 73.00000 1.60000
18.00000 73.00000 1.60000
19.00000 73.00000 1.60000
20.00000 73.00000 1.60000
21.00000 73.00000 1.60000
22.00000 73.00000 1.60000
23.00000 73.00000 1.60000
24.00000 73.00000 1.60000
25.00000 73.00000 1.60000
26.00000 73.00000 1.60000
27.00000 73.00000 1.60000
28.00000 73.00000 NaN
29.00000 73.00000 NaN
30.00000 73.00000 NaN
31.00000 73.00000 NaN
32.00000 73.00000 NaN
33.00000 73.00000 NaN
34.00000 73.00000 NaN
35.00000 73.00000 NaN
36.00000 73.00000 NaN
37.00000 73.00000 NaN
38.00000 73.00000 NaN
39.00000 73.00000 NaN
40.00000 73.00000 NaN
41.00000 73.00000 NaN
42.00000 73.00000 NaN
43.00000 73.00000 NaN
44.00000 73.00000 NaN
45.00000 73.00000 NaN
46.00000 73.00000 NaN
47.00000 73.00000 NaN
48.00000 73.00000 NaN
49.00000 73.00000 NaN
50.00000 73.00000 NaN
51.00000 73.00000 NaN
52.00000 73.00000 NaN
53.00000 73.00000 NaN
54.00000 73.00000 NaN
55.00000 73.00000 NaN
56.00000 73.00000 NaN
57.00000 73.00000 NaN
58.00000 73.00000 NaN
59.00000 73.00000 NaN
60.00000 73.00000 NaN
61.00000 73.00000 NaN
62.00000 73.00000 NaN
63.00000 73.00000 NaN
64.00000 73.00000 NaN
65.00000 73.00000 NaN
66.00000 73.00000 NaN
67.00000 73.00000 NaN
68.00000 73.00000 NaN
69.00000 73.00000 NaN
70.00000 73.00000 NaN
71.00000 73.00000 NaN
72.00000 73.00000 NaN
73.00000 73.00000 NaN
74.00000 73.00000 NaN
75.00000 73.00000 NaN
76.00000 73.00000 NaN
77.00000 73.00000 NaN
78.00000 73.00000 NaN
79.00000 73.00000 NaN
80.00000 73.00000 NaN
81.00000 73.00000 NaN
82.00000 73.00000 NaN
83.00000 73.00000 NaN
84.00000 73.00000 NaN
85.00000 73.00000 NaN
86.00000 73.00000 NaN
87.00000 73.00000 NaN
88.00000 73.00000 NaN
89.00000 73.00000 NaN
90.00000 73.00000 NaN
91.00000 73.00000 NaN
92.00000 73.00000 NaN
93.00000 73.00000 NaN
94.00000 73.00000 NaN
95.00000 73.00000 NaN
96.00000 73.00000 NaN
97.00000 73.00000 NaN
98.00000 73.00000 NaN
99.00000 73.00000 NaN
100.00000 73.00000 NaN

0.00000 74.00000 NaN
1.00000 74.00000 1.60000
2.00000 74.00000 1.60000
3.00000 74.00000 1.60000
4.00000 74.00000 1.60000
5.00000 74.00000 1.60000
6.00000 74.00000 1.60000
7.00000 74.00000 1.60000
8.00000 74.00000 1.60000
9.00000 74.00000 1.60000
10.00000 74.00000 1.60000
11.00000 74.00000 1.60000
12.00000 74.00000 1.60000
13.00000 74.00000 1.60000
14.00000 74.00000 1.60000
15.00000 74.00000 1.60000
16.00000 74.00000 1.60000
17.00000 74.00000 1.60000
18.00000 74.00000 1.60000
19.00000 74.00000 1.60000
20.00000 74.00000 1.60000
21.00000 74.00000 1.60000
22.00000 74.00000 1.60000
23.00000 74.00000 1.60000
24.00000 74.00000 1.60000
25.00000 74.00000 1.60000
26.00000 74.00000 1.60000
27.00000 74.00000 NaN
28.00000 74.00000 NaN
29.00000 74.00000 NaN
30.00000 74.00000 NaN
31.00000 74.00000 NaN
32.00000 74.00000 NaN
33.00000 74.00000 NaN
34.00000 74.00000 NaN
35.00000 74.00000 NaN
36.00000 74.00000 NaN
37.00000 74.00000 NaN
38.00000 74.00000 NaN
39.00000 74.00000 NaN
40.00000 74.00000 NaN
41.00000 74.00000 NaN
42.00000 74.00000 NaN
43.00000 74.00000 NaN
44.00000 74.00000 NaN
45.00000 74.00000 NaN
46.00000 74.00000 NaN
47.00000 74.00000 NaN
48.00000 74.00000 NaN
49.00000 74.00000 NaN
50.00000 74.00000 NaN
51.00000 74.00000 NaN
52.00000 74.00000 NaN
53.00000 74.00000 NaN
54.00000 74.00000 NaN
55.00000 74.00000 NaN
56.00000 74.00000 NaN
57.00000 74.00000 NaN
58.00000 74.00000 NaN
59.00000 74.00000 NaN
60.00000 74.00000 NaN
61.00000 74.00000 NaN
62.00000 74.00000 NaN
63.00000 74.00000 NaN
64.00000 74.00000 NaN
65.00000 74.00000 NaN
66.00000 74.00000 NaN
67.00000 74.00000 NaN
68.00000 74.00000 NaN
69.00000 74.00000 NaN
70.00000 74.00000 NaN
71.00000 74.00000 NaN
72.00000 74.00000 NaN
73.00000 74.00000 NaN
74.00000 74.00000 NaN
75.00000 74.00000 NaN
76.00000 74.00000 NaN
77.00000 74.00000 NaN
78.00000 74.00000 NaN
79.00000 74.00000 NaN
80.00000 74.00000 NaN
81.00000 74.00000 NaN
82.00000 74.00000 NaN
83.00000 74.00000 NaN
84.00000 74.00000 NaN
85.00000 74.00000 NaN
86.00000 74.00000 NaN
87.00000 74.00000 NaN
88.00000 74.00000 NaN
89.00000 74.00000 NaN
90.00000 74.00000 NaN
91.00000 74.00000 NaN
92.00000 74.00000 NaN
93.00000 74.00000 NaN
94.00000 74.00000 NaN
95.00000 74.00000 NaN
96.00000 74.00000 NaN
97.00000 74.00000 NaN
98.00000 74.00000 NaN
99.00000 74.00000 NaN
100.00000 74.00000 NaN

0.00000 75.00000 NaN
1.00000 75.00000 1.60000
2.00000 75.00000 1.60000
3.00000 75.00000 1.60000
4.00000 75.00000 1.60000
5.00000 75.00000 1.60000
6.00000 75.00000 1.60000
7.00000 75.00000 1.60000
8.00000 75.00000 1.60000
9.00000 75.00000 1.60000
10.00000 75.00000 1.60000
11.00000 75.00000 1.60000
12.00000 75.00000 1.60000
13.00000 75.00000 1.60000
14.00000 75.00000 1.60000
15.00000 75.00000 1.60000
16.00000 75.00000 1.60000
17.00000 75.00000 1.60000
18.00000 75.00000 1.60000
19.00000 75.00000 1.60000
20.00000 75.00000 1.60000
21.00000 75.00000 1.60000
22.00000 75.00000 1.60000
23.00000 75.00000 1.60000
24.00000 75.00000 1.60000
25.00000 75.00000 1.60000
26.00000 75.00000 NaN
27.00000 75.00000 NaN
28.00000 75.00000 NaN
29.00000 75.00000 NaN
30.00000 75.00000 NaN
31.00000 75.00000 NaN
32.00000 75.00000 NaN
33.00000 75.00000 NaN
34.00000 75.00000 NaN
35.00000 75.00000 NaN
36.00000 75.00000 NaN
37.00000 75.00000 NaN
38.00000 75.00000 NaN
39.00000 75.00000 NaN
40.00000 75.00000 NaN
41.00000 75.00000 NaN
42.00000 75.00000 NaN
43.00000 75.00000 NaN
44.00000 75.00000 NaN
45.00000 75.00000 NaN
46.00000 75.00000 NaN
47.00000 75.00000 NaN
48.00000 75.00000 NaN
49.00000 75.00000 NaN
50.00000 75.00000 NaN
51.00000 75.00000 NaN
52.00000 75.00000 NaN
53.00000 75.00000 NaN
54.00000 75.00000 NaN
55.00000 75.00000 NaN
56.00000 75.00000 NaN
57.00000 75.00000 NaN
58.00000 75.00000 NaN
59.00000 75.00000 NaN
60.00000 75.00000 NaN
61.00000 75.00000 NaN
62.00000 75.00000 NaN
63.00000 75.00000 NaN
64.00000 75.00000 NaN
65.00000 75.00000 NaN
66.00000 75.00000 NaN
67.00000 75.00000 NaN
68.00000 75.00000 NaN
69.00000 75.00000 NaN
70.00000 75.00000 NaN
71.00000 75.00000 NaN
72.00000 75.00000 NaN
73.00000 75.00000 NaN
74.00000 75.00000 NaN
75.00000 75.00000 NaN
76.00000 75.00000 NaN
77.00000 75.00000 NaN
78.00000 75.00000 NaN
79.00000 75.00000 NaN
80.00000 75.00000 NaN
81.00000 75.00000 NaN
82.00000 75.00000 NaN
83.00000 75.00000 NaN
84.00000 75.00000 NaN
85.00000 75.00000 NaN
86.00000 75.00000 NaN
87.00000 75.00000 NaN
88.00000 75.00000 NaN
89.00000 75.00000 NaN
90.00000 75.00000 NaN
91.00000 75.00000 NaN
92.00000 75.00000 NaN
93.00000 75.00000 NaN
94.00000 75.00000 NaN
95.00000 75.00000 NaN
96.00000 75.00000 NaN
97.00000 75.00000 NaN
98.00000 75.00000 NaN
99.00000 75.00000 NaN
100.00000 75.00000 NaN

0.00000 76.00000 NaN
1.00000 76.00000 1.60000
2.00000 76.00000 1.60000
3.00000 76.00000 1.60000
4.00000 76.00000 1.60000
5.00000 76.00000 1.60000
6.00000 76.00000 1.60000
7.00000 76.00000 1.60000
8.00000 76.00000 1.60000
9.00000 76.00000 1.60000
10.00000 76.00000 1.60000
11.00000 76.00000 1.60000
12.00000 76.00000 1.60000
13.00000 76.00000 1.60000
14.00000 76.00000 1.60000
15.00000 76.00000 1.60000
16.00000 76.00000 1.60000
17.00000 76.00000 1.60000
18.00000 76.00000 1.60000
19.00000 76.00000 1.60000
20.00000 76.00000 1.60000
21.00000 76.00000 1.60000
22.00000 76.00000 1.60000
23.00000 76.00000 1.60000
24.00000 76.00000 1.60000
25.00000 76.00000 NaN
26.00000 76.00000 NaN
27.00000 76.00000 NaN
28.00000 76.00000 NaN
29.00000 76.00000 NaN
30.00000 76.00000 NaN
31.00000 76.00000 NaN
32.00000 76.00000 NaN
33.00000 76.00000 NaN
34.00000 76.00000 NaN
35.00000 76.00000 NaN
36.00000 76.00000 NaN
37.00000 76.00000 NaN
38.00000 76.00000 NaN
39.00000 76.00000 NaN
40.00000 76.00000 NaN
41.00000 76.00000 NaN
42.00000 76.00000 NaN
43.00000 76.00000 NaN
44.00000 76.00000 NaN
45.00000 76.00000 NaN
46.00000 76.00000 NaN
47.00000 76.00000 NaN
48.00000 76.00000 NaN
49.00000 76.00000 NaN
50.00000 76.00000 NaN
51.00000 76.00000 NaN
52.00000 76.00000 NaN
53.00000 76.00000 NaN
54.00000 76.00000 NaN
55.00000 76.00000 NaN
56.00000 76.00000 NaN
57.00000 76.00000 NaN
58.00000 76.00000 NaN
59.00000 76.00000 NaN
60.00000 76.00000 NaN
61.00000 76.00000 NaN
62.00000 76.00000 NaN
63.00000 76.00000 NaN
64.00000 76.00000 NaN
65.00000 76.00000 NaN
66.00000 76.00000 NaN
67.00000 76.00000 NaN
68.00000 76.00000 NaN
69.00000 76.00000 NaN
70.00000 76.00000 NaN
71.00000 76.00000 NaN
72.00000 76.00000 NaN
73.00000 76.00000 NaN
74.00000 76.00000 NaN
75.00000 76.00000 NaN
76.00000 76.00000 NaN
77.00000 76.00000 NaN
78.00000 76.00000 NaN
79.00000 76.00000 NaN
80.00000 76.00000 NaN
81.00000 76.00000 NaN
82.00000 76.00000 NaN
83.00000 76.00000 NaN
84.00000 76.00000 NaN
85.00000 76.00000 NaN
86.00000 76.00000 NaN
87.00000 76.00000 NaN
88.00000 76.00000 NaN
89.00000 76.00000 NaN
90.00000 76.00000 NaN
91.00000 76.00000 NaN
92.00000 76.00000 NaN
93.00000 76.00000 NaN
94.00000 76.00000 NaN
95.00000 76.00000 NaN
96.00000 76.00000 NaN
97.00000 76.00000 NaN
98.00000 76.00000 NaN
99.00000 76.00000 NaN
100.00000 76.00000 NaN

0.00000 77.00000 NaN
1.00000 77.00000 1.60000
2.00000 77.00000 1.60000
3.00000 77.00000 1.60000
4.00000 77.00000 1.60000
5.00000 77.00000 1.60000
6.00000 77.00000 1.60000
7.00000 77.00000 1.60000
8.00000 77.00000 1.60000
9.00000 77.00000 1.60000
10.00000 77.00000 1.60000
11.00000 77.00000 1.60000
12.00000 77.00000 1.60000
13.00000 77.00000 1.60000
14.00000 77.00000 1.60000
15.00000 77.00000 1.60000
16.00000 77.00000 1.60000
17.00000 77.00000 1.60000
18.00000 77.00000 1.60000
19.00000 77.00000 1.60000
20.00000 77.00000 1.60000
21.00000 77.00000 1.60000
22.00000 77.00000 1.60000
23.00000 77.00000 1.60000
24.00000 77.00000 NaN
25.00000 77.00000 NaN
26.00000 77.00000 NaN
27.00000 77.00000 NaN
28.00000 77.00000 NaN
29.00000 77.00000 NaN
30.00000 77.00000 NaN
31.00000 77.00000 NaN
32.00000 77.00000 NaN
33.00000 77.00000 NaN
34.00000 77.00000 NaN
35.00000 77.00000 NaN
36.00000 77.00000 NaN
37.00000 77.00000 NaN
38.00000 77.00000 NaN
39.00000 77.00000 NaN
40.00000 77.00000 NaN
41.00000 77.00000 NaN
42.00000 77.00000 NaN
43.00000 77.00000 NaN
44.00000 77.00000 NaN
45.00000 77.00000 NaN
46.00000 77.00000 NaN
47.00000 77.00000 NaN
48.00000 77.00000 NaN
49.00000 77.00000 NaN
50.00000 77.00000 NaN
51.00000 77.00000 NaN
52.00000 77.00000 NaN
53.00000 77.00000 NaN
54.00000 77.00000 NaN
55.00000 77.00000 NaN
56.00000 77.00000 NaN
57.00000 77.00000 NaN
58.00000 77.00000 NaN
59.00000 77.00000 NaN
60.00000 77.00000 NaN
61.00000 77.00000 NaN
62.00000 77.00000 NaN
63.00000 77.00000 NaN
64.00000 77.00000 NaN
65.00000 77.00000 NaN
66.00000 77.00000 NaN
67.00000 77.00000 NaN
68.00000 77.00000 NaN
69.00000 77.00000 NaN
70.00000 77.00000 NaN
71.00000 77.00000 NaN
72.00000 77.00000 NaN
73.00000 77.00000 NaN
74.00000 77.00000 NaN
75.00000 77.00000 NaN
76.00000 77.00000 NaN
77.00000 77.00000 NaN
78.00000 77.00000 NaN
79.00000 77.00000 NaN
80.00000 77.00000 NaN
81.00000 77.00000 NaN
82.00000 77.00000 NaN
83.00000 77.00000 NaN
84.00000 77.00000 NaN
85.00000 77.00000 NaN
86.00000 77.00000 NaN
87.00000 77.00000 NaN
88.00000 77.00000 NaN
89.00000 77.00000 NaN
90.00000 77.00000 NaN
91.00000 77.00000 NaN
92.00000 77.00000 NaN
93.00000 77.00000 NaN
94.00000 77.00000 NaN
95.00000 77.00000 NaN
96.00000 77.00000 NaN
97.00000 77.00000 NaN
98.00000 77.00000 NaN
99.00000 77.00000 NaN
100.00000 77.00000 NaN

0.00000 78.00000 NaN
1.00000 78.00000 1.60000
2.00000 78.00000 1.60000
3.00000 78.00000 1.60000
4.00000 78.00000 1.60000
5.00000 78.00000 1.60000
6.00000 78.00000 1.60000
7.00000 78.00000 1.60000
8.00000 78.00000 1.60000
9.00000 78.00000 1.60000
10.00000 78.00000 1.60000
11.00000 78.00000 1.60000
12.00000 78.00000 1.60000
13.00000 78.00000 1.60000
14.00000 78.00000 1.60000
15.00000 78.00000 1.60000
16.00000 78.00000 1.60000
17.00000 78.00000 1.60000
18.00000 78.00000 1.60000
19.00000 78.00000 1.60000
20.00000 78.00000 1.60000
21.00000 78.00000 1.60000
22.00000 78.00000 1.60000
23.00000 78.00000 NaN
24.00000 78.00000 NaN
25.00000 78.00000 NaN
26.00000 78.00000 NaN
27.00000 78.00000 NaN
28.00000 78.00000 NaN
29.00000 78.00000 NaN
30.00000 78.00000 NaN
31.00000 78.00000 NaN
32.00000 78.00000 NaN
33.00000 78.00000 NaN
34.00000 78.00000 NaN
35.00000 78.00000 NaN
36.00000 78.00000 NaN
37.00000 78.00000 NaN
38.00000 78.00000 NaN
39.00000 78.00000 NaN
40.00000 78.00000 NaN
41.00000 78.00000 NaN
42.00000 78.00000 NaN
43.00000 78.00000 NaN
44.00000 78.00000 NaN
45.00000 78.00000 NaN
46.00000 78.00000 NaN
47.00000 78.00000 NaN
48.00000 78.00000 NaN
49.00000 78.00000 NaN
50.00000 78.00000 NaN
51.00000 78.00000 NaN
52.00000 78.00000 NaN
53.00000 78.00000 NaN
54.00000 78.00000 NaN
55.00000 78.00000 NaN
56.00000 78.00000 NaN
57.00000 78.00000 NaN
58.00000 78.00000 NaN
59.00000 78.00000 NaN
60.00000 78.00000 NaN
61.00000 78.00000 NaN
62.00000 78.00000 NaN
63.00000 78.00000 NaN
64.00000 78.00000 NaN
65.00000 78.00000 NaN
66.00000 78.00000 NaN
67.00000 78.00000 NaN
68.00000 78.00000 NaN
69.00000 78.00000 NaN
70.00000 78.00000 NaN
71.00000 78.00000 NaN
72.00000 78.00000 NaN
73.00000 78.00000 NaN
74.00000 78.00000 NaN
75.00000 78.00000 NaN
76.00000 78.00000 NaN
77.00000 78.00000 NaN
78.00000 78.00000 NaN
79.00000 78.00000 NaN
80.00000 78.00000 NaN
81.00000 78.00000 NaN
82.00000 78.00000 NaN
83.00000 78.00000 NaN
84.00000 78.00000 NaN
85.00000 78.00000 NaN
86.00000 78.00000 NaN
87.00000 78.00000 NaN
88.00000 78.00000 NaN
89.00000 78.00000 NaN
90.00000 78.00000 NaN
91.00000 78.00000 NaN
92.00000 78.00000 NaN
93.00000 78.00000 NaN
94.00000 78.00000 NaN
95.00000 78.00000 NaN
96.00000 78.00000 NaN
97.00000 78.00000 NaN
98.00000 78.00000 NaN
99.00000 78.00000 NaN
100.00000 78.00000 NaN

0.00000 79.00000 NaN
1.00000 79.00000 1.60000
2.00000 79.00000 1.60000
3.00000 79.00000 1.60000
4.00000 79.00000 1.60000
5.00000 79.00000 1.60000
6.00000 79.00000 1.60000
7.00000 79.00000 1.60000
8.00000 79.00000 1.60000
9.00000 79.00000 1.60000
10.00000 79.00000 1.60000
11.00000 79.00000 1.60000
12.00000 79.00000 1.60000
13.00000 79.00000 1.60000
14.00000 79.00000 1.60000
15.00000 79.00000 1.60000
16.00000 79.00000 1.60000
17.00000 79.00000 1.60000
18.00000 79.00000 1.60000
19.00000 79.00000 1.60000
20.00000 79.00000 1.60000
21.00000 79.00000 1.60000
22.00000 79.00000 NaN
23.00000 79.00000 NaN
24.00000 79.00000 NaN
25.00000 79.00000 NaN
26.00000 79.00000 NaN
27.00000 79.00000 NaN
28.00000 79.00000 NaN
29.00000 79.00000 NaN
30.00000 79.00000 NaN
31.00000 79.00000 NaN
32.00000 79.00000 NaN
33.00000 79.00000 NaN
34.00000 79.00000 NaN
35.00000 79.00000 NaN
36.00000 79.00000 NaN
37.00000 79.00000 NaN
38.00000 79.00000 NaN
39.00000 79.00000 NaN
40.00000 79.00000 NaN
41.00000 79.00000 NaN
42.00000 79.00000 NaN
43.00000 79.00000 NaN
44.00000 79.00000 NaN
45.00000 79.00000 NaN
46.00000 79.00000 NaN
47.00000 79.00000 NaN
48.00000 79.00000 NaN
49.00000 79.00000 NaN
50.00000 79.00000 NaN
51.00000 79.00000 NaN
52.00000 79.00000 NaN
53.00000 79.00000 NaN
54.00000 79.00000 NaN
55.00000 79.00000 NaN
56.00000 79.00000 NaN
57.00000 79.00000 NaN
58.00000 79.00000 NaN
59.00000 79.00000 NaN
60.00000 79.00000 NaN
61.00000 79.00000 NaN
62.00000 79.00000 NaN
63.00000 79.00000 NaN
64.00000 79.00000 NaN
65.00000 79.00000 NaN
66.00000 79.00000 NaN
67.00000 79.00000 NaN
68.00000 79.00000 NaN
69.00000 79.00000 NaN
70.00000 79.00000 NaN
71.00000 79.00000 NaN
72.00000 79.00000 NaN
73.00000 79.00000 NaN
74.00000 79.00000 NaN
75.00000 79.00000 NaN
76.00000 79.00000 NaN
77.00000 79.00000 NaN
78.00000 79.00000 NaN
79.00000 79.00000 NaN
80.00000 79.00000 NaN
81.00000 79.00000 NaN
82.00000 79.00000 NaN
83.00000 79.00000 NaN
84.00000 79.00000 NaN
85.00000 79.00000 NaN
86.00000 79.00000 NaN
87.00000 79.00000 NaN
88.00000 79.00000 NaN
89.00000 79.00000 NaN
90.00000 79.00000 NaN
91.00000 79.00000 NaN
92.00000 79.00000 NaN
93.00000 79.00000 NaN
94.00000 79.00000 NaN
95.00000 79.00000 NaN
96.00000 79.00000 NaN
97.00000 79.00000 NaN
98.00000 79.00000 NaN
99.00000 79.00000 NaN
100.00000 79.00000 NaN

0.00000 80.00000 NaN
1.00000 80.00000 0.32000
2.00000 80.00000 1.60000
3.00000 80.00000 1.60000
4.00000 80.00000 1.60000
5.00000 80.00000 1.60000
6.00000 80.00000 1.60000
7.00000 80.00000 1.60000
8.00000 80.00000 1.60000
9.00000 80.00000 1.60000
10.00000 80.00000 1.60000
11.00000 80.00000 1.60000
12.00000 80.00000 1.60000
13.00000 80.00000 1.60000
14.00000 80.00000 1.60000
15.00000 80.00000 1.60000
16.00000 80.00000 1.60000
17.00000 80.00000 1.60000
18.00000 80.00000 1.60000
19.00000 80.00000 1.60000
20.00000 80.00000 1.60000
21.00000 80.00000 NaN
22.00000 80.00000 NaN
23.00000 80.00000 NaN
24.00000 80.00000 NaN
25.00000 80.00000 NaN
26.00000 80.00000 NaN
27.00000 80.00000 NaN
28.00000 80.00000 NaN
29.00000 80.00000 NaN
30.00000 80.00000 NaN
31.00000 80.00000 NaN
32.00000 80.00000 NaN
33.00000 80.00000 NaN
34.00000 80.00000 NaN
35.00000 80.00000 NaN
36.00000 80.00000 NaN
37.00000 80.00000 NaN
38.00000 80.00000 NaN
39.00000 80.00000 NaN
40.00000 80.00000 NaN
41.00000 80.00000 NaN
42.00000 80.00000 NaN
43.00000 80.00000 NaN
44.00000 80.00000 NaN
45.00000 80.00000 NaN
46.00000 80.00000 NaN
47.00000 80.00000 NaN
48.00000 80.00000 NaN
49.00000 80.00000 NaN
50.00000 80.00000 NaN
51.00000 80.00000 NaN
52.00000 80.00000 NaN
53.00000 80.00000 NaN
54.00000 80.00000 NaN
55.00000 80.00000 NaN
56.00000 80.00000 NaN
57.00000 80.00000 NaN
58.00000 80.00000 NaN
59.00000 80.00000 NaN
60.00000 80.00000 NaN
61.00000 80.00000 NaN
62.00000 80.00000 NaN
63.00000 80.00000 NaN
64.00000 80.00000 NaN
65.00000 80.00000 NaN
66.00000 80.00000 NaN
67.00000 80.00000 NaN
68.00000 80.00000 NaN
69.00000 80.00000 NaN
70.00000 80.00000 NaN
71.00000 80.00000 NaN
72.00000 80.00000 NaN
73.00000 80.00000 NaN
74.00000 80.00000 NaN
75.00000 80.00000 NaN
76.00000 80.00000 NaN
77.00000 80.00000 NaN
78.00000 80.00000 NaN
79.00000 80.00000 NaN
80.00000 80.00000 NaN
81.00000 80.00000 NaN
82.00000 80.00000 NaN
83.00000 80.00000 NaN
84.00000 80.00000 NaN
85.00000 80.00000 NaN
86.00000 80.00000 NaN
87.00000 80.00000 NaN
88.00000 80.00000 NaN
89.00000 80.00000 NaN
90.00000 80.00000 NaN
91.00000 80.00000 NaN
92.00000 80.00000 NaN
93.00000 80.00000 NaN
94.00000 80.00000 NaN
95.00000 80.00000 NaN
96.00000 80.00000 NaN
97.00000 80.00000 NaN
98.00000 80.00000 NaN
99.00000 80.00000 NaN
100.00000 80.00000 NaN

0.00000 81.00000 NaN
1.00000 81.00000 0.32000
2.00000 81.00000 1.60000
3.00000 81.00000 1.60000
4.00000 81.00000 1.60000
5.00000 81.00000 1.60000
6.00000 81.00000 1.60000
7.00000 81.00000 1.60000
8.00000 81.00000 1.60000
9.00000 81.00000 1.60000
10.00000 81.00000 1.60000
11.00000 81.00000 1.60000
12.00000 81.00000 1.60000
13.00000 81.00000 1.60000
14.00000 81.00000 1.60000
15.00000 81.00000 1.60000
16.00000 81.00000 1.60000
17.00000 81.00000 1.60000
18.00000 81.00000 1.60000
19.00000 81.00000 1.60000
20.00000 81.00000 NaN
21.00000 81.00000 NaN
22.00000 81.00000 NaN
23.00000 81.00000 NaN
24.00000 81.00000 NaN
25.00000 81.00000 NaN
26.00000 81.00000 NaN
27.00000 81.00000 NaN
28.00000 81.00000 NaN
29.00000 81.00000 NaN
30.00000 81.00000 NaN
31.00000 81.00000 NaN
32.00000 81.00000 NaN
33.00000 81.00000 NaN
34.00000 81.00000 NaN
35.00000 81.00000 NaN
36.00000 81.00000 NaN
37.00000 81.00000 NaN
38.00000 81.00000 NaN
39.00000 81.00000 NaN
40.00000 81.00000 NaN
41.00000 81.00000 NaN
42.00000 81.00000 NaN
43.00000 81.00000 NaN
44.00000 81.00000 NaN
45.00000 81.00000 NaN
46.00000 81.00000 NaN
47.00000 81.00000 NaN
48.00000 81.00000 NaN
49.00000 81.00000 NaN
50.00000 81.00000 NaN
51.00000 81.00000 NaN
52.00000 81.00000 NaN
53.00000 81.00000 NaN
54.00000 81.00000 NaN
55.00000 81.00000 NaN
56.00000 81.00000 NaN
57.00000 81.00000 NaN
58.00000 81.00000 NaN
59.00000 81.00000 NaN
60.00000 81.00000 NaN
61.00000 81.00000 NaN
62.00000 81.00000 NaN
63.00000 81.00000 NaN
64.00000 81.00000 NaN
65.00000 81.00000 NaN
66.00000 81.00000 NaN
67.00000 81.00000 NaN
68.00000 81.00000 NaN
69.00000 81.00000 NaN
70.00000 81.00000 NaN
71.00000 81.00000 NaN
72.00000 81.00000 NaN
73.00000 81.00000 NaN
74.00000 81.00000 NaN
75.00000 81.00000 NaN
76.00000 81.00000 NaN
77.00000 81.00000 NaN
78.00000 81.00000 NaN
79.00000 81.00000 NaN
80.00000 81.00000 NaN
81.00000 81.00000 NaN
82.00000 81.00000 NaN
83.00000 81.00000 NaN
84.00000 81.00000 NaN
85.00000 81.00000 NaN
86.00000 81.00000 NaN
87.00000 81.00000 NaN
88.00000 81.00000 NaN
89.00000 81.00000 NaN
90.00000 81.00000 NaN
91.00000 81.00000 NaN
92.00000 81.00000 NaN
93.00000 81.00000 NaN
94.00000 81.00000 NaN
95.00000 81.00000 NaN
96.00000 81.00000 NaN
97.00000 81.00000 NaN
98.00000 81.00000 NaN
99.00000 81.00000 NaN
100.00000 81.00000 NaN

0.00000 82.00000 NaN
1.00000 82.00000 0.32000
2.00000 82.00000 1.60000
3.00000 82.00000 1.60000
4.00000 82.00000 1.60000
5.00000 82.00000 1.60000
6.00000 82.00000 1.60000
7.00000 82.00000 1.60000
8.00000 82.00000 1.60000
9.00000 82.00000 1.60000
10.00000 82.00000 1.60000
11.00000 82.00000 1.60000
12.00000 82.00000 1.60000
13.00000 82.00000 1.60000
14.00000 82.00000 1.60000
15.00000 82.00000 1.60000
16.00000 82.00000 1.60000
17.00000 82.00000 1.60000
18.00000 82.00000 1.60000
19.00000 82.00000 NaN
20.00000 82.00000 NaN
21.00000 82.00000 NaN
22.00000 82.00000 NaN
23.00000 82.00000 NaN
24.00000 82.00000 NaN
25.00000 82.00000 NaN
26.00000 82.00000 NaN
27.00000 82.00000 NaN
28.00000 82.00000 NaN
29.00000 82.00000 NaN
30.00000 82.00000 NaN
31.00000 82.00000 NaN
32.00000 82.00000 NaN
33.00000 82.00000 NaN
34.00000 82.00000 NaN
35.00000 82.00000 NaN
36.00000 82.00000 NaN
37.00000 82.00000 NaN
38.00000 82.00000 NaN
39.00000 82.00000 NaN
40.00000 82.00000 NaN
41.00000 82.00000 NaN
42.00000 82.00000 NaN
43.00000 82.00000 NaN
44.00000 82.00000 NaN
45.00000 82.00000 NaN
46.00000 82.00000 NaN
47.00000 82.00000 NaN
48.00000 82.00000 NaN
49.00000 82.00000 NaN
50.00000 82.00000 NaN
51.00000 82.00000 NaN
52.00000 82.00000 NaN
53.00000 82.00000 NaN
54.00000 82.00000 NaN
55.00000 82.00000 NaN
56.00000 82.00000 NaN
57.00000 82.00000 NaN
58.00000 82.00000 NaN
59.00000 82.00000 NaN
60.00000 82.00000 NaN
61.00000 82.00000 NaN
62.00000 82.00000 NaN
63.00000 82.00000 NaN
64.00000 82.00000 NaN
65.00000 82.00000 NaN
66.00000 82.00000 NaN
67.00000 82.00000 NaN
68.00000 82.00000 NaN
69.00000 82.00000 NaN
70.00000 82.00000 NaN
71.00000 82.00000 NaN
72.00000 82.00000 NaN
73.00000 82.00000 NaN
74.00000 82.00000 NaN
75.00000 82.00000 NaN
76.00000 82.00000 NaN
77.00000 82.00000 NaN
78.00000 82.00000 NaN
79.00000 82.00000 NaN
80.00000 82.00000 NaN
81.00000 82.00000 NaN
82.00000 82.00000 NaN
83.00000 82.00000 NaN
84.00000 82.00000 NaN
85.00000 82.00000 NaN
86.00000 82.00000 NaN
87.00000 82.00000 NaN
88.00000 82.00000 NaN
89.00000 82.00000 NaN
90.00000 82.00000 NaN
91.00000 82.00000 NaN
92.00000 82.00000 NaN
93.00000 82.00000 NaN
94.00000 82.00000 NaN
95.00000 82.00000 NaN
96.00000 82.00000 NaN
97.00000 82.00000 NaN
98.00000 82.00000 NaN
99.00000 82.00000 NaN
100.00000 82.00000 NaN

0.00000 83.00000 NaN
1.00000 83.00000 0.32000
2.00000 83.00000 1.60000
3.00000 83.00000 1.60000
4.00000 83.00000 1.60000
5.00000 83.00000 1.60000
6.00000 83.00000 1.60000
7.00000 83.00000 1.60000
8.00000 83.00000 1.60000
9.00000 83.00000 1.60000
10.00000 83.00000 1.60000
11.00000 83.00000 1.60000
12.00000 83.00000 1.60000
13.00000 83.00000 1.60000
14.00000 83.00000 1.60000
15.00000 83.00000 1.60000
16.00000 83.00000 1.60000
17.00000 83.00000 1.60000
18.00000 83.00000 NaN
19.00000 83.00000 NaN
20.00000 83.00000 NaN
21.00000 83.00000 NaN
22.00000 83.00000 NaN
23.00000 83.00000 NaN
24.00000 83.00000 NaN
25.00000 83.00000 NaN
26.00000 83.00000 NaN
27.00000 83.00000 NaN
28.00000 83.00000 NaN
29.00000 83.00000 NaN
30.00000 83.00000 NaN
31.00000 83.00000 NaN
32.00000 83.00000 NaN
33.00000 83.00000 NaN
34.00000 83.00000 NaN
35.00000 83.00000 NaN
36.00000 83.00000 NaN
37.00000 83.00000 NaN
38.00000 83.00000 NaN
39.00000 83.00000 NaN
40.00000 83.00000 NaN
41.00000 83.00000 NaN
42.00000 83.00000 NaN
43.00000 83.00000 NaN
44.00000 83.00000 NaN
45.00000 83.00000 NaN
46.00000 83.00000 NaN
47.00000 83.00000 NaN
48.00000 83.00000 NaN
49.00000 83.00000 NaN
50.00000 83.00000 NaN
51.00000 83.00000 NaN
52.00000 83.00000 NaN
53.00000 83.00000 NaN
54.00000 83.00000 NaN
55.00000 83.00000 NaN
56.00000 83.00000 NaN
57.00000 83.00000 NaN
58.00000 83.00000 NaN
59.00000 83.00000 NaN
60.00000 83.00000 NaN
61.00000 83.00000 NaN
62.00000 83.00000 NaN
63.00000 83.00000 NaN
64.00000 83.00000 NaN
65.00000 83.00000 NaN
66.00000 83.00000 NaN
67.00000 83.00000 NaN
68.00000 83.00000 NaN
69.00000 83.00000 NaN
70.00000 83.00000 NaN
71.00000 83.00000 NaN
72.00000 83.00000 NaN
73.00000 83.00000 NaN
74.00000 83.00000 NaN
75.00000 83.00000 NaN
76.00000 83.00000 NaN
77.00000 83.00000 NaN
78.00000 83.00000 NaN
79.00000 83.00000 NaN
80.00000 83.00000 NaN
81.00000 83.00000 NaN
82.00000 83.00000 NaN
83.00000 83.00000 NaN
84.00000 83.00000 NaN
85.00000 83.00000 NaN
86.00000 83.00000 NaN
87.00000 83.00000 NaN
88.00000 83.00000 NaN
89.00000 83.00000 NaN
90.00000 83.00000 NaN
91.00000 83.00000 NaN
92.00000 83.00000 NaN
93.00000 83.00000 NaN
94.00000 83.00000 NaN
95.00000 83.00000 NaN
96.00000 83.00000 NaN
97.00000 83.00000 NaN
98.00000 83.00000 NaN
99.00000 83.00000 NaN
100.00000 83.00000 NaN

0.00000 84.00000 NaN
1.00000 84.00000 0.32000
2.00000 84.00000 1.60000
3.00000 84.00000 1.60000
4.00000 84.00000 1.60000
5.00000 84.00000 1.60000
6.00000 84.00000 1.60000
7.00000 84.00000 1.60000
8.00000 84.00000 1.60000
9.00000 84.00000 1.60000
10.00000 84.00000 1.60000
11.00000 84.00000 1.60000
12.00000 84.00000 1.60000
13.00000 84.00000 1.60000
14.00000 84.00000 1.60000
15.00000 84.00000 1.60000
16.00000 84.00000 1.60000
17.00000 84.00000 NaN
18.00000 84.00000 NaN
19.00000 84.00000 NaN
20.00000 84.00000 NaN
21.00000 84.00000 NaN
22.00000 84.00000 NaN
23.00000 84.00000 NaN
24.00000 84.00000 NaN
25.00000 84.00000 NaN
26.00000 84.00000 NaN
27.00000 84.00000 NaN
28.00000 84.00000 NaN
29.00000 84.00000 NaN
30.00000 84.00000 NaN
31.00000 84.00000 NaN
32.00000 84.00000 NaN
33.00000 84.00000 NaN
34.00000 84.00000 NaN
35.00000 84.00000 NaN
36.00000 84.00000 NaN
37.00000 84.00000 NaN
38.00000 84.00000 NaN
39.00000 84.00000 NaN
40.00000 84.00000 NaN
41.00000 84.00000 NaN
42.00000 84.00000 NaN
43.00000 84.00000 NaN
44.00000 84.00000 NaN
45.00000 84.00000 NaN
46.00000 84.00000 NaN
47.00000 84.00000 NaN
48.00000 84.00000 NaN
49.00000 84.00000 NaN
50.00000 84.00000 NaN
51.00000 84.00000 NaN
52.00000 84.00000 NaN
53.00000 84.00000 NaN
54.00000 84.00000 NaN
55.00000 84.00000 NaN
56.00000 84.00000 NaN
57.00000 84.00000 NaN
58.00000 84.00000 NaN
59.00000 84.00000 NaN
60.00000 84.00000 NaN
61.00000 84.00000 NaN
62.00000 84.00000 NaN
63.00000 84.00000 NaN
64.00000 84.00000 NaN
65.00000 84.00000 NaN
66.00000 84.00000 NaN
67.00000 84.00000 NaN
68.00000 84.00000 NaN
69.00000 84.00000 NaN
70.00000 84.00000 NaN
71.00000 84.00000 NaN
72.00000 84.00000 NaN
73.00000 84.00000 NaN
74.00000 84.00000 NaN
75.00000 84.00000 NaN
76.00000 84.00000 NaN
77.00000 84.00000 NaN
78.00000 84.00000 NaN
79.00000 84.00000 NaN
80.00000 84.00000 NaN
81.00000 84.00000 NaN
82.00000 84.00000 NaN
83.00000 84.00000 NaN
84.00000 84.00000 NaN
85.00000 84.00000 NaN
86.00000 84.00000 NaN
87.00000 84.00000 NaN
88.00000 84.00000 NaN
89.00000 84.00000 NaN
90.00000 84.00000 NaN
91.00000 84.00000 NaN
92.00000 84.00000 NaN
93.00000 84.00000 NaN
94.00000 84.00000 NaN
95.00000 84.00000 NaN
96.00000 84.00000 NaN
97.00000 84.00000 NaN
98.00000 84.00000 NaN
99.00000 84.00000 NaN
100.00000 84.00000 NaN

0.00000 85.00000 NaN
1.00000 85.00000 0.32000
2.00000 85.00000 0.32000
3.00000 85.00000 1.60000
4.00000 85.00000 1.60000
5.00000 85.00000 1.60000
6.00000 85.00000 1.60000
7.00000 85.00000 1.60000
8.00000 85.00000 1.60000
9.00000 85.00000 1.60000
10.00000 85.00000 1.60000
11.00000 85.00000 1.60000
12.00000 85.00000 1.60000
13.00000 85.00000 1.60000
14.00000 85.00000 1.60000
15.00000 85.00000 1.60000
16.00000 85.00000 NaN
17.00000 85.00000 NaN
18.00000 85.00000 NaN
19.00000 85.00000 NaN
20.00000 85.00000 NaN
21.00000 85.00000 NaN
22.00000 85.00000 NaN
23.00000 85.00000 NaN
24.00000 85.00000 NaN
25.00000 85.00000 NaN
26.00000 85.00000 NaN
27.00000 85.00000 NaN
28.00000 85.00000 NaN
29.00000 85.00000 NaN
30.00000 85.00000 NaN
31.00000 85.00000 NaN
32.00000 85.00000 NaN
33.00000 85.00000 NaN
34.00000 85.00000 NaN
35.00000 85.00000 NaN
36.00000 85.00000 NaN
37.00000 85.00000 NaN
38.00000 85.00000 NaN
39.00000 85.00000 NaN
40.00000 85.00000 NaN
41.00000 85.00000 NaN
42.00000 85.00000 NaN
43.00000 85.00000 NaN
44.00000 85.00000 NaN
45.00000 85.00000 NaN
46.00000 85.00000 NaN
47.00000 85.00000 NaN
48.00000 85.00000 NaN
49.00000 85.00000 NaN
50.00000 85.00000 NaN
51.00000 85.00000 NaN
52.00000 85.00000 NaN
53.00000 85.00000 NaN
54.00000 85.00000 NaN
55.00000 85.00000 NaN
56.00000 85.00000 NaN
57.00000 85.00000 NaN
58.00000 85.00000 NaN
59.00000 85.00000 NaN
60.00000 85.00000 NaN
61.00000 85.00000 NaN
62.00000 85.00000 NaN
63.00000 85.00000 NaN
64.00000 85.00000 NaN
65.00000 85.00000 NaN
66.00000 85.00000 NaN
67.00000 85.00000 NaN
68.00000 85.00000 NaN
69.00000 85.00000 NaN
70.00000 85.00000 NaN
71.00000 85.00000 NaN
72.00000 85.00000 NaN
73.00000 85.00000 NaN
74.00000 85.00000 NaN
75.00000 85.00000 NaN
76.00000 85.00000 NaN
77.00000 85.00000 NaN
78.00000 85.00000 NaN
79.00000 85.00000 NaN
80.00000 85.00000 NaN
81.00000 85.00000 NaN
82.00000 85.00000 NaN
83.00000 85.00000 NaN
84.00000 85.00000 NaN
85.00000 85.00000 NaN
86.00000 85.00000 NaN
87.00000 85.00000 NaN
88.00000 85.00000 NaN
89.00000 85.00000 NaN
90.00000 85.00000 NaN
91.00000 85.00000 NaN
92.00000 85.00000 NaN
93.00000 85.00000 NaN
94.00000 85.00000 NaN
95.00000 85.00000 NaN
96.00000 85.00000 NaN
97.00000 85.00000 NaN
98.00000 85.00000 NaN
99.00000 85.00000 NaN
100.00000 85.00000 NaN

0.00000 86.00000 NaN
1.00000 86.00000 0.32000
2.00000 86.00000 0.32000
3.00000 86.00000 1.60000
4.00000 86.00000 1.60000
5.00000 86.00000 1.60000
6.00000 86.00000 1.60000
7.00000 86.00000 1.60000
8.00000 86.00000 1.60000
9.00000 86.00000 1.60000
10.00000 86.00000 1.60000
11.00000 86.00000 1.60000
12.00000 86.00000 1.60000
13.00000 86.00000 1.60000
14.00000 86.00000 1.60000
15.00000 86.00000 NaN
16.00000 86.00000 NaN
17.00000 86.00000 NaN
18.00000 86.00000 NaN
19.00000 86.00000 NaN
20.00000 86.00000 NaN
21.00000 86.00000 NaN
22.00000 86.00000 NaN
23.00000 86.00000 NaN
24.00000 86.00000 NaN
25.00000 86.00000 NaN
26.00000 86.00000 NaN
27.00000 86.00000 NaN
28.00000 86.00000 NaN
29.00000 86.00000 NaN
30.00000 86.00000 NaN
31.00000 86.00000 NaN
32.00000 86.00000 NaN
33.00000 86.00000 NaN
34.00000 86.00000 NaN
35.00000 86.00000 NaN
36.00000 86.00000 NaN
37.00000 86.00000 NaN
38.00000 86.00000 NaN
39.00000 86.00000 NaN
40.00000 86.00000 NaN
41.00000 86.00000 NaN
42.00000 86.00000 NaN
43.00000 86.00000 NaN
44.00000 86.00000 NaN
45.00000 86.00000 NaN
46.00000 86.00000 NaN
47.00000 86.00000 NaN
48.00000 86.00000 NaN
49.00000 86.00000 NaN
50.00000 86.00000 NaN
51.00000 86.00000 NaN
52.00000 86.00000 NaN
53.00000 86.00000 NaN
54.00000 86.00000 NaN
55.00000 86.00000 NaN
56.00000 86.00000 NaN
57.00000 86.00000 NaN
58.00000 86.00000 NaN
59.00000 86.00000 NaN
60.00000 86.00000 NaN
61.00000 86.00000 NaN
62.00000 86.00000 NaN
63.00000 86.00000 NaN
64.00000 86.00000 NaN
65.00000 86.00000 NaN
66.00000 86.00000 NaN
67.00000 86.00000 NaN
68.00000 86.00000 NaN
69.00000 86.00000 NaN
70.00000 86.00000 NaN
71.00000 86.00000 NaN
72.00000 86.00000 NaN
73.00000 86.00000 NaN
74.00000 86.00000 NaN
75.00000 86.00000 NaN
76.00000 86.00000 NaN
77.00000 86.00000 NaN
78.00000 86.00000 NaN
79.00000 86.00000 NaN
80.00000 86.00000 NaN
81.00000 86.00000 NaN
82.00000 86.00000 NaN
83.00000 86.00000 NaN
84.00000 86.00000 NaN
85.00000 86.00000 NaN
86.00000 86.00000 NaN
87.00000 86.00000 NaN
88.00000 86.00000 NaN
89.00000 86.00000 NaN
90.00000 86.00000 NaN
91.00000 86.00000 NaN
92.00000 86.00000 NaN
93.00000 86.00000 NaN
94.00000 86.00000 NaN
95.00000 86.00000 NaN
96.00000 86.00000 NaN
97.00000 86.00000 NaN
98.00000 86.00000 NaN
99.00000 86.00000 NaN
100.00000 86.00000 NaN

0.00000 87.00000 NaN
1.00000 87.00000 0.32000
2.00000 87.00000 0.32000
3.00000 87.00000 1.60000
4.00000 87.00000 1.60000
5.00000 87.00000 1.60000
6.00000 87.00000 1.60000
7.00000 87.00000 1.60000
8.00000 87.00000 1.60000
9.00000 87.00000 1.60000
10.00000 87.00000 1.60000
11.00000 87.00000 1.60000
12.00000 87.00000 1.60000
13.00000 87.00000 1.60000
14.00000 87.00000 NaN
15.00000 87.00000 NaN
16.00000 87.00000 NaN
17.00000 87.00000 NaN
18.00000 87.00000 NaN
19.00000 87.00000 NaN
20.00000 87.00000 NaN
21.00000 87.00000 NaN
22.00000 87.00000 NaN
23.00000 87.00000 NaN
24.00000 87.00000 NaN
25.00000 87.00000 NaN
26.00000 87.00000 NaN
27.00000 87.00000 NaN
28.00000 87.00000 NaN
29.00000 87.00000 NaN
30.00000 87.00000 NaN
31.00000 87.00000 NaN
32.00000 87.00000 NaN
33.00000 87.00000 NaN
34.00000 87.00000 NaN
35.00000 87.00000 NaN
36.00000 87.00000 NaN
37.00000 87.00000 NaN
38.00000 87.00000 NaN
39.00000 87.00000 NaN
40.00000 87.00000 NaN
41.00000 87.00000 NaN
42.00000 87.00000 NaN
43.00000 87.00000 NaN
44.00000 87.00000 NaN
45.00000 87.00000 NaN
46.00000 87.00000 NaN
47.00000 87.00000 NaN
48.00000 87.00000 NaN
49.00000 87.00000 NaN
50.00000 87.00000 NaN
51.00000 87.00000 NaN
52.00000 87.00000 NaN
53.00000 87.00000 NaN
54.00000 87.00000 NaN
55.00000 87.00000 NaN
56.00000 87.00000 NaN
57.00000 87.00000 NaN
58.00000 87.00000 NaN
59.00000 87.00000 NaN
60.00000 87.00000 NaN
61.00000 87.00000 NaN
62.00000 87.00000 NaN
63.00000 87.00000 NaN
64.00000 87.00000 NaN
65.00000 87.00000 NaN
66.00000 87.00000 NaN
67.00000 87.00000 NaN
68.00000 87.00000 NaN
69.00000 87.00000 NaN
70.00000 87.00000 NaN
71.00000 87.00000 NaN
72.00000 87.00000 NaN
73.00000 87.00000 NaN
74.00000 87.00000 NaN
75.00000 87.00000 NaN
76.00000 87.00000 NaN
77.00000 87.00000 NaN
78.00000 87.00000 NaN
79.00000 87.00000 NaN
80.00000 87.00000 NaN
81.00000 87.00000 NaN
82.00000 87.00000 NaN
83.00000 87.00000 NaN
84.00000 87.00000 NaN
85.00000 87.00000 NaN
86.00000 87.00000 NaN
87.00000 87.00000 NaN
88.00000 87.00000 NaN
89.00000 87.00000 NaN
90.00000 87.00000 NaN
91.00000 87.00000 NaN
92.00000 87.00000 NaN
93.00000 87.00000 NaN
94.00000 87.00000 NaN
95.00000 87.00000 NaN
96.00000 87.00000 NaN
97.00000 87.00000 NaN
98.00000 87.00000 NaN
99.00000 87.00000 NaN
100.00000 87.00000 NaN

0.00000 88.00000 NaN
1.00000 88.00000 0.32000
2.00000 88.00000 0.32000
3.00000 88.00000 1.60000
4.00000 88.00000 1.60000
5.00000 88.00000 1.60000
6.00000 88.00000 1.60000
7.00000 88.00000 1.60000
8.00000 88.00000 1.60000
9.00000 88.00000 1.60000
10.00000 88.00000 1.60000
11.00000 88.00000 1.60000
12.00000 88.00000 1.60000
13.00000 88.00000 NaN
14.00000 88.00000 NaN
15.00000 88.00000 NaN
16.00000 88.00000 NaN
17.00000 88.00000 NaN
18.00000 88.00000 NaN
19.00000 88.00000 NaN
20.00000 88.00000 NaN
21.00000 88.00000 NaN
22.00000 88.00000 NaN
23.00000 88.00000 NaN
24.00000 88.00000 NaN
25.00000 88.00000 NaN
26.00000 88.00000 NaN
27.00000 88.00000 NaN
28.00000 88.00000 NaN
29.00000 88.00000 NaN
30.00000 88.00000 NaN
31.00000 88.00000 NaN
32.00000 88.00000 NaN
33.00000 88.00000 NaN
34.00000 88.00000 NaN
35.00000 88.00000 NaN
36.00000 88.00000 NaN
37.00000 88.00000 NaN
38.00000 88.00000 NaN
39.00000 88.00000 NaN
40.00000 88.00000 NaN
41.00000 88.00000 NaN
42.00000 88.00000 NaN
43.00000 88.00000 NaN
44.00000 88.00000 NaN
45.00000 88.00000 NaN
46.00000 88.00000 NaN
47.00000 88.00000 NaN
48.00000 88.00000 NaN
49.00000 88.00000 NaN
50.00000 88.00000 NaN
51.00000 88.00000 NaN
52.00000 88.00000 NaN
53.00000 88.00000 NaN
54.00000 88.00000 NaN
55.00000 88.00000 NaN
56.00000 88.00000 NaN
57.00000 88.00000 NaN
58.00000 88.00000 NaN
59.00000 88.00000 NaN
60.00000 88.00000 NaN
61.00000 88.00000 NaN
62.00000 88.00000 NaN
63.00000 88.00000 NaN
64.00000 88.00000 NaN
65.00000 88.00000 NaN
66.00000 88.00000 NaN
67.00000 88.00000 NaN
68.00000 88.00000 NaN
69.00000 88.00000 NaN
70.00000 88.00000 NaN
71.00000 88.00000 NaN
72.00000 88.00000 NaN
73.00000 88.00000 NaN
74.00000 88.00000 NaN
75.00000 88.00000 NaN
76.00000 88.00000 NaN
77.00000 88.00000 NaN
78.00000 88.00000 NaN
79.00000 88.00000 NaN
80.00000 88.00000 NaN
81.00000 88.00000 NaN
82.00000 88.00000 NaN
83.00000 88.00000 NaN
84.00000 88.00000 NaN
85.00000 88.00000 NaN
86.00000 88.00000 NaN
87.00000 88.00000 NaN
88.00000 88.00000 NaN
89.00000 88.00000 NaN
90.00000 88.00000 NaN
91.00000 88.00000 NaN
92.00000 88.00000 NaN
93.00000 88.00000 NaN
94.00000 88.00000 NaN
95.00000 88.00000 NaN
96.00000 88.00000 NaN
97.00000 88.00000 NaN
98.00000 88.00000 NaN
99.00000 88.00000 NaN
100.00000 88.00000 NaN

0.00000 89.00000 NaN
1.00000 89.00000 0.32000
2.00000 89.00000 0.32000
3.00000 89.00000 1.60000
4.00000 89.00000 1.60000
5.00000 89.00000 1.60000
6.00000 89.00000 1.60000
7.00000 89.00000 1.60000
8.00000 89.00000 1.60000
9.00000 89.00000 1.60000
10.00000 89.00000 1.60000
11.00000 89.00000 1.60000
12.00000 89.00000 NaN
13.00000 89.00000 NaN
14.00000 89.00000 NaN
15.00000 89.00000 NaN
16.00000 89.00000 NaN
17.00000 89.00000 NaN
18.00000 89.00000 NaN
19.00000 89.00000 NaN
20.00000 89.00000 NaN
21.00000 89.00000 NaN
22.00000 89.00000 NaN
23.00000 89.00000 NaN
24.00000 89.00000 NaN
25.00000 89.00000 NaN
26.00000 89.00000 NaN
27.00000 89.00000 NaN
28.00000 89.00000 NaN
29.00000 89.00000 NaN
30.00000 89.00000 NaN
31.00000 89.00000 NaN
32.00000 89.00000 NaN
33.00000 89.00000 NaN
34.00000 89.00000 NaN
35.00000 89.00000 NaN
36.00000 89.00000 NaN
37.00000 89.00000 NaN
38.00000 89.00000 NaN
39.00000 89.00000 NaN
40.00000 89.00000 NaN
41.00000 89.00000 NaN
42.00000 89.00000 NaN
43.00000 89.00000 NaN
44.00000 89.00000 NaN
45.00000 89.00000 NaN
46.00000 89.00000 NaN
47.00000 89.00000 NaN
48.00000 89.00000 NaN
49.00000 89.00000 NaN
50.00000 89.00000 NaN
51.00000 89.00000 NaN
52.00000 89.00000 NaN
53.00000 89.00000 NaN
54.00000 89.00000 NaN
55.00000 89.00000 NaN
56.00000 89.00000 NaN
57.00000 89.00000 NaN
58.00000 89.00000 NaN
59.00000 89.00000 NaN
60.00000 89.00000 NaN
61.00000 89.00000 NaN
62.00000 89.00000 NaN
63.00000 89.00000 NaN
64.00000 89.00000 NaN
65.00000 89.00000 NaN
66.00000 89.00000 NaN
67.00000 89.00000 NaN
68.00000 89.00000 NaN
69.00000 89.00000 NaN
70.00000 89.00000 NaN
71.00000 89.00000 NaN
72.00000 89.00000 NaN
73.00000 89.00000 NaN
74.00000 89.00000 NaN
75.00000 89.00000 NaN
76.00000 89.00000 NaN
77.00000 89.00000 NaN
78.00000 89.00000 NaN
79.00000 89.00000 NaN
80.00000 89.00000 NaN
81.00000 89.00000 NaN
82.00000 89.00000 NaN
83.00000 89.00000 NaN
84.00000 89.00000 NaN
85.00000 89.00000 NaN
86.00000 89.00000 NaN
87.00000 89.00000 NaN
88.00000 89.00000 NaN
89.00000 89.00000 NaN
90.00000 89.00000 NaN
91.00000 89.00000 NaN
92.00000 89.00000 NaN
93.00000 89.00000 NaN
94.00000 89.00000 NaN
95.00000 89.00000 NaN
96.00000 89.00000 NaN
97.00000 89.00000 NaN
98.00000 89.00000 NaN
99.00000 89.00000 NaN
100.00000 89.00000 NaN

0.00000 90.00000 NaN
1.00000 90.00000 0.32000
2.00000 90.00000 0.32000
3.00000 90.00000 1.60000
4.00000 90.00000 1.60000
5.00000 90.00000 1.60000
6.00000 90.00000 1.60000
7.00000 90.00000 1.60000
8.00000 90.00000 1.60000
9.00000 90.00000 1.60000
10.00000 90.00000 1.60000
11.00000 90.00000 NaN
12.00000 90.00000 NaN
13.00000 90.00000 NaN
14.00000 90.00000 NaN
15.00000 90.00000 NaN
16.00000 90.00000 NaN
17.00000 90.00000 NaN
18.00000 90.00000 NaN
19.00000 90.00000 NaN
20.00000 90.00000 NaN
21.00000 90.00000 NaN
22.00000 90.00000 NaN
23.00000 90.00000 NaN
24.00000 90.00000 NaN
25.00000 90.00000 NaN
26.00000 90.00000 NaN
27.00000 90.00000 NaN
28.00000 90.00000 NaN
29.00000 90.00000 NaN
30.00000 90.00000 NaN
31.00000 90.00000 NaN
32.00000 90.00000 NaN
33.00000 90.00000 NaN
34.00000 90.00000 NaN
35.00000 90.00000 NaN
36.00000 90.00000 NaN
37.00000 90.00000 NaN
38.00000 90.00000 NaN
39.00000 90.00000 NaN
40.00000 90.00000 NaN
41.00000 90.00000 NaN
42.00000 90.00000 NaN
43.00000 90.00000 NaN
44.00000 90.00000 NaN
45.00000 90.00000 NaN
46.00000 90.00000 NaN
47.00000 90.00000 NaN
48.00000 90.00000 NaN
49.00000 90.00000 NaN
50.00000 90.00000 NaN
51.00000 90.00000 NaN
52.00000 90.00000 NaN
53.00000 90.00000 NaN
54.00000 90.00000 NaN
55.00000 90.00000 NaN
56.00000 90.00000 NaN
57.00000 90.00000 NaN
58.00000 90.00000 NaN
59.00000 90.00000 NaN
60.00000 90.00000 NaN
61.00000 90.00000 NaN
62.00000 90.00000 NaN
63.00000 90.00000 NaN
64.00000 90.00000 NaN
65.00000 90.00000 NaN
66.00000 90.00000 NaN
67.00000 90.00000 NaN
68.00000 90.00000 NaN
69.00000 90.00000 NaN
70.00000 90.00000 NaN
71.00000 90.00000 NaN
72.00000 90.00000 NaN
73.00000 90.00000 NaN
74.00000 90.00000 NaN
75.00000 90.00000 NaN
76.00000 90.00000 NaN
77.00000 90.00000 NaN
78.00000 90.00000 NaN
79.00000 90.00000 NaN
80.00000 90.00000 NaN
81.00000 90.00000 NaN
82.00000 90.00000 NaN
83.00000 90.00000 NaN
84.00000 90.00000 NaN
85.00000 90.00000 NaN
86.00000 90.00000 NaN
87.00000 90.00000 NaN
88.00000 90.00000 NaN
89.00000 90.00000 NaN
90.00000 90.00000 NaN
91.00000 90.00000 NaN
92.00000 90.00000 NaN
93.00000 90.00000 NaN
94.00000 90.00000 NaN
95.00000 90.00000 NaN
96.00000 90.00000 NaN
97.00000 90.00000 NaN
98.00000 90.00000 NaN
99.00000 90.00000 NaN
100.00000 90.00000 NaN

0.00000 91.00000 NaN
1.00000 91.00000 0.32000
2.00000 91.00000 0.32000
3.00000 91.00000 0.32000
4.00000 91.00000 1.60000
5.00000 91.00000 1.60000
6.00000 91.00000 1.60000
7.00000 91.00000 1.60000
8.00000 91.00000 1.60000
9.00000 91.00000 1.60000
10.00000 91.00000 NaN
11.00000 91.00000 NaN
12.00000 91.00000 NaN
13.00000 91.00000 NaN
14.00000 91.00000 NaN
15.00000 91.00000 NaN
16.00000 91.00000 NaN
17.00000 91.00000 NaN
18.00000 91.00000 NaN
19.00000 91.00000 NaN
20.00000 91.00000 NaN
21.00000 91.00000 NaN
22.00000 91.00000 NaN
23.00000 91.00000 NaN
24.00000 91.00000 NaN
25.00000 91.00000 NaN
26.00000 91.00000 NaN
27.00000 91.00000 NaN
28.00000 91.00000 NaN
29.00000 91.00000 NaN
30.00000 91.00000 NaN
31.00000 91.00000 NaN
32.00000 91.00000 NaN
33.00000 91.00000 NaN
34.00000 91.00000 NaN
35.00000 91.00000 NaN
36.00000 91.00000 NaN
37.00000 91.00000 NaN
38.00000 91.00000 NaN
39.00000 91.00000 NaN
40.00000 91.00000 NaN
41.00000 91.00000 NaN
42.00000 91.00000 NaN
43.00000 91.00000 NaN
44.00000 91.00000 NaN
45.00000 91.00000 NaN
46.00000 91.00000 NaN
47.00000 91.00000 NaN
48.00000 91.00000 NaN
49.00000 91.00000 NaN
50.00000 91.00000 NaN
51.00000 91.00000 NaN
52.00000 91.00000 NaN
53.00000 91.00000 NaN
54.00000 91.00000 NaN
55.00000 91.00000 NaN
56.00000 91.00000 NaN
57.00000 91.00000 NaN
58.00000 91.00000 NaN
59.00000 91.00000 NaN
60.00000 91.00000 NaN
61.00000 91.00000 NaN
62.00000 91.00000 NaN
63.00000 91.00000 NaN
64.00000 91.00000 NaN
65.00000 91.00000 NaN
66.00000 91.00000 NaN
67.00000 91.00000 NaN
68.00000 91.00000 NaN
69.00000 91.00000 NaN
70.00000 91.00000 NaN
71.00000 91.00000 NaN
72.00000 91.00000 NaN
73.00000 91.00000 NaN
74.00000 91.00000 NaN
75.00000 91.00000 NaN
76.00000 91.00000 NaN
77.00000 91.00000 NaN
78.00000 91.00000 NaN
79.00000 91.00000 NaN
80.00000 91.00000 NaN
81.00000 91.00000 NaN
82.00000 91.00000 NaN
83.00000 91.00000 NaN
84.00000 91.00000 NaN
85.00000 91.00000 NaN
86.00000 91.00000 NaN
87.00000 91.00000 NaN
88.00000 91.00000 NaN
89.00000 91.00000 NaN
90.00000 91.00000 NaN
91.00000 91.00000 NaN
92.00000 91.00000 NaN
93.00000 91.00000 NaN
94.00000 91.00000 NaN
95.00000 91.00000 NaN
96.00000 91.00000 NaN
97.00000 91.00000 NaN
98.00000 91.00000 NaN
99.00000 91.00000 NaN
100.00000 91.00000 NaN

0.00000 92.00000 NaN
1.00000 92.00000 0.32000
2.00000 92.00000 0.32000
3.00000 92.00000 0.32000
4.00000 92.00000 1.60000
5.00000 92.00000 1.60000
6.00000 92.00000 1.60000
7.00000 92.00000 1.60000
8.00000 92.00000 1.60000
9.00000 92.00000 NaN
10.00000 92.00000 NaN
11.00000 92.00000 NaN
12.00000 92.00000 NaN
13.00000 92.00000 NaN
14.00000 92.00000 NaN
15.00000 92.00000 NaN
16.00000 92.00000 NaN
17.00000 92.00000 NaN
18.00000 92.00000 NaN
19.00000 92.00000 NaN
20.00000 92.00000 NaN
21.00000 92.00000 NaN
22.00000 92.00000 NaN
23.00000 92.00000 NaN
24.00000 92.00000 NaN
25.00000 92.00000 NaN
26.00000 92.00000 NaN
27.00000 92.00000 NaN
28.00000 92.00000 NaN
29.00000 92.00000 NaN
30.00000 92.00000 NaN
31.00000 92.00000 NaN
32.00000 92.00000 NaN
33.00000 92.00000 NaN
34.00000 92.00000 NaN
35.00000 92.00000 NaN
36.00000 92.00000 NaN
37.00000 92.00000 NaN
38.00000 92.00000 NaN
39.00000 92.00000 NaN
40.00000 92.00000 NaN
41.00000 92.00000 NaN
42.00000 92.00000 NaN
43.00000 92.00000 NaN
44.00000 92.00000 NaN
45.00000 92.00000 NaN
46.00000 92.00000 NaN
47.00000 92.00000 NaN
48.00000 92.00000 NaN
49.00000 92.00000 NaN
50.00000 92.00000 NaN
51.00000 92.00000 NaN
52.00000 92.00000 NaN
53.00000 92.00000 NaN
54.00000 92.00000 NaN
55.00000 92.00000 NaN
56.00000 92.00000 NaN
57.00000 92.00000 NaN
58.00000 92.00000 NaN
59.00000 92.00000 NaN
60.00000 92.00000 NaN
61.00000 92.00000 NaN
62.00000 92.00000 NaN
63.00000 92.00000 NaN
64.00000 92.00000 NaN
65.00000 92.00000 NaN
66.00000 92.00000 NaN
67.00000 92.00000 NaN
68.00000 92.00000 NaN
69.00000 92.00000 NaN
70.00000 92.00000 NaN
71.00000 92.00000 NaN
72.00000 92.00000 NaN
73.00000 92.00000 NaN
74.00000 92.00000 NaN
75.00000 92.00000 NaN
76.00000 92.00000 NaN
77.00000 92.00000 NaN
78.00000 92.00000 NaN
79.00000 92.00000 NaN
80.00000 92.00000 NaN
81.00000 92.00000 NaN
82.00000 92.00000 NaN
83.00000 92.00000 NaN
84.00000 92.00000 NaN
85.00000 92.00000 NaN
86.00000 92.00000 NaN
87.00000 92.00000 NaN
88.00000 92.00000 NaN
89.00000 92.00000 NaN
90.00000 92.00000 NaN
91.00000 92.00000 NaN
92.00000 92.00000 NaN
93.00000 92.00000 NaN
94.00000 92.00000 NaN
95.00000 92.00000 NaN
96.00000 92.00000 NaN
97.00000 92.00000 NaN
98.00000 92.00000 NaN
99.00000 92.00000 NaN
100.00000 92.00000 NaN

0.00000 93.00000 NaN
1.00000 93.00000 0.32000
2.00000 93.00000 0.32000
3.00000 93.00000 0.32000
4.00000 93.00000 1.60000
5.00000 93.00000 1.60000
6.00000 93.00000 1.60000
7.00000 93.00000 1.60000
8.00000 93.00000 NaN
9.00000 93.00000 NaN
10.00000 93.00000 NaN
11.00000 93.00000 NaN
12.00000 93.00000 NaN
13.00000 93.00000 NaN
14.00000 93.00000 NaN
15.00000 93.00000 NaN
16.00000 93.00000 NaN
17.00000 93.00000 NaN
18.00000 93.00000 NaN
19.00000 93.00000 NaN
20.00000 93.00000 NaN
21.00000 93.00000 NaN
22.00000 93.00000 NaN
23.00000 93.00000 NaN
24.00000 93.00000 NaN
25.00000 93.00000 NaN
26.00000 93.00000 NaN
27.00000 93.00000 NaN
28.00000 93.00000 NaN
29.00000 93.00000 NaN
30.00000 93.00000 NaN
31.00000 93.00000 NaN
32.00000 93.00000 NaN
33.00000 93.00000 NaN
34.00000 93.00000 NaN
35.00000 93.00000 NaN
36.00000 93.00000 NaN
37.00000 93.00000 NaN
38.00000 93.00000 NaN
39.00000 93.00000 NaN
40.00000 93.00000 NaN
41.00000 93.00000 NaN
42.00000 93.00000 NaN
43.00000 93.00000 NaN
44.00000 93.00000 NaN
45.00000 93.00000 NaN
46.00000 93.00000 NaN
47.00000 93.00000 NaN
48.00000 93.00000 NaN
49.00000 93.00000 NaN
50.00000 93.00000 NaN
51.00000 93.00000 NaN
52.00000 93.00000 NaN
53.00000 93.00000 NaN
54.00000 93.00000 NaN
55.00000 93.00000 NaN
56.00000 93.00000 NaN
57.00000 93.00000 NaN
58.00000 93.00000 NaN
59.00000 93.00000 NaN
60.00000 93.00000 NaN
61.00000 93.00000 NaN
62.00000 93.00000 NaN
63.00000 93.00000 NaN
64.00000 93.00000 NaN
65.00000 93.00000 NaN
66.00000 93.00000 NaN
67.00000 93.00000 NaN
68.00000 93.00000 NaN
69.00000 93.00000 NaN
70.00000 93.00000 NaN
71.00000 93.00000 NaN
72.00000 93.00000 NaN
73.00000 93.00000 NaN
74.00000 93.00000 NaN
75.00000 93.00000 NaN
76.00000 93.00000 NaN
77.00000 93.00000 NaN
78.00000 93.00000 NaN
79.00000 93.00000 NaN
80.00000 93.00000 NaN
81.00000 93.00000 NaN
82.00000 93.00000 NaN
83.00000 93.00000 NaN
84.00000 93.00000 NaN
85.00000 93.00000 NaN
86.00000 93.00000 NaN
87.00000 93.00000 NaN
88.00000 93.00000 NaN
89.00000 93.00000 NaN
90.00000 93.00000 NaN
91.00000 93.00000 NaN
92.00000 93.00000 NaN
93.00000 93.00000 NaN
94.00000 93.00000 NaN
95.00000 93.00000 NaN
96.00000 93.00000 NaN
97.00000 93.00000 NaN
98.00000 93.00000 NaN
99.00000 93.00000 NaN
100.00000 93.00000 NaN

0.00000 94.00000 NaN
1.00000 94.00000 0.32000
2.00000 94.00000 0.32000
3.00000 94.00000 0.32000
4.00000 94.00000 1.60000
5.00000 94.00000 1.60000
6.00000 94.00000 1.60000
7.00000 94.00000 NaN
8.00000 94.00000 NaN
9.00000 94.00000 NaN
10.00000 94.00000 NaN
11.00000 94.00000 NaN
12.00000 94.00000 NaN
13.00000 94.00000 NaN
14.00000 94.00000 NaN
15.00000 94.00000 NaN
16.00000 94.00000 NaN
17.00000 94.00000 NaN
18.00000 94.00000 NaN
19.00000 94.00000 NaN
20.00000 94.00000 NaN
21.00000 94.00000 NaN
22.00000 94.00000 NaN
23.00000 94.00000 NaN
24.00000 94.00000 NaN
25.00000 94.00000 NaN
26.00000 94.00000 NaN
27.00000 94.00000 NaN
28.00000 94.00000 NaN
29.00000 94.00000 NaN
30.00000 94.00000 NaN
31.00000 94.00000 NaN
32.00000 94.00000 NaN
33.00000 94.00000 NaN
34.00000 94.00000 NaN
35.00000 94.00000 NaN
36.00000 94.00000 NaN
37.00000 94.00000 NaN
38.00000 94.00000 NaN
39.00000 94.00000 NaN
40.00000 94.00000 NaN
41.00000 94.00000 NaN
42.00000 94.00000 NaN
43.00000 94.00000 NaN
44.00000 94.00000 NaN
45.00000 94.00000 NaN
46.00000 94.00000 NaN
47.00000 94.00000 NaN
48.00000 94.00000 NaN
49.00000 94.00000 NaN
50.00000 94.00000 NaN
51.00000 94.00000 NaN
52.00000 94.00000 NaN
53.00000 94.00000 NaN
54.00000 94.00000 NaN
55.00000 94.00000 NaN
56.00000 94.00000 NaN
57.00000 94.00000 NaN
58.00000 94.00000 NaN
59.00000 94.00000 NaN
60.00000 94.00000 NaN
61.00000 94.00000 NaN
62.00000 94.00000 NaN
63.00000 94.00000 NaN
64.00000 94.00000 NaN
65.00000 94.00000 NaN
66.00000 94.00000 NaN
67.00000 94.00000 NaN
68.00000 94.00000 NaN
69.00000 94.00000 NaN
70.00000 94.00000 NaN
71.00000 94.00000 NaN
72.00000 94.00000 NaN
73.00000 94.00000 NaN
74.00000 94.00000 NaN
75.00000 94.00000 NaN
76.00000 94.00000 NaN
77.00000 94.00000 NaN
78.00000 94.00000 NaN
79.00000 94.00000 NaN
80.00000 94.00000 NaN
81.00000 94.00000 NaN
82.00000 94.00000 NaN
83.00000 94.00000 NaN
84.00000 94.00000 NaN
85.00000 94.00000 NaN
86.00000 94.00000 NaN
87.00000 94.00000 NaN
88.00000 94.00000 NaN
89.00000 94.00000 NaN
90.00000 94.00000 NaN
91.00000 94.00000 NaN
92.00000 94.00000 NaN
93.00000 94.00000 NaN
94.00000 94.00000 NaN
95.00000 94.00000 NaN
96.00000 94.00000 NaN
97.00000 94.00000 NaN
98.00000 94.00000 NaN
99.00000 94.00000 NaN
100.00000 94.00000 NaN

0.00000 95.00000 NaN
1.00000 95.00000 0.32000
2.00000 95.00000 0.32000
3.00000 95.00000 0.32000
4.00000 95.00000 1.60000
5.00000 95.00000 1.60000
6.00000 95.00000 NaN
7.00000 95.00000 NaN
8.00000 95.00000 NaN
9.00000 95.00000 NaN
10.00000 95.00000 NaN
11.00000 95.00000 NaN
12.00000 95.00000 NaN
13.00000 95.00000 NaN
14.00000 95.00000 NaN
15.00000 95.00000 NaN
16.00000 95.00000 NaN
17.00000 95.00000 NaN
18.00000 95.00000 NaN
19.00000 95.00000 NaN
20.00000 95.00000 NaN
21.00000 95.00000 NaN
22.00000 95.00000 NaN
23.00000 95.00000 NaN
24.00000 95.00000 NaN
25.00000 95.00000 NaN
26.00000 95.00000 NaN
27.00000 95.00000 NaN
28.00000 95.00000 NaN
29.00000 95.00000 NaN
30.00000 95.00000 NaN
31.00000 95.00000 NaN
32.00000 95.00000 NaN
33.00000 95.00000 NaN
34.00000 95.00000 NaN
35.00000 95.00000 NaN
36.00000 95.00000 NaN
37.00000 95.00000 NaN
38.00000 95.00000 NaN
39.00000 95.00000 NaN
40.00000 95.00000 NaN
41.00000 95.00000 NaN
42.00000 95.00000 NaN
43.00000 95.00000 NaN
44.00000 95.00000 NaN
45.00000 95.00000 NaN
46.00000 95.00000 NaN
47.00000 95.00000 NaN
48.00000 95.00000 NaN
49.00000 95.00000 NaN
50.00000 95.00000 NaN
51.00000 95.00000 NaN
52.00000 95.00000 NaN
53.00000 95.00000 NaN
54.00000 95.00000 NaN
55.00000 95.00000 NaN
56.00000 95.00000 NaN
57.00000 95.00000 NaN
58.00000 95.00000 NaN
59.00000 95.00000 NaN
60.00000 95.00000 NaN
61.00000 95.00000 NaN
62.00000 95.00000 NaN
63.00000 95.00000 NaN
64.00000 95.00000 NaN
65.00000 95.00000 NaN
66.00000 95.00000 NaN
67.00000 95.00000 NaN
68.00000 95.00000 NaN
69.00000 95.00000 NaN
70.00000 95.00000 NaN
71.00000 95.00000 NaN
72.00000 95.00000 NaN
73.00000 95.00000 NaN
74.00000 95.00000 NaN
75.00000 95.00000 NaN
76.00000 95.00000 NaN
77.00000 95.00000 NaN
78.00000 95.00000 NaN
79.00000 95.00000 NaN
80.00000 95.00000 NaN
81.00000 95.00000 NaN
82.00000 95.00000 NaN
83.00000 95.00000 NaN
84.00000 95.00000 NaN
85.00000 95.00000 NaN
86.00000 95.00000 NaN
87.00000 95.00000 NaN
88.00000 95.00000 NaN
89.00000 95.00000 NaN
90.00000 95.00000 NaN
91.00000 95.00000 NaN
92.00000 95.00000 NaN
93.00000 95.00000 NaN
94.00000 95.00000 NaN
95.00000 95.00000 NaN
96.00000 95.00000 NaN
97.00000 95.00000 NaN
98.00000 95.00000 NaN
99.00000 95.00000 NaN
100.00000 95.00000 NaN

0.00000 96.00000 NaN
1.00000 96.00000 0.32000
2.00000 96.00000 0.32000
3.00000 96.00000 0.32000
4.00000 96.00000 1.60000
5.00000 96.00000 NaN
6.00000 96.00000 NaN
7.00000 96.00000 NaN
8.00000 96.00000 NaN
9.00000 96.00000 NaN
10.00000 96.00000 NaN
11.00000 96.00000 NaN
12.00000 96.00000 NaN
13.00000 96.00000 NaN
14.00000 96.00000 NaN
15.00000 96.00000 NaN
16.00000 96.00000 NaN
17.00000 96.00000 NaN
18.00000 96.00000 NaN
19.00000 96.00000 NaN
20.00000 96.00000 NaN
21.00000 96.00000 NaN
22.00000 96.00000 NaN
23.00000 96.00000 NaN
24.00000 96.00000 NaN
25.00000 96.00000 NaN
26.00000 96.00000 NaN
27.00000 96.00000 NaN
28.00000 96.00000 NaN
29.00000 96.00000 NaN
30.00000 96.00000 NaN
31.00000 96.00000 NaN
32.00000 96.00000 NaN
33.00000 96.00000 NaN
34.00000 96.00000 NaN
35.00000 96.00000 NaN
36.00000 96.00000 NaN
37.00000 96.00000 NaN
38.00000 96.00000 NaN
39.00000 96.00000 NaN
40.00000 96.00000 NaN
41.00000 96.00000 NaN
42.00000 96.00000 NaN
43.00000 96.00000 NaN
44.00000 96.00000 NaN
45.00000 96.00000 NaN
46.00000 96.00000 NaN
47.00000 96.00000 NaN
48.00000 96.00000 NaN
49.00000 96.00000 NaN
50.00000 96.00000 NaN
51.00000 96.00000 NaN
52.00000 96.00000 NaN
53.00000 96.00000 NaN
54.00000 96.00000 NaN
55.00000 96.00000 NaN
56.00000 96.00000 NaN
57.00000 96.00000 NaN
58.00000 96.00000 NaN
59.00000 96.00000 NaN
60.00000 96.00000 NaN
61.00000 96.00000 NaN
62.00000 96.00000 NaN
63.00000 96.00000 NaN
64.00000 96.00000 NaN
65.00000 96.00000 NaN
66.00000 96.00000 NaN
67.00000 96.00000 NaN
68.00000 96.00000 NaN
69.00000 96.00000 NaN
70.00000 96.00000 NaN
71.00000 96.00000 NaN
72.00000 96.00000 NaN
73.00000 96.00000 NaN
74.00000 96.00000 NaN
75.00000 96.00000 NaN
76.00000 96.00000 NaN
77.00000 96.00000 NaN
78.00000 96.00000 NaN
79.00000 96.00000 NaN
80.00000 96.00000 NaN
81.00000 96.00000 NaN
82.00000 96.00000 NaN
83.00000 96.00000 NaN
84.00000 96.00000 NaN
85.00000 96.00000 NaN
86.00000 96.00000 NaN
87.00000 96.00000 NaN
88.00000 96.00000 NaN
89.00000 96.00000 NaN
90.00000 96.00000 NaN
91.00000 96.00000 NaN
92.00000 96.00000 NaN
93.00000 96.00000 NaN
94.00000 96.00000 NaN
95.00000 96.00000 NaN
96.00000 96.00000 NaN
97.00000 96.00000 NaN
98.00000 96.00000 NaN
99.00000 96.00000 NaN
100.00000 96.00000 NaN

0.00000 97.00000 NaN
1.00000 97.00000 0.32000
2.00000 97.00000 0.32000
3.00000 97.00000 0.32000
4.00000 97.00000 NaN
5.00000 97.00000 NaN
6.00000 97.00000 NaN
7.00000 97.00000 NaN
8.00000 97.00000 NaN
9.00000 97.00000 NaN
10.00000 97.00000 NaN
11.00000 97.00000 NaN
12.00000 97.00000 NaN
13.00000 97.00000 NaN
14.00000 97.00000 NaN
15.00000 97.00000 NaN
16.00000 97.00000 NaN
17.00000 97.00000 NaN
18.00000 97.00000 NaN
19.00000 97.00000 NaN
20.00000 97.00000 NaN
21.00000 97.00000 NaN
22.00000 97.00000 NaN
23.00000 97.00000 NaN
24.00000 97.00000 NaN
25.00000 97.00000 NaN
26.00000 97.00000 NaN
27.00000 97.00000 NaN
28.00000 97.00000 NaN
29.00000 97.00000 NaN
30.00000 97.00000 NaN
31.00000 97.00000 NaN
32.00000 97.00000 NaN
33.00000 97.00000 NaN
34.00000 97.00000 NaN
35.00000 97.00000 NaN
36.00000 97.00000 NaN
37.00000 97.00000 NaN
38.00000 97.00000 NaN
39.00000 97.00000 NaN
40.00000 97.00000 NaN
41.00000 97.00000 NaN
42.00000 97.00000 NaN
43.00000 97.00000 NaN
44.00000 97.00000 NaN
45.00000 97.00000 NaN
46.00000 97.00000 NaN
47.00000 97.00000 NaN
48.00000 97.00000 NaN
49.00000 97.00000 NaN
50.00000 97.00000 NaN
51.00000 97.00000 NaN
52.00000 97.00000 NaN
53.00000 97.00000 NaN
54.00000 97.00000 NaN
55.00000 97.00000 NaN
56.00000 97.00000 NaN
57.00000 97.00000 NaN
58.00000 97.00000 NaN
59.00000 97.00000 NaN
60.00000 97.00000 NaN
61.00000 97.00000 NaN
62.00000 97.00000 NaN
63.00000 97.00000 NaN
64.00000 97.00000 NaN
65.00000 97.00000 NaN
66.00000 97.00000 NaN
67.00000 97.00000 NaN
68.00000 97.00000 NaN
69.00000 97.00000 NaN
70.00000 97.00000 NaN
71.00000 97.00000 NaN
72.00000 97.00000 NaN
73.00000 97.00000 NaN
74.00000 97.00000 NaN
75.00000 97.00000 NaN
76.00000 97.00000 NaN
77.00000 97.00000 NaN
78.00000 97.00000 NaN
79.00000 97.00000 NaN
80.00000 97.00000 NaN
81.00000 97.00000 NaN
82.00000 97.00000 NaN
83.00000 97.00000 NaN
84.00000 97.00000 NaN
85.00000 97.00000 NaN
86.00000 97.00000 NaN
87.00000 97.00000 NaN
88.00000 97.00000 NaN
89.00000 97.00000 NaN
90.00000 97.00000 NaN
91.00000 97.00000 NaN
92.00000 97.00000 NaN
93.00000 97.00000 NaN
94.00000 97.00000 NaN
95.00000 97.00000 NaN
96.00000 97.00000 NaN
97.00000 97.00000 NaN
98.00000 97.00000 NaN
99.00000 97.00000 NaN
100.00000 97.00000 NaN

0.00000 98.00000 NaN
1.00000 98.00000 0.32000
2.00000 98.00000 0.32000
3.00000 98.00000 NaN
4.00000 98.00000 NaN
5.00000 98.00000 NaN
6.00000 98.00000 NaN
7.00000 98.00000 NaN
8.00000 98.00000 NaN
9.00000 98.00000 NaN
10.00000 98.00000 NaN
11.00000 98.00000 NaN
12.00000 98.00000 NaN
13.00000 98.00000 NaN
14.00000 98.00000 NaN
15.00000 98.00000 NaN
16.00000 98.00000 NaN
17.00000 98.00000 NaN
18.00000 98.00000 NaN
19.00000 98.00000 NaN
20.00000 98.00000 NaN
21.00000 98.00000 NaN
22.00000 98.00000 NaN
23.00000 98.00000 NaN
24.00000 98.00000 NaN
25.00000 98.00000 NaN
26.00000 98.00000 NaN
27.00000 98.00000 NaN
28.00000 98.00000 NaN
29.00000 98.00000 NaN
30.00000 98.00000 NaN
31.00000 98.00000 NaN
32.00000 98.00000 NaN
33.00000 98.00000 NaN
34.00000 98.00000 NaN
35.00000 98.00000 NaN
36.00000 98.00000 NaN
37.00000 98.00000 NaN
38.00000 98.00000 NaN
39.00000 98.00000 NaN
40.00000 98.00000 NaN
41.00000 98.00000 NaN
42.00000 98.00000 NaN
43.00000 98.00000 NaN
44.00000 98.00000 NaN
45.00000 98.00000 NaN
46.00000 98.00000 NaN
47.00000 98.00000 NaN
48.00000 98.00000 NaN
49.00000 98.00000 NaN
50.00000 98.00000 NaN
51.00000 98.00000 NaN
52.00000 98.00000 NaN
53.00000 98.00000 NaN
54.00000 98.00000 NaN
55.00000 98.00000 NaN
56.00000 98.00000 NaN
57.00000 98.00000 NaN
58.00000 98.00000 NaN
59.00000 98.00000 NaN
60.00000 98.00000 NaN
61.00000 98.00000 NaN
62.00000 98.00000 NaN
63.00000 98.00000 NaN
64.00000 98.00000 NaN
65.00000 98.00000 NaN
66.00000 98.00000 NaN
67.00000 98.00000 NaN
68.00000 98.00000 NaN
69.00000 98.00000 NaN
70.00000 98.00000 NaN
71.00000 98.00000 NaN
72.00000 98.00000 NaN
73.00000 98.00000 NaN
74.00000 98.00000 NaN
75.00000 98.00000 NaN
76.00000 98.00000 NaN
77.00000 98.00000 NaN
78.00000 98.00000 NaN
79.00000 98.00000 NaN
80.00000 98.00000 NaN
81.00000 98.00000 NaN
82.00000 98.00000 NaN
83.00000 98.00000 NaN
84.00000 98.00000 NaN
85.00000 98.00000 NaN
86.00000 98.00000 NaN
87.00000 98.00000 NaN
88.00000 98.00000 NaN
89.00000 98.00000 NaN
90.00000 98.00000 NaN
91.00000 98.00000 NaN
92.00000 98.00000 NaN
93.00000 98.00000 NaN
94.00000 98.00000 NaN
95.00000 98.00000 NaN
96.00000 98.00000 NaN
97.00000 98.00000 NaN
98.00000 98.00000 NaN
99.00000 98.00000 NaN
100.00000 98.00000 NaN

0.00000 99.00000 NaN
1.00000 99.00000 0.32000
2.00000 99.00000 NaN
3.00000 99.00000 NaN
4.00000 99.00000 NaN
5.00000 99.00000 NaN
6.00000 99.00000 NaN
7.00000 99.00000 NaN
8.00000 99.00000 NaN
9.00000 99.00000 NaN
10.00000 99.00000 NaN
11.00000 99.00000 NaN
12.00000 99.00000 NaN
13.00000 99.00000 NaN
14.00000 99.00000 NaN
15.00000 99.00000 NaN
16.00000 99.00000 NaN
17.00000 99.00000 NaN
18.00000 99.00000 NaN
19.00000 99.00000 NaN
20.00000 99.00000 NaN
21.00000 99.00000 NaN
22.00000 99.00000 NaN
23.00000 99.00000 NaN
24.00000 99.00000 NaN
25.00000 99.00000 NaN
26.00000 99.00000 NaN
27.00000 99.00000 NaN
28.00000 99.00000 NaN
29.00000 99.00000 NaN
30.00000 99.00000 NaN
31.00000 99.00000 NaN
32.00000 99.00000 NaN
33.00000 99.00000 NaN
34.00000 99.00000 NaN
35.00000 99.00000 NaN
36.00000 99.00000 NaN
37.00000 99.00000 NaN
38.00000 99.00000 NaN
39.00000 99.00000 NaN
40.00000 99.00000 NaN
41.00000 99.00000 NaN
42.00000 99.00000 NaN
43.00000 99.00000 NaN
44.00000 99.00000 NaN
45.00000 99.00000 NaN
46.00000 99.00000 NaN
47.00000 99.00000 NaN
48.00000 99.00000 NaN
49.00000 99.00000 NaN
50.00000 99.00000 NaN
51.00000 99.00000 NaN
52.00000 99.00000 NaN
53.00000 99.00000 NaN
54.00000 99.00000 NaN
55.00000 99.00000 NaN
56.00000 99.00000 NaN
57.00000 99.00000 NaN
58.00000 99.00000 NaN
59.00000 99.00000 NaN
60.00000 99.00000 NaN
61.00000 99.00000 NaN
62.00000 99.00000 NaN
63.00000 99.00000 NaN
64.00000 99.00000 NaN
65.00000 99.00000 NaN
66.00000 99.00000 NaN
67.00000 99.00000 NaN
68.00000 99.00000 NaN
69.00000 99.00000 NaN
70.00000 99.00000 NaN
71.00000 99.00000 NaN
72.00000 99.00000 NaN
73.00000 99.00000 NaN
74.00000 99.00000 NaN
75.00000 99.00000 NaN
76.00000 99.00000 NaN
77.00000 99.00000 NaN
78.00000 99.00000 NaN
79.00000 99.00000 NaN
80.00000 99.00000 NaN
81.00000 99.00000 NaN
82.00000 99.00000 NaN
83.00000 99.00000 NaN
84.00000 99.00000 NaN
85.00000 99.00000 NaN
86.00000 99.00000 NaN
87.00000 99.00000 NaN
88.00000 99.00000 NaN
89.00000 99.00000 NaN
90.00000 99.00000 NaN
91.00000 99.00000 NaN
92.00000 99.00000 NaN
93.00000 99.00000 NaN
94.00000 99.00000 NaN
95.00000 99.00000 NaN
96.00000 99.00000 NaN
97.00000 99.00000 NaN
98.00000 99.00000 NaN
99.00000 99.00000 NaN
100.00000 99.00000 NaN

0.00000 100.00000 NaN
1.00000 100.00000 NaN
2.00000 100.00000 NaN
3.00000 100.00000 NaN
4.00000 100.00000 NaN
5.00000 100.00000 NaN
6.00000 100.00000 NaN
7.00000 100.00000 NaN
8.00000 100.00000 NaN
9.00000 100.00000 NaN
10.00000 100.00000 NaN
11.00000 100.00000 NaN
12.00000 100.00000 NaN
13.00000 100.00000 NaN
14.00000 100.00000 NaN
15.00000 100.00000 NaN
16.00000 100.00000 NaN
17.00000 100.00000 NaN
18.00000 100.00000 NaN
19.00000 100.00000 NaN
20.00000 100.00000 NaN
21.00000 100.00000 NaN
22.00000 100.00000 NaN
23.00000 100.00000 NaN
24.00000 100.00000 NaN
25.00000 100.00000 NaN
26.00000 100.00000 NaN
27.00000 100.00000 NaN
28.00000 100.00000 NaN
29.00000 100.00000 NaN
30.00000 100.00000 NaN
31.00000 100.00000 NaN
32.00000 100.00000 NaN
33.00000 100.00000 NaN
34.00000 100.00000 NaN
35.00000 100.00000 NaN
36.00000 100.00000 NaN
37.00000 100.00000 NaN
38.00000 100.00000 NaN
39.00000 100.00000 NaN
40.00000 100.00000 NaN
41.00000 100.00000 NaN
42.00000 100.00000 NaN
43.00000 100.00000 NaN
44.00000 100.00000 NaN
45.00000 100.00000 NaN
46.00000 100.00000 NaN
47.00000 100.00000 NaN
48.00000 100.00000 NaN
49.00000 100.00000 NaN
50.00000 100.00000 NaN
51.00000 100.00000 NaN
52.00000 100.00000 NaN
53.00000 100.00000 NaN
54.00000 100.00000 NaN
55.00000 100.00000 NaN
56.00000 100.00000 NaN
57.00000 100.00000 NaN
58.00000 100.00000 NaN
59.00000 100.00000 NaN
60.00000 100.00000 NaN
61.00000 100.00000 NaN
62.00000 100.00000 NaN
63.00000 100.00000 NaN
64.00000 100.00000 NaN
65.00000 100.00000 NaN
66.00000 100.00000 NaN
67.00000 100.00000 NaN
68.00000 100.00000 NaN
69.00000 100.00000 NaN
70.00000 100.00000 NaN
71.00000 100.00000 NaN
72.00000 100.00000 NaN
73.00000 100.00000 NaN
74.00000 100.00000 NaN
75.00000 100.00000 NaN
76.00000 100.00000 NaN
77.00000 100.00000 NaN
78.00000 100.00000 NaN
79.00000 100.00000 NaN
80.00000 100.00000 NaN
81.00000 100.00000 NaN
82.00000 100.00000 NaN
83.00000 100.00000 NaN
84.00000 100.00000 NaN
85.00000 100.00000 NaN
86.00000 100.00000 NaN
87.00000 100.00000 NaN
88.00000 100.00000 NaN
89.00000 100.00000 NaN
90.00000 100.00000 NaN
91.00000 100.00000 NaN
92.00000 100.00000 NaN
93.00000 100.00000 NaN
94.00000 100.00000 NaN
95.00000 100.00000 NaN
96.00000 100.00000 NaN
97.00000 100.00000 NaN
98.00000 100.00000 NaN
99.00000 100.00000 NaN
100.00000 100.00000 NaN


==> SIR_RatioCosts2pc.dat <==
1.00000 0.01000 1.00335
2.00000 0.01000 1.55077
3.00000 0.01000 2.91630
4.00000 0.01000 4.53306
5.00000 0.01000 6.09741
6.00000 0.01000 7.38075
7.00000 0.01000 8.68326
8.00000 0.01000 9.46697
9.00000 0.01000 10.65826
10.00000 0.01000 10.42061
11.00000 0.01000 10.72390
12.00000 0.01000 11.68781
13.00000 0.01000 12.11028
14.00000 0.01000 12.24066
15.00000 0.01000 12.46245
16.00000 0.01000 12.21070
17.00000 0.01000 12.61277
18.00000 0.01000 12.56838
19.00000 0.01000 13.05664
20.00000 0.01000 12.93164

1.00000 1.12000 0.99282
2.00000 1.12000 1.43684
3.00000 1.12000 2.47743
4.00000 1.12000 3.47292
5.00000 1.12000 4.30546
6.00000 1.12000 5.27399
7.00000 1.12000 5.63255
8.00000 1.12000 6.12649
9.00000 1.12000 6.38874
10.00000 1.12000 6.40355
11.00000 1.12000 6.66988
12.00000 1.12000 6.75765
13.00000 1.12000 6.86474
14.00000 1.12000 6.98195
15.00000 1.12000 7.04421
16.00000 1.12000 6.83872
17.00000 1.12000 6.96164
18.00000 1.12000 6.68240
19.00000 1.12000 6.85958
20.00000 1.12000 7.17535

1.00000 2.23000 1.01420
2.00000 2.23000 1.40387
3.00000 2.23000 2.19806
4.00000 2.23000 2.90184
5.00000 2.23000 3.87192
6.00000 2.23000 4.20451
7.00000 2.23000 4.62139
8.00000 2.23000 4.79399
9.00000 2.23000 5.00399
10.00000 2.23000 4.87238
11.00000 2.23000 5.00749
12.00000 2.23000 5.10737
13.00000 2.23000 4.99229
14.00000 2.23000 5.06723
15.00000 2.23000 4.95215
16.00000 2.23000 5.04896
17.00000 2.23000 5.08125
18.00000 2.23000 5.11123
19.00000 2.23000 4.84817
20.00000 2.23000 4.88953

1.00000 3.34000 1.01882
2.00000 3.34000 1.32904
3.00000 3.34000 2.08135
4.00000 3.34000 2.77884
5.00000 3.34000 3.34226
6.00000 3.34000 4.01519
7.00000 3.34000 4.13645
8.00000 3.34000 4.18806
9.00000 3.34000 4.28266
10.00000 3.34000 4.29847
11.00000 3.34000 4.23252
12.00000 3.34000 4.18465
13.00000 3.34000 4.29321
14.00000 3.34000 4.12096
15.00000 3.34000 4.04322
16.00000 3.34000 4.07412
17.00000 3.34000 3.86490
18.00000 3.34000 3.69239
19.00000 3.34000 3.68369
20.00000 3.34000 3.77491

1.00000 4.45000 1.00151
2.00000 4.45000 1.30593
3.00000 4.45000 1.99164
4.00000 4.45000 2.69510
5.00000 4.45000 3.28843
6.00000 4.45000 3.60053
7.00000 4.45000 3.74700
8.00000 4.45000 3.77693
9.00000 4.45000 4.06200
10.00000 4.45000 3.88900
11.00000 4.45000 3.68564
12.00000 4.45000 3.64614
13.00000 4.45000 3.55587
14.00000 4.45000 3.46950
15.00000 4.45000 3.41702
16.00000 4.45000 3.44042
17.00000 4.45000 3.19038
18.00000 4.45000 3.30925
19.00000 4.45000 3.04512
20.00000 4.45000 3.13274

1.00000 5.56000 1.01314
2.00000 5.56000 1.34981
3.00000 5.56000 1.96399
4.00000 5.56000 2.71610
5.00000 5.56000 3.13598
6.00000 5.56000 3.47326
7.00000 5.56000 3.50400
8.00000 5.56000 3.55037
9.00000 5.56000 3.36832
10.00000 5.56000 3.57033
11.00000 5.56000 3.40783
12.00000 5.56000 3.39017
13.00000 5.56000 3.20388
14.00000 5.56000 3.05355
15.00000 5.56000 3.03417
16.00000 5.56000 2.97395
17.00000 5.56000 2.77802
18.00000 5.56000 2.71241
19.00000 5.56000 2.59738
20.00000 5.56000 2.66768

1.00000 6.67000 1.02087
2.00000 6.67000 1.32507
3.00000 6.67000 1.87828
4.00000 6.67000 2.64373
5.00000 6.67000 3.01701
6.00000 6.67000 3.24097
7.00000 6.67000 3.36730
8.00000 6.67000 3.59886
9.00000 6.67000 3.53289
10.00000 6.67000 3.16464
11.00000 6.67000 3.19174
12.00000 6.67000 3.04377
13.00000 6.67000 2.94153
14.00000 6.67000 2.81611
15.00000 6.67000 2.77377
16.00000 6.67000 2.62221
17.00000 6.67000 2.59401
18.00000 6.67000 2.44766
19.00000 6.67000 2.35372
20.00000 6.67000 2.28532

1.00000 7.78000 1.03895
2.00000 7.78000 1.28913
3.00000 7.78000 1.97643
4.00000 7.78000 2.56531
5.00000 7.78000 2.85944
6.00000 7.78000 3.22254
7.00000 7.78000 3.33912
8.00000 7.78000 3.26115
9.00000 7.78000 3.37139
10.00000 7.78000 3.16648
11.00000 7.78000 3.02196
12.00000 7.78000 2.86859
13.00000 7.78000 2.72512
14.00000 7.78000 2.66643
15.00000 7.78000 2.52922
16.00000 7.78000 2.37005
17.00000 7.78000 2.29706
18.00000 7.78000 2.14474
19.00000 7.78000 2.16235
20.00000 7.78000 2.06322

1.00000 8.89000 1.00478
2.00000 8.89000 1.27962
3.00000 8.89000 1.90136
4.00000 8.89000 2.59387
5.00000 8.89000 2.92613
6.00000 8.89000 3.11628
7.00000 8.89000 3.11762
8.00000 8.89000 3.14936
9.00000 8.89000 3.13965
10.00000 8.89000 3.05743
11.00000 8.89000 2.72086
12.00000 8.89000 2.76983
13.00000 8.89000 2.58914
14.00000 8.89000 2.53721
15.00000 8.89000 2.32440
16.00000 8.89000 2.26844
17.00000 8.89000 2.13988
18.00000 8.89000 2.04050
19.00000 8.89000 2.02516
20.00000 8.89000 1.86195

1.00000 10.00000 1.01373
2.00000 10.00000 1.35166
3.00000 10.00000 1.89304
4.00000 10.00000 2.41091
5.00000 10.00000 2.85418
6.00000 10.00000 3.17671
7.00000 10.00000 3.18123
8.00000 10.00000 3.27529
9.00000 10.00000 3.06624
10.00000 10.00000 2.88500
11.00000 10.00000 2.84692
12.00000 10.00000 2.60393
13.00000 10.00000 2.42147
14.00000 10.00000 2.36204
15.00000 10.00000 2.23773
16.00000 10.00000 2.00614
17.00000 10.00000 2.05517
18.00000 10.00000 1.91317
19.00000 10.00000 1.78891
20.00000 10.00000 1.71998


==> SIR_RatioCosts4pc.dat <==
1.00000 0.01000 1.00583
2.00000 0.01000 1.30693
3.00000 0.01000 1.93443
4.00000 0.01000 2.88747
5.00000 0.01000 3.96533
6.00000 0.01000 5.02586
7.00000 0.01000 5.86399
8.00000 0.01000 6.46972
9.00000 0.01000 7.05520
10.00000 0.01000 7.47147
11.00000 0.01000 7.70535
12.00000 0.01000 8.17557
13.00000 0.01000 8.21320
14.00000 0.01000 8.34982
15.00000 0.01000 8.46932
16.00000 0.01000 8.50940
17.00000 0.01000 8.84070
18.00000 0.01000 8.91514
19.00000 0.01000 8.98232
20.00000 0.01000 8.86569

1.00000 1.12000 0.98409
2.00000 1.12000 1.23661
3.00000 1.12000 1.67950
4.00000 1.12000 2.30308
5.00000 1.12000 3.03157
6.00000 1.12000 3.53023
7.00000 1.12000 3.98260
8.00000 1.12000 4.31273
9.00000 1.12000 4.53987
10.00000 1.12000 4.55871
11.00000 1.12000 4.76001
12.00000 1.12000 4.76330
13.00000 1.12000 4.92724
14.00000 1.12000 4.93512
15.00000 1.12000 4.92655
16.00000 1.12000 5.01008
17.00000 1.12000 4.92429
18.00000 1.12000 4.95388
19.00000 1.12000 4.90967
20.00000 1.12000 4.92094

1.00000 2.23000 0.99397
2.00000 2.23000 1.18448
3.00000 2.23000 1.53190
4.00000 2.23000 2.04707
5.00000 2.23000 2.61752
6.00000 2.23000 3.03681
7.00000 2.23000 3.36332
8.00000 2.23000 3.48961
9.00000 2.23000 3.47771
10.00000 2.23000 3.64127
11.00000 2.23000 3.60323
12.00000 2.23000 3.67983
13.00000 2.23000 3.54927
14.00000 2.23000 3.53769
15.00000 2.23000 3.55258
16.00000 2.23000 3.53900
17.00000 2.23000 3.47456
18.00000 2.23000 3.46794
19.00000 2.23000 3.46954
20.00000 2.23000 3.35468

1.00000 3.34000 0.98766
2.00000 3.34000 1.16328
3.00000 3.34000 1.49767
4.00000 3.34000 1.94694
5.00000 3.34000 2.33160
6.00000 3.34000 2.76157
7.00000 3.34000 2.94170
8.00000 3.34000 3.07260
9.00000 3.34000 3.15366
10.00000 3.34000 2.95006
11.00000 3.34000 3.05768
12.00000 3.34000 3.02606
13.00000 3.34000 2.98413
14.00000 3.34000 2.92199
15.00000 3.34000 2.84586
16.00000 3.34000 2.77183
17.00000 3.34000 2.80291
18.00000 3.34000 2.70419
19.00000 3.34000 2.64558
20.00000 3.34000 2.66981

1.00000 4.45000 0.99936
2.00000 4.45000 1.16028
3.00000 4.45000 1.42649
4.00000 4.45000 1.82815
5.00000 4.45000 2.31876
6.00000 4.45000 2.57196
7.00000 4.45000 2.71032
8.00000 4.45000 2.79048
9.00000 4.45000 2.74992
10.00000 4.45000 2.75076
11.00000 4.45000 2.75408
12.00000 4.45000 2.67092
13.00000 4.45000 2.59641
14.00000 4.45000 2.50972
15.00000 4.45000 2.46822
16.00000 4.45000 2.37712
17.00000 4.45000 2.36193
18.00000 4.45000 2.29824
19.00000 4.45000 2.19938
20.00000 4.45000 2.13671

1.00000 5.56000 0.98514
2.00000 5.56000 1.14082
3.00000 5.56000 1.45509
4.00000 5.56000 1.83015
5.00000 5.56000 2.23732
6.00000 5.56000 2.40935
7.00000 5.56000 2.59256
8.00000 5.56000 2.58106
9.00000 5.56000 2.55658
10.00000 5.56000 2.52404
11.00000 5.56000 2.50662
12.00000 5.56000 2.45084
13.00000 5.56000 2.33552
14.00000 5.56000 2.23455
15.00000 5.56000 2.13970
16.00000 5.56000 2.14840
17.00000 5.56000 2.01631
18.00000 5.56000 1.97780
19.00000 5.56000 1.89637
20.00000 5.56000 1.91235

1.00000 6.67000 1.02186
2.00000 6.67000 1.14693
3.00000 6.67000 1.43481
4.00000 6.67000 1.83638
5.00000 6.67000 2.12232
6.00000 6.67000 2.36635
7.00000 6.67000 2.41430
8.00000 6.67000 2.52803
9.00000 6.67000 2.38872
10.00000 6.67000 2.35274
11.00000 6.67000 2.30221
12.00000 6.67000 2.23948
13.00000 6.67000 2.12893
14.00000 6.67000 2.03984
15.00000 6.67000 1.98690
16.00000 6.67000 1.87224
17.00000 6.67000 1.81457
18.00000 6.67000 1.72468
19.00000 6.67000 1.67099
20.00000 6.67000 1.62868

1.00000 7.78000 1.00469
2.00000 7.78000 1.15500
3.00000 7.78000 1.40369
4.00000 7.78000 1.83594
5.00000 7.78000 2.12981
6.00000 7.78000 2.33140
7.00000 7.78000 2.36607
8.00000 7.78000 2.31818
9.00000 7.78000 2.37361
10.00000 7.78000 2.30167
11.00000 7.78000 2.14573
12.00000 7.78000 2.08369
13.00000 7.78000 1.96057
14.00000 7.78000 1.91996
15.00000 7.78000 1.76653
16.00000 7.78000 1.73515
17.00000 7.78000 1.61592
18.00000 7.78000 1.60196
19.00000 7.78000 1.51709
20.00000 7.78000 1.50599

1.00000 8.89000 1.05422
2.00000 8.89000 1.18793
3.00000 8.89000 1.48828
4.00000 8.89000 1.82040
5.00000 8.89000 2.08467
6.00000 8.89000 2.34872
7.00000 8.89000 2.34887
8.00000 8.89000 2.41063
9.00000 8.89000 2.34450
10.00000 8.89000 2.22164
11.00000 8.89000 2.18660
12.00000 8.89000 2.02980
13.00000 8.89000 1.89499
14.00000 8.89000 1.78209
15.00000 8.89000 1.79042
16.00000 8.89000 1.65009
17.00000 8.89000 1.56230
18.00000 8.89000 1.50149
19.00000 8.89000 1.44812
20.00000 8.89000 1.35823

1.00000 10.00000 1.06530
2.00000 10.00000 1.25428
3.00000 10.00000 1.47941
4.00000 10.00000 1.91025
5.00000 10.00000 2.22267
6.00000 10.00000 2.38677
7.00000 10.00000 2.42360
8.00000 10.00000 2.38167
9.00000 10.00000 2.35919
10.00000 10.00000 2.27063
11.00000 10.00000 2.12117
12.00000 10.00000 2.02000
13.00000 10.00000 1.87977
14.00000 10.00000 1.78207
15.00000 10.00000 1.73747
16.00000 10.00000 1.61689
17.00000 10.00000 1.49136
18.00000 10.00000 1.45157
19.00000 10.00000 1.35313
20.00000 10.00000 1.32082

